Online and Stable Learning of Analysis Operators

In this paper four iterative algorithms for learning analysis operators are presented. They are built upon the same optimisation principle underlying both Analysis K-SVD and Analysis SimCO. The Forward and Sequential Analysis Operator Learning (FAOL and SAOL) algorithms are based on projected gradient descent with optimally chosen step size. The Implicit AOL (IAOL) algorithm is inspired by the implicit Euler scheme for solving ordinary differential equations and does not require to choose a step size. The fourth algorithm, Singular Value AOL (SVAOL), uses a similar strategy as Analysis K-SVD while avoiding its high computational cost. All algorithms are proven to decrease or preserve the target function in each step and a characterisation of their stationary points is provided. Further they are tested on synthetic and image data, compared to Analysis SimCO and found to give better recovery rates and faster decay of the objective function respectively. In a final denoising experiment the presented algorithms are again shown to perform similar to or better than the state-of-the-art algorithm ASimCO.

==> NewPics/ASimCO_Synthetic_Noisefree.txt <==
t	l55n0
1	0
6	0
11	0
16	0
21	0
26	0
31	0
36	0
41	0
46	0
51	0
56	0.00195312500000000
61	0.00195312500000000
66	0.00195312500000000
71	0.00195312500000000
76	0.00195312500000000
81	0.00390625000000000
86	0.00585937500000000
91	0.00976562500000000
96	0.0117187500000000
101	0.0156250000000000
106	0.0175781250000000
111	0.0214843750000000
116	0.0253906250000000
121	0.0351562500000000
126	0.0410156250000000
131	0.0488281250000000
136	0.0605468750000000
141	0.0644531250000000
146	0.0703125000000000
151	0.0781250000000000
156	0.0898437500000000
161	0.0937500000000000
166	0.0976562500000000
171	0.107421875000000
176	0.119140625000000
181	0.126953125000000
186	0.132812500000000
191	0.142578125000000
196	0.146484375000000
201	0.158203125000000
206	0.164062500000000
211	0.167968750000000
216	0.181640625000000
221	0.185546875000000
226	0.189453125000000
231	0.197265625000000
236	0.201171875000000
241	0.210937500000000
246	0.216796875000000
251	0.220703125000000
256	0.222656250000000
261	0.226562500000000
266	0.228515625000000
271	0.236328125000000
276	0.240234375000000
281	0.240234375000000
286	0.251953125000000
291	0.253906250000000
296	0.257812500000000
301	0.261718750000000
306	0.263671875000000
311	0.267578125000000
316	0.271484375000000
321	0.273437500000000
326	0.277343750000000
331	0.283203125000000
336	0.291015625000000
341	0.292968750000000
346	0.292968750000000
351	0.296875000000000
356	0.296875000000000
361	0.302734375000000
366	0.308593750000000
371	0.314453125000000
376	0.318359375000000
381	0.324218750000000
386	0.328125000000000
391	0.333984375000000
396	0.337890625000000
401	0.339843750000000
406	0.339843750000000
411	0.339843750000000
416	0.343750000000000
421	0.345703125000000
426	0.345703125000000
431	0.349609375000000
436	0.351562500000000
441	0.355468750000000
446	0.355468750000000
451	0.355468750000000
456	0.361328125000000
461	0.363281250000000
466	0.367187500000000
471	0.369140625000000
476	0.371093750000000
481	0.373046875000000
486	0.376953125000000
491	0.376953125000000
496	0.378906250000000
501	0.380859375000000
506	0.384765625000000
511	0.388671875000000
516	0.388671875000000
521	0.390625000000000
526	0.396484375000000
531	0.398437500000000
536	0.402343750000000
541	0.406250000000000
546	0.406250000000000
551	0.406250000000000
556	0.406250000000000
561	0.406250000000000
566	0.406250000000000
571	0.410156250000000
576	0.410156250000000
581	0.412109375000000
586	0.412109375000000
591	0.412109375000000
596	0.416015625000000
601	0.416015625000000
606	0.417968750000000
611	0.419921875000000
616	0.419921875000000
621	0.419921875000000
626	0.423828125000000
631	0.423828125000000
636	0.423828125000000
641	0.423828125000000
646	0.423828125000000
651	0.423828125000000
656	0.425781250000000
661	0.425781250000000
666	0.425781250000000
671	0.427734375000000
676	0.427734375000000
681	0.429687500000000
686	0.429687500000000
691	0.429687500000000
696	0.429687500000000
701	0.429687500000000
706	0.429687500000000
711	0.429687500000000
716	0.431640625000000
721	0.433593750000000
726	0.433593750000000
731	0.435546875000000
736	0.437500000000000
741	0.437500000000000
746	0.437500000000000
751	0.437500000000000
756	0.437500000000000
761	0.437500000000000
766	0.437500000000000
771	0.439453125000000
776	0.439453125000000
781	0.439453125000000
786	0.439453125000000
791	0.439453125000000
796	0.441406250000000
801	0.441406250000000
806	0.443359375000000
811	0.443359375000000
816	0.443359375000000
821	0.443359375000000
826	0.443359375000000
831	0.445312500000000
836	0.445312500000000
841	0.445312500000000
846	0.445312500000000
851	0.445312500000000
856	0.447265625000000
861	0.447265625000000
866	0.451171875000000
871	0.451171875000000
876	0.451171875000000
881	0.451171875000000
886	0.451171875000000
891	0.453125000000000
896	0.453125000000000
901	0.453125000000000
906	0.453125000000000
911	0.453125000000000
916	0.453125000000000
921	0.455078125000000
926	0.455078125000000
931	0.455078125000000
936	0.455078125000000
941	0.455078125000000
946	0.458984375000000
951	0.460937500000000
956	0.460937500000000
961	0.462890625000000
966	0.464843750000000
971	0.464843750000000
976	0.464843750000000
981	0.464843750000000
986	0.464843750000000
991	0.464843750000000
996	0.464843750000000
1001	0.464843750000000
1006	0.464843750000000
1011	0.464843750000000
1016	0.464843750000000
1021	0.466796875000000
1026	0.468750000000000
1031	0.468750000000000
1036	0.470703125000000
1041	0.470703125000000
1046	0.470703125000000
1051	0.470703125000000
1056	0.470703125000000
1061	0.472656250000000
1066	0.472656250000000
1071	0.472656250000000
1076	0.472656250000000
1081	0.472656250000000
1086	0.472656250000000
1091	0.472656250000000
1096	0.472656250000000
1101	0.472656250000000
1106	0.472656250000000
1111	0.472656250000000
1116	0.474609375000000
1121	0.474609375000000
1126	0.474609375000000
1131	0.474609375000000
1136	0.476562500000000
1141	0.476562500000000
1146	0.476562500000000
1151	0.478515625000000
1156	0.478515625000000
1161	0.478515625000000
1166	0.480468750000000
1171	0.482421875000000
1176	0.484375000000000
1181	0.484375000000000
1186	0.484375000000000
1191	0.486328125000000
1196	0.486328125000000
1201	0.486328125000000
1206	0.486328125000000
1211	0.486328125000000
1216	0.486328125000000
1221	0.486328125000000
1226	0.486328125000000
1231	0.486328125000000
1236	0.486328125000000
1241	0.486328125000000
1246	0.486328125000000
1251	0.486328125000000
1256	0.486328125000000
1261	0.486328125000000
1266	0.486328125000000
1271	0.486328125000000
1276	0.486328125000000
1281	0.486328125000000
1286	0.486328125000000
1291	0.486328125000000
1296	0.486328125000000
1301	0.486328125000000
1306	0.486328125000000
1311	0.486328125000000
1316	0.486328125000000
1321	0.486328125000000
1326	0.486328125000000
1331	0.486328125000000
1336	0.486328125000000
1341	0.486328125000000
1346	0.486328125000000
1351	0.486328125000000
1356	0.486328125000000
1361	0.486328125000000
1366	0.486328125000000
1371	0.486328125000000
1376	0.486328125000000
1381	0.486328125000000
1386	0.486328125000000
1391	0.486328125000000
1396	0.486328125000000
1401	0.486328125000000
1406	0.486328125000000
1411	0.488281250000000
1416	0.488281250000000
1421	0.488281250000000
1426	0.488281250000000
1431	0.488281250000000
1436	0.488281250000000
1441	0.488281250000000
1446	0.488281250000000
1451	0.490234375000000
1456	0.490234375000000
1461	0.490234375000000
1466	0.490234375000000
1471	0.490234375000000
1476	0.490234375000000
1481	0.490234375000000
1486	0.492187500000000
1491	0.492187500000000
1496	0.492187500000000
1501	0.492187500000000
1506	0.492187500000000
1511	0.492187500000000
1516	0.492187500000000
1521	0.492187500000000
1526	0.494140625000000
1531	0.494140625000000
1536	0.494140625000000
1541	0.494140625000000
1546	0.494140625000000
1551	0.494140625000000
1556	0.494140625000000
1561	0.494140625000000
1566	0.494140625000000
1571	0.494140625000000
1576	0.494140625000000
1581	0.496093750000000
1586	0.496093750000000
1591	0.496093750000000
1596	0.496093750000000
1601	0.496093750000000
1606	0.496093750000000
1611	0.496093750000000
1616	0.496093750000000
1621	0.496093750000000
1626	0.496093750000000
1631	0.496093750000000
1636	0.496093750000000
1641	0.496093750000000
1646	0.496093750000000
1651	0.496093750000000
1656	0.496093750000000
1661	0.496093750000000
1666	0.496093750000000
1671	0.496093750000000
1676	0.496093750000000
1681	0.496093750000000
1686	0.496093750000000
1691	0.496093750000000
1696	0.496093750000000
1701	0.496093750000000
1706	0.496093750000000
1711	0.496093750000000
1716	0.496093750000000
1721	0.496093750000000
1726	0.496093750000000
1731	0.496093750000000
1736	0.496093750000000
1741	0.496093750000000
1746	0.496093750000000
1751	0.496093750000000
1756	0.496093750000000
1761	0.496093750000000
1766	0.496093750000000
1771	0.496093750000000
1776	0.496093750000000
1781	0.496093750000000
1786	0.496093750000000
1791	0.496093750000000
1796	0.496093750000000
1801	0.496093750000000
1806	0.496093750000000
1811	0.496093750000000
1816	0.496093750000000
1821	0.496093750000000
1826	0.496093750000000
1831	0.496093750000000
1836	0.496093750000000
1841	0.498046875000000
1846	0.500000000000000
1851	0.500000000000000
1856	0.500000000000000
1861	0.500000000000000
1866	0.500000000000000
1871	0.500000000000000
1876	0.500000000000000
1881	0.500000000000000
1886	0.501953125000000
1891	0.501953125000000
1896	0.501953125000000
1901	0.501953125000000
1906	0.501953125000000
1911	0.501953125000000
1916	0.501953125000000
1921	0.501953125000000
1926	0.501953125000000
1931	0.501953125000000
1936	0.501953125000000
1941	0.501953125000000
1946	0.501953125000000
1951	0.501953125000000
1956	0.501953125000000
1961	0.501953125000000
1966	0.501953125000000
1971	0.501953125000000
1976	0.501953125000000
1981	0.501953125000000
1986	0.501953125000000
1991	0.501953125000000
1996	0.501953125000000
2001	0.501953125000000
2006	0.501953125000000
2011	0.501953125000000
2016	0.501953125000000
2021	0.501953125000000
2026	0.501953125000000
2031	0.503906250000000
2036	0.503906250000000
2041	0.505859375000000
2046	0.505859375000000
2051	0.505859375000000
2056	0.505859375000000
2061	0.505859375000000
2066	0.505859375000000
2071	0.505859375000000
2076	0.505859375000000
2081	0.505859375000000
2086	0.505859375000000
2091	0.505859375000000
2096	0.505859375000000
2101	0.505859375000000
2106	0.505859375000000
2111	0.505859375000000
2116	0.505859375000000
2121	0.505859375000000
2126	0.505859375000000
2131	0.505859375000000
2136	0.505859375000000
2141	0.505859375000000
2146	0.505859375000000
2151	0.505859375000000
2156	0.505859375000000
2161	0.505859375000000
2166	0.507812500000000
2171	0.509765625000000
2176	0.509765625000000
2181	0.509765625000000
2186	0.509765625000000
2191	0.509765625000000
2196	0.509765625000000
2201	0.509765625000000
2206	0.513671875000000
2211	0.513671875000000
2216	0.513671875000000
2221	0.513671875000000
2226	0.513671875000000
2231	0.513671875000000
2236	0.513671875000000
2241	0.513671875000000
2246	0.513671875000000
2251	0.513671875000000
2256	0.513671875000000
2261	0.513671875000000
2266	0.513671875000000
2271	0.513671875000000
2276	0.513671875000000
2281	0.513671875000000
2286	0.515625000000000
2291	0.515625000000000
2296	0.515625000000000
2301	0.515625000000000
2306	0.515625000000000
2311	0.515625000000000
2316	0.515625000000000
2321	0.515625000000000
2326	0.515625000000000
2331	0.515625000000000
2336	0.515625000000000
2341	0.515625000000000
2346	0.515625000000000
2351	0.515625000000000
2356	0.515625000000000
2361	0.515625000000000
2366	0.515625000000000
2371	0.515625000000000
2376	0.515625000000000
2381	0.515625000000000
2386	0.515625000000000
2391	0.515625000000000
2396	0.515625000000000
2401	0.515625000000000
2406	0.515625000000000
2411	0.515625000000000
2416	0.515625000000000
2421	0.515625000000000
2426	0.517578125000000
2431	0.517578125000000
2436	0.517578125000000
2441	0.517578125000000
2446	0.517578125000000
2451	0.517578125000000
2456	0.517578125000000
2461	0.517578125000000
2466	0.517578125000000
2471	0.517578125000000
2476	0.517578125000000
2481	0.517578125000000
2486	0.517578125000000
2491	0.517578125000000
2496	0.517578125000000
2501	0.517578125000000
2506	0.517578125000000
2511	0.517578125000000
2516	0.517578125000000
2521	0.517578125000000
2526	0.517578125000000
2531	0.517578125000000
2536	0.517578125000000
2541	0.517578125000000
2546	0.517578125000000
2551	0.517578125000000
2556	0.517578125000000
2561	0.517578125000000
2566	0.517578125000000
2571	0.517578125000000
2576	0.517578125000000
2581	0.517578125000000
2586	0.517578125000000
2591	0.517578125000000
2596	0.517578125000000
2601	0.517578125000000
2606	0.517578125000000
2611	0.517578125000000
2616	0.517578125000000
2621	0.517578125000000
2626	0.519531250000000
2631	0.519531250000000
2636	0.519531250000000
2641	0.519531250000000
2646	0.519531250000000
2651	0.519531250000000
2656	0.519531250000000
2661	0.519531250000000
2666	0.519531250000000
2671	0.519531250000000
2676	0.519531250000000
2681	0.519531250000000
2686	0.519531250000000
2691	0.519531250000000
2696	0.519531250000000
2701	0.519531250000000
2706	0.519531250000000
2711	0.519531250000000
2716	0.519531250000000
2721	0.519531250000000
2726	0.519531250000000
2731	0.519531250000000
2736	0.519531250000000
2741	0.519531250000000
2746	0.519531250000000
2751	0.519531250000000
2756	0.519531250000000
2761	0.519531250000000
2766	0.521484375000000
2771	0.521484375000000
2776	0.521484375000000
2781	0.523437500000000
2786	0.525390625000000
2791	0.525390625000000
2796	0.525390625000000
2801	0.525390625000000
2806	0.525390625000000
2811	0.525390625000000
2816	0.525390625000000
2821	0.525390625000000
2826	0.525390625000000
2831	0.525390625000000
2836	0.525390625000000
2841	0.525390625000000
2846	0.525390625000000
2851	0.525390625000000
2856	0.525390625000000
2861	0.525390625000000
2866	0.525390625000000
2871	0.525390625000000
2876	0.525390625000000
2881	0.525390625000000
2886	0.525390625000000
2891	0.525390625000000
2896	0.525390625000000
2901	0.525390625000000
2906	0.525390625000000
2911	0.527343750000000
2916	0.527343750000000
2921	0.527343750000000
2926	0.527343750000000
2931	0.527343750000000
2936	0.527343750000000
2941	0.527343750000000
2946	0.527343750000000
2951	0.527343750000000
2956	0.527343750000000
2961	0.527343750000000
2966	0.527343750000000
2971	0.527343750000000
2976	0.527343750000000
2981	0.527343750000000
2986	0.527343750000000
2991	0.527343750000000
2996	0.527343750000000
3001	0.527343750000000
3006	0.527343750000000
3011	0.527343750000000
3016	0.527343750000000
3021	0.527343750000000
3026	0.527343750000000
3031	0.527343750000000
3036	0.527343750000000
3041	0.527343750000000
3046	0.527343750000000
3051	0.527343750000000
3056	0.527343750000000
3061	0.527343750000000
3066	0.527343750000000
3071	0.527343750000000
3076	0.527343750000000
3081	0.527343750000000
3086	0.527343750000000
3091	0.527343750000000
3096	0.527343750000000
3101	0.527343750000000
3106	0.527343750000000
3111	0.527343750000000
3116	0.527343750000000
3121	0.527343750000000
3126	0.527343750000000
3131	0.527343750000000
3136	0.527343750000000
3141	0.527343750000000
3146	0.527343750000000
3151	0.527343750000000
3156	0.527343750000000
3161	0.527343750000000
3166	0.527343750000000
3171	0.527343750000000
3176	0.527343750000000
3181	0.527343750000000
3186	0.527343750000000
3191	0.527343750000000
3196	0.527343750000000
3201	0.527343750000000
3206	0.527343750000000
3211	0.527343750000000
3216	0.527343750000000
3221	0.527343750000000
3226	0.527343750000000
3231	0.527343750000000
3236	0.527343750000000
3241	0.527343750000000
3246	0.527343750000000
3251	0.527343750000000
3256	0.527343750000000
3261	0.527343750000000
3266	0.527343750000000
3271	0.527343750000000
3276	0.527343750000000
3281	0.527343750000000
3286	0.527343750000000
3291	0.527343750000000
3296	0.527343750000000
3301	0.527343750000000
3306	0.527343750000000
3311	0.527343750000000
3316	0.527343750000000
3321	0.527343750000000
3326	0.527343750000000
3331	0.527343750000000
3336	0.527343750000000
3341	0.527343750000000
3346	0.527343750000000
3351	0.527343750000000
3356	0.527343750000000
3361	0.527343750000000
3366	0.527343750000000
3371	0.527343750000000
3376	0.527343750000000
3381	0.527343750000000
3386	0.529296875000000
3391	0.529296875000000
3396	0.529296875000000
3401	0.529296875000000
3406	0.529296875000000
3411	0.529296875000000
3416	0.529296875000000
3421	0.529296875000000
3426	0.529296875000000
3431	0.529296875000000
3436	0.529296875000000
3441	0.529296875000000
3446	0.529296875000000
3451	0.529296875000000
3456	0.529296875000000
3461	0.529296875000000
3466	0.529296875000000
3471	0.529296875000000
3476	0.529296875000000
3481	0.529296875000000
3486	0.529296875000000
3491	0.529296875000000
3496	0.529296875000000
3501	0.529296875000000
3506	0.529296875000000
3511	0.529296875000000
3516	0.529296875000000
3521	0.529296875000000
3526	0.529296875000000
3531	0.529296875000000
3536	0.529296875000000
3541	0.529296875000000
3546	0.529296875000000
3551	0.529296875000000
3556	0.529296875000000
3561	0.529296875000000
3566	0.531250000000000
3571	0.531250000000000
3576	0.531250000000000
3581	0.531250000000000
3586	0.531250000000000
3591	0.531250000000000
3596	0.531250000000000
3601	0.531250000000000
3606	0.531250000000000
3611	0.531250000000000
3616	0.531250000000000
3621	0.531250000000000
3626	0.531250000000000
3631	0.531250000000000
3636	0.533203125000000
3641	0.533203125000000
3646	0.533203125000000
3651	0.533203125000000
3656	0.533203125000000
3661	0.533203125000000
3666	0.533203125000000
3671	0.533203125000000
3676	0.533203125000000
3681	0.533203125000000
3686	0.533203125000000
3691	0.533203125000000
3696	0.533203125000000
3701	0.535156250000000
3706	0.535156250000000
3711	0.535156250000000
3716	0.535156250000000
3721	0.535156250000000
3726	0.535156250000000
3731	0.535156250000000
3736	0.535156250000000
3741	0.535156250000000
3746	0.535156250000000
3751	0.535156250000000
3756	0.535156250000000
3761	0.535156250000000
3766	0.535156250000000
3771	0.535156250000000
3776	0.535156250000000
3781	0.535156250000000
3786	0.535156250000000
3791	0.535156250000000
3796	0.535156250000000
3801	0.535156250000000
3806	0.535156250000000
3811	0.535156250000000
3816	0.535156250000000
3821	0.535156250000000
3826	0.535156250000000
3831	0.535156250000000
3836	0.535156250000000
3841	0.535156250000000
3846	0.535156250000000
3851	0.535156250000000
3856	0.535156250000000
3861	0.535156250000000
3866	0.535156250000000
3871	0.535156250000000
3876	0.535156250000000
3881	0.535156250000000
3886	0.535156250000000
3891	0.535156250000000
3896	0.535156250000000
3901	0.535156250000000
3906	0.535156250000000
3911	0.535156250000000
3916	0.535156250000000
3921	0.535156250000000
3926	0.535156250000000
3931	0.535156250000000
3936	0.535156250000000
3941	0.535156250000000
3946	0.535156250000000
3951	0.535156250000000
3956	0.535156250000000
3961	0.535156250000000
3966	0.535156250000000
3971	0.535156250000000
3976	0.535156250000000
3981	0.535156250000000
3986	0.535156250000000
3991	0.535156250000000
3996	0.535156250000000
4001	0.535156250000000
4006	0.535156250000000
4011	0.535156250000000
4016	0.535156250000000
4021	0.535156250000000
4026	0.535156250000000
4031	0.535156250000000
4036	0.535156250000000
4041	0.535156250000000
4046	0.535156250000000
4051	0.535156250000000
4056	0.535156250000000
4061	0.535156250000000
4066	0.535156250000000
4071	0.535156250000000
4076	0.535156250000000
4081	0.535156250000000
4086	0.535156250000000
4091	0.535156250000000
4096	0.535156250000000
4101	0.535156250000000
4106	0.535156250000000
4111	0.535156250000000
4116	0.535156250000000
4121	0.535156250000000
4126	0.535156250000000
4131	0.535156250000000
4136	0.535156250000000
4141	0.535156250000000
4146	0.535156250000000
4151	0.535156250000000
4156	0.535156250000000
4161	0.535156250000000
4166	0.535156250000000
4171	0.535156250000000
4176	0.535156250000000
4181	0.535156250000000
4186	0.535156250000000
4191	0.535156250000000
4196	0.535156250000000
4201	0.535156250000000
4206	0.535156250000000
4211	0.535156250000000
4216	0.535156250000000
4221	0.535156250000000
4226	0.535156250000000
4231	0.535156250000000
4236	0.535156250000000
4241	0.535156250000000
4246	0.535156250000000
4251	0.535156250000000
4256	0.535156250000000
4261	0.535156250000000
4266	0.535156250000000
4271	0.535156250000000
4276	0.535156250000000
4281	0.535156250000000
4286	0.535156250000000
4291	0.535156250000000
4296	0.535156250000000
4301	0.535156250000000
4306	0.535156250000000
4311	0.535156250000000
4316	0.535156250000000
4321	0.535156250000000
4326	0.535156250000000
4331	0.535156250000000
4336	0.535156250000000
4341	0.535156250000000
4346	0.535156250000000
4351	0.535156250000000
4356	0.535156250000000
4361	0.535156250000000
4366	0.535156250000000
4371	0.535156250000000
4376	0.535156250000000
4381	0.535156250000000
4386	0.535156250000000
4391	0.535156250000000
4396	0.535156250000000
4401	0.535156250000000
4406	0.535156250000000
4411	0.535156250000000
4416	0.535156250000000
4421	0.535156250000000
4426	0.535156250000000
4431	0.535156250000000
4436	0.535156250000000
4441	0.535156250000000
4446	0.535156250000000
4451	0.535156250000000
4456	0.535156250000000
4461	0.535156250000000
4466	0.535156250000000
4471	0.535156250000000
4476	0.535156250000000
4481	0.535156250000000
4486	0.535156250000000
4491	0.535156250000000
4496	0.535156250000000
4501	0.535156250000000
4506	0.535156250000000
4511	0.535156250000000
4516	0.535156250000000
4521	0.535156250000000
4526	0.535156250000000
4531	0.535156250000000
4536	0.535156250000000
4541	0.535156250000000
4546	0.535156250000000
4551	0.535156250000000
4556	0.535156250000000
4561	0.535156250000000
4566	0.535156250000000
4571	0.535156250000000
4576	0.535156250000000
4581	0.535156250000000
4586	0.535156250000000
4591	0.535156250000000
4596	0.535156250000000
4601	0.535156250000000
4606	0.535156250000000
4611	0.535156250000000
4616	0.535156250000000
4621	0.535156250000000
4626	0.535156250000000
4631	0.535156250000000
4636	0.535156250000000
4641	0.535156250000000
4646	0.535156250000000
4651	0.535156250000000
4656	0.535156250000000
4661	0.535156250000000
4666	0.535156250000000
4671	0.535156250000000
4676	0.535156250000000
4681	0.535156250000000
4686	0.535156250000000
4691	0.535156250000000
4696	0.535156250000000
4701	0.535156250000000
4706	0.535156250000000
4711	0.535156250000000
4716	0.535156250000000
4721	0.535156250000000
4726	0.535156250000000
4731	0.535156250000000
4736	0.535156250000000
4741	0.535156250000000
4746	0.535156250000000
4751	0.535156250000000
4756	0.535156250000000
4761	0.535156250000000
4766	0.535156250000000
4771	0.535156250000000
4776	0.535156250000000
4781	0.535156250000000
4786	0.535156250000000
4791	0.535156250000000
4796	0.535156250000000
4801	0.535156250000000
4806	0.535156250000000
4811	0.535156250000000
4816	0.535156250000000
4821	0.535156250000000
4826	0.535156250000000
4831	0.535156250000000
4836	0.535156250000000
4841	0.535156250000000
4846	0.535156250000000
4851	0.535156250000000
4856	0.535156250000000
4861	0.535156250000000
4866	0.535156250000000
4871	0.535156250000000
4876	0.535156250000000
4881	0.535156250000000
4886	0.535156250000000
4891	0.535156250000000
4896	0.535156250000000
4901	0.535156250000000
4906	0.535156250000000
4911	0.535156250000000
4916	0.535156250000000
4921	0.535156250000000
4926	0.535156250000000
4931	0.535156250000000
4936	0.535156250000000
4941	0.535156250000000
4946	0.535156250000000
4951	0.535156250000000
4956	0.535156250000000
4961	0.535156250000000
4966	0.535156250000000
4971	0.535156250000000
4976	0.535156250000000
4981	0.535156250000000
4986	0.535156250000000
4991	0.535156250000000
4996	0.535156250000000

==> NewPics/ASimCO_Synthetic_Noisefree_Closeby.txt <==
t	l55n0
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	0
10	0
11	0
12	0
13	0
14	0
15	0
16	0
17	0
18	0
19	0
20	0
21	0
22	0
23	0.00195312500000000
24	0.00195312500000000
25	0.0117187500000000
26	0.0156250000000000
27	0.0273437500000000
28	0.0449218750000000
29	0.0605468750000000
30	0.0898437500000000
31	0.117187500000000
32	0.142578125000000
33	0.179687500000000
34	0.207031250000000
35	0.230468750000000
36	0.277343750000000
37	0.322265625000000
38	0.353515625000000
39	0.394531250000000
40	0.419921875000000
41	0.447265625000000
42	0.474609375000000
43	0.490234375000000
44	0.507812500000000
45	0.525390625000000
46	0.533203125000000
47	0.548828125000000
48	0.566406250000000
49	0.578125000000000
50	0.593750000000000
51	0.597656250000000
52	0.605468750000000
53	0.623046875000000
54	0.630859375000000
55	0.646484375000000
56	0.652343750000000
57	0.658203125000000
58	0.662109375000000
59	0.669921875000000
60	0.675781250000000
61	0.683593750000000
62	0.689453125000000
63	0.697265625000000
64	0.705078125000000
65	0.708984375000000
66	0.720703125000000
67	0.732421875000000
68	0.734375000000000
69	0.742187500000000
70	0.746093750000000
71	0.750000000000000
72	0.753906250000000
73	0.755859375000000
74	0.759765625000000
75	0.765625000000000
76	0.767578125000000
77	0.771484375000000
78	0.773437500000000
79	0.773437500000000
80	0.773437500000000
81	0.779296875000000
82	0.781250000000000
83	0.789062500000000
84	0.791015625000000
85	0.792968750000000
86	0.794921875000000
87	0.800781250000000
88	0.800781250000000
89	0.800781250000000
90	0.802734375000000
91	0.804687500000000
92	0.804687500000000
93	0.806640625000000
94	0.808593750000000
95	0.808593750000000
96	0.810546875000000
97	0.814453125000000
98	0.814453125000000
99	0.814453125000000
100	0.818359375000000
101	0.820312500000000
102	0.822265625000000
103	0.824218750000000
104	0.824218750000000
105	0.830078125000000
106	0.830078125000000
107	0.832031250000000
108	0.833984375000000
109	0.835937500000000
110	0.835937500000000
111	0.839843750000000
112	0.839843750000000
113	0.839843750000000
114	0.841796875000000
115	0.841796875000000
116	0.843750000000000
117	0.843750000000000
118	0.847656250000000
119	0.849609375000000
120	0.849609375000000
121	0.853515625000000
122	0.857421875000000
123	0.857421875000000
124	0.861328125000000
125	0.861328125000000
126	0.861328125000000
127	0.863281250000000
128	0.865234375000000
129	0.867187500000000
130	0.869140625000000
131	0.869140625000000
132	0.871093750000000
133	0.871093750000000
134	0.871093750000000
135	0.871093750000000
136	0.871093750000000
137	0.871093750000000
138	0.871093750000000
139	0.871093750000000
140	0.873046875000000
141	0.873046875000000
142	0.873046875000000
143	0.873046875000000
144	0.876953125000000
145	0.876953125000000
146	0.876953125000000
147	0.878906250000000
148	0.880859375000000
149	0.880859375000000
150	0.880859375000000
151	0.880859375000000
152	0.880859375000000
153	0.882812500000000
154	0.884765625000000
155	0.884765625000000
156	0.884765625000000
157	0.888671875000000
158	0.890625000000000
159	0.892578125000000
160	0.892578125000000
161	0.892578125000000
162	0.892578125000000
163	0.892578125000000
164	0.892578125000000
165	0.894531250000000
166	0.894531250000000
167	0.894531250000000
168	0.894531250000000
169	0.894531250000000
170	0.894531250000000
171	0.894531250000000
172	0.896484375000000
173	0.896484375000000
174	0.896484375000000
175	0.898437500000000
176	0.898437500000000
177	0.898437500000000
178	0.898437500000000
179	0.900390625000000
180	0.900390625000000
181	0.902343750000000
182	0.902343750000000
183	0.902343750000000
184	0.902343750000000
185	0.902343750000000
186	0.902343750000000
187	0.904296875000000
188	0.906250000000000
189	0.906250000000000
190	0.906250000000000
191	0.906250000000000
192	0.906250000000000
193	0.906250000000000
194	0.906250000000000
195	0.906250000000000
196	0.906250000000000
197	0.906250000000000
198	0.908203125000000
199	0.908203125000000
200	0.908203125000000
201	0.908203125000000
202	0.908203125000000
203	0.908203125000000
204	0.908203125000000
205	0.908203125000000
206	0.908203125000000
207	0.908203125000000
208	0.910156250000000
209	0.910156250000000
210	0.910156250000000
211	0.910156250000000
212	0.910156250000000
213	0.912109375000000
214	0.912109375000000
215	0.912109375000000
216	0.912109375000000
217	0.912109375000000
218	0.912109375000000
219	0.914062500000000
220	0.914062500000000
221	0.914062500000000
222	0.914062500000000
223	0.914062500000000
224	0.914062500000000
225	0.914062500000000
226	0.917968750000000
227	0.917968750000000
228	0.917968750000000
229	0.917968750000000
230	0.917968750000000
231	0.917968750000000
232	0.917968750000000
233	0.917968750000000
234	0.917968750000000
235	0.917968750000000
236	0.917968750000000
237	0.917968750000000
238	0.917968750000000
239	0.917968750000000
240	0.917968750000000
241	0.917968750000000
242	0.917968750000000
243	0.919921875000000
244	0.919921875000000
245	0.919921875000000
246	0.919921875000000
247	0.919921875000000
248	0.919921875000000
249	0.919921875000000
250	0.919921875000000
251	0.919921875000000
252	0.919921875000000
253	0.919921875000000
254	0.919921875000000
255	0.919921875000000
256	0.919921875000000
257	0.919921875000000
258	0.921875000000000
259	0.921875000000000
260	0.921875000000000
261	0.921875000000000
262	0.923828125000000
263	0.923828125000000
264	0.923828125000000
265	0.923828125000000
266	0.925781250000000
267	0.925781250000000
268	0.925781250000000
269	0.925781250000000
270	0.925781250000000
271	0.925781250000000
272	0.925781250000000
273	0.925781250000000
274	0.925781250000000
275	0.927734375000000
276	0.927734375000000
277	0.927734375000000
278	0.927734375000000
279	0.927734375000000
280	0.927734375000000
281	0.927734375000000
282	0.927734375000000
283	0.927734375000000
284	0.927734375000000
285	0.927734375000000
286	0.927734375000000
287	0.927734375000000
288	0.927734375000000
289	0.927734375000000
290	0.927734375000000
291	0.927734375000000
292	0.927734375000000
293	0.927734375000000
294	0.927734375000000
295	0.927734375000000
296	0.927734375000000
297	0.927734375000000
298	0.927734375000000
299	0.927734375000000
300	0.927734375000000
301	0.927734375000000
302	0.929687500000000
303	0.929687500000000
304	0.931640625000000
305	0.931640625000000
306	0.931640625000000
307	0.931640625000000
308	0.931640625000000
309	0.931640625000000
310	0.931640625000000
311	0.931640625000000
312	0.931640625000000
313	0.931640625000000
314	0.931640625000000
315	0.931640625000000
316	0.935546875000000
317	0.935546875000000
318	0.935546875000000
319	0.935546875000000
320	0.935546875000000
321	0.935546875000000
322	0.935546875000000
323	0.935546875000000
324	0.935546875000000
325	0.935546875000000
326	0.935546875000000
327	0.935546875000000
328	0.935546875000000
329	0.935546875000000
330	0.937500000000000
331	0.937500000000000
332	0.937500000000000
333	0.937500000000000
334	0.937500000000000
335	0.937500000000000
336	0.937500000000000
337	0.937500000000000
338	0.937500000000000
339	0.937500000000000
340	0.937500000000000
341	0.937500000000000
342	0.937500000000000
343	0.937500000000000
344	0.937500000000000
345	0.937500000000000
346	0.937500000000000
347	0.937500000000000
348	0.937500000000000
349	0.937500000000000
350	0.937500000000000
351	0.937500000000000
352	0.937500000000000
353	0.937500000000000
354	0.937500000000000
355	0.937500000000000
356	0.937500000000000
357	0.937500000000000
358	0.937500000000000
359	0.937500000000000
360	0.937500000000000
361	0.937500000000000
362	0.937500000000000
363	0.937500000000000
364	0.937500000000000
365	0.937500000000000
366	0.937500000000000
367	0.937500000000000
368	0.937500000000000
369	0.937500000000000
370	0.937500000000000
371	0.937500000000000
372	0.937500000000000
373	0.937500000000000
374	0.937500000000000
375	0.937500000000000
376	0.937500000000000
377	0.937500000000000
378	0.937500000000000
379	0.937500000000000
380	0.937500000000000
381	0.937500000000000
382	0.937500000000000
383	0.937500000000000
384	0.937500000000000
385	0.937500000000000
386	0.937500000000000
387	0.937500000000000
388	0.937500000000000
389	0.937500000000000
390	0.937500000000000
391	0.937500000000000
392	0.937500000000000
393	0.937500000000000
394	0.937500000000000
395	0.939453125000000
396	0.939453125000000
397	0.939453125000000
398	0.939453125000000
399	0.941406250000000
400	0.941406250000000
401	0.941406250000000
402	0.941406250000000
403	0.941406250000000
404	0.941406250000000
405	0.941406250000000
406	0.941406250000000
407	0.941406250000000
408	0.941406250000000
409	0.941406250000000
410	0.941406250000000
411	0.941406250000000
412	0.941406250000000
413	0.941406250000000
414	0.941406250000000
415	0.943359375000000
416	0.943359375000000
417	0.943359375000000
418	0.943359375000000
419	0.943359375000000
420	0.943359375000000
421	0.943359375000000
422	0.943359375000000
423	0.943359375000000
424	0.943359375000000
425	0.943359375000000
426	0.943359375000000
427	0.943359375000000
428	0.943359375000000
429	0.943359375000000
430	0.943359375000000
431	0.943359375000000
432	0.943359375000000
433	0.943359375000000
434	0.943359375000000
435	0.943359375000000
436	0.943359375000000
437	0.943359375000000
438	0.943359375000000
439	0.943359375000000
440	0.943359375000000
441	0.943359375000000
442	0.943359375000000
443	0.945312500000000
444	0.945312500000000
445	0.945312500000000
446	0.945312500000000
447	0.945312500000000
448	0.945312500000000
449	0.945312500000000
450	0.945312500000000
451	0.945312500000000
452	0.945312500000000
453	0.945312500000000
454	0.945312500000000
455	0.945312500000000
456	0.945312500000000
457	0.945312500000000
458	0.945312500000000
459	0.945312500000000
460	0.945312500000000
461	0.945312500000000
462	0.945312500000000
463	0.945312500000000
464	0.945312500000000
465	0.945312500000000
466	0.945312500000000
467	0.945312500000000
468	0.945312500000000
469	0.945312500000000
470	0.945312500000000
471	0.945312500000000
472	0.945312500000000
473	0.945312500000000
474	0.945312500000000
475	0.945312500000000
476	0.945312500000000
477	0.945312500000000
478	0.945312500000000
479	0.945312500000000
480	0.945312500000000
481	0.945312500000000
482	0.945312500000000
483	0.945312500000000
484	0.945312500000000
485	0.945312500000000
486	0.945312500000000
487	0.945312500000000
488	0.945312500000000
489	0.945312500000000
490	0.945312500000000
491	0.945312500000000
492	0.947265625000000
493	0.947265625000000
494	0.947265625000000
495	0.947265625000000
496	0.947265625000000
497	0.947265625000000
498	0.947265625000000
499	0.947265625000000
500	0.947265625000000

==> NewPics/ASimCO_Synthetic_Noisy.txt <==
t	l55n02
1	0
6	0
11	0
16	0
21	0
26	0
31	0
36	0
41	0
46	0
51	0
56	0
61	0
66	0.00195312500000000
71	0.00195312500000000
76	0.00195312500000000
81	0.00195312500000000
86	0.00195312500000000
91	0.00195312500000000
96	0.00195312500000000
101	0.00195312500000000
106	0.00781250000000000
111	0.00781250000000000
116	0.0117187500000000
121	0.0156250000000000
126	0.0156250000000000
131	0.0195312500000000
136	0.0195312500000000
141	0.0214843750000000
146	0.0273437500000000
151	0.0332031250000000
156	0.0449218750000000
161	0.0507812500000000
166	0.0566406250000000
171	0.0644531250000000
176	0.0761718750000000
181	0.0839843750000000
186	0.0937500000000000
191	0.103515625000000
196	0.105468750000000
201	0.111328125000000
206	0.115234375000000
211	0.125000000000000
216	0.128906250000000
221	0.138671875000000
226	0.146484375000000
231	0.154296875000000
236	0.162109375000000
241	0.164062500000000
246	0.173828125000000
251	0.177734375000000
256	0.185546875000000
261	0.187500000000000
266	0.191406250000000
271	0.199218750000000
276	0.205078125000000
281	0.210937500000000
286	0.210937500000000
291	0.216796875000000
296	0.228515625000000
301	0.230468750000000
306	0.234375000000000
311	0.236328125000000
316	0.240234375000000
321	0.246093750000000
326	0.248046875000000
331	0.253906250000000
336	0.255859375000000
341	0.257812500000000
346	0.265625000000000
351	0.271484375000000
356	0.275390625000000
361	0.279296875000000
366	0.285156250000000
371	0.291015625000000
376	0.292968750000000
381	0.296875000000000
386	0.296875000000000
391	0.300781250000000
396	0.302734375000000
401	0.302734375000000
406	0.304687500000000
411	0.304687500000000
416	0.304687500000000
421	0.316406250000000
426	0.318359375000000
431	0.320312500000000
436	0.322265625000000
441	0.322265625000000
446	0.322265625000000
451	0.322265625000000
456	0.324218750000000
461	0.324218750000000
466	0.326171875000000
471	0.332031250000000
476	0.332031250000000
481	0.333984375000000
486	0.337890625000000
491	0.337890625000000
496	0.339843750000000
501	0.341796875000000
506	0.349609375000000
511	0.351562500000000
516	0.353515625000000
521	0.355468750000000
526	0.357421875000000
531	0.357421875000000
536	0.357421875000000
541	0.357421875000000
546	0.357421875000000
551	0.359375000000000
556	0.361328125000000
561	0.363281250000000
566	0.363281250000000
571	0.365234375000000
576	0.365234375000000
581	0.369140625000000
586	0.371093750000000
591	0.371093750000000
596	0.371093750000000
601	0.373046875000000
606	0.373046875000000
611	0.373046875000000
616	0.375000000000000
621	0.375000000000000
626	0.378906250000000
631	0.378906250000000
636	0.378906250000000
641	0.378906250000000
646	0.378906250000000
651	0.380859375000000
656	0.382812500000000
661	0.382812500000000
666	0.382812500000000
671	0.382812500000000
676	0.382812500000000
681	0.382812500000000
686	0.382812500000000
691	0.382812500000000
696	0.382812500000000
701	0.384765625000000
706	0.384765625000000
711	0.384765625000000
716	0.386718750000000
721	0.386718750000000
726	0.388671875000000
731	0.388671875000000
736	0.388671875000000
741	0.390625000000000
746	0.390625000000000
751	0.394531250000000
756	0.394531250000000
761	0.394531250000000
766	0.394531250000000
771	0.394531250000000
776	0.394531250000000
781	0.394531250000000
786	0.396484375000000
791	0.396484375000000
796	0.396484375000000
801	0.400390625000000
806	0.400390625000000
811	0.400390625000000
816	0.400390625000000
821	0.400390625000000
826	0.400390625000000
831	0.402343750000000
836	0.402343750000000
841	0.404296875000000
846	0.404296875000000
851	0.404296875000000
856	0.404296875000000
861	0.404296875000000
866	0.404296875000000
871	0.404296875000000
876	0.404296875000000
881	0.404296875000000
886	0.404296875000000
891	0.404296875000000
896	0.404296875000000
901	0.404296875000000
906	0.404296875000000
911	0.404296875000000
916	0.404296875000000
921	0.404296875000000
926	0.406250000000000
931	0.408203125000000
936	0.408203125000000
941	0.410156250000000
946	0.410156250000000
951	0.410156250000000
956	0.412109375000000
961	0.412109375000000
966	0.412109375000000
971	0.412109375000000
976	0.412109375000000
981	0.412109375000000
986	0.412109375000000
991	0.412109375000000
996	0.412109375000000
1001	0.412109375000000
1006	0.412109375000000
1011	0.412109375000000
1016	0.412109375000000
1021	0.412109375000000
1026	0.412109375000000
1031	0.412109375000000
1036	0.412109375000000
1041	0.412109375000000
1046	0.412109375000000
1051	0.412109375000000
1056	0.412109375000000
1061	0.412109375000000
1066	0.412109375000000
1071	0.414062500000000
1076	0.414062500000000
1081	0.414062500000000
1086	0.414062500000000
1091	0.414062500000000
1096	0.414062500000000
1101	0.414062500000000
1106	0.414062500000000
1111	0.414062500000000
1116	0.414062500000000
1121	0.416015625000000
1126	0.417968750000000
1131	0.417968750000000
1136	0.417968750000000
1141	0.417968750000000
1146	0.417968750000000
1151	0.417968750000000
1156	0.417968750000000
1161	0.417968750000000
1166	0.417968750000000
1171	0.417968750000000
1176	0.417968750000000
1181	0.417968750000000
1186	0.417968750000000
1191	0.417968750000000
1196	0.417968750000000
1201	0.417968750000000
1206	0.417968750000000
1211	0.419921875000000
1216	0.419921875000000
1221	0.419921875000000
1226	0.419921875000000
1231	0.419921875000000
1236	0.419921875000000
1241	0.419921875000000
1246	0.419921875000000
1251	0.419921875000000
1256	0.419921875000000
1261	0.419921875000000
1266	0.419921875000000
1271	0.419921875000000
1276	0.419921875000000
1281	0.419921875000000
1286	0.419921875000000
1291	0.421875000000000
1296	0.421875000000000
1301	0.421875000000000
1306	0.421875000000000
1311	0.421875000000000
1316	0.421875000000000
1321	0.421875000000000
1326	0.421875000000000
1331	0.421875000000000
1336	0.421875000000000
1341	0.421875000000000
1346	0.423828125000000
1351	0.423828125000000
1356	0.423828125000000
1361	0.423828125000000
1366	0.423828125000000
1371	0.423828125000000
1376	0.423828125000000
1381	0.423828125000000
1386	0.423828125000000
1391	0.423828125000000
1396	0.423828125000000
1401	0.423828125000000
1406	0.423828125000000
1411	0.423828125000000
1416	0.423828125000000
1421	0.423828125000000
1426	0.423828125000000
1431	0.423828125000000
1436	0.423828125000000
1441	0.423828125000000
1446	0.423828125000000
1451	0.423828125000000
1456	0.423828125000000
1461	0.423828125000000
1466	0.423828125000000
1471	0.423828125000000
1476	0.425781250000000
1481	0.425781250000000
1486	0.425781250000000
1491	0.425781250000000
1496	0.425781250000000
1501	0.425781250000000
1506	0.425781250000000
1511	0.425781250000000
1516	0.425781250000000
1521	0.425781250000000
1526	0.425781250000000
1531	0.425781250000000
1536	0.425781250000000
1541	0.425781250000000
1546	0.425781250000000
1551	0.425781250000000
1556	0.425781250000000
1561	0.425781250000000
1566	0.425781250000000
1571	0.425781250000000
1576	0.425781250000000
1581	0.425781250000000
1586	0.425781250000000
1591	0.425781250000000
1596	0.425781250000000
1601	0.425781250000000
1606	0.425781250000000
1611	0.425781250000000
1616	0.425781250000000
1621	0.425781250000000
1626	0.427734375000000
1631	0.427734375000000
1636	0.427734375000000
1641	0.427734375000000
1646	0.427734375000000
1651	0.427734375000000
1656	0.427734375000000
1661	0.427734375000000
1666	0.427734375000000
1671	0.427734375000000
1676	0.427734375000000
1681	0.427734375000000
1686	0.427734375000000
1691	0.427734375000000
1696	0.427734375000000
1701	0.427734375000000
1706	0.427734375000000
1711	0.427734375000000
1716	0.427734375000000
1721	0.427734375000000
1726	0.427734375000000
1731	0.427734375000000
1736	0.427734375000000
1741	0.427734375000000
1746	0.427734375000000
1751	0.427734375000000
1756	0.427734375000000
1761	0.427734375000000
1766	0.427734375000000
1771	0.427734375000000
1776	0.427734375000000
1781	0.427734375000000
1786	0.427734375000000
1791	0.429687500000000
1796	0.429687500000000
1801	0.429687500000000
1806	0.429687500000000
1811	0.429687500000000
1816	0.429687500000000
1821	0.429687500000000
1826	0.429687500000000
1831	0.429687500000000
1836	0.429687500000000
1841	0.429687500000000
1846	0.429687500000000
1851	0.429687500000000
1856	0.429687500000000
1861	0.429687500000000
1866	0.429687500000000
1871	0.429687500000000
1876	0.429687500000000
1881	0.429687500000000
1886	0.429687500000000
1891	0.429687500000000
1896	0.431640625000000
1901	0.431640625000000
1906	0.431640625000000
1911	0.431640625000000
1916	0.431640625000000
1921	0.431640625000000
1926	0.431640625000000
1931	0.431640625000000
1936	0.431640625000000
1941	0.431640625000000
1946	0.431640625000000
1951	0.431640625000000
1956	0.431640625000000
1961	0.431640625000000
1966	0.431640625000000
1971	0.431640625000000
1976	0.431640625000000
1981	0.431640625000000
1986	0.431640625000000
1991	0.431640625000000
1996	0.431640625000000

==> NewPics/CompareAllSheppLoganImprovedTimes.txt <==
tSimCo	hitsSimCo	tFAOL	hitsFAOL	tIAOL	hitsIAOL	tSVAOL	hitsSVAOL
0.163231500936471	0.101882535103640	0.0658605030550000	0.00198785682986217	0.475927859983529	0.00147068518211265	1.08005193314118	0.00136018393548286
0.244847251404706	0.0867053606855263	0.0987907545825000	0.00190818775803735	0.713891789975294	0.00140946150017960	1.62007789971176	0.00134187565256726
0.326463001872941	0.0739902666924697	0.131721006110000	0.00185237333304659	0.951855719967058	0.00138671696826616	2.16010386628235	0.00132097739278706
0.408078752341177	0.0629977836922687	0.164651257637500	0.00181039738365220	1.18981964995882	0.00135917865721538	2.70012983285294	0.00131999882941404
0.489694502809412	0.0539717407478027	0.197581509165000	0.00179768386247075	1.42778357995059	0.00133744254113429	3.24015579942353	0.00131952190805781
0.571310253277647	0.0460149222961077	0.230511760692500	0.00178222291726311	1.66574750994235	0.00132688012748730	3.78018176599412	0.00131258398591713
0.652926003745883	0.0392559786592154	0.263442012220000	0.00176866233974670	1.90371143993412	0.00132280755135709	4.32020773256470	0.00131607149545753
0.734541754214118	0.0335593784518012	0.296372263747500	0.00174985458192976	2.14167536992588	0.00131764876071276	4.86023369913529	0.00131637549790787
0.816157504682353	0.0286230748921707	0.329302515275000	0.00174546533783937	2.37963929991765	0.00131399432720537	5.40025966570588	0.00131298159390912
0.897773255150589	0.0245596271893789	0.362232766802500	0.00172949484184403	2.61760322990941	0.00130999628547648	5.94028563227647	0.00130835850151690
0.979389005618824	0.0210958705177366	0.395163018330000	0.00171225751735721	2.85556715990117	0.00130712043664923	6.48031159884706	0.00130586933646785
1.06100475608706	0.0183131817519134	0.428093269857500	0.00170217898191839	3.09353108989294	0.00130344157387465	7.02033756541764	0.00130490231563743
1.14262050655529	0.0158916038261370	0.461023521385000	0.00169919835717049	3.33149501988470	0.00130061434500542	7.56036353198823	0.00130277027188486
1.22423625702353	0.0138740533840596	0.493953772912500	0.00168798071941970	3.56945894987647	0.00129933245023913	8.10038949855882	0.00129525362931634
1.30585200749177	0.0121369432905967	0.526884024440000	0.00167984500534294	3.80742287986823	0.00129770210245390	8.64041546512941	0.00129794204021954
1.38746775796000	0.0106096625535583	0.559814275967500	0.00167525361261496	4.04538680986000	0.00129576016325077	9.18044143169999	0.00129606214751944
1.46908350842824	0.00937221955922522	0.592744527495000	0.00165548643945998	4.28335073985176	0.00129487922250527	9.72046739827058	0.00129792984895562
1.55069925889647	0.00832745933473752	0.625674779022500	0.00164897759559332	4.52131466984353	0.00129294719555155	10.2604933648412	0.00130564077426877
1.63231500936471	0.00742035805529086	0.658605030550000	0.00163932127149498	4.75927859983529	0.00129180077730198	10.8005193314118	0.00130288016005201
1.71393075983294	0.00666637748773946	0.691535282077500	0.00163592026092683	4.99724252982705	0.00129118899492069	11.3405452979823	0.00129780804990222
1.79554651030118	0.00601876370423746	0.724465533605000	0.00163028242080326	5.23520645981882	0.00129004654283901	11.8805712645529	0.00129420153730603
1.87716226076941	0.00549055198715291	0.757395785132500	0.00162371030740763	5.47317038981058	0.00128923715656798	12.4205972311235	0.00130335398703175
1.95877801123765	0.00502842215070827	0.790326036660000	0.00162025104681675	5.71113431980235	0.00128880322006713	12.9606231976941	0.00130109128935998
2.04039376170588	0.00463917246902660	0.823256288187500	0.00161737201752165	5.94909824979411	0.00128878945749146	13.5006491642647	0.00130536251199824
2.12200951217412	0.00431383884882750	0.856186539715000	0.00161024227975280	6.18706217978588	0.00128888227516943	14.0406751308353	0.00130509377114197
2.20362526264235	0.00403342449567095	0.889116791242500	0.00160606757338817	6.42502610977764	0.00128834125632201	14.5807010974059	0.00130766627481629
2.28524101311059	0.00380312447715596	0.922047042770000	0.00159846607482193	6.66299003976940	0.00128647075671639	15.1207270639765	0.00130220043863636
2.36685676357882	0.00360692957620236	0.954977294297500	0.00159092297922408	6.90095396976117	0.00128471938922698	15.6607530305470	0.00129897671091643
2.44847251404706	0.00344932199793253	0.987907545825000	0.00158779290385321	7.13891789975293	0.00128378171743408	16.2007789971176	0.00130122231071955
2.53008826451529	0.00331213985288930	1.02083779735250	0.00158616662205457	7.37688182974470	0.00128266537430396	16.7408049636882	0.00130336191095904
2.61170401498353	0.00319779744923813	1.05376804888000	0.00158191075415808	7.61484575973646	0.00128107313543074	17.2808309302588	0.00130442699717081
2.69331976545177	0.00309270880123318	1.08669830040750	0.00157874042980706	7.85280968972822	0.00128070500661489	17.8208568968294	0.00130153788338418
2.77493551592000	0.00300655175232514	1.11962855193500	0.00157421289017176	8.09077361971999	0.00128027554797082	18.3608828634000	0.00129938274723566
2.85655126638824	0.00293670956072014	1.15255880346250	0.00156998682597544	8.32873754971175	0.00128002142137668	18.9009088299706	0.00129740446067959
2.93816701685647	0.00287770996879906	1.18548905499000	0.00156553497220607	8.56670147970352	0.00128020601029204	19.4409347965412	0.00130390285626949
3.01978276732471	0.00282644809444765	1.21841930651750	0.00156094847888499	8.80466540969528	0.00127929147711142	19.9809607631118	0.00129668099017014
3.10139851779294	0.00278380425307578	1.25134955804500	0.00155842422121480	9.04262933968705	0.00127906684080697	20.5209867296823	0.00129747080460826
3.18301426826118	0.00274714061878771	1.28427980957250	0.00155456776367225	9.28059326967881	0.00127866056194068	21.0610126962529	0.00129873024686013
3.26463001872941	0.00271720409392024	1.31721006110000	0.00155265147131493	9.51855719967058	0.00127849727725690	21.6010386628235	0.00129981449105026
3.34624576919765	0.00269098045527467	1.35014031262750	0.00154938662646149	9.75652112966234	0.00127844233156426	22.1410646293941	0.00130533758669988
3.42786151966588	0.00266886012810459	1.38307056415500	0.00154662712494673	9.99448505965410	0.00127852588983099	22.6810905959647	0.00130078245569634
3.50947727013412	0.00265034278409825	1.41600081568250	0.00154436206954614	10.2324489896459	0.00127858652603923	23.2211165625353	0.00129942292792113
3.59109302060235	0.00263435459502091	1.44893106721000	0.00154186197443093	10.4704129196376	0.00127845561262275	23.7611425291059	0.00130459711137091
3.67270877107059	0.00262119803331772	1.48186131873750	0.00153802611577588	10.7083768496294	0.00127859795956766	24.3011684956765	0.00129933711397841
3.75432452153882	0.00260996628551906	1.51479157026500	0.00153526682953186	10.9463407796212	0.00127878486741320	24.8411944622471	0.00130029476195606
3.83594027200706	0.00260092333706330	1.54772182179250	0.00153182126076654	11.1843047096129	0.00127787326580549	25.3812204288176	0.00130272082640673
3.91755602247530	0.00259303357921640	1.58065207332000	0.00153091243007257	11.4222686396047	0.00127833115687742	25.9212463953882	0.00130320334463885
3.99917177294353	0.00258644045574063	1.61358232484750	0.00152680469986991	11.6602325695965	0.00127698011767900	26.4612723619588	0.00130290920383722
4.08078752341177	0.00258036330882213	1.64651257637500	0.00152439590737168	11.8981964995882	0.00127739800482804	27.0012983285294	0.00129563743400357
4.16240327388000	0.00257536489095901	1.67944282790250	0.00152323837400539	12.1361604295800	0.00127771549538685	27.5413242951000	0.00130067201381218
4.24401902434824	0.00257129903017305	1.71237307943000	0.00152067546327944	12.3741243595717	0.00127825090021917	28.0813502616706	0.00130464637867620
4.32563477481647	0.00256785180520820	1.74530333095750	0.00151850278266470	12.6120882895635	0.00127775808974266	28.6213762282412	0.00130030012360807
4.40725052528471	0.00256484467561912	1.77823358248500	0.00151748965333553	12.8500522195553	0.00127740226881207	29.1614021948118	0.00129665596634887
4.48886627575294	0.00256233217428761	1.81116383401250	0.00151640157998781	13.0880161495470	0.00127725409834203	29.7014281613824	0.00130199618591357
4.57048202622118	0.00256016180055295	1.84409408554000	0.00151444707481711	13.3259800795388	0.00127711982478178	30.2414541279529	0.00129786555335814
4.65209777668941	0.00255838066328278	1.87702433706750	0.00151346206334265	13.5639440095306	0.00127593189827840	30.7814800945235	0.00130002085861646
4.73371352715765	0.00255681189714355	1.90995458859500	0.00151190015446254	13.8019079395223	0.00127524437691171	31.3215060610941	0.00130001195688568
4.81532927762588	0.00255548070556240	1.94288484012250	0.00151052841216939	14.0398718695141	0.00127575520221133	31.8615320276647	0.00129820763869842
4.89694502809412	0.00255435917542309	1.97581509165000	0.00150839563410566	14.2778357995059	0.00127617255951310	32.4015579942353	0.00129593586460263
4.97856077856235	0.00255338404222931	2.00874534317750	0.00150770869345441	14.5157997294976	0.00127592134318993	32.9415839608059	0.00129865696460892
5.06017652903059	0.00255257560517866	2.04167559470500	0.00150630958527505	14.7537636594894	0.00127608573559521	33.4816099273765	0.00129587162986221
5.14179227949883	0.00255187990429807	2.07460584623250	0.00150513978846267	14.9917275894812	0.00127663253780700	34.0216358939471	0.00129690192638279
5.22340802996706	0.00255131504805397	2.10753609776000	0.00150336513402041	15.2296915194729	0.00127679416900122	34.5616618605176	0.00130205285249850
5.30502378043530	0.00255081782196693	2.14046634928750	0.00150151062834479	15.4676554494647	0.00127727664445380	35.1016878270882	0.00129753113937858
5.38663953090353	0.00255037194343508	2.17339660081500	0.00150086933544362	15.7056193794564	0.00127787481316795	35.6417137936588	0.00129718275771087
5.46825528137177	0.00254998303354867	2.20632685234250	0.00150084007001869	15.9435833094482	0.00127664232815746	36.1817397602294	0.00130160241585642
5.54987103184000	0.00254965951445180	2.23925710387000	0.00149956690787403	16.1815472394400	0.00127719706409033	36.7217657268000	0.00130227285904786
5.63148678230824	0.00254939324840068	2.27218735539750	0.00149815052181333	16.4195111694317	0.00127719336533265	37.2617916933706	0.00129806328997654
5.71310253277647	0.00254916471597512	2.30511760692500	0.00149764127889809	16.6574750994235	0.00127685976562548	37.8018176599412	0.00129731336365786
5.79471828324471	0.00254896271443533	2.33804785845250	0.00149653236042541	16.8954390294153	0.00127680756505050	38.3418436265118	0.00129191675169512
5.87633403371294	0.00254879153755205	2.37097810998000	0.00149578659149992	17.1334029594070	0.00127653102128161	38.8818695930824	0.00129497391258781
5.95794978418118	0.00254864141655633	2.40390836150750	0.00149385750522641	17.3713668893988	0.00127745886287919	39.4218955596529	0.00129841760080944
6.03956553464941	0.00254851626833374	2.43683861303500	0.00149157603144450	17.6093308193906	0.00127839633373315	39.9619215262235	0.00129446710837045
6.12118128511765	0.00254840419927114	2.46976886456250	0.00149079167056678	17.8472947493823	0.00127846107191031	40.5019474927941	0.00129539047481012
6.20279703558588	0.00254830739792319	2.50269911609000	0.00149059794876580	18.0852586793741	0.00127770719294850	41.0419734593647	0.00130537957220403
6.28441278605412	0.00254822431322737	2.53562936761750	0.00148966947924305	18.3232226093659	0.00127780536219976	41.5819994259353	0.00130281557939605
6.36602853652236	0.00254815064216578	2.56855961914500	0.00148911624184042	18.5611865393576	0.00127732169608317	42.1220253925059	0.00130225798255378
6.44764428699059	0.00254808830166521	2.60148987067250	0.00148808607410366	18.7991504693494	0.00127729133617228	42.6620513590765	0.00129940916683179
6.52926003745883	0.00254803350645810	2.63442012220000	0.00148752639758857	19.0371143993411	0.00127714885348309	43.2020773256471	0.00130268703949333
6.61087578792706	0.00254798405493139	2.66735037372750	0.00148656130487243	19.2750783293329	0.00127678984456359	43.7421032922177	0.00130249196305646
6.69249153839530	0.00254794099654448	2.70028062525500	0.00148610666012473	19.5130422593247	0.00127710216254462	44.2821292587882	0.00130201932261697
6.77410728886353	0.00254790374047005	2.73321087678250	0.00148455128970147	19.7510061893164	0.00127754662141873	44.8221552253588	0.00130206738782837
6.85572303933177	0.00254787043446240	2.76614112831000	0.00148377488286959	19.9889701193082	0.00127707904491001	45.3621811919294	0.00129762148545800
6.93733878980000	0.00254784202181743	2.79907137983750	0.00148278735660219	20.2269340493000	0.00127633255453906	45.9022071585000	0.00129631254633580
7.01895454026824	0.00254781684797263	2.83200163136500	0.00148223537964204	20.4648979792917	0.00127708230799266	46.4422331250706	0.00129696975642755
7.10057029073647	0.00254779394529674	2.86493188289250	0.00148014436234838	20.7028619092835	0.00127649241593636	46.9822590916412	0.00130656550467445
7.18218604120471	0.00254777384437870	2.89786213442000	0.00147890189828129	20.9408258392753	0.00127607764738811	47.5222850582118	0.00130190601624836
7.26380179167294	0.00254775566753247	2.93079238594750	0.00147801019925781	21.1787897692670	0.00127588421075130	48.0623110247824	0.00129888468335748
7.34541754214118	0.00254773991054125	2.96372263747500	0.00147735195817496	21.4167536992588	0.00127591438710133	48.6023369913530	0.00129987052438444
7.42703329260941	0.00254772480681421	2.99665288900250	0.00147653422054912	21.6547176292506	0.00127545492902414	49.1423629579235	0.00129788378315410
7.50864904307765	0.00254771186918337	3.02958314053000	0.00147607889658053	21.8926815592423	0.00127585189195437	49.6823889244941	0.00129770321427611
7.59026479354588	0.00254770036665181	3.06251339205750	0.00147582153683846	22.1306454892341	0.00127551418933890	50.2224148910647	0.00129305583780016
7.67188054401412	0.00254768934340709	3.09544364358500	0.00147497275489383	22.3686094192258	0.00127552713425410	50.7624408576353	0.00129750262607388
7.75349629448236	0.00254767931870491	3.12837389511250	0.00147427709099402	22.6065733492176	0.00127639425864438	51.3024668242059	0.00129587756878627
7.83511204495059	0.00254767053735860	3.16130414664000	0.00147390347291460	22.8445372792094	0.00127621111392162	51.8424927907765	0.00129648655185815
7.91672779541883	0.00254766216019166	3.19423439816750	0.00147362674194433	23.0825012092011	0.00127610768081926	52.3825187573471	0.00129285546898111
7.99834354588706	0.00254765464266964	3.22716464969500	0.00147329867972505	23.3204651391929	0.00127587652185175	52.9225447239177	0.00129363285798066
8.07995929635530	0.00254764751820739	3.26009490122250	0.00147294544921669	23.5584290691847	0.00127582982265923	53.4625706904883	0.00129958637374886
8.16157504682353	0.00254764080566528	3.29302515275000	0.00147242267429044	23.7963929991764	0.00127585864342583	54.0025966570588	0.00129800238684235
8.24319079729177	0.00254763452515875	3.32595540427750	0.00147201312693403	24.0343569291682	0.00127586315573794	54.5426226236294	0.00129775702237924
8.32480654776000	0.00254762835607927	3.35888565580500	0.00147178997204269	24.2723208591600	0.00127545076041994	55.0826485902000	0.00129658732797488
8.40642229822823	0.00254762221062553	3.39181590733250	0.00147076076816393	24.5102847891517	0.00127588910292966	55.6226745567706	0.00129640648697027
8.48803804869647	0.00254761570251840	3.42474615886000	0.00146922970964551	24.7482487191435	0.00127570851020172	56.1627005233412	0.00129430041729039
8.56965379916470	0.00254760870501965	3.45767641038750	0.00146803503825523	24.9862126491352	0.00127587446268105	56.7027264899118	0.00129429349720672
8.65126954963294	0.00254759882327419	3.49060666191500	0.00146715016998810	25.2241765791270	0.00127583127861117	57.2427524564824	0.00129369350885313
8.73288530010117	0.00254757491857250	3.52353691344250	0.00146661810909381	25.4621405091188	0.00127533498492070	57.7827784230530	0.00129247136181693
8.81450105056941	0.00254757755560474	3.55646716497000	0.00146646552629409	25.7001044391105	0.00127574526322008	58.3228043896236	0.00130365355708976
8.89611680103764	0.00254751261867262	3.58939741649750	0.00146633822455099	25.9380683691023	0.00127573685652714	58.8628303561941	0.00129419762297343
8.97773255150588	0.00254751587907850	3.62232766802500	0.00146590137794582	26.1760322990941	0.00127504001293521	59.4028563227647	0.00129442968944528
9.05934830197411	0.00254751921037910	3.65525791955250	0.00146558176563069	26.4139962290858	0.00127497256535638	59.9428822893353	0.00129648175027416
9.14096405244234	0.00254752282071514	3.68818817108000	0.00146493260358602	26.6519601590776	0.00127519271789191	60.4829082559059	0.00129664099856408
9.22257980291058	0.00254750831146582	3.72111842260750	0.00146482822115767	26.8899240890694	0.00127582478908574	61.0229342224765	0.00129489714536047
9.30419555337881	0.00254750146200727	3.75404867413500	0.00146467565132226	27.1278880190611	0.00127573968082486	61.5629601890471	0.00129741467665144
9.38581130384705	0.00254749286048193	3.78697892566250	0.00146446168532558	27.3658519490529	0.00127556816658601	62.1029861556177	0.00129614108445454
9.46742705431528	0.00254747855860655	3.81990917719000	0.00146380134905217	27.6038158790447	0.00127554514857315	62.6430121221883	0.00129988136640479
9.54904280478352	0.00254680790551152	3.85283942871750	0.00146346116009039	27.8417798090364	0.00127571234336798	63.1830380887589	0.00129782923257190
9.63065855525175	0.00254679751543200	3.88576968024500	0.00146311143399097	28.0797437390282	0.00127499050532745	63.7230640553294	0.00129200659985525
9.71227430571999	0.00254678757489855	3.91869993177250	0.00146286529751542	28.3177076690199	0.00127465641558457	64.2630900219000	0.00129664006191745
9.79389005618822	0.00254677887366742	3.95163018330000	0.00146262252395399	28.5556715990117	0.00127463242951622	64.8031159884706	0.00129460865605588
9.87550580665645	0.00254677057973072	3.98456043482750	0.00146201218391551	28.7936355290035	0.00127524296494111	65.3431419550412	0.00129384935591786
9.95712155712469	0.00254676314435052	4.01749068635500	0.00146157517847784	29.0315994589952	0.00127471505978810	65.8831679216118	0.00129346838488004
10.0387373075929	0.00254675610576516	4.05042093788250	0.00146131694981085	29.2695633889870	0.00127519985899813	66.4231938881824	0.00129965934104081
10.1203530580612	0.00254674948317625	4.08335118941000	0.00146102780373347	29.5075273189788	0.00127521510889357	66.9632198547529	0.00129885363954408
10.2019688085294	0.00254674329679217	4.11628144093750	0.00146023659281711	29.7454912489705	0.00127526901441006	67.5032458213235	0.00130092002359677
10.2835845589976	0.00254673723132384	4.14921169246500	0.00145988673167828	29.9834551789623	0.00127575519594183	68.0432717878941	0.00129550686029285
10.3652003094659	0.00254673089712168	4.18214194399250	0.00145932103308347	30.2214191089541	0.00127516854637657	68.5832977544647	0.00129840641917122
10.4468160599341	0.00254672413230434	4.21507219552000	0.00145910080310033	30.4593830389458	0.00127540431876025	69.1233237210353	0.00129942516492687
10.5284318104023	0.00254671647083413	4.24800244704750	0.00145885624073297	30.6973469689376	0.00127508825391675	69.6633496876058	0.00129853770172498
10.6100475608706	0.00254670501947234	4.28093269857500	0.00145888343027837	30.9353108989294	0.00127575709971466	70.2033756541764	0.00129836096262874
10.6916633113388	0.00254664576019805	4.31386295010250	0.00145842153601838	31.1732748289211	0.00127535856780111	70.7434016207470	0.00129665391843614
10.7732790618070	0.00254664899450995	4.34679320163000	0.00145806392876106	31.4112387589129	0.00127596454782657	71.2834275873176	0.00130007571222649
10.8548948122753	0.00254665253420931	4.37972345315750	0.00145774831292903	31.6492026889046	0.00127603351072274	71.8234535538882	0.00129899343787066
10.9365105627435	0.00254665577009716	4.41265370468500	0.00145711485622162	31.8871666188964	0.00127587337036686	72.3634795204588	0.00129700151234724
11.0181263132117	0.00254583077057546	4.44558395621250	0.00145527631885729	32.1251305488882	0.00127517861910972	72.9035054870293	0.00130107098846110
11.0997420636800	0.00254583427805437	4.47851420774000	0.00145479204667170	32.3630944788799	0.00127577010125178	73.4435314535999	0.00130158583721735
11.1813578141482	0.00254583794237752	4.51144445926750	0.00145450475422632	32.6010584088717	0.00127563310109172	73.9835574201705	0.00129838962671984
11.2629735646164	0.00254584139993345	4.54437471079500	0.00145414334232350	32.8390223388635	0.00127531226123304	74.5235833867411	0.00129810693153864
11.3445893150847	0.00254584491532719	4.57730496232250	0.00145366953207180	33.0769862688552	0.00127496000957514	75.0636093533117	0.00129809248770113
11.4262050655529	0.00254584824147765	4.61023521385000	0.00145340528266608	33.3149501988470	0.00127501257557326	75.6036353198822	0.00130258462878465
11.5078208160211	0.00254585153326837	4.64316546537750	0.00145227966011242	33.5529141288388	0.00127500171085728	76.1436612864528	0.00130039705990998
11.5894365664894	0.00254585474023078	4.67609571690500	0.00145193472629085	33.7908780588305	0.00127569777717571	76.6836872530234	0.00129933386928982
11.6710523169576	0.00254585780694791	4.70902596843250	0.00145152699000381	34.0288419888223	0.00127490063598140	77.2237132195940	0.00129695218824508
11.7526680674258	0.00254586084802487	4.74195621996000	0.00145078526335385	34.2668059188141	0.00127502052581881	77.7637391861646	0.00130500470352523
11.8342838178941	0.00254586400965765	4.77488647148750	0.00145068169743812	34.5047698488058	0.00127591377059249	78.3037651527352	0.00129998987037325
11.9158995683623	0.00254586726991706	4.80781672301500	0.00144996723173172	34.7427337787976	0.00127546035258155	78.8437911193057	0.00130315759302726
11.9975153188306	0.00254587060184447	4.84074697454250	0.00144951892971696	34.9806977087893	0.00127504169453368	79.3838170858763	0.00130014946554334
12.0791310692988	0.00254587421304420	4.87367722607000	0.00144904477653612	35.2186616387811	0.00127497178380021	79.9238430524469	0.00129317633063314
12.1607468197670	0.00254585965107893	4.90660747759750	0.00144852620419636	35.4566255687729	0.00127470672797719	80.4638690190175	0.00129746046522580
12.2423625702353	0.00254585278956818	4.93953772912500	0.00144832478160056	35.6945894987646	0.00127435026589627	81.0038949855881	0.00129649472795597
12.3239783207035	0.00254584417006651	4.97246798065250	0.00144808303450749	35.9325534287564	0.00127400635523417	81.5439209521586	0.00128980728577741
12.4055940711717	0.00254582983242209	5.00539823218000	0.00144791513319985	36.1705173587482	0.00127421908505127	82.0839469187292	0.00129577836070634
12.4872098216400	0.00254515718342626	5.03832848370750	0.00144797112093315	36.4084812887399	0.00127398793597672	82.6239728852998	0.00129628442842607
12.5688255721082	0.00254514678896811	5.07125873523500	0.00144755494462511	36.6464452187317	0.00127365101602197	83.1639988518704	0.00129862936555687
12.6504413225764	0.00254513684367857	5.10418898676250	0.00144693366269098	36.8844091487235	0.00127433131980456	83.7040248184410	0.00129459995743904
12.7320570730447	0.00254512813766480	5.13711923829000	0.00144640806968949	37.1223730787152	0.00127525550144202	84.2440507850116	0.00129093829117303
12.8136728235129	0.00254511983850526	5.17004948981750	0.00144602011816294	37.3603370087070	0.00127529397648950	84.7840767515821	0.00129236578733588
12.8952885739811	0.00254511239770898	5.20297974134500	0.00144556324140710	37.5983009386988	0.00127550538686198	85.3241027181527	0.00129541745984417
12.9769043244494	0.00254510535320265	5.23590999287250	0.00144542124814455	37.8362648686905	0.00127534466610057	85.8641286847233	0.00129166236432731
13.0585200749176	0.00254509872414447	5.26884024440000	0.00144518623516461	38.0742287986823	0.00127539057683123	86.4041546512939	0.00129051306265200
13.1401358253858	0.00254509253072168	5.30177049592750	0.00144500150809624	38.3121927286740	0.00127506562458801	86.9441806178645	0.00129398497814291
13.2217515758541	0.00254508645722429	5.33470074745500	0.00144469414684216	38.5501566586658	0.00127494985881686	87.4842065844350	0.00130041504540369
13.3033673263223	0.00254508011323367	5.36763099898250	0.00144458554560714	38.7881205886576	0.00127521084790577	88.0242325510056	0.00129655944997579
13.3849830767905	0.00254507333608358	5.40056125051000	0.00144429016715084	39.0260845186493	0.00127592662763682	88.5642585175762	0.00129130167967625
13.4665988272588	0.00254506565803145	5.43349150203750	0.00144427212208733	39.2640484486411	0.00127619374303629	89.1042844841468	0.00129060130857675
13.5482145777270	0.00254505491622227	5.46642175356500	0.00144374427424312	39.5020123786329	0.00127551222001093	89.6443104507174	0.00129432061007919
13.6298303281952	0.00254500842318292	5.49935200509250	0.00144324921222205	39.7399763086246	0.00127584581525553	90.1843364172880	0.00129674928889564
13.7114460786635	0.00254501169197277	5.53228225662000	0.00144318975311177	39.9779402386164	0.00127587821358707	90.7243623838585	0.00129711009548743
13.7930618291317	0.00254501518628347	5.56521250814750	0.00144297342148261	40.2159041686082	0.00127562216947928	91.2643883504291	0.00129726090440534
13.8746775795999	0.00254499941157938	5.59814275967500	0.00144274683841205	40.4538680985999	0.00127569852094242	91.8044143169997	0.00129632745951299
13.9562933300682	0.00254499285103983	5.63107301120248	0.00144257056488567	40.6918320285917	0.00127590557706239	92.3444402835703	0.00129837951504892
14.0379090805364	0.00254498487276591	5.66400326272998	0.00144243431488382	40.9297959585835	0.00127527403098601	92.8844662501409	0.00129986349788219
14.1195248310046	0.00254497298818939	5.69693351425748	0.00144219947442974	41.1677598885752	0.00127421959897857	93.4244922167114	0.00129747636557317
14.2011405814729	0.00254484900537160	5.72986376578498	0.00144198679909895	41.4057238185670	0.00127451124768176	93.9645181832820	0.00129892826840341
14.2827563319411	0.00254485215445031	5.76279401731248	0.00144208275225177	41.6436877485587	0.00127490472461028	94.5045441498526	0.00129745897624214
14.3643720824093	0.00254485531094805	5.79572426883998	0.00144179134152703	41.8816516785505	0.00127584731288877	95.0445701164232	0.00129533381850545
14.4459878328776	0.00254485845563341	5.82865452036748	0.00144171787478842	42.1196156085423	0.00127574394105903	95.5845960829938	0.00129547907979991
14.5276035833458	0.00254486161836284	5.86158477189498	0.00144154726103941	42.3575795385340	0.00127558707876755	96.1246220495644	0.00129991517302243
14.6092193338141	0.00254486500942414	5.89451502342248	0.00144133132229936	42.5955434685258	0.00127524136455320	96.6646480161349	0.00129920417231615
14.6908350842823	0.00254486771801858	5.92744527494998	0.00144108497569172	42.8335073985176	0.00127514628796007	97.2046739827055	0.00129937896390493
14.7724508347505	0.00254477950030505	5.96037552647748	0.00144101846835895	43.0714713285093	0.00127495051063016	97.7446999492761	0.00129786917248342
14.8540665852188	0.00254478253420763	5.99330577800498	0.00144075983139846	43.3094352585011	0.00127504931224540	98.2847259158467	0.00129981204591882
14.9356823356870	0.00254478564829805	6.02623602953248	0.00144047967665475	43.5473991884929	0.00127506388758011	98.8247518824173	0.00129682643421585
15.0172980861552	0.00254478899710906	6.05916628105998	0.00144037105312443	43.7853631184846	0.00127516265516814	99.3647778489878	0.00129987688577986
15.0989138366235	0.00254479240420426	6.09209653258748	0.00144021269084602	44.0233270484764	0.00127535596565426	99.9048038155584	0.00129698716698687
15.1805295870917	0.00254479144357229	6.12502678411498	0.00143984687569669	44.2612909784681	0.00127537685106123	100.444829782129	0.00130067210245663
15.2621453375599	0.00254478015118179	6.15795703564248	0.00143950837703689	44.4992549084599	0.00127440431906200	100.984855748700	0.00129866727532550
15.3437610880282	0.00254471881241956	6.19088728716998	0.00143898221061992	44.7372188384517	0.00127431382907984	101.524881715270	0.00130523017023835
15.4253768384964	0.00254472189447632	6.22381753869748	0.00143870142315711	44.9751827684434	0.00127424891551508	102.064907681841	0.00130023518087692
15.5069925889646	0.00254472521599402	6.25674779022498	0.00143835189875607	45.2131466984352	0.00127398059795435	102.604933648411	0.00129666875430563
15.5886083394329	0.00254472861054592	6.28967804175248	0.00143813396086573	45.4511106284270	0.00127423926341232	103.144959614982	0.00129598835828433
15.6702240899011	0.00254462492574914	6.32260829327998	0.00143787480303109	45.6890745584187	0.00127479408525884	103.684985581553	0.00129739005136073
15.7518398403693	0.00254461826466714	6.35553854480748	0.00143763186596443	45.9270384884105	0.00127418971087781	104.225011548123	0.00130079924530458
15.8334555908376	0.00254461203760564	6.38846879633498	0.00143750059014248	46.1650024184023	0.00127444543491888	104.765037514694	0.00130181350339527
15.9150713413058	0.00254460592695010	6.42139904786248	0.00143738226190806	46.4029663483940	0.00127425222546888	105.305063481264	0.00129758855839895
15.9966870917740	0.00254459984658300	6.45432929938998	0.00143718719841768	46.6409302783858	0.00127484194178311	105.845089447835	0.00129656890861790
16.0783028422423	0.00254459341555710	6.48725955091748	0.00143704330202424	46.8788942083776	0.00127514360952266	106.385115414405	0.00129561034582220
16.1599185927105	0.00254458589488584	6.52018980244498	0.00143716294183235	47.1168581383693	0.00127470491084633	106.925141380976	0.00129787413469366
16.2415343431787	0.00254457589923044	6.55312005397248	0.00143699108854812	47.3548220683611	0.00127598347174812	107.465167347547	0.00129707964543681
16.3231500936470	0.00254454509213155	6.58605030549998	0.00143669819983253	47.5927859983528	0.00127504300285541	108.005193314117	0.00130056574570391
16.4047658441152	0.00254454853078242	6.61898055702748	0.00143657305842943	47.8307499283446	0.00127435706733531	108.545219280688	0.00129892550850648
16.4863815945834	0.00254453245935807	6.65191080855498	0.00143649433718768	48.0687138583364	0.00127409386441606	109.085245247258	0.00130475491961970
16.5679973450517	0.00254452551828712	6.68484106008248	0.00143643552069027	48.3066777883281	0.00127355525241885	109.625271213829	0.00130508472326014
16.6496130955199	0.00254451734876639	6.71777131160998	0.00143621974729637	48.5446417183199	0.00127301533520998	110.165297180399	0.00130453958154526
16.7312288459882	0.00254450415423987	6.75070156313748	0.00143605059062613	48.7826056483117	0.00127290600186096	110.705323146970	0.00129984799079172
16.8128445964564	0.00254384029705625	6.78363181466498	0.00143587148193203	49.0205695783034	0.00127317657504837	111.245349113541	0.00129604251092865
16.8944603469246	0.00254384387344948	6.81656206619248	0.00143569135062555	49.2585335082952	0.00127354528724256	111.785375080111	0.00129426540138261
16.9760760973929	0.00254384727176241	6.84949231771998	0.00143540513454079	49.4964974382870	0.00127289256161783	112.325401046682	0.00129690232211155
17.0576918478611	0.00254385075179698	6.88242256924748	0.00143534724968304	49.7344613682787	0.00127320645424594	112.865427013252	0.00129471055677773
17.1393075983293	0.00254385407098402	6.91535282077498	0.00143504564691032	49.9724252982705	0.00127256550815275	113.405452979823	0.00130088178482295
17.2209233487976	0.00254385738491963	6.94828307230248	0.00143485942104296	50.2103892282623	0.00127204637533210	113.945478946394	0.00130324399754391
17.3025390992658	0.00254386064686080	6.98121332382998	0.00143490673922533	50.4483531582540	0.00127250438310829	114.485504912964	0.00129901071480931
17.3841548497340	0.00254386380436877	7.01414357535748	0.00143477084818084	50.6863170882458	0.00127149055039209	115.025530879535	0.00130465887080028
17.4657706002023	0.00254386698130191	7.04707382688498	0.00143451019787921	50.9242810182375	0.00127132469131152	115.565556846105	0.00130091669680154
17.5473863506705	0.00254387017873702	7.08000407841248	0.00143431319930176	51.1622449482293	0.00127216481366366	116.105582812676	0.00130134959011953
17.6290021011387	0.00254387338142482	7.11293432993998	0.00143416723367517	51.4002088782211	0.00127236717837206	116.645608779246	0.00129871947104182
17.7106178516070	0.00254387662716770	7.14586458146748	0.00143382170294826	51.6381728082128	0.00127301125049892	117.185634745817	0.00130075991906771
17.7922336020752	0.00254387993077359	7.17879483299498	0.00143369856470854	51.8761367382046	0.00127372702431918	117.725660712388	0.00129694057620257
17.8738493525434	0.00254388304985263	7.21172508452248	0.00143339040344995	52.1141006681964	0.00127500688872051	118.265686678958	0.00129649125723616
17.9554651030117	0.00254370260809154	7.24465533604998	0.00143340337925411	52.3520645981881	0.00127486851503512	118.805712645529	0.00129238518691612
18.0370808534799	0.00254370582978292	7.27758558757748	0.00143348693649695	52.5900285281799	0.00127529271950809	119.345738612099	0.00129864338288101
18.1186966039481	0.00254370892210655	7.31051583910498	0.00143313999425369	52.8279924581717	0.00127464470751502	119.885764578670	0.00129906402054365
18.2003123544164	0.00254371200219866	7.34344609063248	0.00143325003095562	53.0659563881634	0.00127442511916747	120.425790545241	0.00130109019452845
18.2819281048846	0.00254371506260056	7.37637634215998	0.00143284122823257	53.3039203181552	0.00127346521904004	120.965816511811	0.00130584948943437
18.3635438553528	0.00254371821501322	7.40930659368748	0.00143277336272786	53.5418842481470	0.00127386132259036	121.505842478382	0.00130240694588917
18.4451596058211	0.00254372133433510	7.44223684521498	0.00143273184255063	53.7798481781387	0.00127338185801349	122.045868444952	0.00131063389318470
18.5267753562893	0.00254372487338262	7.47516709674248	0.00143263808957916	54.0178121081305	0.00127370303690640	122.585894411523	0.00130211280018022
18.6083911067575	0.00254372558613673	7.50809734826998	0.00143246951913395	54.2557760381222	0.00127380636971852	123.125920378093	0.00129976837086374
18.6900068572258	0.00254370858176434	7.54102759979748	0.00143245348152269	54.4937399681140	0.00127372163266550	123.665946344664	0.00129885222468653
18.7716226076940	0.00254369088224450	7.57395785132498	0.00143232690666120	54.7317038981058	0.00127382746954657	124.205972311235	0.00129773717501802
18.8532383581622	0.00254368413571877	7.60688810285248	0.00143217180104751	54.9696678280975	0.00127370957383756	124.745998277805	0.00130115762325516
18.9348541086305	0.00254367649612143	7.63981835437998	0.00143208821397625	55.2076317580893	0.00127395216554351	125.286024244376	0.00130012859251349
19.0164698590987	0.00254366507546331	7.67274860590748	0.00143188940551451	55.4455956880811	0.00127402462440571	125.826050210946	0.00130452341215968
19.0980856095669	0.00254360580992434	7.70567885743498	0.00143183578816150	55.6835596180728	0.00127441517774629	126.366076177517	0.00129813872624674
19.1797013600352	0.00254360900726070	7.73860910896248	0.00143174222218753	55.9215235480646	0.00127429665189290	126.906102144088	0.00130079561745659
19.2613171105034	0.00254361248869480	7.77153936048998	0.00143171270939211	56.1594874780564	0.00127388799288981	127.446128110658	0.00130047334068525
19.3429328609717	0.00254361560401071	7.80446961201745	0.00143139993915573	56.3974514080481	0.00127400314617589	127.986154077229	0.00130195778750288
19.4245486114399	0.00254278638766838	7.83739986354495	0.00143137289538190	56.6354153380399	0.00127347412963621	128.526180043799	0.00130033226607635
19.5061643619081	0.00254278988000607	7.87033011507245	0.00143112329234079	56.8733792680317	0.00127398354790413	129.066206010370	0.00130414638423902
19.5877801123764	0.00254279352805523	7.90326036659995	0.00143107476676546	57.1113431980234	0.00127410683487993	129.606231976940	0.00129806585836767
19.6693958628446	0.00254279696956712	7.93619061812745	0.00143095700562711	57.3493071280152	0.00127451963912364	130.146257943511	0.00129938058596391
19.7510116133128	0.00254280047285128	7.96912086965495	0.00143089151829001	57.5872710580069	0.00127462122916051	130.686283910082	0.00130469323219346
19.8326273637811	0.00254280379189994	8.00205112118245	0.00143090970859580	57.8252349879987	0.00127490144823271	131.226309876652	0.00130046801384349
19.9142431142493	0.00254280708133148	8.03498137270995	0.00143071579507672	58.0631989179905	0.00127455261332850	131.766335843223	0.00129893649162084
19.9958588647175	0.00254281029123723	8.06791162423745	0.00143051831584707	58.3011628479822	0.00127401764110970	132.306361809793	0.00130367881638474
20.0774746151858	0.00254281336661018	8.10084187576495	0.00143061501796642	58.5391267779740	0.00127386104722407	132.846387776364	0.00130225768237165
20.1590903656540	0.00254281642307991	8.13377212729245	0.00143031329776857	58.7770907079658	0.00127335992616471	133.386413742935	0.00130639289319351
20.2407061161222	0.00254281945146684	8.16670237881995	0.00143025113451018	59.0150546379575	0.00127300967335052	133.926439709505	0.00130342332409421
20.3223218665905	0.00254282255915432	8.19963263034745	0.00142990245559245	59.2530185679493	0.00127246957967524	134.466465676076	0.00129818475970759
20.4039376170587	0.00254282589941496	8.23256288187495	0.00142977057998238	59.4909824979411	0.00127308283875863	135.006491642646	0.00130055996723207
20.4855533675269	0.00254282929239264	8.26549313340245	0.00142967908116577	59.7289464279328	0.00127243725857783	135.546517609217	0.00130179376555666
20.5671691179952	0.00254282826411109	8.29842338492995	0.00142941028876228	59.9669103579246	0.00127358396582375	136.086543575788	0.00130293007000639
20.6487848684634	0.00254281696388725	8.33135363645745	0.00142934373232556	60.2048742879164	0.00127395117510990	136.626569542358	0.00129747630322154
20.7304006189316	0.00254275551455774	8.36428388798495	0.00142905649903333	60.4428382179081	0.00127410318885439	137.166595508929	0.00129906729230575
20.8120163693999	0.00254275858881999	8.39721413951245	0.00142885107047736	60.6808021478999	0.00127484049869816	137.706621475499	0.00129721638236992
20.8936321198681	0.00254276189917921	8.43014439103995	0.00142888535918201	60.9187660778916	0.00127475608710123	138.246647442070	0.00129794161428981
20.9752478703363	0.00254276527111196	8.46307464256745	0.00142881720850089	61.1567300078834	0.00127437784528744	138.786673408641	0.00129540122158930
21.0568636208046	0.00254265318685518	8.49600489409495	0.00142864360217876	61.3946939378752	0.00127432580641790	139.326699375211	0.00130228691712538
21.1384793712728	0.00254264626640954	8.52893514562245	0.00142858775668983	61.6326578678669	0.00127443327831498	139.866725341782	0.00129745306725323
21.2200951217410	0.00254263976704948	8.56186539714995	0.00142823380529455	61.8706217978587	0.00127470228653992	140.406751308352	0.00130471760326453
21.3017108722093	0.00254263335522865	8.59479564867745	0.00142828473000688	62.1085857278505	0.00127444726093779	140.946777274923	0.00129727247441106
21.3833266226775	0.00254262693471014	8.62772590020495	0.00142786344629841	62.3465496578422	0.00127406544955456	141.486803241494	0.00129999212194492
21.4649423731457	0.00254262085875924	8.66065615173245	0.00142758026617289	62.5845135878340	0.00127475687440469	142.026829208064	0.00130270054307843
21.5465581236140	0.00254261398716180	8.69358640325995	0.00142732640118382	62.8224775178258	0.00127438904960253	142.566855174635	0.00130123669398892
21.6281738740822	0.00254260535132273	8.72651665478745	0.00142723889468408	63.0604414478175	0.00127421396537251	143.106881141205	0.00129844781890829
21.7097896245505	0.00254259097613417	8.75944690631495	0.00142725446975598	63.2984053778093	0.00127484531130528	143.646907107776	0.00129634226938148
21.7914053750187	0.00254191450519554	8.79237715784245	0.00142687616490514	63.5363693078010	0.00127455697707404	144.186933074347	0.00130015680019014
21.8730211254869	0.00254190408123516	8.82530740936995	0.00142681126235197	63.7743332377928	0.00127495846580499	144.726959040917	0.00130415766916016
21.9546368759552	0.00254189410547204	8.85823766089745	0.00142654561993195	64.0122971677846	0.00127399638143217	145.266985007488	0.00130189972431604
22.0362526264234	0.00254188537040020	8.89116791242495	0.00142631031411650	64.2502610977764	0.00127435860725664	145.807010974058	0.00129948008020731
22.1178683768916	0.00254187704102433	8.92409816395245	0.00142636262299617	64.4882250277681	0.00127410157549233	146.347036940629	0.00130634301342234
22.1994841273599	0.00254186957040871	8.95702841547995	0.00142601659890909	64.7261889577599	0.00127447446271626	146.887062907200	0.00130250902797968
22.2810998778281	0.00254186249475377	8.98995866700745	0.00142589338757049	64.9641528877516	0.00127429764847651	147.427088873770	0.00129958443697844
22.3627156282963	0.00254185583312304	9.02288891853495	0.00142549502695244	65.2021168177434	0.00127467626251993	147.967114840341	0.00129733706498820
22.4443313787646	0.00254184960569577	9.05581917006245	0.00142544820772336	65.4400807477352	0.00127434872287369	148.507140806911	0.00129472122259776
22.5259471292328	0.00254184349485307	9.08874942158995	0.00142526653596456	65.6780446777269	0.00127448377581799	149.047166773482	0.00130007351965568
22.6075628797010	0.00254183741448857	9.12167967311745	0.00142507316036010	65.9160086077187	0.00127475581136452	149.587192740053	0.00129578792620032
22.6891786301693	0.00254183098361674	9.15460992464495	0.00142486879774714	66.1539725377105	0.00127444489385437	150.127218706623	0.00129866730536403
22.7707943806375	0.00254182346302614	9.18754017617245	0.00142474848607238	66.3919364677022	0.00127377970795273	150.667244673194	0.00129886268067236
22.8524101311057	0.00254181346582334	9.22047042769995	0.00142477376544028	66.6299003976940	0.00127380123913826	151.207270639764	0.00130158866758253
22.9340258815740	0.00254178262057834	9.25340067922745	0.00142449931880239	66.8678643276858	0.00127380542657496	151.747296606335	0.00130404788632511
23.0156416320422	0.00254178602508716	9.28633093075495	0.00142445847485929	67.1058282576775	0.00127369150830351	152.287322572905	0.00130383566081410
23.0972573825104	0.00254176861785988	9.31926118228245	0.00142420787533670	67.3437921876693	0.00127329436401982	152.827348539476	0.00129906080938302
23.1788731329787	0.00254176179831203	9.35219143380995	0.00142426589997133	67.5817561176610	0.00127378604631208	153.367374506047	0.00129735879007120
23.2604888834469	0.00254175443730582	9.38512168533745	0.00142401404505902	67.8197200476528	0.00127440033086974	153.907400472617	0.00129571176483781
23.3421046339151	0.00254174391291277	9.41805193686495	0.00142383312416323	68.0576839776446	0.00127431910127680	154.447426439188	0.00129810131484507
23.4237203843834	0.00254170557719571	9.45098218839245	0.00142345845465384	68.2956479076363	0.00127400609572413	154.987452405758	0.00129742400310362
23.5053361348516	0.00254170898478444	9.48391243991995	0.00142352189876137	68.5336118376281	0.00127430066555451	155.527478372329	0.00129287616870849
23.5869518853198	0.00254171152993117	9.51684269144745	0.00142331995589473	68.7715757676199	0.00127453595505483	156.067504338900	0.00129949311618935
23.6685676357881	0.00254166692947080	9.54977294297495	0.00142340841165792	69.0095396976116	0.00127433501662211	156.607530305470	0.00130010370699621
23.7501833862563	0.00254167031087794	9.58270319450245	0.00142322856487157	69.2475036276034	0.00127423105604307	157.147556272041	0.00129881924434429
23.8317991367245	0.00254167360937633	9.61563344602995	0.00142316405613249	69.4854675575952	0.00127376433309004	157.687582238611	0.00129935607735124
23.9134148871928	0.00254162076025790	9.64856369755745	0.00142306316069781	69.7234314875869	0.00127379318306833	158.227608205182	0.00129806922231804
23.9950306376610	0.00254161460073190	9.68149394908495	0.00142237306938823	69.9613954175787	0.00127454665313079	158.767634171753	0.00129769071099916
24.0766463881292	0.00254160846560183	9.71442420061245	0.00142235706707490	70.1993593475705	0.00127516879437433	159.307660138323	0.00129791930307372
24.1582621385975	0.00254160196919333	9.74735445213995	0.00142201635612030	70.4373232775622	0.00127496254334617	159.847686104894	0.00129605579065511
24.2398778890657	0.00254159498456914	9.78028470366745	0.00142182253583123	70.6752872075540	0.00127429292885987	160.387712071464	0.00129664404757709
24.3214936395340	0.00254158511812415	9.81321495519495	0.00142175003537946	70.9132511375457	0.00127432576521310	160.927738038035	0.00130166889398624
24.4031093900022	0.00254156119811084	9.84614520672245	0.00142191493688375	71.1512150675375	0.00127472370918099	161.467764004606	0.00129898191408865
24.4847251404704	0.00254156368890802	9.87907545824995	0.00142178937325859	71.3891789975293	0.00127463491982899	162.007789971176	0.00130001150176929
24.5663408909387	0.00254149839634406	9.91200570977745	0.00142153069748030	71.6271429275210	0.00127457425311744	162.547815937747	0.00130319614732490
24.6479566414069	0.00254150163286869	9.94493596130495	0.00142168929804398	71.8651068575128	0.00127402972923668	163.087841904317	0.00130402871125050
24.7295723918751	0.00254150492964544	9.97786621283245	0.00142079975677658	72.1030707875046	0.00127369186191559	163.627867870888	0.00130623010229632
24.8111881423434	0.00254150847118044	10.0107964643599	0.00142070100217974	72.3410347174963	0.00127360024433155	164.167893837459	0.00129906076383706
24.8928038928116	0.00254149338479603	10.0437267158874	0.00142055710311462	72.5789986474881	0.00127439060125671	164.707919804029	0.00130299790894219
24.9744196432798	0.00254148654962333	10.0766569674149	0.00142023646055278	72.8169625774799	0.00127401114724555	165.247945770600	0.00130052161651974
25.0560353937481	0.00254147796544192	10.1095872189424	0.00142034929049972	73.0549265074716	0.00127412948903468	165.787971737170	0.00129558400849510
25.1376511442163	0.00254146367845090	10.1425174704699	0.00142019537746886	73.2928904374634	0.00127438397461269	166.327997703741	0.00129255477417440
25.2192668946845	0.00254078631716854	10.1754477219974	0.00142011892999827	73.5308543674552	0.00127506262150635	166.868023670312	0.00129613690958929
25.3008826451528	0.00254077586531538	10.2083779735249	0.00141999961114402	73.7688182974469	0.00127480262448062	167.408049636882	0.00129270276564534
25.3824983956210	0.00254076586058665	10.2413082250524	0.00141983252035121	74.0067822274387	0.00127494641218420	167.948075603453	0.00129467879436702
25.4641141460892	0.00254075709770410	10.2742384765799	0.00141972072306202	74.2447461574304	0.00127503039283367	168.488101570023	0.00129530234610651
25.5457298965575	0.00254074873919645	10.3071687281074	0.00141956700348640	74.4827100874222	0.00127475882507668	169.028127536594	0.00129608175780408
25.6273456470257	0.00254074123958139	10.3400989796349	0.00141913944710330	74.7206740174140	0.00127463358985550	169.568153503165	0.00129544258571675
25.7089613974939	0.00254073413336051	10.3730292311624	0.00141902800590873	74.9586379474057	0.00127480557850968	170.108179469735	0.00129644655530161
25.7905771479622	0.00254072743945362	10.4059594826899	0.00141874204969057	75.1966018773975	0.00127504515722283	170.648205436306	0.00130041084988124
25.8721928984304	0.00254072117798827	10.4388897342174	0.00141873356293541	75.4345658073893	0.00127453556365440	171.188231402876	0.00129833019240742
25.9538086488986	0.00254071502939397	10.4718199857449	0.00141857120535792	75.6725297373810	0.00127393306603794	171.728257369447	0.00129839648995423
26.0354243993669	0.00254070890635841	10.5047502372724	0.00141842556898033	75.9104936673728	0.00127343517539223	172.268283336018	0.00129598401027214
26.1170401498351	0.00254070242417429	10.5376804887999	0.00141817197562518	76.1484575973646	0.00127368523489790	172.808309302588	0.00130354336590022
26.1986559003033	0.00254069483550802	10.5706107403274	0.00141819846176091	76.3864215273563	0.00127367587102543	173.348335269159	0.00130172281840182
26.2802716507716	0.00254068473762469	10.6035409918549	0.00141792455082055	76.6243854573481	0.00127413171698459	173.888361235729	0.00130050943556950
26.3618874012398	0.00254065559866729	10.6364712433824	0.00141793669715387	76.8623493873399	0.00127443497275768	174.428387202300	0.00130215186844969
26.4435031517080	0.00254065900574394	10.6694014949099	0.00141781921898057	77.1003133173316	0.00127335559671045	174.968413168871	0.00129498626121732
26.5251189021763	0.00254055457332595	10.7023317464374	0.00141772338567165	77.3382772473234	0.00127333486646344	175.508439135441	0.00129613191701027
26.6067346526445	0.00254054788395298	10.7352619979649	0.00141757057001944	77.5762411773151	0.00127312239840127	176.048465102012	0.00129677895869046
26.6883504031128	0.00254054162720164	10.7681922494924	0.00141749893311373	77.8142051073069	0.00127257238386553	176.588491068582	0.00130211004538543
26.7699661535810	0.00254053548376679	10.8011225010199	0.00141731055587425	78.0521690372987	0.00127268986587682	177.128517035153	0.00130154222901762
26.8515819040492	0.00254052936648764	10.8340527525474	0.00141686313798382	78.2901329672904	0.00127210869182395	177.668543001724	0.00130156085381600
26.9331976545175	0.00254052289113447	10.8669830040749	0.00141669581475799	78.5280968972822	0.00127190884371497	178.208568968294	0.00129975864240398
27.0148134049857	0.00254051531138811	10.8999132556024	0.00141661210358440	78.7660608272740	0.00127211047058911	178.748594934865	0.00129548106036583
27.0964291554539	0.00254050522634032	10.9328435071299	0.00141649072579922	79.0040247572657	0.00127203100810021	179.288620901435	0.00130008076475865
27.1780449059222	0.00254047611752411	10.9657737586574	0.00141648430729594	79.2419886872575	0.00127286526987738	179.828646868006	0.00130023852195492
27.2596606563904	0.00254047950501443	10.9987040101849	0.00141640101698928	79.4799526172493	0.00127296544229584	180.368672834576	0.00130230530219742
27.3412764068586	0.00254037481827243	11.0316342617124	0.00141618168090807	79.7179165472410	0.00127365207961966	180.908698801147	0.00129962483243873
27.4228921573269	0.00254036814218715	11.0645645132399	0.00141595859899241	79.9558804772328	0.00127423141113013	181.448724767718	0.00130029061763278
27.5045079077951	0.00254036189932294	11.0974947647674	0.00141590134942422	80.1938444072246	0.00127382021390269	181.988750734288	0.00129925293753818
27.5861236582633	0.00254035577116117	11.1304250162949	0.00141586436834863	80.4318083372163	0.00127452224965975	182.528776700859	0.00130059010141827
27.6677394087316	0.00254034967100294	11.1633552678224	0.00141581565451717	80.6697722672081	0.00127407247412383	183.068802667429	0.00130661012465041
27.7493551591998	0.00254034321606345	11.1962855193499	0.00141568623574345	80.9077361971998	0.00127352385539818	183.608828634000	0.00130454967822217
27.8309709096680	0.00254033566312350	11.2292157708774	0.00141549445080815	81.1457001271916	0.00127289094838319	184.148854600571	0.00130196769404629
27.9125866601363	0.00254032561702593	11.2621460224049	0.00141543594150657	81.3836640571834	0.00127317232894707	184.688880567141	0.00129644790254748
27.9942024106045	0.00254029462204522	11.2950762739324	0.00141538777781737	81.6216279871751	0.00127380297787868	185.228906533712	0.00129456394353382
28.0758181610727	0.00254029806709291	11.3280065254599	0.00141535856224133	81.8595919171669	0.00127386369978718	185.768932500282	0.00129783324480915
28.1574339115410	0.00254028183152973	11.3609367769874	0.00141519236787745	82.0975558471587	0.00127368897355702	186.308958466853	0.00130366921704062
28.2390496620092	0.00254027527819608	11.3938670285149	0.00141526276262206	82.3355197771504	0.00127391000836876	186.848984433424	0.00130255939942262
28.3206654124774	0.00254026730823042	11.4267972800424	0.00141516968792397	82.5734837071422	0.00127405686279377	187.389010399994	0.00130052039932989
28.4022811629457	0.00254025473912950	11.4597275315699	0.00141512740995147	82.8114476371340	0.00127388784418111	187.929036366565	0.00130182051899746
28.4838969134139	0.00254006625591691	11.4926577830974	0.00141508334824146	83.0494115671257	0.00127327575212029	188.469062333135	0.00130284690651396
28.5655126638821	0.00254006946913975	11.5255880346249	0.00141497228309124	83.2873754971175	0.00127337009209464	189.009088299706	0.00130281098683518
28.6471284143504	0.00254007254983789	11.5585182861524	0.00141475644394149	83.5253394271092	0.00127305706859892	189.549114266277	0.00129954161090290
28.7287441648186	0.00254007561409618	11.5914485376799	0.00141483626355202	83.7633033571010	0.00127349105294201	190.089140232847	0.00129809349566007
28.8103599152868	0.00254007865324467	11.6243787892074	0.00141471914160557	84.0012672870928	0.00127335071185636	190.629166199418	0.00130183346019460
28.8919756657551	0.00254008177593926	11.6573090407349	0.00141467844201923	84.2392312170845	0.00127381217976222	191.169192165988	0.00130023946863471
28.9735914162233	0.00254008513831863	11.6902392922624	0.00141492773190934	84.4771951470763	0.00127333179934168	191.709218132559	0.00130383551134506
29.0552071666916	0.00254008856514528	11.7231695437899	0.00141448580936206	84.7151590770681	0.00127423382557850	192.249244099130	0.00130428313561535
29.1368229171598	0.00254008760450578	11.7560997953174	0.00141431078516876	84.9531230070598	0.00127430514861090	192.789270065700	0.00130714726729405
29.2184386676280	0.00254007621961708	11.7890300468449	0.00141418028736449	85.1910869370516	0.00127429416742901	193.329296032271	0.00130213121304330
29.3000544180963	0.00254001433878898	11.8219602983724	0.00141413755480056	85.4290508670434	0.00127478893687514	193.869321998841	0.00129903522064757
29.3816701685645	0.00254001744207086	11.8548905498999	0.00141407847594407	85.6670147970351	0.00127444065749542	194.409347965412	0.00129803270157619
29.4632859190327	0.00254002079646303	11.8878208014274	0.00141409245501165	85.9049787270269	0.00127441717331234	194.949373931983	0.00130555589164609
29.5449016695010	0.00254002404482264	11.9207510529549	0.00141399222934203	86.1429426570187	0.00127457636546892	195.489399898553	0.00129945680775339
29.6265174199692	0.00253996805525601	11.9536813044824	0.00141380975820168	86.3809065870104	0.00127499937318802	196.029425865124	0.00130550392460451
29.7081331704374	0.00253996174391434	11.9866115560099	0.00141327081635544	86.6188705170022	0.00127487463063688	196.569451831694	0.00129927552412427
29.7897489209057	0.00253995543726878	12.0195418075374	0.00141312300630432	86.8568344469939	0.00127506130998513	197.109477798265	0.00129963308207365
29.8713646713739	0.00253994902042289	12.0524720590649	0.00141313435621015	87.0947983769857	0.00127529022323442	197.649503764836	0.00129820070764777
29.9529804218421	0.00253994213234377	12.0854023105924	0.00141300962847664	87.3327623069775	0.00127502122009242	198.189529731406	0.00130009368699705
30.0345961723104	0.00253993335790844	12.1183325621199	0.00141288528488450	87.5707262369692	0.00127527331992875	198.729555697977	0.00129905962995614
30.1162119227786	0.00253991692214526	12.1512628136474	0.00141267711441456	87.8086901669610	0.00127471256678513	199.269581664547	0.00130178096369444
30.1978276732468	0.00253988522010599	12.1841930651749	0.00141253985726486	88.0466540969528	0.00127458405982915	199.809607631118	0.00130408364159200
30.2794434237151	0.00253987911872563	12.2171233167024	0.00141236920448601	88.2846180269445	0.00127428761360587	200.349633597689	0.00129809971128172
30.3610591741833	0.00253987266218291	12.2500535682299	0.00141220591101523	88.5225819569363	0.00127395753101304	200.889659564259	0.00129762524899408
30.4426749246515	0.00253986510690503	12.2829838197574	0.00141235048654866	88.7605458869281	0.00127386922129775	201.429685530830	0.00130721691228990
30.5242906751198	0.00253985505683163	12.3159140712849	0.00141202881027365	88.9985098169198	0.00127352507867965	201.969711497400	0.00130472171577927
30.6059064255880	0.00253982404501770	12.3488443228124	0.00141208285489970	89.2364737469116	0.00127379455992608	202.509737463971	0.00130510163240380
30.6875221760562	0.00253982748899582	12.3817745743399	0.00141195923467598	89.4744376769034	0.00127324619696929	203.049763430542	0.00129960179552022
30.7691379265245	0.00253981122828583	12.4147048258674	0.00141198899073181	89.7124016068951	0.00127366195576670	203.589789397112	0.00130657177705395
30.8507536769927	0.00253980467259369	12.4476350773949	0.00141163285169961	89.9503655368869	0.00127373940050103	204.129815363683	0.00129994013905616
30.9323694274609	0.00253979669914855	12.4805653289224	0.00141159607184829	90.1883294668786	0.00127354070053056	204.669841330253	0.00130447930873178
31.0139851779292	0.00253978412327159	12.5134955804499	0.00141146422097727	90.4262933968704	0.00127294161585251	205.209867296824	0.00129746138090455
31.0956009283974	0.00253959550213119	12.5464258319774	0.00141131195855727	90.6642573268622	0.00127294727854033	205.749893263394	0.00129995639450197
31.1772166788656	0.00253959871447808	12.5793560835049	0.00141112080017036	90.9022212568539	0.00127338416105729	206.289919229965	0.00129821165859792
31.2588324293339	0.00253960179460572	12.6122863350324	0.00141109780038566	91.1401851868457	0.00127380545251614	206.829945196536	0.00130123479651146
31.3404481798021	0.00253960485859340	12.6452165865599	0.00141098695421945	91.3781491168375	0.00127376942093269	207.369971163106	0.00129773471661878
31.4220639302703	0.00253960789781423	12.6781468380874	0.00141096692859838	91.6161130468292	0.00127381920994038	207.909997129677	0.00130093510301446
31.5036796807386	0.00253961102099537	12.7110770896149	0.00141080146646165	91.8540769768210	0.00127303485075741	208.450023096247	0.00129939239912556
31.5852954312068	0.00253961438445102	12.7440073411424	0.00141083764536414	92.0920409068128	0.00127399357022925	208.990049062818	0.00130225425598719
31.6669111816751	0.00253961781314595	12.7769375926699	0.00141094158269475	92.3300048368045	0.00127443159640089	209.530075029389	0.00129785206880004
31.7485269321433	0.00253961685306771	12.8098678441974	0.00141075581806047	92.5679687667963	0.00127484804216900	210.070100995959	0.00129688326901255
31.8301426826115	0.00253960545875332	12.8427980957249	0.00141072922766873	92.8059326967881	0.00127497649088922	210.610126962530	0.00129839369973878
31.9117584330798	0.00253954352263926	12.8757283472524	0.00141060663207598	93.0438966267798	0.00127482161222954	211.150152929100	0.00129752754763781
31.9933741835480	0.00253954662795955	12.9086585987799	0.00141059081465537	93.2818605567716	0.00127433723534853	211.690178895671	0.00129730287087347
32.0749899340162	0.00253954998580846	12.9415888503074	0.00141054079256167	93.5198244867633	0.00127398723457465	212.230204862242	0.00129230658570261
32.1566056844845	0.00253955324017968	12.9745191018349	0.00141041124713165	93.7577884167551	0.00127339613246147	212.770230828812	0.00130000353201472
32.2382214349527	0.00253949980609261	13.0074493533624	0.00141018193920157	93.9957523467469	0.00127368406972521	213.310256795383	0.00130189392348379
32.3198371854209	0.00253949366604360	13.0403796048899	0.00141008275751033	94.2337162767386	0.00127434536550641	213.850282761953	0.00130098402175316
32.4014529358892	0.00253948755231253	13.0733098564174	0.00141005095824600	94.4716802067304	0.00127437287536481	214.390308728524	0.00129720481002641
32.4830686863574	0.00253948108088330	13.1062401079449	0.00140995938128520	94.7096441367222	0.00127419183062019	214.930334695095	0.00130298272332572
32.5646844368257	0.00253947350580283	13.1391703594724	0.00140957314937996	94.9476080667139	0.00127351587327531	215.470360661665	0.00129856155586411
32.6463001872939	0.00253946342632808	13.1721006109999	0.00140941341431366	95.1855719967057	0.00127388935643001	216.010386628236	0.00129039804182554
32.7279159377621	0.00253943233076268	13.2050308625274	0.00140939839060582	95.4235359266975	0.00127355470141315	216.550412594806	0.00129784495673170
32.8095316882304	0.00253943580529905	13.2379611140549	0.00140922539383739	95.6614998566892	0.00127288296947247	217.090438561377	0.00130260663204169
32.8911474386986	0.00253941968177518	13.2708913655824	0.00140914352799032	95.8994637866810	0.00127313697933979	217.630464527948	0.00130061874068108
32.9727631891668	0.00253941309966900	13.3038216171099	0.00140912155347298	96.1374277166728	0.00127327181003822	218.170490494518	0.00129583159160351
33.0543789396351	0.00253940509010240	13.3367518686374	0.00140896527525320	96.3753916466645	0.00127349372425892	218.710516461089	0.00129875487011521
33.1359946901033	0.00253939314710137	13.3696821201649	0.00140893516942729	96.6133555766563	0.00127287295607421	219.250542427659	0.00129851009131346
33.2176104405716	0.00253926821007724	13.4026123716924	0.00140894034424438	96.8513195066480	0.00127302188562402	219.790568394230	0.00130077444826298
33.2992261910398	0.00253927135279230	13.4355426232199	0.00140862837520397	97.0892834366398	0.00127348462935858	220.330594360801	0.00129936127983472
33.3808419415080	0.00253927450305274	13.4684728747474	0.00140865025666797	97.3272473666316	0.00127348629482270	220.870620327371	0.00129947287503260
33.4624576919763	0.00253927764126751	13.5014031262749	0.00140850065331900	97.5652112966233	0.00127348047021651	221.410646293942	0.00129639832000598
33.5440734424445	0.00253928079622693	13.5343333778024	0.00140846529735189	97.8031752266151	0.00127292763132617	221.950672260512	0.00129910384532008
33.6256891929127	0.00253928417400695	13.5672636293299	0.00140823306261059	98.0411391566069	0.00127325331793591	222.490698227083	0.00130246786272767
33.7073049433810	0.00253928683411574	13.6001938808574	0.00140821218299403	98.2791030865986	0.00127263338296291	223.030724193654	0.00129729454611831
33.7889206938492	0.00253920422585037	13.6331241323849	0.00140799788389886	98.5170670165904	0.00127214143613108	223.570750160224	0.00128930735737967
33.8705364443175	0.00253920723453392	13.6660543839124	0.00140738076012355	98.7550309465822	0.00127246008681982	224.110776126795	0.00129644818285762
33.9521521947857	0.00253921048406370	13.6989846354399	0.00140745958785000	98.9929948765739	0.00127264073544576	224.650802093365	0.00130161161262856
34.0337679452539	0.00253921381000264	13.7319148869674	0.00140750597236796	99.2309588065657	0.00127317842446024	225.190828059936	0.00129717107627825
34.1153836957222	0.00253921701385174	13.7648451384949	0.00140728780932410	99.4689227365575	0.00127337284092144	225.730854026507	0.00129932797491585
34.1969994461904	0.00253869174731677	13.7977753900224	0.00140722187357252	99.7068866665492	0.00127341780174471	226.270879993077	0.00129276525214590
34.2786151966587	0.00253868168194071	13.8307056415499	0.00140713671467399	99.9448505965410	0.00127290730466373	226.810905959648	0.00129727742338566
34.3602309471269	0.00253867286088445	13.8636358930774	0.00140709935931077	100.182814526533	0.00127348039806526	227.350931926218	0.00130052470462943
34.4418466975951	0.00253866444149129	13.8965661446049	0.00140711042024977	100.420778456525	0.00127375120658696	227.890957892789	0.00129844125678873
34.5234624480634	0.00253865688131364	13.9294963961324	0.00140712038700627	100.658742386516	0.00127395355096835	228.430983859360	0.00130151680049203
34.6050781985316	0.00253864971129209	13.9624266476599	0.00140704823119462	100.896706316508	0.00127371005007636	228.971009825930	0.00129903720486398
34.6866939489998	0.00253864295002906	13.9953568991874	0.00140694614508981	101.134670246500	0.00127477534218449	229.511035792501	0.00129566486184328
34.7683096994681	0.00253863661751275	14.0282871507149	0.00140686008774873	101.372634176492	0.00127451117832291	230.051061759071	0.00129910754843989
34.8499254499363	0.00253863039004722	14.0612174022424	0.00140675793128298	101.610598106483	0.00127412510612542	230.591087725642	0.00129268753408825
34.9315412004046	0.00253862417770966	14.0941476537699	0.00140688643982219	101.848562036475	0.00127350160807098	231.131113692213	0.00129284917721847
35.0131569508728	0.00253861786919478	14.1270779052974	0.00140665974434427	102.086525966467	0.00127312424815922	231.671139658783	0.00129915100049271
35.0947727013410	0.00253861071737367	14.1600081568249	0.00140676045319810	102.324489896459	0.00127367469863278	232.211165625354	0.00130084521036420
35.1763884518093	0.00253860141552533	14.1929384083524	0.00140662569575651	102.562453826450	0.00127336894483006	232.751191591924	0.00130330208799164
35.2580042022775	0.00253858077027506	14.2258686598799	0.00140653178544692	102.800417756442	0.00127297148491399	233.291217558495	0.00130094910618856
35.3396199527457	0.00253858088139350	14.2587989114074	0.00140646897928313	103.038381686434	0.00127358760060066	233.831243525065	0.00129342110995231
35.4212357032140	0.00253856637256162	14.2917291629349	0.00140638528149929	103.276345616426	0.00127386628616613	234.371269491636	0.00129746402365231
35.5028514536822	0.00253788489807611	14.3246594144624	0.00140639459606723	103.514309546417	0.00127380236678033	234.911295458207	0.00129675676749566
35.5844672041505	0.00253787445247502	14.3575896659899	0.00140632224727111	103.752273476409	0.00127450334302668	235.451321424777	0.00129923419471959
35.6660829546187	0.00253786445365203	14.3905199175174	0.00140619497115089	103.990237406401	0.00127333509199174	235.991347391348	0.00130088344508972
35.7476987050869	0.00253785569582718	14.4234501690449	0.00140589819403204	104.228201336393	0.00127320660356841	236.531373357918	0.00129879762618613
35.8293144555552	0.00253784734201139	14.4563804205724	0.00140590054509116	104.466165266385	0.00127287784936900	237.071399324489	0.00129583434341995
35.9109302060234	0.00253783984644394	14.4893106720999	0.00140577333559187	104.704129196376	0.00127303509812707	237.611425291060	0.00129715420672962
35.9925459564917	0.00253783274387641	14.5222409236274	0.00140567750123887	104.942093126368	0.00127328034882790	238.151451257630	0.00129736455629940
36.0741617069599	0.00253782605319604	14.5551711751549	0.00140549062675941	105.180057056360	0.00127304341864715	238.691477224201	0.00129791357420072
36.1557774574281	0.00253781979449957	14.5881014266824	0.00140542593524937	105.418020986352	0.00127335965955361	239.231503190771	0.00130017643965790
36.2373932078964	0.00253781364832303	14.6210316782099	0.00140538122323610	105.655984916343	0.00127319468354096	239.771529157342	0.00129552829301865
36.3190089583646	0.00253780752729614	14.6539619297374	0.00140529587976961	105.893948846335	0.00127343511997959	240.311555123913	0.00129552861512457
36.4006247088328	0.00253780104663889	14.6868921812649	0.00140520509403955	106.131912776327	0.00127353243109768	240.851581090483	0.00129985940777108
36.4822404593011	0.00253779345859904	14.7198224327924	0.00140505263532328	106.369876706319	0.00127399514101395	241.391607057054	0.00129914919591732
36.5638562097693	0.00253778335820310	14.7527526843199	0.00140513017566591	106.607840636310	0.00127408022193836	241.931633023624	0.00129715417899884
36.6454719602376	0.00253775417748903	14.7856829358474	0.00140485214369796	106.845804566302	0.00127362100302192	242.471658990195	0.00130139820911543
36.7270877107058	0.00253775754674828	14.8186131873749	0.00140477117108432	107.083768496294	0.00127340502869115	243.011684956766	0.00130394350981127
36.8087034611740	0.00253765208258528	14.8515434389024	0.00140472483609961	107.321732426286	0.00127363896026300	243.551710923336	0.00130124308260724
36.8903192116423	0.00253764540740636	14.8844736904299	0.00140462089151962	107.559696356277	0.00127345226922981	244.091736889907	0.00130555019899917
36.9719349621105	0.00253763916491411	14.9174039419574	0.00140451384897421	107.797660286269	0.00127410022509944	244.631762856477	0.00130243055805434
37.0535507125787	0.00253763303656364	14.9503341934849	0.00140407774020876	108.035624216261	0.00127511283927483	245.171788823048	0.00129856342400175
37.1351664630470	0.00253762693552610	14.9832644450124	0.00140393194904846	108.273588146253	0.00127500077246509	245.711814789619	0.00129544418093757
37.2167822135152	0.00253762047871288	15.0161946965399	0.00140381577353237	108.511552076244	0.00127545029715663	246.251840756189	0.00129784307955647
37.2983979639835	0.00253761292200305	15.0491249480674	0.00140381096192421	108.749516006236	0.00127528374861196	246.791866722760	0.00129917262294057
37.3800137144517	0.00253760286717785	15.0820551995949	0.00140373895786248	108.987479936228	0.00127487906159805	247.331892689330	0.00130161595408456
37.4616294649199	0.00253757181307679	15.1149854511224	0.00140370382743970	109.225443866220	0.00127468097915141	247.871918655901	0.00130049822441451
37.5432452153882	0.00253757523441532	15.1479157026499	0.00140367795113528	109.463407796212	0.00127492880094862	248.411944622472	0.00129935146556190
37.6248609658564	0.00253755876227053	15.1808459541774	0.00140369679628909	109.701371726203	0.00127436616465068	248.951970589042	0.00130004202658075
37.7064767163246	0.00253755220889947	15.2137762057049	0.00140359930498302	109.939335656195	0.00127425734996071	249.491996555613	0.00129847695714197
37.7880924667929	0.00253754423728820	15.2467064572324	0.00140355948845556	110.177299586187	0.00127431947261946	250.032022522183	0.00129536833798860
37.8697082172611	0.00253753165994668	15.2796367087599	0.00140334856573056	110.415263516179	0.00127496293525802	250.572048488754	0.00129401046225114
37.9513239677294	0.00253734258371656	15.3125669602874	0.00140341470278726	110.653227446170	0.00127414575311684	251.112074455325	0.00129061586407455
38.0329397181976	0.00253734578625275	15.3454972118149	0.00140349646375438	110.891191376162	0.00127429300338332	251.652100421895	0.00129610193147618
38.1145554686658	0.00253734885501357	15.3784274633424	0.00140331627825268	111.129155306154	0.00127430015430177	252.192126388466	0.00129504246102734
38.1961712191341	0.00253735190524614	15.4113577148699	0.00140310855289844	111.367119236146	0.00127414069039027	252.732152355036	0.00129414602646175
38.2777869696023	0.00253735492757063	15.4442879663974	0.00140293812775906	111.605083166137	0.00127464328242385	253.272178321607	0.00129430604199069
38.3594027200706	0.00253735802868069	15.4772182179249	0.00140302029723539	111.843047096129	0.00127450524133439	253.812204288178	0.00129082012426335
38.4410184705388	0.00253736136006127	15.5101484694524	0.00140277542923768	112.081011026121	0.00127428358782932	254.352230254748	0.00129264525169076
38.5226342210070	0.00253736473532273	15.5430787209799	0.00140267461409769	112.318974956113	0.00127418423954960	254.892256221319	0.00129845861222437
38.6042499714753	0.00253736357282449	15.5760089725074	0.00140243792195578	112.556938886104	0.00127387704028392	255.432282187889	0.00129757602358197
38.6858657219435	0.00253735221841126	15.6089392240349	0.00140245955124917	112.794902816096	0.00127419405033912	255.972308154460	0.00129871408692413
38.7674814724117	0.00253729033849119	15.6418694755624	0.00140232849908689	113.032866746088	0.00127450582429118	256.512334121031	0.00130059122494044
38.8490972228800	0.00253729340688356	15.6747997270899	0.00140225155237419	113.270830676080	0.00127500088776322	257.052360087601	0.00129451357132600
38.9307129733482	0.00253729670846907	15.7077299786174	0.00140231967886779	113.508794606072	0.00127420658272697	257.592386054172	0.00129601970669252
39.0123287238165	0.00253730005574258	15.7406602301449	0.00140225117322826	113.746758536063	0.00127430822051810	258.132412020742	0.00129764209163710
39.0939444742847	0.00253719424847471	15.7735904816724	0.00140218722291048	113.984722466055	0.00127426407882290	258.672437987313	0.00129610198460624
39.1755602247529	0.00253718758713333	15.8065207331999	0.00140207404798772	114.222686396047	0.00127382886887252	259.212463953883	0.00129835364576118
39.2571759752212	0.00253718135903625	15.8394509847274	0.00140205218727056	114.460650326039	0.00127371145329357	259.752489920454	0.00130033502847996
39.3387917256894	0.00253717524644663	15.8723812362549	0.00140205617348141	114.698614256030	0.00127381023469860	260.292515887025	0.00129654366304570
39.4204074761576	0.00253716916299483	15.9053114877824	0.00140197870287859	114.936578186022	0.00127327024619978	260.832541853595	0.00129683535507259
39.5020232266259	0.00253716272704424	15.9382417393099	0.00140187373518180	115.174542116014	0.00127279327199622	261.372567820166	0.00130233267638267
39.5836389770941	0.00253715519755884	15.9711719908374	0.00140194268942200	115.412506046006	0.00127242232257314	261.912593786736	0.00130623158219461
39.6652547275624	0.00253714518187604	16.0041022423649	0.00140182131946985	115.650469975997	0.00127283762771353	262.452619753307	0.00130121339968928
39.7468704780306	0.00253711422593963	16.0370324938924	0.00140182495329377	115.888433905989	0.00127187780171164	262.992645719877	0.00130238045918854
39.8284862284988	0.00253711759423007	16.0699627454199	0.00140159543657890	116.126397835981	0.00127200621248852	263.532671686448	0.00130662498627246
39.9101019789671	0.00253709977908236	16.1028929969474	0.00140158350308016	116.364361765973	0.00127225832089330	264.072697653018	0.00130805876965581
39.9917177294353	0.00253709295679791	16.1358232484749	0.00140156731980607	116.602325695964	0.00127364620470485	264.612723619589	0.00130391199515737
40.0733334799035	0.00253708559006429	16.1687535000024	0.00140149122419380	116.840289625956	0.00127312607313572	265.152749586160	0.00129656376275325
40.1549492303718	0.00253707505074998	16.2016837515299	0.00140143144914849	117.078253555948	0.00127319983581151	265.692775552730	0.00129737019656977
40.2365649808400	0.00253703657973496	16.2346140030574	0.00140146752960092	117.316217485940	0.00127302333645160	266.232801519301	0.00129262888128604
40.3181807313083	0.00253703995527146	16.2675442545849	0.00140118741758373	117.554181415932	0.00127278299835026	266.772827485871	0.00129712108839932
40.3997964817765	0.00253704240866790	16.3004745061124	0.00140133301009441	117.792145345923	0.00127296377587744	267.312853452442	0.00129713386950342
40.4814122322447	0.00253699759921277	16.3334047576399	0.00140110731049809	118.030109275915	0.00127366945180438	267.852879419012	0.00129759762890561
40.5630279827130	0.00253700096355621	16.3663350091674	0.00140102206750277	118.268073205907	0.00127320693421271	268.392905385583	0.00129527739554578
40.6446437331812	0.00253700422817394	16.3992652606949	0.00140093008615522	118.506037135899	0.00127391459736757	268.932931352154	0.00129649271384482
40.7262594836495	0.00253695057938711	16.4321955122224	0.00140091663314897	118.744001065890	0.00127441790727864	269.472957318724	0.00129512327190514
40.8078752341177	0.00253694441981378	16.4651257637499	0.00140076968975933	118.981964995882	0.00127408895015650	270.012983285295	0.00128939166668789
40.8894909845859	0.00253693828349406	16.4980560152774	0.00140067133633057	119.219928925874	0.00127434130839780	270.553009251865	0.00129151880257684
40.9711067350542	0.00253693178425793	16.5309862668049	0.00140076861808976	119.457892855866	0.00127421318892884	271.093035218436	0.00129863609934947
41.0527224855224	0.00253692479416203	16.5639165183324	0.00140071505987957	119.695856785857	0.00127429385377623	271.633061185006	0.00129778863987827
41.1343382359906	0.00253691491449666	16.5968467698599	0.00140062246471679	119.933820715849	0.00127427388379204	272.173087151577	0.00129521905216260
41.2159539864589	0.00253689092435357	16.6297770213874	0.00140057280437390	120.171784645841	0.00127428409838876	272.713113118148	0.00129538081105090
41.2975697369271	0.00253689334532489	16.6627072729149	0.00140051670407317	120.409748575833	0.00127426172302496	273.253139084718	0.00129389818310216
41.3791854873954	0.00253682767352068	16.6956375244424	0.00140039361688901	120.647712505824	0.00127465619791693	273.793165051289	0.00129152935685593
41.4608012378636	0.00253683090201562	16.7285677759699	0.00140031235585268	120.885676435816	0.00127532878665655	274.333191017859	0.00128999511302535
41.5424169883318	0.00253683418994571	16.7614980274974	0.00140036825836819	121.123640365808	0.00127528359584618	274.873216984430	0.00129165200186395
41.6240327388001	0.00253683771416296	16.7944282790249	0.00140029142936165	121.361604295800	0.00127580770655613	275.413242951000	0.00129970526519177
41.7056484892683	0.00253682235323655	16.8273585305524	0.00140028815437803	121.599568225792	0.00127600834453700	275.953268917571	0.00130411908209032
41.7872642397365	0.00253681549860878	16.8602887820799	0.00140031016377691	121.837532155783	0.00127571496560897	276.493294884142	0.00130189935245775
41.8688799902048	0.00253680688387848	16.8932190336074	0.00140020024243504	122.075496085775	0.00127634832969525	277.033320850712	0.00130118523938328
41.9504957406730	0.00253679253063724	16.9261492851349	0.00140012451882714	122.313460015767	0.00127633165532720	277.573346817283	0.00129950198959894
42.0321114911413	0.00253610975426553	16.9590795366624	0.00140015956557270	122.551423945759	0.00127716497601824	278.113372783853	0.00129610498640060
42.1137272416095	0.00253609872927876	16.9920097881899	0.00140001990399365	122.789387875750	0.00127618204053832	278.653398750424	0.00129852247335161
42.1953429920777	0.00253608870131878	17.0249400397174	0.00139980814515144	123.027351805742	0.00127646790718317	279.193424716994	0.00129685793560917
42.2769587425460	0.00253607991536733	17.0578702912449	0.00139990722693252	123.265315735734	0.00127680354277679	279.733450683565	0.00129528681163623
42.3585744930142	0.00253607153193782	17.0908005427724	0.00139979663850768	123.503279665726	0.00127648772320997	280.273476650136	0.00129485412435604
42.4401902434825	0.00253606400673319	17.1237307942999	0.00139976614710271	123.741243595717	0.00127641392214238	280.813502616706	0.00129572487579323
42.5218059939507	0.00253605687276800	17.1566610458274	0.00139974650868161	123.979207525709	0.00127641627868757	281.353528583277	0.00129811541866196
42.6034217444189	0.00253605014876226	17.1895912973549	0.00139967999248567	124.217171455701	0.00127528048360555	281.893554549847	0.00130086181835696
42.6850374948872	0.00253604385473942	17.2225215488824	0.00139955737236743	124.455135385693	0.00127490622753775	282.433580516418	0.00130569085789409
42.7666532453554	0.00253603766918031	17.2554518004099	0.00139963482563890	124.693099315684	0.00127440827841625	282.973606482988	0.00129840596282165
42.8482689958236	0.00253603150339287	17.2883820519374	0.00139951824254946	124.931063245676	0.00127443727712516	283.513632449559	0.00129938480306084
42.9298847462919	0.00253602496857885	17.3213123034649	0.00139953174439122	125.169027175668	0.00127460085485753	284.053658416129	0.00129503279835681
43.0115004967601	0.00253601793484861	17.3542425549924	0.00139943797341924	125.406991105660	0.00127498627614639	284.593684382700	0.00129577029453642
43.0931162472284	0.00253600879944636	17.3871728065199	0.00139947080849013	125.644955035652	0.00127453393180440	285.133710349271	0.00129387443608616
43.1747319976966	0.00253598709758497	17.4201030580474	0.00139949137844475	125.882918965643	0.00127388216085642	285.673736315841	0.00129530820110250
43.2563477481648	0.00253598829780443	17.4530333095749	0.00139948645223100	126.120882895635	0.00127441692251428	286.213762282412	0.00130072005110098
43.3379634986331	0.00253596842609032	17.4859635611024	0.00139925472336910	126.358846825627	0.00127418336024522	286.753788248982	0.00130141534237800
43.4195792491013	0.00253596710903262	17.5188938126299	0.00139914703207138	126.596810755619	0.00127431961854169	287.293814215553	0.00129871079887229
43.5011949995695	0.00253595579092258	17.5518240641574	0.00139913817940024	126.834774685610	0.00127400968345393	287.833840182123	0.00130018922037764
43.5828107500378	0.00253588978649696	17.5847543156849	0.00139897118644508	127.072738615602	0.00127386458694343	288.373866148694	0.00129231297488785
43.6644265005060	0.00253589304850909	17.6176845672124	0.00139907766491275	127.310702545594	0.00127326693828108	288.913892115265	0.00129573370616655
43.7460422509743	0.00253589622020043	17.6506148187399	0.00139893717857212	127.548666475586	0.00127319033909420	289.453918081835	0.00130095060280938
43.8276580014425	0.00253589958715132	17.6835450702674	0.00139892222785884	127.786630405577	0.00127370121511395	289.993944048406	0.00130069829017620
43.9092737519107	0.00253589483145769	17.7164753217949	0.00139882485680752	128.024594335569	0.00127360657313713	290.533970014976	0.00129494657077351
43.9908895023790	0.00253588584902377	17.7494055733224	0.00139875209435294	128.262558265561	0.00127341695206487	291.073995981547	0.00129760592858121
44.0725052528472	0.00253586746955820	17.7823358248499	0.00139875207975159	128.500522195553	0.00127381088178863	291.614021948117	0.00129636402643577
44.1541210033154	0.00253586029101729	17.8152660763774	0.00139886642746508	128.738486125544	0.00127411965405829	292.154047914688	0.00129835448296759
44.2357367537837	0.00253585224877280	17.8481963279049	0.00139869041865696	128.976450055536	0.00127308792670186	292.694073881259	0.00129523738649694
44.3173525042519	0.00253584024713355	17.8811265794324	0.00139840350350871	129.214413985528	0.00127379336679683	293.234099847829	0.00129783785210960
44.3989682547202	0.00253572052974021	17.9140568309599	0.00139830110295843	129.452377915520	0.00127366702704897	293.774125814400	0.00129880199099072
44.4805840051884	0.00253572359044750	17.9469870824874	0.00139827523644987	129.690341845512	0.00127388745741554	294.314151780970	0.00129921431635882
44.5621997556566	0.00253572662891841	17.9799173340149	0.00139834348227812	129.928305775503	0.00127378796954429	294.854177747541	0.00129941729981722
44.6438155061249	0.00253572975429119	18.0128475855424	0.00139813932166342	130.166269705495	0.00127445102443351	295.394203714111	0.00130119800603561
44.7254312565931	0.00253573283841054	18.0457778370699	0.00139805710829983	130.404233635487	0.00127335749709592	295.934229680682	0.00129953241428688
44.8070470070614	0.00253573631385614	18.0787080885974	0.00139814972065056	130.642197565479	0.00127300596417653	296.474255647253	0.00130823986044038
44.8886627575296	0.00253573678850029	18.1116383401249	0.00139807803052562	130.880161495470	0.00127205459826426	297.014281613823	0.00130046441192122
44.9702785079978	0.00253571971204062	18.1445685916524	0.00139799998811835	131.118125425462	0.00127232176808227	297.554307580394	0.00129527398729827
45.0518942584661	0.00253570142525067	18.1774988431799	0.00139800446830687	131.356089355454	0.00127278344422651	298.094333546964	0.00129834278876642
45.1335100089343	0.00253569465385130	18.2104290947074	0.00139814235928444	131.594053285446	0.00127309991076168	298.634359513535	0.00129555858482593
45.2151257594025	0.00253568697941929	18.2433593462349	0.00139805730217208	131.832017215437	0.00127331288525429	299.174385480105	0.00130136180568327
45.2967415098708	0.00253567549194343	18.2762895977624	0.00139769045273340	132.069981145429	0.00127329351392601	299.714411446676	0.00129447920636475
45.3783572603390	0.00253561566719638	18.3092198492899	0.00139777915370408	132.307945075421	0.00127316847785086	300.254437413247	0.00129210218146382
45.4599730108073	0.00253561884787424	18.3421501008174	0.00139758747331973	132.545909005413	0.00127334137331586	300.794463379817	0.00129592511497056
45.5415887612755	0.00253562230375728	18.3750803523449	0.00139756321078682	132.783872935404	0.00127303676171089	301.334489346388	0.00130093085658378
45.6232045117437	0.00253562535094746	18.4080106038724	0.00139762864562845	133.021836865396	0.00127349508260602	301.874515312958	0.00129768218306338
45.7048202622120	0.00253478425231718	18.4409408553999	0.00139759749146315	133.259800795388	0.00127296650257890	302.414541279529	0.00129745195494744
45.7864360126802	0.00253478785913968	18.4738711069274	0.00139759155623407	133.497764725380	0.00127281805899258	302.954567246099	0.00129862754074450
45.8680517631484	0.00253479145869113	18.5068013584549	0.00139755095695950	133.735728655372	0.00127292967540959	303.494593212670	0.00130071803004091
45.9496675136167	0.00253479486689307	18.5397316099824	0.00139746519357726	133.973692585363	0.00127397111285373	304.034619179240	0.00130018207285964
46.0312832640849	0.00253479834411650	18.5726618615099	0.00139743862409001	134.211656515355	0.00127438706908016	304.574645145811	0.00129787927715097
46.1128990145532	0.00253480164652961	18.6055921130374	0.00139733705345847	134.449620445347	0.00127420306478515	305.114671112382	0.00129699304611055
46.1945147650214	0.00253480492805350	18.6385223645649	0.00139746394192215	134.687584375339	0.00127373179376578	305.654697078952	0.00129880437147579
46.2761305154896	0.00253480813981463	18.6714526160924	0.00139732301207148	134.925548305330	0.00127386073638520	306.194723045523	0.00129621966944231
46.3577462659579	0.00253481122757676	18.7043828676199	0.00139722851816193	135.163512235322	0.00127348402114897	306.734749012093	0.00129701082812678
46.4393620164261	0.00253481430868457	18.7373131191474	0.00139714705332565	135.401476165314	0.00127309539586795	307.274774978664	0.00129622987875655
46.5209777668944	0.00253481737658815	18.7702433706749	0.00139713421093088	135.639440095306	0.00127339994421314	307.814800945234	0.00129338157670372
46.6025935173626	0.00253482054474761	18.8031736222024	0.00139710541418407	135.877404025297	0.00127372425474451	308.354826911805	0.00129649727679845
46.6842092678308	0.00253482368967232	18.8361038737299	0.00139722635278013	136.115367955289	0.00127321946858921	308.894852878376	0.00129393588261288
46.7658250182991	0.00253482696614267	18.8690341252573	0.00139703981939801	136.353331885281	0.00127350921879041	309.434878844946	0.00129849702614240
46.8474407687673	0.00253482864766825	18.9019643767848	0.00139711185824444	136.591295815273	0.00127357538605801	309.974904811517	0.00130008846804569
46.9290565192355	0.00253480591116376	18.9348946283123	0.00139690854371397	136.829259745264	0.00127389718060320	310.514930778087	0.00129487526468175
47.0106722697038	0.00253480781848105	18.9678248798398	0.00139704099716250	137.067223675256	0.00127327521224769	311.054956744658	0.00129726192155138
47.0922880201720	0.00253477668435047	19.0007551313673	0.00139692069785148	137.305187605248	0.00127348066323271	311.594982711228	0.00129989754178925
47.1739037706403	0.00253478008916537	19.0336853828948	0.00139678353376462	137.543151535240	0.00127326825665445	312.135008677799	0.00129441502223312
47.2555195211085	0.00253476340619390	19.0666156344223	0.00139684486928080	137.781115465232	0.00127358985632042	312.675034644370	0.00130267268386110
47.3371352715767	0.00253475684652453	19.0995458859498	0.00139671006700546	138.019079395223	0.00127335329579070	313.215060610940	0.00130290781071249
47.4187510220450	0.00253474886471288	19.1324761374773	0.00139680583735061	138.257043325215	0.00127423398947193	313.755086577511	0.00130040000062486
47.5003667725132	0.00253473626469131	19.1654063890048	0.00139667546045081	138.495007255207	0.00127480556968592	314.295112544081	0.00129912483545351
47.5819825229814	0.00253454647979695	19.1983366405323	0.00139659950777467	138.732971185199	0.00127469203983187	314.835138510652	0.00129922741356433
47.6635982734497	0.00253454967311536	19.2312668920598	0.00139654279657883	138.970935115190	0.00127427153278536	315.375164477222	0.00130037187083532
47.7452140239179	0.00253455273255435	19.2641971435873	0.00139653611025927	139.208899045182	0.00127418559623491	315.915190443793	0.00130095871339436
47.8268297743862	0.00253455577278302	19.2971273951148	0.00139653228472126	139.446862975174	0.00127486496167345	316.455216410364	0.00129713724840969
47.9084455248544	0.00253455878404152	19.3300576466423	0.00139652057549990	139.684826905166	0.00127500412834410	316.995242376934	0.00129394584475144
47.9900612753226	0.00253456187186710	19.3629878981698	0.00139665532434565	139.922790835157	0.00127513079666882	317.535268343505	0.00129936480146365
48.0716770257909	0.00253456518501556	19.3959181496973	0.00139638339092149	140.160754765149	0.00127542827724969	318.075294310075	0.00130040620715299
48.1532927762591	0.00253456853000858	19.4288484012248	0.00139639713640617	140.398718695141	0.00127601000393058	318.615320276646	0.00129761639405667
48.2349085267273	0.00253456723231123	19.4617786527523	0.00139644683575683	140.636682625133	0.00127630459818890	319.155346243216	0.00129235565990107
48.3165242771956	0.00253455587685852	19.4947089042798	0.00139627842999648	140.874646555124	0.00127586816777912	319.695372209787	0.00129537195146753
48.3981400276638	0.00253449387540590	19.5276391558073	0.00139632392517642	141.112610485116	0.00127577801170198	320.235398176358	0.00129717285802848
48.4797557781321	0.00253449692479284	19.5605694073348	0.00139612776869387	141.350574415108	0.00127549940765703	320.775424142928	0.00129805645304701
48.5613715286003	0.00253450019841202	19.5934996588623	0.00139611827500102	141.588538345100	0.00127488474975504	321.315450109499	0.00129844906918066
48.6429872790685	0.00253450348987076	19.6264299103898	0.00139599282766865	141.826502275091	0.00127489314025835	321.855476076069	0.00129666154996530
48.7246030295368	0.00253438843993465	19.6593601619173	0.00139600821832177	142.064466205083	0.00127407921029704	322.395502042640	0.00128835596221090
48.8062187800050	0.00253438154230881	19.6922904134448	0.00139574673986800	142.302430135075	0.00127419349842174	322.935528009210	0.00129643694908070
48.8878345304733	0.00253437506583223	19.7252206649723	0.00139575768255371	142.540394065067	0.00127384699683324	323.475553975781	0.00129078662802416
48.9694502809415	0.00253436867824260	19.7581509164998	0.00139569953876392	142.778357995059	0.00127370038529238	324.015579942351	0.00130019891070527
49.0510660314097	0.00253436228393233	19.7910811680273	0.00139564358860282	143.016321925050	0.00127370357555114	324.555605908922	0.00130054307547428
49.1326817818780	0.00253435576393576	19.8240114195548	0.00139577554586366	143.254285855042	0.00127425550056559	325.095631875493	0.00129586547978075
49.2142975323462	0.00253434900111276	19.8569416710823	0.00139552577857815	143.492249785034	0.00127436211673726	325.635657842063	0.00129510010709526
49.2959132828144	0.00253434051299541	19.8898719226098	0.00139549886889834	143.730213715026	0.00127454417314382	326.175683808634	0.00129912682969269
49.3775290332827	0.00253432574284247	19.9228021741373	0.00139534965498243	143.968177645017	0.00127371118128295	326.715709775204	0.00129333684330724
49.4591447837509	0.00253406301025837	19.9557324256648	0.00139527495675557	144.206141575009	0.00127362408376181	327.255735741775	0.00130165914850810
49.5407605342192	0.00253405465582374	19.9886626771923	0.00139525924484952	144.444105505001	0.00127318778740673	327.795761708345	0.00129839763798243
49.6223762846874	0.00253404715880871	20.0215929287198	0.00139520251502370	144.682069434993	0.00127327428291797	328.335787674916	0.00129310489547823
49.7039920351556	0.00253404005389797	20.0545231802473	0.00139511678131353	144.920033364984	0.00127293611951706	328.875813641487	0.00129231430785844
49.7856077856239	0.00253403335990221	20.0874534317748	0.00139511456335607	145.157997294976	0.00127227366371269	329.415839608057	0.00129567555113678
49.8672235360921	0.00253402709686660	20.1203836833023	0.00139510647917944	145.395961224968	0.00127182909088769	329.955865574628	0.00129606598115182
49.9488392865603	0.00253402094501280	20.1533139348298	0.00139504114100919	145.633925154960	0.00127253216660808	330.495891541198	0.00129553159490249
50.0304550370286	0.00253401481661656	20.1862441863573	0.00139509131383520	145.871889084951	0.00127195145139371	331.035917507769	0.00129180908999757
50.1120707874968	0.00253400832594314	20.2191744378848	0.00139487249279857	146.109853014943	0.00127144265366174	331.575943474339	0.00129540220260433
50.1936865379651	0.00253400134492918	20.2521046894123	0.00139498318970389	146.347816944935	0.00127153799536989	332.115969440910	0.00129455182334729
50.2753022884333	0.00253399147625385	20.2850349409398	0.00139499478551442	146.585780874927	0.00127113299104807	332.655995407481	0.00129402855143671
50.3569180389015	0.00253396536520058	20.3179651924673	0.00139496139367176	146.823744804919	0.00127089325507519	333.196021374051	0.00129613639648551
50.4385337893698	0.00253396834719215	20.3508954439948	0.00139484144861842	147.061708734910	0.00127075824000722	333.736047340622	0.00129709614148000
50.5201495398380	0.00253358935284012	20.3838256955223	0.00139474666578053	147.299672664902	0.00127062458574768	334.276073307192	0.00129793141689379
50.6017652903063	0.00253359282951622	20.4167559470498	0.00139476772485930	147.537636594894	0.00127100177211645	334.816099273763	0.00129954921573849
50.6833810407745	0.00253359612780614	20.4496861985773	0.00139461927971932	147.775600524886	0.00127171451715190	335.356125240333	0.00129455770343596
50.7649967912427	0.00253359940122960	20.4826164501048	0.00139457819856088	148.013564454877	0.00127235432209216	335.896151206904	0.00129974837593507
50.8466125417110	0.00253360260040124	20.5155467016323	0.00139468477979851	148.251528384869	0.00127213509938581	336.436177173475	0.00129912565580843
50.9282282921792	0.00253360567068008	20.5484769531598	0.00139444512588410	148.489492314861	0.00127230891126204	336.976203140045	0.00129903511646182
51.0098440426474	0.00253360872785897	20.5814072046873	0.00139442589427916	148.727456244853	0.00127274217157610	337.516229106616	0.00129260823944710
51.0914597931157	0.00253361176363572	20.6143374562148	0.00139456522332434	148.965420174844	0.00127264232635202	338.056255073186	0.00129364922527031
51.1730755435839	0.00253361488707219	20.6472677077423	0.00139448114387474	149.203384104836	0.00127318949925007	338.596281039757	0.00129410891330543
51.2546912940522	0.00253361796993700	20.6801979592698	0.00139441870548200	149.441348034828	0.00127292330060622	339.136307006327	0.00129504224541918
51.3363070445204	0.00253362144357140	20.7131282107973	0.00139434806516394	149.679311964820	0.00127256677056574	339.676332972898	0.00129503788793970
51.4179227949886	0.00253362189540213	20.7460584623248	0.00139433931814567	149.917275894811	0.00127231272114846	340.216358939469	0.00129387730264649
51.4995385454569	0.00253360476886940	20.7789887138523	0.00139431321193510	150.155239824803	0.00127202411329688	340.756384906039	0.00130698921285853
51.5811542959251	0.00253358640060626	20.8119189653798	0.00139425589829989	150.393203754795	0.00127312508237198	341.296410872610	0.00130389266648609
51.6627700463933	0.00253357961068962	20.8448492169073	0.00139430689521678	150.631167684787	0.00127292835933713	341.836436839180	0.00130146754947592
51.7443857968616	0.00253357191137814	20.8777794684348	0.00139421140007652	150.869131614779	0.00127310832840831	342.376462805751	0.00129751960705780
51.8260015473298	0.00253356112250037	20.9107097199623	0.00139401054695822	151.107095544770	0.00127299712147387	342.916488772321	0.00129515574757594
51.9076172977981	0.00253351416710075	20.9436399714898	0.00139391535529097	151.345059474762	0.00127292067579120	343.456514738892	0.00129615002462935
51.9892330482663	0.00253351737678926	20.9765702230173	0.00139381027176710	151.583023404754	0.00127402784579967	343.996540705462	0.00129704036161784
52.0708487987345	0.00253352075563388	21.0095004745448	0.00139375552468267	151.820987334746	0.00127391694886520	344.536566672033	0.00129212287205585
52.1524645492028	0.00253350388278442	21.0424307260723	0.00139379751508272	152.058951264737	0.00127363236773986	345.076592638604	0.00129512958906854
52.2340802996710	0.00253349733454968	21.0753609775998	0.00139364793313620	152.296915194729	0.00127372985644442	345.616618605174	0.00129584735355148
52.3156960501392	0.00253348936749260	21.1082912291273	0.00139370806175593	152.534879124721	0.00127260403647542	346.156644571745	0.00129403639423817
52.3973118006075	0.00253347678956859	21.1412214806548	0.00139360684912116	152.772843054713	0.00127289063960183	346.696670538315	0.00129749226826268
52.4789275510757	0.00253327238635082	21.1741517321823	0.00139356956691798	153.010806984704	0.00127332901959350	347.236696504886	0.00129522916388448
52.5605433015440	0.00253327562750366	21.2070819837098	0.00139364699807009	153.248770914696	0.00127343891821743	347.776722471456	0.00129902917867392
52.6421590520122	0.00253327876725142	21.2400122352373	0.00139353645387219	153.486734844688	0.00127340361415419	348.316748438027	0.00129770087363476
52.7237748024804	0.00253328192871380	21.2729424867648	0.00139359115472444	153.724698774680	0.00127294780467338	348.856774404598	0.00130224727920771
52.8053905529487	0.00253328511301559	21.3058727382923	0.00139345608120310	153.962662704671	0.00127273865425907	349.396800371168	0.00130056062502901
52.8870063034169	0.00253328830477893	21.3388029898198	0.00139341759172962	154.200626634663	0.00127288239033679	349.936826337739	0.00129900315625372
52.9686220538852	0.00253329141992153	21.3717332413473	0.00139337164469674	154.438590564655	0.00127316784278188	350.476852304309	0.00129744075940993
53.0502378043534	0.00253329477182430	21.4046634928748	0.00139336629659668	154.676554494647	0.00127289757046106	351.016878270880	0.00129566703715284
53.1318535548216	0.00253329774649146	21.4375937444023	0.00139351567162068	154.914518424639	0.00127345205319328	351.556904237450	0.00130600993741801
53.2134693052899	0.00253291829835289	21.4705239959298	0.00139317939888584	155.152482354630	0.00127304345702618	352.096930204021	0.00129539479822518
53.2950850557581	0.00253292177188040	21.5034542474573	0.00139296708777413	155.390446284622	0.00127296752251261	352.636956170592	0.00129816592490292
53.3767008062263	0.00253292506786846	21.5363844989848	0.00139297231668610	155.628410214614	0.00127306802807885	353.176982137162	0.00130233017933849
53.4583165566946	0.00253292833972387	21.5693147505123	0.00139301104393875	155.866374144606	0.00127278804600644	353.717008103733	0.00129724903052771
53.5399323071628	0.00253293153814808	21.6022450020398	0.00139298024321445	156.104338074597	0.00127242943187343	354.257034070303	0.00129976285930310
53.6215480576311	0.00253293460856570	21.6351752535673	0.00139300389702501	156.342302004589	0.00127227013145871	354.797060036874	0.00129709355398693
53.7031638080993	0.00253293766686300	21.6681055050948	0.00139297298741072	156.580265934581	0.00127245246118261	355.337086003444	0.00129394548198089
53.7847795585675	0.00253294070493327	21.7010357566223	0.00139279493712049	156.818229864573	0.00127186692934780	355.877111970015	0.00129544378946883
53.8663953090358	0.00253294383226286	21.7339660081498	0.00139276638159080	157.056193794564	0.00127191004715486	356.417137936586	0.00130418062924941
53.9480110595040	0.00253294692107733	21.7668962596773	0.00139261451938825	157.294157724556	0.00127158153174559	356.957163903156	0.00130289884765070
54.0296268099722	0.00253295010702334	21.7998265112048	0.00139255403698263	157.532121654548	0.00127195016682939	357.497189869727	0.00129494818317613
54.1112425604405	0.00253295153846605	21.8327567627323	0.00139247380921957	157.770085584540	0.00127175387807867	358.037215836297	0.00129475352358003
54.1928583109087	0.00253292894467540	21.8656870142598	0.00139237004562541	158.008049514531	0.00127137223352113	358.577241802868	0.00129469936861380
54.2744740613770	0.00253293076032279	21.8986172657873	0.00139228092301443	158.246013444523	0.00127172491996684	359.117267769438	0.00129355600241997
54.3560898118452	0.00253290504014663	21.9315475173148	0.00139227229691179	158.483977374515	0.00127177584261465	359.657293736009	0.00129911546336232
54.4377055623134	0.00253290795071179	21.9644777688423	0.00139225159781111	158.721941304507	0.00127160338983550	360.197319702580	0.00129779916427846
54.5193213127817	0.00253273929347402	21.9974080203698	0.00139215322650714	158.959905234499	0.00127179821038924	360.737345669150	0.00129412523297722
54.6009370632499	0.00253274241272503	22.0303382718973	0.00139209910095494	159.197869164490	0.00127131178215113	361.277371635721	0.00129302858479783
54.6825528137182	0.00253274554376513	22.0632685234248	0.00139218828388081	159.435833094482	0.00127212249767103	361.817397602291	0.00130036150533252
54.7641685641864	0.00253274868486183	22.0961987749523	0.00139200428411951	159.673797024474	0.00127190702964203	362.357423568862	0.00129955000449204
54.8457843146546	0.00253275181655177	22.1291290264798	0.00139196979178729	159.911760954466	0.00127166819427590	362.897449535432	0.00129535474818308
54.9274000651229	0.00253275496726019	22.1620592780073	0.00139196362408924	160.149724884457	0.00127180671576893	363.437475502003	0.00129448059396755
55.0090158155911	0.00253275834087411	22.1949895295348	0.00139206811418692	160.387688814449	0.00127223223257161	363.977501468573	0.00129877676227120
55.0906315660593	0.00253276097303874	22.2279197810623	0.00139197833198986	160.625652744441	0.00127150812244437	364.517527435144	0.00129895235411915
55.1722473165276	0.00253267748222796	22.2608500325898	0.00139192542758808	160.863616674433	0.00127111302161595	365.057553401715	0.00130249653951135
55.2538630669958	0.00253268049542090	22.2937802841173	0.00139202497193249	161.101580604424	0.00127183891935833	365.597579368285	0.00130150761196639
55.3354788174641	0.00253268355278492	22.3267105356448	0.00139191827828589	161.339544534416	0.00127215542272545	366.137605334856	0.00129951727333823
55.4170945679323	0.00253268683986967	22.3596407871723	0.00139193322261401	161.577508464408	0.00127090584848997	366.677631301426	0.00129788258530482
55.4987103184005	0.00253269015568542	22.3925710386998	0.00139184518612215	161.815472394400	0.00127133061169051	367.217657267997	0.00130226494612440
55.5803260688688	0.00253258294170597	22.4255012902273	0.00139173755874058	162.053436324391	0.00127090109331806	367.757683234567	0.00129593387240421
55.6619418193370	0.00253257628394325	22.4584315417548	0.00139166933185574	162.291400254383	0.00127195547194101	368.297709201138	0.00129990674466592
55.7435575698052	0.00253257005852370	22.4913617932823	0.00139178389407899	162.529364184375	0.00127252682319870	368.837735167709	0.00129816523479871
55.8251733202735	0.00253256394778390	22.5242920448098	0.00139166493665405	162.767328114367	0.00127293239922790	369.377761134279	0.00130171246607779
55.9067890707417	0.00253255786519716	22.5572222963373	0.00139170279515157	163.005292044359	0.00127291901996586	369.917787100850	0.00130206278027991
55.9884048212100	0.00253255142881088	22.5901525478648	0.00139170409658374	163.243255974350	0.00127302830728327	370.457813067420	0.00129931748669289
56.0700205716782	0.00253254389647966	22.6230827993923	0.00139153136449008	163.481219904342	0.00127244739505043	370.997839033991	0.00129867755834541
56.1516363221464	0.00253253387114081	22.6560130509198	0.00139147920573509	163.719183834334	0.00127362670508289	371.537865000561	0.00129819319096052
56.2332520726147	0.00253250281970483	22.6889433024473	0.00139136660143474	163.957147764326	0.00127365772822072	372.077890967132	0.00129473918335300
56.3148678230829	0.00253250613822376	22.7218735539748	0.00139141039676845	164.195111694317	0.00127307611766744	372.617916933703	0.00129616477573661
56.3964835735511	0.00253248781255947	22.7548038055023	0.00139132673666770	164.433075624309	0.00127308892461031	373.157942900273	0.00130451979818273
56.4780993240194	0.00253248099639677	22.7877340570298	0.00139130172979439	164.671039554301	0.00127267671674828	373.697968866844	0.00129909434157590
56.5597150744876	0.00253247363470532	22.8206643085573	0.00139129484450905	164.909003484293	0.00127358750948457	374.237994833414	0.00130154650140730
56.6413308249559	0.00253246309693890	22.8535945600848	0.00139121336108792	165.146967414284	0.00127358513854491	374.778020799985	0.00129843010221611
56.7229465754241	0.00253242453392155	22.8865248116123	0.00139126060147680	165.384931344276	0.00127361777729049	375.318046766555	0.00129620297791706
56.8045623258923	0.00253242785782307	22.9194550631398	0.00139118125108426	165.622895274268	0.00127371594306461	375.858072733126	0.00130277477726432
56.8861780763606	0.00253243017053837	22.9523853146673	0.00139115542516892	165.860859204260	0.00127352630099372	376.398098699697	0.00130030875841151
56.9677938268288	0.00253238518371727	22.9853155661948	0.00139108646231332	166.098823134251	0.00127415558930719	376.938124666267	0.00129709362614614
57.0494095772971	0.00253238851782453	23.0182458177223	0.00139106848265195	166.336787064243	0.00127395826187081	377.478150632838	0.00129694974554062
57.1310253277653	0.00253239172361100	23.0511760692498	0.00139098692523931	166.574750994235	0.00127394807625461	378.018176599408	0.00130133590546384
57.2126410782335	0.00253233700509403	23.0841063207773	0.00139098913367979	166.812714924227	0.00127368342871831	378.558202565979	0.00130089828999212
57.2942568287018	0.00253233086188108	23.1170365723048	0.00139102666026981	167.050678854219	0.00127345466404690	379.098228532549	0.00130013697826872
57.3758725791700	0.00253232474277090	23.1499668238323	0.00139105407365703	167.288642784210	0.00127363703994537	379.638254499120	0.00129898487506264
57.4574883296382	0.00253231826267627	23.1828970753598	0.00139089299819392	167.526606714202	0.00127363930747459	380.178280465691	0.00129953752959789
57.5391040801065	0.00253231067266177	23.2158273268873	0.00139094484791072	167.764570644194	0.00127467747148121	380.718306432261	0.00129921143033833
57.6207198305747	0.00253230056266385	23.2487575784148	0.00139099048880385	168.002534574186	0.00127339037477015	381.258332398832	0.00129324060836299
57.7023355810430	0.00253227128716510	23.2816878299423	0.00139093584155186	168.240498504177	0.00127318907517470	381.798358365402	0.00129909206123988
57.7839513315112	0.00253227458444005	23.3146180814698	0.00139080928033978	168.478462434169	0.00127318059211170	382.338384331973	0.00129609569291448
57.8655670819794	0.00253215898306260	23.3475483329973	0.00139069143053501	168.716426364161	0.00127292097743765	382.878410298543	0.00129984589066347
57.9471828324477	0.00253215207063113	23.3804785845248	0.00139074788716432	168.954390294153	0.00127305870041684	383.418436265114	0.00130603201253650
58.0287985829159	0.00253214557811632	23.4134088360523	0.00139013637271692	169.192354224144	0.00127267219378269	383.958462231684	0.00130609838826821
58.1104143333841	0.00253213917224911	23.4463390875798	0.00139012928936003	169.430318154136	0.00127226244970487	384.498488198255	0.00130071891347458
58.1920300838524	0.00253213275665231	23.4792693391073	0.00139019566359124	169.668282084128	0.00127230044176266	385.038514164826	0.00130464534255473
58.2736458343206	0.00253212668397297	23.5121995906348	0.00139000294224541	169.906246014120	0.00127308367270852	385.578540131396	0.00130133590461682
58.3552615847889	0.00253211981374304	23.5451298421623	0.00138991695598275	170.144209944111	0.00127249018455348	386.118566097967	0.00129901019022577
58.4368773352571	0.00253211117369562	23.5780600936898	0.00138996448913018	170.382173874103	0.00127188226412239	386.658592064537	0.00129897452932689
58.5184930857253	0.00253209676246485	23.6109903452173	0.00138982418463348	170.620137804095	0.00127280275795991	387.198618031108	0.00129648809945778
58.6001088361936	0.00253145207797091	23.6439205967448	0.00138983849610766	170.858101734087	0.00127369131759417	387.738643997678	0.00129924463361036
58.6817245866618	0.00253144184436977	23.6768508482723	0.00138982506115616	171.096065664078	0.00127366837096828	388.278669964249	0.00129741551089777
58.7633403371300	0.00253143286188358	23.7097810997998	0.00138985777876891	171.334029594070	0.00127406142252488	388.818695930820	0.00129313693154408
58.8449560875983	0.00253142427345993	23.7427113513273	0.00138965474140183	171.571993524062	0.00127401086543355	389.358721897390	0.00129775261857286
58.9265718380665	0.00253141654504079	23.7756416028548	0.00138949912831356	171.809957454054	0.00127411279373520	389.898747863961	0.00129426865879999
59.0081875885348	0.00253140919760865	23.8085718543823	0.00138951316748598	172.047921384046	0.00127399212303482	390.438773830531	0.00129315435750203
59.0898033390030	0.00253140224874725	23.8415021059098	0.00138947777094737	172.285885314037	0.00127419683837995	390.978799797102	0.00129185271164048
59.1714190894712	0.00253139571783054	23.8744323574373	0.00138948601717911	172.523849244029	0.00127397673207802	391.518825763672	0.00129817721328260
59.2530348399395	0.00253138926925884	23.9073626089648	0.00138936482058414	172.761813174021	0.00127420126042243	392.058851730243	0.00129722142253382
59.3346505904077	0.00253138333443551	23.9402928604923	0.00138938391331570	172.999777104013	0.00127394564542657	392.598877696814	0.00129558174295048
59.4162663408760	0.00253137715075470	23.9732231120198	0.00138944832799389	173.237741034004	0.00127357533891678	393.138903663384	0.00129846110904788
59.4978820913442	0.00253137056361012	24.0061533635473	0.00138924668872906	173.475704963996	0.00127467333457111	393.678929629955	0.00130177789593772
59.5794978418124	0.00253136254236419	24.0390836150748	0.00138914368830862	173.713668893988	0.00127405618138306	394.218955596525	0.00130540805750709
59.6611135922807	0.00253135056520678	24.0720138666023	0.00138910054700709	173.951632823980	0.00127418053544907	394.758981563096	0.00129961943532711
59.7427293427489	0.00253122448305944	24.1049441181298	0.00138898800756473	174.189596753971	0.00127319829640103	395.299007529666	0.00129582207134164
59.8243450932171	0.00253122759100900	24.1378743696573	0.00138891342640256	174.427560683963	0.00127327299530499	395.839033496237	0.00129830221997909
59.9059608436854	0.00253123070094179	24.1708046211848	0.00138879641443094	174.665524613955	0.00127292669970066	396.379059462808	0.00129651204118035
59.9875765941536	0.00253123379076334	24.2037348727123	0.00138884102218385	174.903488543947	0.00127268598344644	396.919085429378	0.00129876918933015
60.0691923446219	0.00253123688344359	24.2366651242398	0.00138885544360953	175.141452473938	0.00127270758838139	397.459111395949	0.00130198942237226
60.1508080950901	0.00253124016390664	24.2695953757673	0.00138867389877245	175.379416403930	0.00127303096704630	397.999137362519	0.00130387886416165
60.2324238455583	0.00253124274728624	24.3025256272948	0.00138873686191628	175.617380333922	0.00127266512118742	398.539163329090	0.00129883341067591
60.3140395960266	0.00253118034613013	24.3354558788223	0.00138859460143913	175.855344263914	0.00127287740131694	399.079189295660	0.00129867485570210
60.3956553464948	0.00253118340589504	24.3683861303498	0.00138851241500694	176.093308193906	0.00127299697925822	399.619215262231	0.00129372988666187
60.4772710969630	0.00253118669750910	24.4013163818773	0.00138844093222640	176.331272123897	0.00127309818603955	400.159241228802	0.00129668629548508
60.5588868474313	0.00253118982512309	24.4342466334048	0.00138854437584330	176.569236053889	0.00127337539296516	400.699267195372	0.00129688695649627
60.6405025978995	0.00253113166297822	24.4671768849323	0.00138853826310859	176.807199983881	0.00127396788172547	401.239293161943	0.00129951851748475
60.7221183483678	0.00253112539099280	24.5001071364598	0.00138839109680055	177.045163913873	0.00127339842291789	401.779319128513	0.00130314006639398
60.8037340988360	0.00253111912647037	24.5330373879873	0.00138841137865505	177.283127843864	0.00127319721117152	402.319345095084	0.00129999911387776
60.8853498493042	0.00253111275553397	24.5659676395148	0.00138839863726619	177.521091773856	0.00127349439639766	402.859371061654	0.00129792634440817
60.9669655997725	0.00253110552064207	24.5988978910423	0.00138839307665765	177.759055703848	0.00127340467712947	403.399397028225	0.00129782079290608
61.0485813502407	0.00253109661092602	24.6318281425698	0.00138819676129602	177.997019633840	0.00127335676618965	403.939422994795	0.00129562865596899
61.1301971007090	0.00253107835263848	24.6647583940973	0.00138823054715050	178.234983563831	0.00127440239218168	404.479448961366	0.00129069985270380
61.2118128511772	0.00253107062804739	24.6976886456248	0.00138838676639425	178.472947493823	0.00127476324069191	405.019474927937	0.00129209716715079
61.2934286016454	0.00253106263482400	24.7306188971523	0.00138814062689542	178.710911423815	0.00127386813909720	405.559500894507	0.00129762535404240
61.3750443521137	0.00253105070153209	24.7635491486798	0.00138793737711471	178.948875353807	0.00127462093567608	406.099526861078	0.00129428571439215
61.4566601025819	0.00253092482352852	24.7964794002073	0.00138786162013877	179.186839283798	0.00127457013701690	406.639552827648	0.00129862521469510
61.5382758530501	0.00253092791657043	24.8294096517348	0.00138787176608560	179.424803213790	0.00127491730900297	407.179578794219	0.00130336308456294
61.6198916035184	0.00253093100571549	24.8623399032623	0.00138774130833755	179.662767143782	0.00127535194204367	407.719604760789	0.00130057529856971
61.7015073539866	0.00253093406708840	24.8952701547898	0.00138771028429888	179.900731073774	0.00127525069277487	408.259630727360	0.00129951208094783
61.7831231044549	0.00253093730476245	24.9282004063173	0.00138757126597062	180.138695003766	0.00127398775139335	408.799656693931	0.00130050659324841
61.8647388549231	0.00253094053675225	24.9611306578448	0.00138761148495657	180.376658933757	0.00127355139061461	409.339682660501	0.00130071429646412
61.9463546053913	0.00253094275233607	24.9940609093723	0.00138755292637982	180.614622863749	0.00127370319717554	409.879708627072	0.00129975679055383
62.0279703558596	0.00253090530996371	25.0269911608998	0.00138747784906915	180.852586793741	0.00127463539250900	410.419734593642	0.00129562631561965
62.1095861063278	0.00253090851981476	25.0599214124273	0.00138753630074154	181.090550723733	0.00127352662840262	410.959760560213	0.00129520772803790
62.1912018567960	0.00253091068123023	25.0928516639548	0.00138749884164261	181.328514653724	0.00127412386885326	411.499786526783	0.00129877470057791
62.2728176072643	0.00253087330499264	25.1257819154823	0.00138757834846601	181.566478583716	0.00127331191059969	412.039812493354	0.00129155313662375
62.3544333577325	0.00253087668857509	25.1587121670098	0.00138748221846227	181.804442513708	0.00127330650551227	412.579838459925	0.00129073073617331
62.4360491082008	0.00253087838450659	25.1916424185373	0.00138737592379305	182.042406443700	0.00127326775880975	413.119864426495	0.00129416289305029
62.5176648586690	0.00253084725879766	25.2245726700648	0.00138726468760455	182.280370373691	0.00127310493198501	413.659890393066	0.00129682537217018
62.5992806091372	0.00253085057875854	25.2575029215923	0.00138720499146473	182.518334303683	0.00127362213408718	414.199916359636	0.00130038612514040
62.6808963596055	0.00253083217311982	25.2904331731198	0.00138719274386938	182.756298233675	0.00127283580256443	414.739942326207	0.00129475630696491
62.7625121100737	0.00253082534422989	25.3233634246473	0.00138726374904567	182.994262163667	0.00127262605893361	415.279968292777	0.00129524656668472
62.8441278605419	0.00253081796606331	25.3562936761748	0.00138733661775157	183.232226093658	0.00127224368465258	415.819994259348	0.00129966441201404
62.9257436110102	0.00253080740061921	25.3892239277023	0.00138714484584268	183.470190023650	0.00127122916320378	416.360020225919	0.00130027867400818
63.0073593614784	0.00253076872362403	25.4221541792298	0.00138710062582165	183.708153953642	0.00127138884310603	416.900046192489	0.00129880200554588
63.0889751119467	0.00253077205528991	25.4550844307573	0.00138700135421612	183.946117883634	0.00127256258356533	417.440072159060	0.00129448002477918
63.1705908624149	0.00253077437938148	25.4880146822848	0.00138705373289111	184.184081813626	0.00127205500564425	417.980098125630	0.00129631708576976
63.2522066128831	0.00253072924163438	25.5209449338123	0.00138712711604633	184.422045743617	0.00127253264819700	418.520124092201	0.00129721933207166
63.3338223633514	0.00253073258681212	25.5538751853398	0.00138702769223307	184.660009673609	0.00127244222074263	419.060150058771	0.00129613221439721
63.4154381138196	0.00253073581163723	25.5868054368673	0.00138699719560037	184.897973603601	0.00127205008148398	419.600176025342	0.00129681815973223
63.4970538642879	0.00253068102740141	25.6197356883948	0.00138705925676233	185.135937533593	0.00127243652785273	420.140201991913	0.00129090209969902
63.5786696147561	0.00253067486344389	25.6526659399223	0.00138688969797785	185.373901463584	0.00127285966423199	420.680227958483	0.00128978330381660
63.6602853652243	0.00253066872052732	25.6855961914498	0.00138685365893215	185.611865393576	0.00127318308646911	421.220253925054	0.00129400153117542
63.7419011156926	0.00253066221137027	25.7185264429773	0.00138680615497175	185.849829323568	0.00127303774988283	421.760279891624	0.00129520025780201
63.8235168661608	0.00253065520634562	25.7514566945048	0.00138667843301503	186.087793253560	0.00127315444432972	422.300305858195	0.00129680343598860
63.9051326166290	0.00253064529698720	25.7843869460323	0.00138663293177302	186.325757183551	0.00127268722055037	422.840331824765	0.00129500427801826
63.9867483670973	0.00253062118357311	25.8173171975598	0.00138663130307157	186.563721113543	0.00127289216577470	423.380357791336	0.00129481450224763
64.0683641175655	0.00253062352082459	25.8502474490873	0.00138660271408688	186.801685043535	0.00127292130382013	423.920383757906	0.00129868765126688
64.1499798680337	0.00253055723846499	25.8831777006148	0.00138659316288558	187.039648973527	0.00127276163757122	424.460409724477	0.00130192188107915
64.2315956185020	0.00253056046283905	25.9161079521423	0.00138665227509818	187.277612903518	0.00127279159121069	425.000435691048	0.00130128922838377
64.3132113689702	0.00253056374904806	25.9490382036698	0.00138662540997147	187.515576833510	0.00127255508323560	425.540461657618	0.00130240106632601
64.3948271194384	0.00253056702827925	25.9819684551973	0.00138652635484537	187.753540763502	0.00127284502341893	426.080487624189	0.00129824419307464
64.4764428699067	0.00253055813353114	26.0148987067248	0.00138649763305253	187.991504693494	0.00127338753321919	426.620513590759	0.00129883743584530
64.5580586203749	0.00253055051002766	26.0478289582523	0.00138648993953751	188.229468623486	0.00127315547194003	427.160539557330	0.00130307681700286
64.6396743708431	0.00253053909627173	26.0807592097798	0.00138643918846999	188.467432553477	0.00127304106634447	427.700565523900	0.00130313254613916
64.7212901213114	0.00253047669329128	26.1136894613073	0.00138645236211730	188.705396483469	0.00127342066589652	428.240591490471	0.00129779504193341
64.8029058717796	0.00253047974365525	26.1466197128348	0.00138633253201829	188.943360413461	0.00127335152700345	428.780617457042	0.00130098203976775
64.8845216222478	0.00253048302107806	26.1795499643623	0.00138633113615261	189.181324343453	0.00127311239911875	429.320643423612	0.00129947854043793
64.9661373727161	0.00253048631598994	26.2124802158898	0.00138644524732368	189.419288273444	0.00127422100440249	429.860669390183	0.00130480531072006
65.0477531231843	0.00253037828293228	26.2454104674173	0.00138636028365317	189.657252203436	0.00127426155104456	430.400695356753	0.00129850101847551
65.1293688736525	0.00253037163005877	26.2783407189448	0.00138638912680488	189.895216133428	0.00127400921077081	430.940721323324	0.00129374291935107
65.2109846241207	0.00253036540923433	26.3112709704723	0.00138620187836890	190.133180063420	0.00127375958068864	431.480747289894	0.00130187144486654
65.2926003745890	0.00253035930301849	26.3442012219998	0.00138603632156507	190.371143993411	0.00127295647657164	432.020773256465	0.00129787141434545
65.3742161250572	0.00253035322491743	26.3771314735273	0.00138602030586205	190.609107923403	0.00127367466789269	432.560799223036	0.00129564605721524
65.4558318755254	0.00253034679316227	26.4100617250548	0.00138589917671819	190.847071853395	0.00127398587683809	433.100825189606	0.00130124927168689
65.5374476259937	0.00253033926577789	26.4429919765823	0.00138584380583678	191.085035783387	0.00127355593371088	433.640851156177	0.00130471351729838
65.6190633764619	0.00253032924478114	26.4759222281098	0.00138582919367471	191.322999713378	0.00127283036712202	434.180877122747	0.00130226293412779
65.7006791269301	0.00253029818050150	26.5088524796373	0.00138584260484609	191.560963643370	0.00127269765538588	434.720903089318	0.00130463963786230
65.7822948773984	0.00253030146170106	26.5417827311648	0.00138575663478241	191.798927573362	0.00127200515489742	435.260929055888	0.00129876748393958
65.8639106278666	0.00253028281908199	26.5747129826923	0.00138580276542620	192.036891503354	0.00127229568333656	435.800955022459	0.00129781769693513
65.9455263783348	0.00253027601733771	26.6076432342198	0.00138586327186958	192.274855433346	0.00127269657325975	436.340980989030	0.00130057031271821
66.0271421288031	0.00253026830095322	26.6405734857473	0.00138564059209882	192.512819363337	0.00127315148242771	436.881006955600	0.00130191984740191
66.1087578792713	0.00253025748109368	26.6735037372748	0.00138562318925662	192.750783293329	0.00127346538045804	437.421032922171	0.00130043013562900
66.1903736297395	0.00253021032622022	26.7064339888023	0.00138559598470833	192.988747223321	0.00127251491020607	437.961058888741	0.00129907353321611
66.2719893802077	0.00253021352729119	26.7393642403298	0.00138564892156542	193.226711153313	0.00127230510774806	438.501084855312	0.00129554770430526
66.3536051306760	0.00253021688877337	26.7722944918573	0.00138575351157981	193.464675083304	0.00127252132786955	439.041110821882	0.00129812199307742
66.4352208811442	0.00253019975463508	26.8052247433848	0.00138559893279154	193.702639013296	0.00127242375645958	439.581136788453	0.00129571516019568
66.5168366316124	0.00253019319501452	26.8381549949123	0.00138556423691521	193.940602943288	0.00127240386386348	440.121162755024	0.00129736015584774
66.5984523820807	0.00253018521042980	26.8710852464398	0.00138558421406306	194.178566873280	0.00127245384821334	440.661188721594	0.00129868242344564
66.6800681325489	0.00253017259605768	26.9040154979673	0.00138550875698948	194.416530803271	0.00127243372251728	441.201214688165	0.00129912007275300
66.7616838830171	0.00252996714705859	26.9369457494948	0.00138543090709816	194.654494733263	0.00127275098319229	441.741240654735	0.00129518723653786
66.8432996334854	0.00252997037695517	26.9698760010223	0.00138532601688072	194.892458663255	0.00127306586874724	442.281266621306	0.00129881027239203
66.9249153839536	0.00252997350571171	27.0028062525498	0.00138522050405722	195.130422593247	0.00127304099393495	442.821292587876	0.00129871623464562
67.0065311344218	0.00252997665580303	27.0357365040773	0.00138518921883116	195.368386523238	0.00127235929099556	443.361318554447	0.00130555932576942
67.0881468848901	0.00252997982798357	27.0686667556048	0.00138519233437577	195.606350453230	0.00127349965638067	443.901344521017	0.00130050042984071
67.1697626353583	0.00252998276965628	27.1015970071323	0.00138524240052920	195.844314383222	0.00127437981928609	444.441370487588	0.00130156156121106
67.2513783858265	0.00252998592704944	27.1345272586598	0.00138525068867292	196.082278313214	0.00127413800488801	444.981396454159	0.00129884336114298
67.3329941362947	0.00252998934852229	27.1674575101873	0.00138522109539726	196.320242243205	0.00127450302466681	445.521422420729	0.00130312310531867
67.4146098867630	0.00252999231621660	27.2003877617148	0.00138516650767363	196.558206173197	0.00127395098643147	446.061448387300	0.00130925398158528
67.4962256372312	0.00252919618455893	27.2333180132423	0.00138512428901409	196.796170103189	0.00127489550131098	446.601474353870	0.00130798868903260
67.5778413876994	0.00252919967625098	27.2662482647698	0.00138512545731825	197.034134033181	0.00127479069537507	447.141500320441	0.00130149683606849
67.6594571381677	0.00252920300551561	27.2991785162973	0.00138506533415691	197.272097963173	0.00127390250301213	447.681526287011	0.00130252451155622
67.7410728886359	0.00252920642612895	27.3321087678248	0.00138517132495588	197.510061893164	0.00127396520832521	448.221552253582	0.00129841022384404
67.8226886391041	0.00252920969983461	27.3650390193523	0.00138508729566108	197.748025823156	0.00127264727762060	448.761578220153	0.00129841573300784
67.9043043895724	0.00252921298002121	27.3979692708798	0.00138496335885279	197.985989753148	0.00127241538693972	449.301604186723	0.00129697889010484
67.9859201400406	0.00252921622151200	27.4308995224073	0.00138504503305988	198.223953683140	0.00127227117318787	449.841630153294	0.00129591501219296
68.0675358905088	0.00252921937322084	27.4638297739348	0.00138498432363482	198.461917613131	0.00127229221203406	450.381656119864	0.00129518447704080
68.1491516409771	0.00252922237923804	27.4967600254623	0.00138493664403413	198.699881543123	0.00127266893984068	450.921682086435	0.00129658791334356
68.2307673914453	0.00252922534999539	27.5296902769898	0.00138488376442386	198.937845473115	0.00127196841831776	451.461708053005	0.00130149031384710
68.3123831419135	0.00252922842395176	27.5626205285173	0.00138491042239466	199.175809403107	0.00127244445274251	452.001734019576	0.00129658279574880
68.3939988923818	0.00252923157036166	27.5955507800448	0.00138484957495651	199.413773333098	0.00127259670695702	452.541759986147	0.00129691879408451
68.4756146428500	0.00252923474260787	27.6284810315723	0.00138485327873242	199.651737263090	0.00127242318530361	453.081785952717	0.00129484840681736
68.5572303933182	0.00252923805078143	27.6614112830998	0.00138477970413440	199.889701193082	0.00127243228973577	453.621811919288	0.00129850913999268
68.6388461437864	0.00252922060022747	27.6943415346273	0.00138481923799479	200.127665123074	0.00127210570442100	454.161837885858	0.00130531860228698
68.7204618942547	0.00252921407506218	27.7272717861548	0.00138481217229248	200.365629053065	0.00127173971603488	454.701863852429	0.00130055108705756
68.8020776447229	0.00252920613659000	27.7602020376823	0.00138486573567746	200.603592983057	0.00127152013904350	455.241889818999	0.00130337306809656
68.8836933951911	0.00252919359717090	27.7931322892098	0.00138471408101637	200.841556913049	0.00127182121613138	455.781915785570	0.00130006044897593
68.9653091456594	0.00252898844872141	27.8260625407373	0.00138467215163521	201.079520843041	0.00127245857934200	456.321941752141	0.00130356679140131
69.0469248961276	0.00252899166348100	27.8589927922648	0.00138467651969568	201.317484773033	0.00127313284760465	456.861967718711	0.00130476120277968
69.1285406465958	0.00252899476898098	27.8919230437923	0.00138469865084394	201.555448703024	0.00127269499792414	457.401993685282	0.00129436367795772
69.2101563970641	0.00252899788526845	27.9248532953198	0.00138449324654864	201.793412633016	0.00127313098238902	457.942019651852	0.00130080913357435
69.2917721475323	0.00252900101002389	27.9577835468473	0.00138443921653013	202.031376563008	0.00127372982468865	458.482045618423	0.00130601371219606
69.3733878980005	0.00252900412286763	27.9907137983748	0.00138432325717979	202.269340493000	0.00127289929722560	459.022071584993	0.00130911974553854
69.4550036484688	0.00252900724998065	28.0236440499023	0.00138432580985960	202.507304422991	0.00127280279267848	459.562097551564	0.00130405039536795
69.5366193989370	0.00252901058696736	28.0565743014298	0.00138431829631467	202.745268352983	0.00127339371220867	460.102123518135	0.00129680684235369
69.6182351494052	0.00252901312624788	28.0895045529573	0.00138421403461695	202.983232282975	0.00127259973666497	460.642149484705	0.00129920387034074
69.6998508998734	0.00252892920001376	28.1224348044848	0.00138414396165213	203.221196212967	0.00127278930458057	461.182175451276	0.00129874051355594
69.7814666503417	0.00252893220335705	28.1553650560123	0.00138418882745592	203.459160142958	0.00127306601139616	461.722201417846	0.00129942579350281
69.8630824008099	0.00252893525004931	28.1882953075398	0.00138422569304137	203.697124072950	0.00127311623420181	462.262227384417	0.00129796384286373
69.9446981512781	0.00252893852276537	28.2212255590673	0.00138423641540419	203.935088002942	0.00127329608924327	462.802253350987	0.00129635032638673
70.0263139017464	0.00252894161431968	28.2541558105948	0.00138421002553717	204.173051932934	0.00127357418610032	463.342279317558	0.00129394052367502
70.1079296522146	0.00252888283477422	28.2870860621223	0.00138416411938107	204.411015862925	0.00127401108236816	463.882305284128	0.00129907977481998
70.1895454026828	0.00252887657728989	28.3200163136498	0.00138418401835794	204.648979792917	0.00127410752264734	464.422331250699	0.00129381395384249
70.2711611531511	0.00252887032845330	28.3529465651773	0.00138412819503520	204.886943722909	0.00127402968949869	464.962357217270	0.00129180545016336
70.3527769036193	0.00252886397482775	28.3858768167048	0.00138406715828701	205.124907652901	0.00127397890531557	465.502383183840	0.00129738572924806
70.4343926540875	0.00252885676104427	28.4188070682323	0.00138410995592278	205.362871582893	0.00127464318338346	466.042409150411	0.00129627052895714
70.5160084045558	0.00252884787810325	28.4517373197598	0.00138408031192550	205.600835512884	0.00127400244824338	466.582435116981	0.00129935244316360
70.5976241550240	0.00252882874739284	28.4846675712873	0.00138406592506057	205.838799442876	0.00127442128420755	467.122461083552	0.00129875415067405
70.6792399054922	0.00252882454189435	28.5175978228148	0.00138391450303862	206.076763372868	0.00127449342648464	467.662487050122	0.00129418490310265
70.7608556559604	0.00252881567452123	28.5505280743423	0.00138391409154269	206.314727302860	0.00127401084820468	468.202513016693	0.00129476356387040
70.8424714064287	0.00252879657609545	28.5834583258698	0.00138389451251984	206.552691232851	0.00127302772805377	468.742538983264	0.00130056009505660
70.9240871568969	0.00252879231883869	28.6163885773973	0.00138389026249679	206.790655162843	0.00127308548971842	469.282564949834	0.00129969384551393
71.0057029073651	0.00252878295062911	28.6493188289248	0.00138393611357394	207.028619092835	0.00127348498347657	469.822590916405	0.00129866299702662
71.0873186578334	0.00252876298513077	28.6822490804523	0.00138379711132636	207.266583022827	0.00127308108476014	470.362616882975	0.00129647405277821
71.1689344083016	0.00252876144700853	28.7151793319798	0.00138388027194816	207.504546952818	0.00127332897501334	470.902642849546	0.00129899393408706
71.2505501587698	0.00252875006086541	28.7481095835073	0.00138383216845297	207.742510882810	0.00127327248432197	471.442668816116	0.00129873801710531
71.3321659092381	0.00252868768508948	28.7810398350348	0.00138386672699255	207.980474812802	0.00127395310267043	471.982694782687	0.00129947347292613
71.4137816597063	0.00252869070658942	28.8139700865623	0.00138372396793620	208.218438742794	0.00127396921679837	472.522720749258	0.00130025760051875
71.4953974101745	0.00252869394028595	28.8469003380898	0.00138373342951090	208.456402672785	0.00127343881932223	473.062746715828	0.00130087515824307
71.5770131606428	0.00252869714976827	28.8798305896173	0.00138378252707561	208.694366602777	0.00127357204846801	473.602772682399	0.00130060386657326
71.6586289111110	0.00252857953837671	28.9127608411448	0.00138371495262844	208.932330532769	0.00127322601045438	474.142798648969	0.00129760027745942
71.7402446615792	0.00252857267721349	28.9456910926723	0.00138365060289739	209.170294462761	0.00127337138573322	474.682824615540	0.00129939758386458
71.8218604120474	0.00252856623753178	28.9786213441998	0.00138366470693157	209.408258392753	0.00127347221502699	475.222850582110	0.00129529019668248
71.9034761625157	0.00252855988913968	29.0115515957273	0.00138354552391313	209.646222322744	0.00127405107693762	475.762876548681	0.00129622084587462
71.9850919129839	0.00252855353750808	29.0444818472548	0.00138344198292974	209.884186252736	0.00127400042454336	476.302902515252	0.00129811706076163
72.0667076634521	0.00252854706501857	29.0774120987823	0.00138349442541017	210.122150182728	0.00127365333993271	476.842928481822	0.00130152097445107
72.1483234139204	0.00252854010446205	29.1103423503098	0.00138343909426684	210.360114112720	0.00127366973528170	477.382954448393	0.00129877794571049
72.2299391643886	0.00252853121829517	29.1432726018373	0.00138331550306882	210.598078042711	0.00127312614786625	477.922980414963	0.00129952153290072
72.3115549148568	0.00252851452616364	29.1762028533648	0.00138331046388055	210.836041972703	0.00127359454101912	478.463006381534	0.00129437731028621
72.3931706653251	0.00252848426070989	29.2091331048923	0.00138329506941999	211.074005902695	0.00127372340122808	479.003032348104	0.00129409135164028
72.4747864157933	0.00252847806370393	29.2420633564198	0.00138329121674446	211.311969832687	0.00127370403718025	479.543058314675	0.00129402195507034
72.5564021662615	0.00252847145940774	29.2749936079473	0.00138329934983493	211.549933762678	0.00127266421614886	480.083084281246	0.00129625422657751
72.6380179167298	0.00252846341298981	29.3079238594748	0.00138321626554983	211.787897692670	0.00127276348121109	480.623110247816	0.00129353528158659
72.7196336671980	0.00252845139022668	29.3408541110023	0.00138341753963809	212.025861622662	0.00127301370327747	481.163136214387	0.00130008945202568
72.8012494176662	0.00252832471764151	29.3737843625298	0.00138325091804560	212.263825552654	0.00127333991347937	481.703162180957	0.00129660402271911
72.8828651681344	0.00252832782141928	29.4067146140573	0.00138318010701999	212.501789482645	0.00127270240833691	482.243188147528	0.00129741080237722
72.9644809186027	0.00252833092918719	29.4396448655848	0.00138315882697337	212.739753412637	0.00127271714086710	482.783214114098	0.00129830685130418
73.0460966690709	0.00252833401911824	29.4725751171123	0.00138313254081520	212.977717342629	0.00127287578812745	483.323240080669	0.00129793483542635
73.1277124195391	0.00252833711440992	29.5055053686398	0.00138326019581265	213.215681272621	0.00127301415503406	483.863266047239	0.00129568057414254
73.2093281700074	0.00252834040033345	29.5384356201673	0.00138317332025675	213.453645202613	0.00127229418124472	484.403292013810	0.00129786088373502
73.2909439204756	0.00252834282627928	29.5713658716948	0.00138315275682236	213.691609132604	0.00127211575446548	484.943317980381	0.00129140505546423
73.3725596709438	0.00252825900794289	29.6042961232223	0.00138303428594046	213.929573062596	0.00127201933023977	485.483343946951	0.00129384982258062
73.4541754214121	0.00252826199147474	29.6372263747498	0.00138320787631797	214.167536992588	0.00127345344100773	486.023369913522	0.00129534305622815
73.5357911718803	0.00252826501096839	29.6701566262773	0.00138301498548845	214.405500922580	0.00127306205503019	486.563395880092	0.00129808157678422
73.6174069223485	0.00252826824182709	29.7030868778048	0.00138298280517574	214.643464852571	0.00127301774925963	487.103421846663	0.00129931021572873
73.6990226728168	0.00252827144549558	29.7360171293323	0.00138301529796826	214.881428782563	0.00127294338582714	487.643447813233	0.00129838209451621
73.7806384232850	0.00252815364716371	29.7689473808598	0.00138291563754499	215.119392712555	0.00127278862457921	488.183473779804	0.00129871181010961
73.8622541737532	0.00252814678875410	29.8018776323873	0.00138281847669062	215.357356642547	0.00127259002301277	488.723499746375	0.00130242465791414
73.9438699242215	0.00252814035184221	29.8348078839148	0.00138266456471756	215.595320572538	0.00127212284071580	489.263525712945	0.00129353205658790
74.0254856746897	0.00252813400639118	29.8677381354423	0.00138271940733572	215.833284502530	0.00127207915440836	489.803551679516	0.00129691924056466
74.1071014251579	0.00252812765795091	29.9006683869698	0.00138267780035067	216.071248432522	0.00127180506072929	490.343577646086	0.00130314174693208
74.1887171756261	0.00252812118900148	29.9335986384973	0.00138263202047463	216.309212362514	0.00127224755707986	490.883603612657	0.00130577121827620
74.2703329260944	0.00252811423256217	29.9665288900248	0.00138263133277115	216.547176292505	0.00127265246507538	491.423629579227	0.00130421192249671
74.3519486765626	0.00252810535187164	29.9994591415523	0.00138257947121409	216.785140222497	0.00127274316672663	491.963655545798	0.00129854940323579
74.4335644270308	0.00252808866837163	30.0323893930798	0.00138260974800740	217.023104152489	0.00127257394991799	492.503681512369	0.00129403194308898
74.5151801774991	0.00252805832981216	30.0653196446073	0.00138248324513567	217.261068082481	0.00127292577931389	493.043707478939	0.00129627164012502
74.5967959279673	0.00252805213475225	30.0982498961348	0.00138236876402328	217.499032012473	0.00127392091383151	493.583733445510	0.00129902824368468
74.6784116784355	0.00252804553262983	30.1311801476623	0.00138222641536088	217.736995942464	0.00127353670507281	494.123759412080	0.00130271375122909
74.7600274289038	0.00252803748889784	30.1641103991898	0.00138223809560051	217.974959872456	0.00127334501984959	494.663785378651	0.00129919175768906
74.8416431793720	0.00252802546957776	30.1970406507173	0.00138227119998807	218.212923802448	0.00127246827979682	495.203811345221	0.00129798900464922
74.9232589298402	0.00252789876538740	30.2299709022448	0.00138214191153007	218.450887732440	0.00127304455219138	495.743837311792	0.00130088000319535
75.0048746803085	0.00252790186548520	30.2629011537723	0.00138212710741615	218.688851662431	0.00127328779837309	496.283863278363	0.00130397733813274
75.0864904307767	0.00252790496857915	30.2958314052998	0.00138212361029278	218.926815592423	0.00127281528847078	496.823889244933	0.00130666945490382
75.1681061812449	0.00252790805249000	30.3287616568273	0.00138203047093884	219.164779522415	0.00127314077142032	497.363915211504	0.00130372579869996
75.2497219317131	0.00252791113965995	30.3616919083548	0.00138202335831690	219.402743452407	0.00127387370603456	497.903941178074	0.00129963484857517
75.3313376821814	0.00252791441270083	30.3946221598823	0.00138208543398959	219.640707382398	0.00127358452621093	498.443967144645	0.00129798231070675
75.4129534326496	0.00252791680927832	30.4275524114098	0.00138199909362849	219.878671312390	0.00127442723576544	498.983993111215	0.00129960226488944
75.4945691831178	0.00252783297872211	30.4604826629373	0.00138194586516783	220.116635242382	0.00127497272728881	499.524019077786	0.00129446159637460
75.5761849335861	0.00252783595760204	30.4934129144648	0.00138186680580558	220.354599172374	0.00127461667664093	500.064045044357	0.00129727320817893
75.6578006840543	0.00252783897096375	30.5263431659923	0.00138193494229164	220.592563102365	0.00127410127129322	500.604071010927	0.00130139142565412
75.7394164345225	0.00252784219258548	30.5592734175198	0.00138184166625327	220.830527032357	0.00127392001877883	501.144096977498	0.00129804247793143
75.8210321849908	0.00252784537819746	30.5922036690473	0.00138195118506456	221.068490962349	0.00127292629222785	501.684122944068	0.00129323896559396
75.9026479354590	0.00252772724626091	30.6251339205748	0.00138185723784565	221.306454892341	0.00127310823802739	502.224148910639	0.00129473442696091
75.9842636859272	0.00252772039961387	30.6580641721023	0.00138183521158983	221.544418822333	0.00127243770473994	502.764174877209	0.00129619070831398
76.0658794363955	0.00252771397491932	30.6909944236298	0.00138183537446101	221.782382752324	0.00127256264199954	503.304200843780	0.00129479617921687
76.1474951868637	0.00252770764285637	30.7239246751573	0.00138169717981331	222.020346682316	0.00127314379745086	503.844226810350	0.00129477373892034
76.2291109373319	0.00252770130941888	30.7568549266848	0.00138170030024585	222.258310612308	0.00127349916962832	504.384252776921	0.00129477158398297
76.3107266878001	0.00252769485767559	30.7897851782123	0.00138174850777856	222.496274542300	0.00127328315935924	504.924278743492	0.00129560981641908
76.3923424382684	0.00252768792199260	30.8227154297398	0.00138167635173579	222.734238472291	0.00127326415866339	505.464304710062	0.00129603835508218
76.4739581887366	0.00252767907033284	30.8556456812673	0.00138165942982673	222.972202402283	0.00127216533221938	506.004330676633	0.00130086346660500
76.5555739392048	0.00252766243984563	30.8885759327948	0.00138159191841413	223.210166332275	0.00127258832431171	506.544356643203	0.00130204408634112
76.6371896896731	0.00252763191267812	30.9215061843223	0.00138152387311959	223.448130262267	0.00127235627771149	507.084382609774	0.00130165626145601
76.7188054401413	0.00252762573282306	30.9544364358498	0.00138152864860905	223.686094192258	0.00127250691889507	507.624408576344	0.00130010968207980
76.8004211906095	0.00252761914882698	30.9873666873773	0.00138152973580528	223.924058122250	0.00127269494947732	508.164434542915	0.00129955395972666
76.8820369410778	0.00252761112948569	31.0202969389048	0.00138149021391244	224.162022052242	0.00127281274074232	508.704460509486	0.00129732443345638
76.9636526915460	0.00252759914808435	31.0532271904323	0.00138153963811214	224.399985982234	0.00127323786331066	509.244486476056	0.00130544388694399
77.0452684420142	0.00252747260044070	31.0861574419598	0.00138156141532837	224.637949912225	0.00127297516213531	509.784512442627	0.00130219449717694
77.1268841924825	0.00252747568656578	31.1190876934873	0.00138146422185916	224.875913842217	0.00127215059189692	510.324538409197	0.00130098366053028
77.2084999429507	0.00252747877035079	31.1520179450148	0.00138145291072929	225.113877772209	0.00127280232265896	510.864564375768	0.00130134552642745
77.2901156934189	0.00252748182796689	31.1849481965423	0.00138142051000084	225.351841702201	0.00127245939968528	511.404590342338	0.00130209306883623
77.3717314438871	0.00252748487849311	31.2178784480698	0.00138140249201388	225.589805632192	0.00127263069958460	511.944616308909	0.00130190447285217
77.4533471943554	0.00252748809290310	31.2508086995973	0.00138136890798722	225.827769562184	0.00127291717398690	512.484642275480	0.00130021062202032
77.5349629448236	0.00252749051165914	31.2837389511248	0.00138129670233507	226.065733492176	0.00127316719098587	513.024668242050	0.00129736896233925
77.6165786952918	0.00252742794795673	31.3166692026523	0.00138133220684461	226.303697422168	0.00127266818097678	513.564694208621	0.00130429940011371
77.6981944457601	0.00252743097915332	31.3495994541798	0.00138132067227193	226.541661352160	0.00127231232494624	514.104720175192	0.00130504564800516
77.7798101962283	0.00252743422875592	31.3825297057073	0.00138129072021165	226.779625282151	0.00127319946800847	514.644746141762	0.00129816574455475
77.8614259466965	0.00252743746761515	31.4154599572348	0.00138123222863400	227.017589212143	0.00127356359697305	515.184772108333	0.00129769010257307
77.9430416971648	0.00252731985869116	31.4483902087623	0.00138119071148568	227.255553142135	0.00127389743012814	515.724798074903	0.00129829440171169
78.0246574476330	0.00252731297148906	31.4813204602898	0.00138109856813573	227.493517072127	0.00127423999587677	516.264824041474	0.00130446121391585
78.1062731981012	0.00252730650414269	31.5142507118173	0.00138098417485401	227.731481002118	0.00127402009884417	516.804850008045	0.00130221375104071
78.1878889485695	0.00252730012478006	31.5471809633448	0.00138108776502887	227.969444932110	0.00127431284012140	517.344875974615	0.00129664442497731
78.2695046990377	0.00252729373770199	31.5801112148723	0.00138092986062468	228.207408862102	0.00127492158267804	517.884901941186	0.00130477229296931
78.3511204495059	0.00252728722368509	31.6130414663998	0.00138098933485288	228.445372792094	0.00127457767541440	518.424927907757	0.00130829606984442
78.4327361999741	0.00252728046489275	31.6459717179273	0.00138073398964901	228.683336722085	0.00127477246878350	518.964953874327	0.00130111165985692
78.5143519504424	0.00252727197707770	31.6789019694548	0.00138080113786043	228.921300652077	0.00127433444075841	519.504979840898	0.00129848699560069
78.5959677009106	0.00252725718491510	31.7118322209823	0.00138071407680323	229.159264582069	0.00127435492627887	520.045005807468	0.00130018999228484
78.6775834513788	0.00252699074640178	31.7447624725098	0.00138070504296903	229.397228512061	0.00127418586435686	520.585031774039	0.00130091924108205
78.7591992018471	0.00252698234405802	31.7776927240373	0.00138073011833517	229.635192442052	0.00127422423321359	521.125057740610	0.00130055570667867
78.8408149523153	0.00252697479797135	31.8106229755648	0.00138065840940309	229.873156372044	0.00127331138144514	521.665083707180	0.00129730066018108
78.9224307027835	0.00252696763997059	31.8435532270923	0.00138069334220811	230.111120302036	0.00127312367755946	522.205109673751	0.00129956902490586
79.0040464532518	0.00252696088848890	31.8764834786198	0.00138059382436046	230.349084232028	0.00127284330649730	522.745135640322	0.00130563483442589
79.0856622037200	0.00252695456337375	31.9094137301473	0.00138055175566399	230.587048162020	0.00127255495826340	523.285161606892	0.00130071010196089
79.1672779541882	0.00252694834113628	31.9423439816748	0.00138057897670438	230.825012092011	0.00127295278896306	523.825187573463	0.00130010436075586
79.2488937046565	0.00252694213144370	31.9752742332023	0.00138053362044491	231.062976022003	0.00127295791815438	524.365213540033	0.00129693298066069
79.3305094551247	0.00252693582221485	32.0082044847298	0.00138037577893326	231.300939951995	0.00127300857272107	524.905239506604	0.00129996639894224
79.4121252055929	0.00252692866424414	32.0411347362573	0.00138040400925497	231.538903881987	0.00127292413167037	525.445265473175	0.00129607811911409
79.4937409560612	0.00252691934232562	32.0740649877848	0.00138049342151515	231.776867811978	0.00127281236589089	525.985291439745	0.00129452229020243
79.5753567065294	0.00252689857983883	32.1069952393123	0.00138047039312635	232.014831741970	0.00127325576463708	526.525317406316	0.00129318347888042
79.6569724569976	0.00252689834784616	32.1399254908398	0.00138030431408557	232.252795671962	0.00127278612980436	527.065343372886	0.00129660308261101
79.7385882074658	0.00252688476317476	32.1728557423673	0.00138030459558686	232.490759601954	0.00127286447061098	527.605369339457	0.00129863520074621
79.8202039579341	0.00252512546013554	32.2057859938948	0.00138015040832980	232.728723531945	0.00127384351789291	528.145395306028	0.00130106886034663
79.9018197084023	0.00252512861988133	32.2387162454223	0.00138012379801247	232.966687461937	0.00127447346692062	528.685421272598	0.00129557226854822
79.9834354588705	0.00252513164629306	32.2716464969498	0.00138009120734423	233.204651391929	0.00127496963320510	529.225447239169	0.00130052134417183
80.0650512093388	0.00252513465205098	32.3045767484773	0.00137998277844094	233.442615321921	0.00127346026546030	529.765473205740	0.00130059229306298
80.1466669598070	0.00252513762620044	32.3375070000048	0.00138000429953257	233.680579251912	0.00127347222917172	530.305499172310	0.00129590226880568
80.2282827102752	0.00252514067051965	32.3704372515323	0.00137998313504307	233.918543181904	0.00127342912513068	530.845525138881	0.00129852213699730
80.3098984607435	0.00252514392491310	32.4033675030598	0.00138002804781114	234.156507111896	0.00127383649256578	531.385551105451	0.00130308967531333
80.3915142112117	0.00252514717216675	32.4362977545873	0.00137990790015448	234.394471041888	0.00127306392086204	531.925577072022	0.00129940933662280
80.4731299616799	0.00252514541570676	32.4692280061148	0.00137991633697659	234.632434971880	0.00127273621237149	532.465603038593	0.00129483050956985
80.5547457121482	0.00252513403793569	32.5021582576423	0.00137994641470300	234.870398901871	0.00127229133137743	533.005629005163	0.00129661072046917
80.6363614626164	0.00252506728732134	32.5350885091698	0.00137979502107667	235.108362831863	0.00127277498051290	533.545654971734	0.00129784425931241
80.7179772130846	0.00252507049780026	32.5680187606973	0.00137994424963465	235.346326761855	0.00127245588538279	534.085680938305	0.00130239131874430
80.7995929635528	0.00252507360468685	32.6009490122248	0.00137999926299577	235.584290691847	0.00127371230790457	534.625706904875	0.00129749267212629
80.8812087140211	0.00252507685557080	32.6338792637523	0.00137989480252166	235.822254621838	0.00127427173343595	535.165732871446	0.00129485963298817
80.9628244644893	0.00252507142486320	32.6668095152798	0.00137988717871976	236.060218551830	0.00127413762085635	535.705758838016	0.00130207130290968
81.0444402149575	0.00252506243959520	32.6997397668073	0.00137984680376918	236.298182481822	0.00127477559935867	536.245784804587	0.00129795474810525
81.1260559654258	0.00252504400050396	32.7326700183348	0.00137981859612460	236.536146411814	0.00127422554719098	536.785810771158	0.00129835448289450
81.2076717158940	0.00252503620323680	32.7656002698623	0.00137982479302311	236.774110341805	0.00127438450738490	537.325836737728	0.00129924428987228
81.2892874663622	0.00252502812328861	32.7985305213898	0.00137976229629455	237.012074271797	0.00127421359902108	537.865862704299	0.00129659869380492
81.3709032168305	0.00252501604051506	32.8314607729173	0.00137978923653432	237.250038201789	0.00127427838882633	538.405888670870	0.00129764893340623
81.4525189672987	0.00252489466589458	32.8643910244448	0.00137983253977276	237.488002131781	0.00127378075362180	538.945914637440	0.00129819649656088
81.5341347177669	0.00252489768496976	32.8973212759723	0.00137979570156300	237.725966061772	0.00127404733800379	539.485940604011	0.00129464048058084
81.6157504682352	0.00252490067789416	32.9302515274998	0.00137972229015980	237.963929991764	0.00127356357718047	540.025966570581	0.00129686267634132

==> NewPics/CompareAllSheppLoganNoisy.txt <==
t	targSimCo	targSAOL	targFAOL	targIAOL	targMEAOL
1	0.119129890615611	0.00217199519083751	0.00216197471888904	0.00165128126954075	0.00149294699598527
2	0.101882535103640	0.00200175399589033	0.00198785682986217	0.00147068518211265	0.00136018393548286
3	0.0867053606855263	0.00192477773787763	0.00190818775803735	0.00140946150017960	0.00134187565256726
4	0.0739902666924697	0.00186510718615890	0.00185237333304659	0.00138671696826616	0.00132097739278706
5	0.0629977836922687	0.00183407716701845	0.00181039738365220	0.00135917865721538	0.00131999882941404
6	0.0539717407478027	0.00181931454001865	0.00179768386247075	0.00133744254113429	0.00131952190805781
7	0.0460149222961077	0.00180390248008454	0.00178222291726311	0.00132688012748730	0.00131258398591713
8	0.0392559786592154	0.00179420446721783	0.00176866233974670	0.00132280755135709	0.00131607149545753
9	0.0335593784518012	0.00179123490175804	0.00174985458192976	0.00131764876071276	0.00131637549790787
10	0.0286230748921707	0.00177711507636742	0.00174546533783937	0.00131399432720537	0.00131298159390912
11	0.0245596271893789	0.00177354928572725	0.00172949484184403	0.00130999628547648	0.00130835850151690
12	0.0210958705177366	0.00176178295080807	0.00171225751735721	0.00130712043664923	0.00130586933646785
13	0.0183131817519134	0.00175521613536585	0.00170217898191839	0.00130344157387465	0.00130490231563743
14	0.0158916038261370	0.00174658409578253	0.00169919835717049	0.00130061434500542	0.00130277027188486
15	0.0138740533840596	0.00173678532632712	0.00168798071941970	0.00129933245023913	0.00129525362931634
16	0.0121369432905967	0.00172670855278623	0.00167984500534294	0.00129770210245390	0.00129794204021954
17	0.0106096625535583	0.00172222323806975	0.00167525361261496	0.00129576016325077	0.00129606214751944
18	0.00937221955922522	0.00171583463855760	0.00165548643945998	0.00129487922250527	0.00129792984895562
19	0.00832745933473752	0.00171534206944092	0.00164897759559332	0.00129294719555155	0.00130564077426877
20	0.00742035805529086	0.00170447900324151	0.00163932127149498	0.00129180077730198	0.00130288016005201
21	0.00666637748773946	0.00170374134519928	0.00163592026092683	0.00129118899492069	0.00129780804990222
22	0.00601876370423746	0.00169762540201369	0.00163028242080326	0.00129004654283901	0.00129420153730603
23	0.00549055198715291	0.00168987906985788	0.00162371030740763	0.00128923715656798	0.00130335398703175
24	0.00502842215070827	0.00168523564192667	0.00162025104681675	0.00128880322006713	0.00130109128935998
25	0.00463917246902660	0.00168309683376324	0.00161737201752165	0.00128878945749146	0.00130536251199824
26	0.00431383884882750	0.00167495859369817	0.00161024227975280	0.00128888227516943	0.00130509377114197
27	0.00403342449567095	0.00167430867257408	0.00160606757338817	0.00128834125632201	0.00130766627481629
28	0.00380312447715596	0.00166612099449433	0.00159846607482193	0.00128647075671639	0.00130220043863636
29	0.00360692957620236	0.00166549767342019	0.00159092297922408	0.00128471938922698	0.00129897671091643
30	0.00344932199793253	0.00166272912924666	0.00158779290385321	0.00128378171743408	0.00130122231071955
31	0.00331213985288930	0.00165643730975233	0.00158616662205457	0.00128266537430396	0.00130336191095904
32	0.00319779744923813	0.00165227294866044	0.00158191075415808	0.00128107313543074	0.00130442699717081
33	0.00309270880123318	0.00164886722310189	0.00157874042980706	0.00128070500661489	0.00130153788338418
34	0.00300655175232514	0.00164402018161256	0.00157421289017176	0.00128027554797082	0.00129938274723566
35	0.00293670956072014	0.00164116958159114	0.00156998682597544	0.00128002142137668	0.00129740446067959
36	0.00287770996879906	0.00164111088107956	0.00156553497220607	0.00128020601029204	0.00130390285626949
37	0.00282644809444765	0.00163675177628975	0.00156094847888499	0.00127929147711142	0.00129668099017014
38	0.00278380425307578	0.00163746164052066	0.00155842422121480	0.00127906684080697	0.00129747080460826
39	0.00274714061878771	0.00163256099903572	0.00155456776367225	0.00127866056194068	0.00129873024686013
40	0.00271720409392024	0.00162936412060863	0.00155265147131493	0.00127849727725690	0.00129981449105026
41	0.00269098045527467	0.00162843765533375	0.00154938662646149	0.00127844233156426	0.00130533758669988
42	0.00266886012810459	0.00162635045785716	0.00154662712494673	0.00127852588983099	0.00130078245569634
43	0.00265034278409825	0.00162341468937231	0.00154436206954614	0.00127858652603923	0.00129942292792113
44	0.00263435459502091	0.00162272640634127	0.00154186197443093	0.00127845561262275	0.00130459711137091
45	0.00262119803331772	0.00161927259168846	0.00153802611577588	0.00127859795956766	0.00129933711397841
46	0.00260996628551906	0.00161742364739835	0.00153526682953186	0.00127878486741320	0.00130029476195606
47	0.00260092333706330	0.00161280924754507	0.00153182126076654	0.00127787326580549	0.00130272082640673
48	0.00259303357921640	0.00161064864020576	0.00153091243007257	0.00127833115687742	0.00130320334463885
49	0.00258644045574063	0.00160916795461334	0.00152680469986991	0.00127698011767900	0.00130290920383722
50	0.00258036330882213	0.00161063071746327	0.00152439590737168	0.00127739800482804	0.00129563743400357
51	0.00257536489095901	0.00160778483771728	0.00152323837400539	0.00127771549538685	0.00130067201381218
52	0.00257129903017305	0.00160331841479098	0.00152067546327944	0.00127825090021917	0.00130464637867620
53	0.00256785180520820	0.00160093042844593	0.00151850278266470	0.00127775808974266	0.00130030012360807
54	0.00256484467561912	0.00159703126463407	0.00151748965333553	0.00127740226881207	0.00129665596634887
55	0.00256233217428761	0.00159484566602995	0.00151640157998781	0.00127725409834203	0.00130199618591357
56	0.00256016180055295	0.00159592667071610	0.00151444707481711	0.00127711982478178	0.00129786555335814
57	0.00255838066328278	0.00159230076251848	0.00151346206334265	0.00127593189827840	0.00130002085861646
58	0.00255681189714355	0.00159606846841834	0.00151190015446254	0.00127524437691171	0.00130001195688568
59	0.00255548070556240	0.00158901944788194	0.00151052841216939	0.00127575520221133	0.00129820763869842
60	0.00255435917542309	0.00158682441212389	0.00150839563410566	0.00127617255951310	0.00129593586460263
61	0.00255338404222931	0.00158567233393120	0.00150770869345441	0.00127592134318993	0.00129865696460892
62	0.00255257560517866	0.00158350179860415	0.00150630958527505	0.00127608573559521	0.00129587162986221
63	0.00255187990429807	0.00158204735820817	0.00150513978846267	0.00127663253780700	0.00129690192638279
64	0.00255131504805397	0.00158173487989213	0.00150336513402041	0.00127679416900122	0.00130205285249850
65	0.00255081782196693	0.00158049097612717	0.00150151062834479	0.00127727664445380	0.00129753113937858
66	0.00255037194343508	0.00158111628120456	0.00150086933544362	0.00127787481316795	0.00129718275771087
67	0.00254998303354867	0.00157944403187145	0.00150084007001869	0.00127664232815746	0.00130160241585642
68	0.00254965951445180	0.00157787974878702	0.00149956690787403	0.00127719706409033	0.00130227285904786
69	0.00254939324840068	0.00157762269220768	0.00149815052181333	0.00127719336533265	0.00129806328997654
70	0.00254916471597512	0.00157580723876544	0.00149764127889809	0.00127685976562548	0.00129731336365786
71	0.00254896271443533	0.00157493315848081	0.00149653236042541	0.00127680756505050	0.00129191675169512
72	0.00254879153755205	0.00157272008380357	0.00149578659149992	0.00127653102128161	0.00129497391258781
73	0.00254864141655633	0.00157119705401077	0.00149385750522641	0.00127745886287919	0.00129841760080944
74	0.00254851626833374	0.00157063268177683	0.00149157603144450	0.00127839633373315	0.00129446710837045
75	0.00254840419927114	0.00157091189460950	0.00149079167056678	0.00127846107191031	0.00129539047481012
76	0.00254830739792319	0.00156931720556820	0.00149059794876580	0.00127770719294850	0.00130537957220403
77	0.00254822431322737	0.00156599205164532	0.00148966947924305	0.00127780536219976	0.00130281557939605
78	0.00254815064216578	0.00156506503875859	0.00148911624184042	0.00127732169608317	0.00130225798255378
79	0.00254808830166521	0.00156325457416299	0.00148808607410366	0.00127729133617228	0.00129940916683179
80	0.00254803350645810	0.00156306244280777	0.00148752639758857	0.00127714885348309	0.00130268703949333
81	0.00254798405493139	0.00156210148973909	0.00148656130487243	0.00127678984456359	0.00130249196305646
82	0.00254794099654448	0.00156449467293014	0.00148610666012473	0.00127710216254462	0.00130201932261697
83	0.00254790374047005	0.00156002729824629	0.00148455128970147	0.00127754662141873	0.00130206738782837
84	0.00254787043446240	0.00155963060894369	0.00148377488286959	0.00127707904491001	0.00129762148545800
85	0.00254784202181743	0.00155825211856088	0.00148278735660219	0.00127633255453906	0.00129631254633580
86	0.00254781684797263	0.00155834880994058	0.00148223537964204	0.00127708230799266	0.00129696975642755
87	0.00254779394529674	0.00155817843792126	0.00148014436234838	0.00127649241593636	0.00130656550467445
88	0.00254777384437870	0.00155645886989777	0.00147890189828129	0.00127607764738811	0.00130190601624836
89	0.00254775566753247	0.00155616825311701	0.00147801019925781	0.00127588421075130	0.00129888468335748
90	0.00254773991054125	0.00155384278814665	0.00147735195817496	0.00127591438710133	0.00129987052438444
91	0.00254772480681421	0.00155436842945195	0.00147653422054912	0.00127545492902414	0.00129788378315410
92	0.00254771186918337	0.00155307250546802	0.00147607889658053	0.00127585189195437	0.00129770321427611
93	0.00254770036665181	0.00155145638019620	0.00147582153683846	0.00127551418933890	0.00129305583780016
94	0.00254768934340709	0.00155125624939506	0.00147497275489383	0.00127552713425410	0.00129750262607388
95	0.00254767931870491	0.00155034818095973	0.00147427709099402	0.00127639425864438	0.00129587756878627
96	0.00254767053735860	0.00154883098193035	0.00147390347291460	0.00127621111392162	0.00129648655185815
97	0.00254766216019166	0.00154837815584582	0.00147362674194433	0.00127610768081926	0.00129285546898111
98	0.00254765464266964	0.00154763443612852	0.00147329867972505	0.00127587652185175	0.00129363285798066
99	0.00254764751820739	0.00154729770326508	0.00147294544921669	0.00127582982265923	0.00129958637374886
100	0.00254764080566528	0.00154621126507899	0.00147242267429044	0.00127585864342583	0.00129800238684235
101	0.00254763452515875	0.00154567492942240	0.00147201312693403	0.00127586315573794	0.00129775702237924
102	0.00254762835607927	0.00154532704550342	0.00147178997204269	0.00127545076041994	0.00129658732797488
103	0.00254762221062553	0.00154497929173101	0.00147076076816393	0.00127588910292966	0.00129640648697027
104	0.00254761570251840	0.00154436923051318	0.00146922970964551	0.00127570851020172	0.00129430041729039
105	0.00254760870501965	0.00154279257497903	0.00146803503825523	0.00127587446268105	0.00129429349720672
106	0.00254759882327419	0.00154334303634521	0.00146715016998810	0.00127583127861117	0.00129369350885313
107	0.00254757491857250	0.00154157764576226	0.00146661810909381	0.00127533498492070	0.00129247136181693
108	0.00254757755560474	0.00154068454261661	0.00146646552629409	0.00127574526322008	0.00130365355708976
109	0.00254751261867262	0.00153973410538562	0.00146633822455099	0.00127573685652714	0.00129419762297343
110	0.00254751587907850	0.00153986834942512	0.00146590137794582	0.00127504001293521	0.00129442968944528
111	0.00254751921037910	0.00153903140887307	0.00146558176563069	0.00127497256535638	0.00129648175027416
112	0.00254752282071514	0.00153798017916708	0.00146493260358602	0.00127519271789191	0.00129664099856408
113	0.00254750831146582	0.00153719733560063	0.00146482822115767	0.00127582478908574	0.00129489714536047
114	0.00254750146200727	0.00153664284640282	0.00146467565132226	0.00127573968082486	0.00129741467665144
115	0.00254749286048193	0.00153666008162264	0.00146446168532558	0.00127556816658601	0.00129614108445454
116	0.00254747855860655	0.00153643522308980	0.00146380134905217	0.00127554514857315	0.00129988136640479
117	0.00254680790551152	0.00153496662223747	0.00146346116009039	0.00127571234336798	0.00129782923257190
118	0.00254679751543200	0.00153404311211185	0.00146311143399097	0.00127499050532745	0.00129200659985525
119	0.00254678757489855	0.00153330935907483	0.00146286529751542	0.00127465641558457	0.00129664006191745
120	0.00254677887366742	0.00153326764936250	0.00146262252395399	0.00127463242951622	0.00129460865605588
121	0.00254677057973072	0.00153191807322673	0.00146201218391551	0.00127524296494111	0.00129384935591786
122	0.00254676314435052	0.00153178671240711	0.00146157517847784	0.00127471505978810	0.00129346838488004
123	0.00254675610576516	0.00153148794512451	0.00146131694981085	0.00127519985899813	0.00129965934104081
124	0.00254674948317625	0.00153078578362918	0.00146102780373347	0.00127521510889357	0.00129885363954408
125	0.00254674329679217	0.00153007475169291	0.00146023659281711	0.00127526901441006	0.00130092002359677
126	0.00254673723132384	0.00152975865887874	0.00145988673167828	0.00127575519594183	0.00129550686029285
127	0.00254673089712168	0.00152897528859753	0.00145932103308347	0.00127516854637657	0.00129840641917122
128	0.00254672413230434	0.00152785865433968	0.00145910080310033	0.00127540431876025	0.00129942516492687
129	0.00254671647083413	0.00152751756477215	0.00145885624073297	0.00127508825391675	0.00129853770172498
130	0.00254670501947234	0.00152715669742651	0.00145888343027837	0.00127575709971466	0.00129836096262874
131	0.00254664576019805	0.00152673589702408	0.00145842153601838	0.00127535856780111	0.00129665391843614
132	0.00254664899450995	0.00152679830358620	0.00145806392876106	0.00127596454782657	0.00130007571222649
133	0.00254665253420931	0.00152681947837405	0.00145774831292903	0.00127603351072274	0.00129899343787066
134	0.00254665577009716	0.00152479334579738	0.00145711485622162	0.00127587337036686	0.00129700151234724
135	0.00254583077057546	0.00152467795645075	0.00145527631885729	0.00127517861910972	0.00130107098846110
136	0.00254583427805437	0.00152405442466933	0.00145479204667170	0.00127577010125178	0.00130158583721735
137	0.00254583794237752	0.00152366924079001	0.00145450475422632	0.00127563310109172	0.00129838962671984
138	0.00254584139993345	0.00152332749636745	0.00145414334232350	0.00127531226123304	0.00129810693153864
139	0.00254584491532719	0.00152309240964115	0.00145366953207180	0.00127496000957514	0.00129809248770113
140	0.00254584824147765	0.00152298481938647	0.00145340528266608	0.00127501257557326	0.00130258462878465
141	0.00254585153326837	0.00152243774156982	0.00145227966011242	0.00127500171085728	0.00130039705990998
142	0.00254585474023078	0.00152223898457207	0.00145193472629085	0.00127569777717571	0.00129933386928982
143	0.00254585780694791	0.00152195735452822	0.00145152699000381	0.00127490063598140	0.00129695218824508
144	0.00254586084802487	0.00152102063331760	0.00145078526335385	0.00127502052581881	0.00130500470352523
145	0.00254586400965765	0.00152025695656506	0.00145068169743812	0.00127591377059249	0.00129998987037325
146	0.00254586726991706	0.00152033970036459	0.00144996723173172	0.00127546035258155	0.00130315759302726
147	0.00254587060184447	0.00152063367880372	0.00144951892971696	0.00127504169453368	0.00130014946554334
148	0.00254587421304420	0.00151911036165629	0.00144904477653612	0.00127497178380021	0.00129317633063314
149	0.00254585965107893	0.00151900179079606	0.00144852620419636	0.00127470672797719	0.00129746046522580
150	0.00254585278956818	0.00151807598908351	0.00144832478160056	0.00127435026589627	0.00129649472795597
151	0.00254584417006651	0.00151750930228623	0.00144808303450749	0.00127400635523417	0.00128980728577741
152	0.00254582983242209	0.00151713157992511	0.00144791513319985	0.00127421908505127	0.00129577836070634
153	0.00254515718342626	0.00151655023502687	0.00144797112093315	0.00127398793597672	0.00129628442842607
154	0.00254514678896811	0.00151634393553959	0.00144755494462511	0.00127365101602197	0.00129862936555687
155	0.00254513684367857	0.00151598863345161	0.00144693366269098	0.00127433131980456	0.00129459995743904
156	0.00254512813766480	0.00151619986678122	0.00144640806968949	0.00127525550144202	0.00129093829117303
157	0.00254511983850526	0.00151549583699046	0.00144602011816294	0.00127529397648950	0.00129236578733588
158	0.00254511239770898	0.00151511145726727	0.00144556324140710	0.00127550538686198	0.00129541745984417
159	0.00254510535320265	0.00151450336386749	0.00144542124814455	0.00127534466610057	0.00129166236432731
160	0.00254509872414447	0.00151473673402885	0.00144518623516461	0.00127539057683123	0.00129051306265200
161	0.00254509253072168	0.00151479433068575	0.00144500150809624	0.00127506562458801	0.00129398497814291
162	0.00254508645722429	0.00151390576891853	0.00144469414684216	0.00127494985881686	0.00130041504540369
163	0.00254508011323367	0.00151326363596520	0.00144458554560714	0.00127521084790577	0.00129655944997579
164	0.00254507333608358	0.00151288388948348	0.00144429016715084	0.00127592662763682	0.00129130167967625
165	0.00254506565803145	0.00151241191666031	0.00144427212208733	0.00127619374303629	0.00129060130857675
166	0.00254505491622227	0.00151214337852521	0.00144374427424312	0.00127551222001093	0.00129432061007919
167	0.00254500842318292	0.00151175645332032	0.00144324921222205	0.00127584581525553	0.00129674928889564
168	0.00254501169197277	0.00151106895691999	0.00144318975311177	0.00127587821358707	0.00129711009548743
169	0.00254501518628347	0.00151074964108280	0.00144297342148261	0.00127562216947928	0.00129726090440534
170	0.00254499941157938	0.00151094729518397	0.00144274683841205	0.00127569852094242	0.00129632745951299
171	0.00254499285103983	0.00151058856049416	0.00144257056488567	0.00127590557706239	0.00129837951504892
172	0.00254498487276591	0.00150997207175325	0.00144243431488382	0.00127527403098601	0.00129986349788219
173	0.00254497298818939	0.00150964972340681	0.00144219947442974	0.00127421959897857	0.00129747636557317
174	0.00254484900537160	0.00150921985961275	0.00144198679909895	0.00127451124768176	0.00129892826840341
175	0.00254485215445031	0.00150911125809151	0.00144208275225177	0.00127490472461028	0.00129745897624214
176	0.00254485531094805	0.00150892774980749	0.00144179134152703	0.00127584731288877	0.00129533381850545
177	0.00254485845563341	0.00150841251646774	0.00144171787478842	0.00127574394105903	0.00129547907979991
178	0.00254486161836284	0.00150791918665441	0.00144154726103941	0.00127558707876755	0.00129991517302243
179	0.00254486500942414	0.00150767345591743	0.00144133132229936	0.00127524136455320	0.00129920417231615
180	0.00254486771801858	0.00150678927659996	0.00144108497569172	0.00127514628796007	0.00129937896390493
181	0.00254477950030505	0.00150655325862410	0.00144101846835895	0.00127495051063016	0.00129786917248342
182	0.00254478253420763	0.00150634177915127	0.00144075983139846	0.00127504931224540	0.00129981204591882
183	0.00254478564829805	0.00150611558797835	0.00144047967665475	0.00127506388758011	0.00129682643421585
184	0.00254478899710906	0.00150549485835366	0.00144037105312443	0.00127516265516814	0.00129987688577986
185	0.00254479240420426	0.00150510318965998	0.00144021269084602	0.00127535596565426	0.00129698716698687
186	0.00254479144357229	0.00150494762276994	0.00143984687569669	0.00127537685106123	0.00130067210245663
187	0.00254478015118179	0.00150490091553686	0.00143950837703689	0.00127440431906200	0.00129866727532550
188	0.00254471881241956	0.00150451492482342	0.00143898221061992	0.00127431382907984	0.00130523017023835
189	0.00254472189447632	0.00150486905640726	0.00143870142315711	0.00127424891551508	0.00130023518087692
190	0.00254472521599402	0.00150407161261443	0.00143835189875607	0.00127398059795435	0.00129666875430563
191	0.00254472861054592	0.00150352303652805	0.00143813396086573	0.00127423926341232	0.00129598835828433
192	0.00254462492574914	0.00150322393418916	0.00143787480303109	0.00127479408525884	0.00129739005136073
193	0.00254461826466714	0.00150330624216610	0.00143763186596443	0.00127418971087781	0.00130079924530458
194	0.00254461203760564	0.00150303409689568	0.00143750059014248	0.00127444543491888	0.00130181350339527
195	0.00254460592695010	0.00150239189963686	0.00143738226190806	0.00127425222546888	0.00129758855839895
196	0.00254459984658300	0.00150272911150238	0.00143718719841768	0.00127484194178311	0.00129656890861790
197	0.00254459341555710	0.00150214175069319	0.00143704330202424	0.00127514360952266	0.00129561034582220
198	0.00254458589488584	0.00150173334947571	0.00143716294183235	0.00127470491084633	0.00129787413469366
199	0.00254457589923044	0.00150155725642838	0.00143699108854812	0.00127598347174812	0.00129707964543681
200	0.00254454509213155	0.00150301223948927	0.00143669819983253	0.00127504300285541	0.00130056574570391
201	0.00254454853078242	0.00150100527112098	0.00143657305842943	0.00127435706733531	0.00129892550850648
202	0.00254453245935807	0.00150054422763634	0.00143649433718768	0.00127409386441606	0.00130475491961970
203	0.00254452551828712	0.00150029631978401	0.00143643552069027	0.00127355525241885	0.00130508472326014
204	0.00254451734876639	0.00150011597610522	0.00143621974729637	0.00127301533520998	0.00130453958154526
205	0.00254450415423987	0.00150051860423405	0.00143605059062613	0.00127290600186096	0.00129984799079172
206	0.00254384029705625	0.00149989733182843	0.00143587148193203	0.00127317657504837	0.00129604251092865
207	0.00254384387344948	0.00149930583215346	0.00143569135062555	0.00127354528724256	0.00129426540138261
208	0.00254384727176241	0.00149922781234499	0.00143540513454079	0.00127289256161783	0.00129690232211155
209	0.00254385075179698	0.00149931689036555	0.00143534724968304	0.00127320645424594	0.00129471055677773
210	0.00254385407098402	0.00149879472928573	0.00143504564691032	0.00127256550815275	0.00130088178482295
211	0.00254385738491963	0.00149845096950441	0.00143485942104296	0.00127204637533210	0.00130324399754391
212	0.00254386064686080	0.00149854926174515	0.00143490673922533	0.00127250438310829	0.00129901071480931
213	0.00254386380436877	0.00149783622622911	0.00143477084818084	0.00127149055039209	0.00130465887080028
214	0.00254386698130191	0.00149787207214956	0.00143451019787921	0.00127132469131152	0.00130091669680154
215	0.00254387017873702	0.00149739533843973	0.00143431319930176	0.00127216481366366	0.00130134959011953
216	0.00254387338142482	0.00149728522130774	0.00143416723367517	0.00127236717837206	0.00129871947104182
217	0.00254387662716770	0.00149707399979518	0.00143382170294826	0.00127301125049892	0.00130075991906771
218	0.00254387993077359	0.00149678704165280	0.00143369856470854	0.00127372702431918	0.00129694057620257
219	0.00254388304985263	0.00149678834186215	0.00143339040344995	0.00127500688872051	0.00129649125723616
220	0.00254370260809154	0.00149650939293206	0.00143340337925411	0.00127486851503512	0.00129238518691612
221	0.00254370582978292	0.00149613799021114	0.00143348693649695	0.00127529271950809	0.00129864338288101
222	0.00254370892210655	0.00149595721178582	0.00143313999425369	0.00127464470751502	0.00129906402054365
223	0.00254371200219866	0.00149580240883519	0.00143325003095562	0.00127442511916747	0.00130109019452845
224	0.00254371506260056	0.00149575144502895	0.00143284122823257	0.00127346521904004	0.00130584948943437
225	0.00254371821501322	0.00149561968252449	0.00143277336272786	0.00127386132259036	0.00130240694588917
226	0.00254372133433510	0.00149524793940923	0.00143273184255063	0.00127338185801349	0.00131063389318470
227	0.00254372487338262	0.00149523930694234	0.00143263808957916	0.00127370303690640	0.00130211280018022
228	0.00254372558613673	0.00149478156419273	0.00143246951913395	0.00127380636971852	0.00129976837086374
229	0.00254370858176434	0.00149437988532129	0.00143245348152269	0.00127372163266550	0.00129885222468653
230	0.00254369088224450	0.00149427126920132	0.00143232690666120	0.00127382746954657	0.00129773717501802
231	0.00254368413571877	0.00149414248365515	0.00143217180104751	0.00127370957383756	0.00130115762325516
232	0.00254367649612143	0.00149384463804759	0.00143208821397625	0.00127395216554351	0.00130012859251349
233	0.00254366507546331	0.00149366144105081	0.00143188940551451	0.00127402462440571	0.00130452341215968
234	0.00254360580992434	0.00149400690873755	0.00143183578816150	0.00127441517774629	0.00129813872624674
235	0.00254360900726070	0.00149360212387953	0.00143174222218753	0.00127429665189290	0.00130079561745659
236	0.00254361248869480	0.00149338431187700	0.00143171270939211	0.00127388799288981	0.00130047334068525
237	0.00254361560401071	0.00149302653057467	0.00143139993915573	0.00127400314617589	0.00130195778750288
238	0.00254278638766838	0.00149304063342942	0.00143137289538190	0.00127347412963621	0.00130033226607635
239	0.00254278988000607	0.00149325729583129	0.00143112329234079	0.00127398354790413	0.00130414638423902
240	0.00254279352805523	0.00149269648097057	0.00143107476676546	0.00127410683487993	0.00129806585836767
241	0.00254279696956712	0.00149282325467933	0.00143095700562711	0.00127451963912364	0.00129938058596391
242	0.00254280047285128	0.00149222785627980	0.00143089151829001	0.00127462122916051	0.00130469323219346
243	0.00254280379189994	0.00149223232607939	0.00143090970859580	0.00127490144823271	0.00130046801384349
244	0.00254280708133148	0.00149188122979303	0.00143071579507672	0.00127455261332850	0.00129893649162084
245	0.00254281029123723	0.00149148267700464	0.00143051831584707	0.00127401764110970	0.00130367881638474
246	0.00254281336661018	0.00149137096727777	0.00143061501796642	0.00127386104722407	0.00130225768237165
247	0.00254281642307991	0.00149135329433418	0.00143031329776857	0.00127335992616471	0.00130639289319351
248	0.00254281945146684	0.00149107272181810	0.00143025113451018	0.00127300967335052	0.00130342332409421
249	0.00254282255915432	0.00149082387627002	0.00142990245559245	0.00127246957967524	0.00129818475970759
250	0.00254282589941496	0.00149066702817894	0.00142977057998238	0.00127308283875863	0.00130055996723207
251	0.00254282929239264	0.00149041908775856	0.00142967908116577	0.00127243725857783	0.00130179376555666
252	0.00254282826411109	0.00149008055706883	0.00142941028876228	0.00127358396582375	0.00130293007000639
253	0.00254281696388725	0.00148970225197498	0.00142934373232556	0.00127395117510990	0.00129747630322154
254	0.00254275551455774	0.00148962858737856	0.00142905649903333	0.00127410318885439	0.00129906729230575
255	0.00254275858881999	0.00148956641100201	0.00142885107047736	0.00127484049869816	0.00129721638236992
256	0.00254276189917921	0.00148935794844492	0.00142888535918201	0.00127475608710123	0.00129794161428981
257	0.00254276527111196	0.00148925523079564	0.00142881720850089	0.00127437784528744	0.00129540122158930
258	0.00254265318685518	0.00148928178286076	0.00142864360217876	0.00127432580641790	0.00130228691712538
259	0.00254264626640954	0.00148874340308399	0.00142858775668983	0.00127443327831498	0.00129745306725323
260	0.00254263976704948	0.00148846307146774	0.00142823380529455	0.00127470228653992	0.00130471760326453
261	0.00254263335522865	0.00148880938515673	0.00142828473000688	0.00127444726093779	0.00129727247441106
262	0.00254262693471014	0.00148844183265083	0.00142786344629841	0.00127406544955456	0.00129999212194492
263	0.00254262085875924	0.00148823764943200	0.00142758026617289	0.00127475687440469	0.00130270054307843
264	0.00254261398716180	0.00148778671086573	0.00142732640118382	0.00127438904960253	0.00130123669398892
265	0.00254260535132273	0.00148819951515894	0.00142723889468408	0.00127421396537251	0.00129844781890829
266	0.00254259097613417	0.00148744757782013	0.00142725446975598	0.00127484531130528	0.00129634226938148
267	0.00254191450519554	0.00148742520424979	0.00142687616490514	0.00127455697707404	0.00130015680019014
268	0.00254190408123516	0.00148721508033950	0.00142681126235197	0.00127495846580499	0.00130415766916016
269	0.00254189410547204	0.00148716382002974	0.00142654561993195	0.00127399638143217	0.00130189972431604
270	0.00254188537040020	0.00148723854181833	0.00142631031411650	0.00127435860725664	0.00129948008020731
271	0.00254187704102433	0.00148699216247512	0.00142636262299617	0.00127410157549233	0.00130634301342234
272	0.00254186957040871	0.00148671515723538	0.00142601659890909	0.00127447446271626	0.00130250902797968
273	0.00254186249475377	0.00148654902624388	0.00142589338757049	0.00127429764847651	0.00129958443697844
274	0.00254185583312304	0.00148654465288534	0.00142549502695244	0.00127467626251993	0.00129733706498820
275	0.00254184960569577	0.00148622759974841	0.00142544820772336	0.00127434872287369	0.00129472122259776
276	0.00254184349485307	0.00148581745185261	0.00142526653596456	0.00127448377581799	0.00130007351965568
277	0.00254183741448857	0.00148559236979045	0.00142507316036010	0.00127475581136452	0.00129578792620032
278	0.00254183098361674	0.00148561781311967	0.00142486879774714	0.00127444489385437	0.00129866730536403
279	0.00254182346302614	0.00148546787081606	0.00142474848607238	0.00127377970795273	0.00129886268067236
280	0.00254181346582334	0.00148520323229582	0.00142477376544028	0.00127380123913826	0.00130158866758253
281	0.00254178262057834	0.00148542217920735	0.00142449931880239	0.00127380542657496	0.00130404788632511
282	0.00254178602508716	0.00148495711347503	0.00142445847485929	0.00127369150830351	0.00130383566081410
283	0.00254176861785988	0.00148457112119594	0.00142420787533670	0.00127329436401982	0.00129906080938302
284	0.00254176179831203	0.00148436476192708	0.00142426589997133	0.00127378604631208	0.00129735879007120
285	0.00254175443730582	0.00148436111204741	0.00142401404505902	0.00127440033086974	0.00129571176483781
286	0.00254174391291277	0.00148392286741721	0.00142383312416323	0.00127431910127680	0.00129810131484507
287	0.00254170557719571	0.00148417995100756	0.00142345845465384	0.00127400609572413	0.00129742400310362
288	0.00254170898478444	0.00148367146726872	0.00142352189876137	0.00127430066555451	0.00129287616870849
289	0.00254171152993117	0.00148408397824751	0.00142331995589473	0.00127453595505483	0.00129949311618935
290	0.00254166692947080	0.00148334516632809	0.00142340841165792	0.00127433501662211	0.00130010370699621
291	0.00254167031087794	0.00148349663139402	0.00142322856487157	0.00127423105604307	0.00129881924434429
292	0.00254167360937633	0.00148328044178437	0.00142316405613249	0.00127376433309004	0.00129935607735124
293	0.00254162076025790	0.00148286431281524	0.00142306316069781	0.00127379318306833	0.00129806922231804
294	0.00254161460073190	0.00148269416009150	0.00142237306938823	0.00127454665313079	0.00129769071099916
295	0.00254160846560183	0.00148292466015058	0.00142235706707490	0.00127516879437433	0.00129791930307372
296	0.00254160196919333	0.00148241591932942	0.00142201635612030	0.00127496254334617	0.00129605579065511
297	0.00254159498456914	0.00148220163821141	0.00142182253583123	0.00127429292885987	0.00129664404757709
298	0.00254158511812415	0.00148226329637983	0.00142175003537946	0.00127432576521310	0.00130166889398624
299	0.00254156119811084	0.00148219973583240	0.00142191493688375	0.00127472370918099	0.00129898191408865
300	0.00254156368890802	0.00148203774436866	0.00142178937325859	0.00127463491982899	0.00130001150176929
301	0.00254149839634406	0.00148177719934455	0.00142153069748030	0.00127457425311744	0.00130319614732490
302	0.00254150163286869	0.00148177121330524	0.00142168929804398	0.00127402972923668	0.00130402871125050
303	0.00254150492964544	0.00148150448204116	0.00142079975677658	0.00127369186191559	0.00130623010229632
304	0.00254150847118044	0.00148137699258953	0.00142070100217974	0.00127360024433155	0.00129906076383706
305	0.00254149338479603	0.00148130408610034	0.00142055710311462	0.00127439060125671	0.00130299790894219
306	0.00254148654962333	0.00148103164744477	0.00142023646055278	0.00127401114724555	0.00130052161651974
307	0.00254147796544192	0.00148093495621504	0.00142034929049972	0.00127412948903468	0.00129558400849510
308	0.00254146367845090	0.00148083386500709	0.00142019537746886	0.00127438397461269	0.00129255477417440
309	0.00254078631716854	0.00148045264463416	0.00142011892999827	0.00127506262150635	0.00129613690958929
310	0.00254077586531538	0.00148068362714239	0.00141999961114402	0.00127480262448062	0.00129270276564534
311	0.00254076586058665	0.00148038518186677	0.00141983252035121	0.00127494641218420	0.00129467879436702
312	0.00254075709770410	0.00148030505912434	0.00141972072306202	0.00127503039283367	0.00129530234610651
313	0.00254074873919645	0.00148002886772370	0.00141956700348640	0.00127475882507668	0.00129608175780408
314	0.00254074123958139	0.00147996784443029	0.00141913944710330	0.00127463358985550	0.00129544258571675
315	0.00254073413336051	0.00147999517171532	0.00141902800590873	0.00127480557850968	0.00129644655530161
316	0.00254072743945362	0.00147952151838450	0.00141874204969057	0.00127504515722283	0.00130041084988124
317	0.00254072117798827	0.00147939706509430	0.00141873356293541	0.00127453556365440	0.00129833019240742
318	0.00254071502939397	0.00147922741074796	0.00141857120535792	0.00127393306603794	0.00129839648995423
319	0.00254070890635841	0.00147920062528801	0.00141842556898033	0.00127343517539223	0.00129598401027214
320	0.00254070242417429	0.00147892943972118	0.00141817197562518	0.00127368523489790	0.00130354336590022
321	0.00254069483550802	0.00147880133711985	0.00141819846176091	0.00127367587102543	0.00130172281840182
322	0.00254068473762469	0.00147881527441661	0.00141792455082055	0.00127413171698459	0.00130050943556950
323	0.00254065559866729	0.00147861312343968	0.00141793669715387	0.00127443497275768	0.00130215186844969
324	0.00254065900574394	0.00147848060182988	0.00141781921898057	0.00127335559671045	0.00129498626121732
325	0.00254055457332595	0.00147823479241660	0.00141772338567165	0.00127333486646344	0.00129613191701027
326	0.00254054788395298	0.00147816608754092	0.00141757057001944	0.00127312239840127	0.00129677895869046
327	0.00254054162720164	0.00147816551782969	0.00141749893311373	0.00127257238386553	0.00130211004538543
328	0.00254053548376679	0.00147823762570466	0.00141731055587425	0.00127268986587682	0.00130154222901762
329	0.00254052936648764	0.00147791757159031	0.00141686313798382	0.00127210869182395	0.00130156085381600
330	0.00254052289113447	0.00147790011166661	0.00141669581475799	0.00127190884371497	0.00129975864240398
331	0.00254051531138811	0.00147789810614550	0.00141661210358440	0.00127211047058911	0.00129548106036583
332	0.00254050522634032	0.00147739575932550	0.00141649072579922	0.00127203100810021	0.00130008076475865
333	0.00254047611752411	0.00147762628776747	0.00141648430729594	0.00127286526987738	0.00130023852195492
334	0.00254047950501443	0.00147754949507128	0.00141640101698928	0.00127296544229584	0.00130230530219742
335	0.00254037481827243	0.00147725850234957	0.00141618168090807	0.00127365207961966	0.00129962483243873
336	0.00254036814218715	0.00147767956452093	0.00141595859899241	0.00127423141113013	0.00130029061763278
337	0.00254036189932294	0.00147708676620929	0.00141590134942422	0.00127382021390269	0.00129925293753818
338	0.00254035577116117	0.00147737191099089	0.00141586436834863	0.00127452224965975	0.00130059010141827
339	0.00254034967100294	0.00147687138610729	0.00141581565451717	0.00127407247412383	0.00130661012465041
340	0.00254034321606345	0.00147702108381008	0.00141568623574345	0.00127352385539818	0.00130454967822217
341	0.00254033566312350	0.00147666770130089	0.00141549445080815	0.00127289094838319	0.00130196769404629
342	0.00254032561702593	0.00147659111222501	0.00141543594150657	0.00127317232894707	0.00129644790254748
343	0.00254029462204522	0.00147631617503775	0.00141538777781737	0.00127380297787868	0.00129456394353382
344	0.00254029806709291	0.00147630718163510	0.00141535856224133	0.00127386369978718	0.00129783324480915
345	0.00254028183152973	0.00147619883611052	0.00141519236787745	0.00127368897355702	0.00130366921704062
346	0.00254027527819608	0.00147622370597151	0.00141526276262206	0.00127391000836876	0.00130255939942262
347	0.00254026730823042	0.00147606132897713	0.00141516968792397	0.00127405686279377	0.00130052039932989
348	0.00254025473912950	0.00147601224933631	0.00141512740995147	0.00127388784418111	0.00130182051899746
349	0.00254006625591691	0.00147571956794433	0.00141508334824146	0.00127327575212029	0.00130284690651396
350	0.00254006946913975	0.00147553627928285	0.00141497228309124	0.00127337009209464	0.00130281098683518
351	0.00254007254983789	0.00147531907475254	0.00141475644394149	0.00127305706859892	0.00129954161090290
352	0.00254007561409618	0.00147547687587137	0.00141483626355202	0.00127349105294201	0.00129809349566007
353	0.00254007865324467	0.00147536496524428	0.00141471914160557	0.00127335071185636	0.00130183346019460
354	0.00254008177593926	0.00147522080972046	0.00141467844201923	0.00127381217976222	0.00130023946863471
355	0.00254008513831863	0.00147508028955231	0.00141492773190934	0.00127333179934168	0.00130383551134506
356	0.00254008856514528	0.00147489632346985	0.00141448580936206	0.00127423382557850	0.00130428313561535
357	0.00254008760450578	0.00147468196116061	0.00141431078516876	0.00127430514861090	0.00130714726729405
358	0.00254007621961708	0.00147464599585672	0.00141418028736449	0.00127429416742901	0.00130213121304330
359	0.00254001433878898	0.00147459966437333	0.00141413755480056	0.00127478893687514	0.00129903522064757
360	0.00254001744207086	0.00147456420128475	0.00141407847594407	0.00127444065749542	0.00129803270157619
361	0.00254002079646303	0.00147445500830946	0.00141409245501165	0.00127441717331234	0.00130555589164609
362	0.00254002404482264	0.00147423406759182	0.00141399222934203	0.00127457636546892	0.00129945680775339
363	0.00253996805525601	0.00147408182210379	0.00141380975820168	0.00127499937318802	0.00130550392460451
364	0.00253996174391434	0.00147397388821932	0.00141327081635544	0.00127487463063688	0.00129927552412427
365	0.00253995543726878	0.00147386893246634	0.00141312300630432	0.00127506130998513	0.00129963308207365
366	0.00253994902042289	0.00147400233795740	0.00141313435621015	0.00127529022323442	0.00129820070764777
367	0.00253994213234377	0.00147367280195492	0.00141300962847664	0.00127502122009242	0.00130009368699705
368	0.00253993335790844	0.00147370930843256	0.00141288528488450	0.00127527331992875	0.00129905962995614
369	0.00253991692214526	0.00147339222798331	0.00141267711441456	0.00127471256678513	0.00130178096369444
370	0.00253988522010599	0.00147331645106185	0.00141253985726486	0.00127458405982915	0.00130408364159200
371	0.00253987911872563	0.00147311507617692	0.00141236920448601	0.00127428761360587	0.00129809971128172
372	0.00253987266218291	0.00147290857556841	0.00141220591101523	0.00127395753101304	0.00129762524899408
373	0.00253986510690503	0.00147293407790726	0.00141235048654866	0.00127386922129775	0.00130721691228990
374	0.00253985505683163	0.00147296338678463	0.00141202881027365	0.00127352507867965	0.00130472171577927
375	0.00253982404501770	0.00147283181805938	0.00141208285489970	0.00127379455992608	0.00130510163240380
376	0.00253982748899582	0.00147255397800604	0.00141195923467598	0.00127324619696929	0.00129960179552022
377	0.00253981122828583	0.00147233070339738	0.00141198899073181	0.00127366195576670	0.00130657177705395
378	0.00253980467259369	0.00147241357935260	0.00141163285169961	0.00127373940050103	0.00129994013905616
379	0.00253979669914855	0.00147242871604747	0.00141159607184829	0.00127354070053056	0.00130447930873178
380	0.00253978412327159	0.00147202457827548	0.00141146422097727	0.00127294161585251	0.00129746138090455
381	0.00253959550213119	0.00147209533798952	0.00141131195855727	0.00127294727854033	0.00129995639450197
382	0.00253959871447808	0.00147179515353613	0.00141112080017036	0.00127338416105729	0.00129821165859792
383	0.00253960179460572	0.00147151361310902	0.00141109780038566	0.00127380545251614	0.00130123479651146
384	0.00253960485859340	0.00147160527921062	0.00141098695421945	0.00127376942093269	0.00129773471661878
385	0.00253960789781423	0.00147140943786535	0.00141096692859838	0.00127381920994038	0.00130093510301446
386	0.00253961102099537	0.00147126937026479	0.00141080146646165	0.00127303485075741	0.00129939239912556
387	0.00253961438445102	0.00147104950389017	0.00141083764536414	0.00127399357022925	0.00130225425598719
388	0.00253961781314595	0.00147106445301664	0.00141094158269475	0.00127443159640089	0.00129785206880004
389	0.00253961685306771	0.00147110692329639	0.00141075581806047	0.00127484804216900	0.00129688326901255
390	0.00253960545875332	0.00147119187555157	0.00141072922766873	0.00127497649088922	0.00129839369973878
391	0.00253954352263926	0.00147100154968472	0.00141060663207598	0.00127482161222954	0.00129752754763781
392	0.00253954662795955	0.00147093727119286	0.00141059081465537	0.00127433723534853	0.00129730287087347
393	0.00253954998580846	0.00147077949551826	0.00141054079256167	0.00127398723457465	0.00129230658570261
394	0.00253955324017968	0.00147056986829167	0.00141041124713165	0.00127339613246147	0.00130000353201472
395	0.00253949980609261	0.00147057475990464	0.00141018193920157	0.00127368406972521	0.00130189392348379
396	0.00253949366604360	0.00147037077843834	0.00141008275751033	0.00127434536550641	0.00130098402175316
397	0.00253948755231253	0.00147016105083470	0.00141005095824600	0.00127437287536481	0.00129720481002641
398	0.00253948108088330	0.00147008945504339	0.00140995938128520	0.00127419183062019	0.00130298272332572
399	0.00253947350580283	0.00147009977693755	0.00140957314937996	0.00127351587327531	0.00129856155586411
400	0.00253946342632808	0.00147004144140143	0.00140941341431366	0.00127388935643001	0.00129039804182554
401	0.00253943233076268	0.00146985760111528	0.00140939839060582	0.00127355470141315	0.00129784495673170
402	0.00253943580529905	0.00146988512398291	0.00140922539383739	0.00127288296947247	0.00130260663204169
403	0.00253941968177518	0.00146968338163381	0.00140914352799032	0.00127313697933979	0.00130061874068108
404	0.00253941309966900	0.00146973650293310	0.00140912155347298	0.00127327181003822	0.00129583159160351
405	0.00253940509010240	0.00146931919968438	0.00140896527525320	0.00127349372425892	0.00129875487011521
406	0.00253939314710137	0.00146939536344112	0.00140893516942729	0.00127287295607421	0.00129851009131346
407	0.00253926821007724	0.00146930266205856	0.00140894034424438	0.00127302188562402	0.00130077444826298
408	0.00253927135279230	0.00146937580021675	0.00140862837520397	0.00127348462935858	0.00129936127983472
409	0.00253927450305274	0.00146907899188646	0.00140865025666797	0.00127348629482270	0.00129947287503260
410	0.00253927764126751	0.00146882579254219	0.00140850065331900	0.00127348047021651	0.00129639832000598
411	0.00253928079622693	0.00146881692746064	0.00140846529735189	0.00127292763132617	0.00129910384532008
412	0.00253928417400695	0.00146867693624744	0.00140823306261059	0.00127325331793591	0.00130246786272767
413	0.00253928683411574	0.00146852367638710	0.00140821218299403	0.00127263338296291	0.00129729454611831
414	0.00253920422585037	0.00146864811644925	0.00140799788389886	0.00127214143613108	0.00128930735737967
415	0.00253920723453392	0.00146862895287020	0.00140738076012355	0.00127246008681982	0.00129644818285762
416	0.00253921048406370	0.00146832930287808	0.00140745958785000	0.00127264073544576	0.00130161161262856
417	0.00253921381000264	0.00146838449270247	0.00140750597236796	0.00127317842446024	0.00129717107627825
418	0.00253921701385174	0.00146815328592873	0.00140728780932410	0.00127337284092144	0.00129932797491585
419	0.00253869174731677	0.00146814993880877	0.00140722187357252	0.00127341780174471	0.00129276525214590
420	0.00253868168194071	0.00146817603049124	0.00140713671467399	0.00127290730466373	0.00129727742338566
421	0.00253867286088445	0.00146819349720554	0.00140709935931077	0.00127348039806526	0.00130052470462943
422	0.00253866444149129	0.00146837133099145	0.00140711042024977	0.00127375120658696	0.00129844125678873
423	0.00253865688131364	0.00146754888087327	0.00140712038700627	0.00127395355096835	0.00130151680049203
424	0.00253864971129209	0.00146752748792601	0.00140704823119462	0.00127371005007636	0.00129903720486398
425	0.00253864295002906	0.00146739851895241	0.00140694614508981	0.00127477534218449	0.00129566486184328
426	0.00253863661751275	0.00146746491568452	0.00140686008774873	0.00127451117832291	0.00129910754843989
427	0.00253863039004722	0.00146759358178949	0.00140675793128298	0.00127412510612542	0.00129268753408825
428	0.00253862417770966	0.00146718923528520	0.00140688643982219	0.00127350160807098	0.00129284917721847
429	0.00253861786919478	0.00146702036281166	0.00140665974434427	0.00127312424815922	0.00129915100049271
430	0.00253861071737367	0.00146694453900696	0.00140676045319810	0.00127367469863278	0.00130084521036420
431	0.00253860141552533	0.00146692315740800	0.00140662569575651	0.00127336894483006	0.00130330208799164
432	0.00253858077027506	0.00146674705524585	0.00140653178544692	0.00127297148491399	0.00130094910618856
433	0.00253858088139350	0.00146679985627518	0.00140646897928313	0.00127358760060066	0.00129342110995231
434	0.00253856637256162	0.00146679895098280	0.00140638528149929	0.00127386628616613	0.00129746402365231
435	0.00253788489807611	0.00146645216740021	0.00140639459606723	0.00127380236678033	0.00129675676749566
436	0.00253787445247502	0.00146654419867033	0.00140632224727111	0.00127450334302668	0.00129923419471959
437	0.00253786445365203	0.00146633113258419	0.00140619497115089	0.00127333509199174	0.00130088344508972
438	0.00253785569582718	0.00146620868797711	0.00140589819403204	0.00127320660356841	0.00129879762618613
439	0.00253784734201139	0.00146618784051972	0.00140590054509116	0.00127287784936900	0.00129583434341995
440	0.00253783984644394	0.00146611032930047	0.00140577333559187	0.00127303509812707	0.00129715420672962
441	0.00253783274387641	0.00146583673287652	0.00140567750123887	0.00127328034882790	0.00129736455629940
442	0.00253782605319604	0.00146603816487378	0.00140549062675941	0.00127304341864715	0.00129791357420072
443	0.00253781979449957	0.00146606539701995	0.00140542593524937	0.00127335965955361	0.00130017643965790
444	0.00253781364832303	0.00146571162335573	0.00140538122323610	0.00127319468354096	0.00129552829301865
445	0.00253780752729614	0.00146577908980130	0.00140529587976961	0.00127343511997959	0.00129552861512457
446	0.00253780104663889	0.00146577540144169	0.00140520509403955	0.00127353243109768	0.00129985940777108
447	0.00253779345859904	0.00146555491541111	0.00140505263532328	0.00127399514101395	0.00129914919591732
448	0.00253778335820310	0.00146548788447431	0.00140513017566591	0.00127408022193836	0.00129715417899884
449	0.00253775417748903	0.00146553228979771	0.00140485214369796	0.00127362100302192	0.00130139820911543
450	0.00253775754674828	0.00146526331231749	0.00140477117108432	0.00127340502869115	0.00130394350981127
451	0.00253765208258528	0.00146521239537192	0.00140472483609961	0.00127363896026300	0.00130124308260724
452	0.00253764540740636	0.00146498032513509	0.00140462089151962	0.00127345226922981	0.00130555019899917
453	0.00253763916491411	0.00146501769709152	0.00140451384897421	0.00127410022509944	0.00130243055805434
454	0.00253763303656364	0.00146521299253526	0.00140407774020876	0.00127511283927483	0.00129856342400175
455	0.00253762693552610	0.00146482067357538	0.00140393194904846	0.00127500077246509	0.00129544418093757
456	0.00253762047871288	0.00146464468090936	0.00140381577353237	0.00127545029715663	0.00129784307955647
457	0.00253761292200305	0.00146462383542871	0.00140381096192421	0.00127528374861196	0.00129917262294057
458	0.00253760286717785	0.00146449318784519	0.00140373895786248	0.00127487906159805	0.00130161595408456
459	0.00253757181307679	0.00146449605605499	0.00140370382743970	0.00127468097915141	0.00130049822441451
460	0.00253757523441532	0.00146460777919534	0.00140367795113528	0.00127492880094862	0.00129935146556190
461	0.00253755876227053	0.00146451041258164	0.00140369679628909	0.00127436616465068	0.00130004202658075
462	0.00253755220889947	0.00146456653450886	0.00140359930498302	0.00127425734996071	0.00129847695714197
463	0.00253754423728820	0.00146451903313471	0.00140355948845556	0.00127431947261946	0.00129536833798860
464	0.00253753165994668	0.00146417567038106	0.00140334856573056	0.00127496293525802	0.00129401046225114
465	0.00253734258371656	0.00146442597373282	0.00140341470278726	0.00127414575311684	0.00129061586407455
466	0.00253734578625275	0.00146403572268493	0.00140349646375438	0.00127429300338332	0.00129610193147618
467	0.00253734885501357	0.00146386716872795	0.00140331627825268	0.00127430015430177	0.00129504246102734
468	0.00253735190524614	0.00146387598160735	0.00140310855289844	0.00127414069039027	0.00129414602646175
469	0.00253735492757063	0.00146399757834240	0.00140293812775906	0.00127464328242385	0.00129430604199069
470	0.00253735802868069	0.00146370499280968	0.00140302029723539	0.00127450524133439	0.00129082012426335
471	0.00253736136006127	0.00146372265865141	0.00140277542923768	0.00127428358782932	0.00129264525169076
472	0.00253736473532273	0.00146357698969333	0.00140267461409769	0.00127418423954960	0.00129845861222437
473	0.00253736357282449	0.00146349848078427	0.00140243792195578	0.00127387704028392	0.00129757602358197
474	0.00253735221841126	0.00146354107183071	0.00140245955124917	0.00127419405033912	0.00129871408692413
475	0.00253729033849119	0.00146339957379242	0.00140232849908689	0.00127450582429118	0.00130059122494044
476	0.00253729340688356	0.00146316921313902	0.00140225155237419	0.00127500088776322	0.00129451357132600
477	0.00253729670846907	0.00146320659629671	0.00140231967886779	0.00127420658272697	0.00129601970669252
478	0.00253730005574258	0.00146307170384005	0.00140225117322826	0.00127430822051810	0.00129764209163710
479	0.00253719424847471	0.00146344268834124	0.00140218722291048	0.00127426407882290	0.00129610198460624
480	0.00253718758713333	0.00146287789703810	0.00140207404798772	0.00127382886887252	0.00129835364576118
481	0.00253718135903625	0.00146299748361087	0.00140205218727056	0.00127371145329357	0.00130033502847996
482	0.00253717524644663	0.00146288096075657	0.00140205617348141	0.00127381023469860	0.00129654366304570
483	0.00253716916299483	0.00146288034646350	0.00140197870287859	0.00127327024619978	0.00129683535507259
484	0.00253716272704424	0.00146282912328464	0.00140187373518180	0.00127279327199622	0.00130233267638267
485	0.00253715519755884	0.00146272271818842	0.00140194268942200	0.00127242232257314	0.00130623158219461
486	0.00253714518187604	0.00146264964617214	0.00140182131946985	0.00127283762771353	0.00130121339968928
487	0.00253711422593963	0.00146315806080427	0.00140182495329377	0.00127187780171164	0.00130238045918854
488	0.00253711759423007	0.00146272797227636	0.00140159543657890	0.00127200621248852	0.00130662498627246
489	0.00253709977908236	0.00146224876491410	0.00140158350308016	0.00127225832089330	0.00130805876965581
490	0.00253709295679791	0.00146217646992348	0.00140156731980607	0.00127364620470485	0.00130391199515737
491	0.00253708559006429	0.00146212501130661	0.00140149122419380	0.00127312607313572	0.00129656376275325
492	0.00253707505074998	0.00146232305293314	0.00140143144914849	0.00127319983581151	0.00129737019656977
493	0.00253703657973496	0.00146207272572455	0.00140146752960092	0.00127302333645160	0.00129262888128604
494	0.00253703995527146	0.00146192212470954	0.00140118741758373	0.00127278299835026	0.00129712108839932
495	0.00253704240866790	0.00146200839925325	0.00140133301009441	0.00127296377587744	0.00129713386950342
496	0.00253699759921277	0.00146184269770017	0.00140110731049809	0.00127366945180438	0.00129759762890561
497	0.00253700096355621	0.00146165620227802	0.00140102206750277	0.00127320693421271	0.00129527739554578
498	0.00253700422817394	0.00146169857065672	0.00140093008615522	0.00127391459736757	0.00129649271384482
499	0.00253695057938711	0.00146168688025159	0.00140091663314897	0.00127441790727864	0.00129512327190514
500	0.00253694441981378	0.00146177411073293	0.00140076968975933	0.00127408895015650	0.00128939166668789
501	0.00253693828349406	0.00146159309196010	0.00140067133633057	0.00127434130839780	0.00129151880257684
502	0.00253693178425793	0.00146179407431672	0.00140076861808976	0.00127421318892884	0.00129863609934947
503	0.00253692479416203	0.00146154714843362	0.00140071505987957	0.00127429385377623	0.00129778863987827
504	0.00253691491449666	0.00146156277081217	0.00140062246471679	0.00127427388379204	0.00129521905216260
505	0.00253689092435357	0.00146126956190153	0.00140057280437390	0.00127428409838876	0.00129538081105090
506	0.00253689334532489	0.00146111740093745	0.00140051670407317	0.00127426172302496	0.00129389818310216
507	0.00253682767352068	0.00146114189567158	0.00140039361688901	0.00127465619791693	0.00129152935685593
508	0.00253683090201562	0.00146103608266775	0.00140031235585268	0.00127532878665655	0.00128999511302535
509	0.00253683418994571	0.00146096028129673	0.00140036825836819	0.00127528359584618	0.00129165200186395
510	0.00253683771416296	0.00146089790946525	0.00140029142936165	0.00127580770655613	0.00129970526519177
511	0.00253682235323655	0.00146078076915620	0.00140028815437803	0.00127600834453700	0.00130411908209032
512	0.00253681549860878	0.00146087949149722	0.00140031016377691	0.00127571496560897	0.00130189935245775
513	0.00253680688387848	0.00146070104448768	0.00140020024243504	0.00127634832969525	0.00130118523938328
514	0.00253679253063724	0.00146064735838359	0.00140012451882714	0.00127633165532720	0.00129950198959894
515	0.00253610975426553	0.00146047684853805	0.00140015956557270	0.00127716497601824	0.00129610498640060
516	0.00253609872927876	0.00146041947597869	0.00140001990399365	0.00127618204053832	0.00129852247335161
517	0.00253608870131878	0.00146036206202452	0.00139980814515144	0.00127646790718317	0.00129685793560917
518	0.00253607991536733	0.00146046182430616	0.00139990722693252	0.00127680354277679	0.00129528681163623
519	0.00253607153193782	0.00146032688220715	0.00139979663850768	0.00127648772320997	0.00129485412435604
520	0.00253606400673319	0.00146025116654957	0.00139976614710271	0.00127641392214238	0.00129572487579323
521	0.00253605687276800	0.00146013143982242	0.00139974650868161	0.00127641627868757	0.00129811541866196
522	0.00253605014876226	0.00146027032186003	0.00139967999248567	0.00127528048360555	0.00130086181835696
523	0.00253604385473942	0.00145995943681474	0.00139955737236743	0.00127490622753775	0.00130569085789409
524	0.00253603766918031	0.00145986881904751	0.00139963482563890	0.00127440827841625	0.00129840596282165
525	0.00253603150339287	0.00145982454759590	0.00139951824254946	0.00127443727712516	0.00129938480306084
526	0.00253602496857885	0.00145964106405291	0.00139953174439122	0.00127460085485753	0.00129503279835681
527	0.00253601793484861	0.00145956526786426	0.00139943797341924	0.00127498627614639	0.00129577029453642
528	0.00253600879944636	0.00145971603507151	0.00139947080849013	0.00127453393180440	0.00129387443608616
529	0.00253598709758497	0.00145956474694996	0.00139949137844475	0.00127388216085642	0.00129530820110250
530	0.00253598829780443	0.00145930610755437	0.00139948645223100	0.00127441692251428	0.00130072005110098
531	0.00253596842609032	0.00145945754481897	0.00139925472336910	0.00127418336024522	0.00130141534237800
532	0.00253596710903262	0.00145929076273980	0.00139914703207138	0.00127431961854169	0.00129871079887229
533	0.00253595579092258	0.00145919477506915	0.00139913817940024	0.00127400968345393	0.00130018922037764
534	0.00253588978649696	0.00145906927238649	0.00139897118644508	0.00127386458694343	0.00129231297488785
535	0.00253589304850909	0.00145909535366647	0.00139907766491275	0.00127326693828108	0.00129573370616655
536	0.00253589622020043	0.00145903003184782	0.00139893717857212	0.00127319033909420	0.00130095060280938
537	0.00253589958715132	0.00145910009800046	0.00139892222785884	0.00127370121511395	0.00130069829017620
538	0.00253589483145769	0.00145892003489778	0.00139882485680752	0.00127360657313713	0.00129494657077351
539	0.00253588584902377	0.00145877683350970	0.00139875209435294	0.00127341695206487	0.00129760592858121
540	0.00253586746955820	0.00145881673669596	0.00139875207975159	0.00127381088178863	0.00129636402643577
541	0.00253586029101729	0.00145872524065276	0.00139886642746508	0.00127411965405829	0.00129835448296759
542	0.00253585224877280	0.00145863764328318	0.00139869041865696	0.00127308792670186	0.00129523738649694
543	0.00253584024713355	0.00145865916337381	0.00139840350350871	0.00127379336679683	0.00129783785210960
544	0.00253572052974021	0.00145846697300801	0.00139830110295843	0.00127366702704897	0.00129880199099072
545	0.00253572359044750	0.00145843211801099	0.00139827523644987	0.00127388745741554	0.00129921431635882
546	0.00253572662891841	0.00145828423932238	0.00139834348227812	0.00127378796954429	0.00129941729981722
547	0.00253572975429119	0.00145841347142188	0.00139813932166342	0.00127445102443351	0.00130119800603561
548	0.00253573283841054	0.00145841000243132	0.00139805710829983	0.00127335749709592	0.00129953241428688
549	0.00253573631385614	0.00145818267651388	0.00139814972065056	0.00127300596417653	0.00130823986044038
550	0.00253573678850029	0.00145832679469676	0.00139807803052562	0.00127205459826426	0.00130046441192122
551	0.00253571971204062	0.00145807909766543	0.00139799998811835	0.00127232176808227	0.00129527398729827
552	0.00253570142525067	0.00145810779841536	0.00139800446830687	0.00127278344422651	0.00129834278876642
553	0.00253569465385130	0.00145790421245749	0.00139814235928444	0.00127309991076168	0.00129555858482593
554	0.00253568697941929	0.00145783218531332	0.00139805730217208	0.00127331288525429	0.00130136180568327
555	0.00253567549194343	0.00145786853021531	0.00139769045273340	0.00127329351392601	0.00129447920636475
556	0.00253561566719638	0.00145772477451202	0.00139777915370408	0.00127316847785086	0.00129210218146382
557	0.00253561884787424	0.00145767235777576	0.00139758747331973	0.00127334137331586	0.00129592511497056
558	0.00253562230375728	0.00145763109525128	0.00139756321078682	0.00127303676171089	0.00130093085658378
559	0.00253562535094746	0.00145746568776408	0.00139762864562845	0.00127349508260602	0.00129768218306338
560	0.00253478425231718	0.00145744160836420	0.00139759749146315	0.00127296650257890	0.00129745195494744
561	0.00253478785913968	0.00145754081219661	0.00139759155623407	0.00127281805899258	0.00129862754074450
562	0.00253479145869113	0.00145736540755483	0.00139755095695950	0.00127292967540959	0.00130071803004091
563	0.00253479486689307	0.00145742556126719	0.00139746519357726	0.00127397111285373	0.00130018207285964
564	0.00253479834411650	0.00145716578869786	0.00139743862409001	0.00127438706908016	0.00129787927715097
565	0.00253480164652961	0.00145724674733609	0.00139733705345847	0.00127420306478515	0.00129699304611055
566	0.00253480492805350	0.00145695819863064	0.00139746394192215	0.00127373179376578	0.00129880437147579
567	0.00253480813981463	0.00145684566740519	0.00139732301207148	0.00127386073638520	0.00129621966944231
568	0.00253481122757676	0.00145702833369168	0.00139722851816193	0.00127348402114897	0.00129701082812678
569	0.00253481430868457	0.00145702275293057	0.00139714705332565	0.00127309539586795	0.00129622987875655
570	0.00253481737658815	0.00145680409267767	0.00139713421093088	0.00127339994421314	0.00129338157670372
571	0.00253482054474761	0.00145690197746965	0.00139710541418407	0.00127372425474451	0.00129649727679845
572	0.00253482368967232	0.00145664231348797	0.00139722635278013	0.00127321946858921	0.00129393588261288
573	0.00253482696614267	0.00145656935041924	0.00139703981939801	0.00127350921879041	0.00129849702614240
574	0.00253482864766825	0.00145650317723670	0.00139711185824444	0.00127357538605801	0.00130008846804569
575	0.00253480591116376	0.00145657495463636	0.00139690854371397	0.00127389718060320	0.00129487526468175
576	0.00253480781848105	0.00145651449911295	0.00139704099716250	0.00127327521224769	0.00129726192155138
577	0.00253477668435047	0.00145637276882965	0.00139692069785148	0.00127348066323271	0.00129989754178925
578	0.00253478008916537	0.00145616296526089	0.00139678353376462	0.00127326825665445	0.00129441502223312
579	0.00253476340619390	0.00145637967587775	0.00139684486928080	0.00127358985632042	0.00130267268386110
580	0.00253475684652453	0.00145643156019206	0.00139671006700546	0.00127335329579070	0.00130290781071249
581	0.00253474886471288	0.00145653626571037	0.00139680583735061	0.00127423398947193	0.00130040000062486
582	0.00253473626469131	0.00145606488879373	0.00139667546045081	0.00127480556968592	0.00129912483545351
583	0.00253454647979695	0.00145594804355953	0.00139659950777467	0.00127469203983187	0.00129922741356433
584	0.00253454967311536	0.00145605850116776	0.00139654279657883	0.00127427153278536	0.00130037187083532
585	0.00253455273255435	0.00145596139381952	0.00139653611025927	0.00127418559623491	0.00130095871339436
586	0.00253455577278302	0.00145587596052833	0.00139653228472126	0.00127486496167345	0.00129713724840969
587	0.00253455878404152	0.00145575449711906	0.00139652057549990	0.00127500412834410	0.00129394584475144
588	0.00253456187186710	0.00145585696041489	0.00139665532434565	0.00127513079666882	0.00129936480146365
589	0.00253456518501556	0.00145572099903160	0.00139638339092149	0.00127542827724969	0.00130040620715299
590	0.00253456853000858	0.00145577109388207	0.00139639713640617	0.00127601000393058	0.00129761639405667
591	0.00253456723231123	0.00145570152813332	0.00139644683575683	0.00127630459818890	0.00129235565990107
592	0.00253455587685852	0.00145553512665916	0.00139627842999648	0.00127586816777912	0.00129537195146753
593	0.00253449387540590	0.00145549472874300	0.00139632392517642	0.00127577801170198	0.00129717285802848
594	0.00253449692479284	0.00145536871765303	0.00139612776869387	0.00127549940765703	0.00129805645304701
595	0.00253450019841202	0.00145526222370604	0.00139611827500102	0.00127488474975504	0.00129844906918066
596	0.00253450348987076	0.00145529666709830	0.00139599282766865	0.00127489314025835	0.00129666154996530
597	0.00253438843993465	0.00145513900773929	0.00139600821832177	0.00127407921029704	0.00128835596221090
598	0.00253438154230881	0.00145515169474388	0.00139574673986800	0.00127419349842174	0.00129643694908070
599	0.00253437506583223	0.00145519494792751	0.00139575768255371	0.00127384699683324	0.00129078662802416
600	0.00253436867824260	0.00145489514430797	0.00139569953876392	0.00127370038529238	0.00130019891070527
601	0.00253436228393233	0.00145502170367746	0.00139564358860282	0.00127370357555114	0.00130054307547428
602	0.00253435576393576	0.00145492488193456	0.00139577554586366	0.00127425550056559	0.00129586547978075
603	0.00253434900111276	0.00145483754923157	0.00139552577857815	0.00127436211673726	0.00129510010709526
604	0.00253434051299541	0.00145494975915270	0.00139549886889834	0.00127454417314382	0.00129912682969269
605	0.00253432574284247	0.00145471032053565	0.00139534965498243	0.00127371118128295	0.00129333684330724
606	0.00253406301025837	0.00145482540708332	0.00139527495675557	0.00127362408376181	0.00130165914850810
607	0.00253405465582374	0.00145449845090500	0.00139525924484952	0.00127318778740673	0.00129839763798243
608	0.00253404715880871	0.00145467103627789	0.00139520251502370	0.00127327428291797	0.00129310489547823
609	0.00253404005389797	0.00145461953093410	0.00139511678131353	0.00127293611951706	0.00129231430785844
610	0.00253403335990221	0.00145429472753643	0.00139511456335607	0.00127227366371269	0.00129567555113678
611	0.00253402709686660	0.00145445968456306	0.00139510647917944	0.00127182909088769	0.00129606598115182
612	0.00253402094501280	0.00145445900981524	0.00139504114100919	0.00127253216660808	0.00129553159490249
613	0.00253401481661656	0.00145433836267641	0.00139509131383520	0.00127195145139371	0.00129180908999757
614	0.00253400832594314	0.00145424676915563	0.00139487249279857	0.00127144265366174	0.00129540220260433
615	0.00253400134492918	0.00145426669943556	0.00139498318970389	0.00127153799536989	0.00129455182334729
616	0.00253399147625385	0.00145410818830112	0.00139499478551442	0.00127113299104807	0.00129402855143671
617	0.00253396536520058	0.00145393891249935	0.00139496139367176	0.00127089325507519	0.00129613639648551
618	0.00253396834719215	0.00145415217276812	0.00139484144861842	0.00127075824000722	0.00129709614148000
619	0.00253358935284012	0.00145392354606131	0.00139474666578053	0.00127062458574768	0.00129793141689379
620	0.00253359282951622	0.00145386663788933	0.00139476772485930	0.00127100177211645	0.00129954921573849
621	0.00253359612780614	0.00145371497172547	0.00139461927971932	0.00127171451715190	0.00129455770343596
622	0.00253359940122960	0.00145368454398190	0.00139457819856088	0.00127235432209216	0.00129974837593507
623	0.00253360260040124	0.00145359202873795	0.00139468477979851	0.00127213509938581	0.00129912565580843
624	0.00253360567068008	0.00145356510729781	0.00139444512588410	0.00127230891126204	0.00129903511646182
625	0.00253360872785897	0.00145347989854761	0.00139442589427916	0.00127274217157610	0.00129260823944710
626	0.00253361176363572	0.00145348750321584	0.00139456522332434	0.00127264232635202	0.00129364922527031
627	0.00253361488707219	0.00145331635690468	0.00139448114387474	0.00127318949925007	0.00129410891330543
628	0.00253361796993700	0.00145325758698879	0.00139441870548200	0.00127292330060622	0.00129504224541918
629	0.00253362144357140	0.00145347592159471	0.00139434806516394	0.00127256677056574	0.00129503788793970
630	0.00253362189540213	0.00145328727737534	0.00139433931814567	0.00127231272114846	0.00129387730264649
631	0.00253360476886940	0.00145311748219737	0.00139431321193510	0.00127202411329688	0.00130698921285853
632	0.00253358640060626	0.00145344202763829	0.00139425589829989	0.00127312508237198	0.00130389266648609
633	0.00253357961068962	0.00145323501196088	0.00139430689521678	0.00127292835933713	0.00130146754947592
634	0.00253357191137814	0.00145323688055005	0.00139421140007652	0.00127310832840831	0.00129751960705780
635	0.00253356112250037	0.00145306481285018	0.00139401054695822	0.00127299712147387	0.00129515574757594
636	0.00253351416710075	0.00145287877847735	0.00139391535529097	0.00127292067579120	0.00129615002462935
637	0.00253351737678926	0.00145309368878875	0.00139381027176710	0.00127402784579967	0.00129704036161784
638	0.00253352075563388	0.00145286875906819	0.00139375552468267	0.00127391694886520	0.00129212287205585
639	0.00253350388278442	0.00145284402118666	0.00139379751508272	0.00127363236773986	0.00129512958906854
640	0.00253349733454968	0.00145277501323788	0.00139364793313620	0.00127372985644442	0.00129584735355148
641	0.00253348936749260	0.00145303774212353	0.00139370806175593	0.00127260403647542	0.00129403639423817
642	0.00253347678956859	0.00145270312837887	0.00139360684912116	0.00127289063960183	0.00129749226826268
643	0.00253327238635082	0.00145272509883797	0.00139356956691798	0.00127332901959350	0.00129522916388448
644	0.00253327562750366	0.00145266437743854	0.00139364699807009	0.00127343891821743	0.00129902917867392
645	0.00253327876725142	0.00145245755820629	0.00139353645387219	0.00127340361415419	0.00129770087363476
646	0.00253328192871380	0.00145264591057530	0.00139359115472444	0.00127294780467338	0.00130224727920771
647	0.00253328511301559	0.00145232415837145	0.00139345608120310	0.00127273865425907	0.00130056062502901
648	0.00253328830477893	0.00145252365003157	0.00139341759172962	0.00127288239033679	0.00129900315625372
649	0.00253329141992153	0.00145230064611671	0.00139337164469674	0.00127316784278188	0.00129744075940993
650	0.00253329477182430	0.00145220126621136	0.00139336629659668	0.00127289757046106	0.00129566703715284
651	0.00253329774649146	0.00145243521958818	0.00139351567162068	0.00127345205319328	0.00130600993741801
652	0.00253291829835289	0.00145220609805217	0.00139317939888584	0.00127304345702618	0.00129539479822518
653	0.00253292177188040	0.00145218235941801	0.00139296708777413	0.00127296752251261	0.00129816592490292
654	0.00253292506786846	0.00145212712106045	0.00139297231668610	0.00127306802807885	0.00130233017933849
655	0.00253292833972387	0.00145202285940691	0.00139301104393875	0.00127278804600644	0.00129724903052771
656	0.00253293153814808	0.00145206353005844	0.00139298024321445	0.00127242943187343	0.00129976285930310
657	0.00253293460856570	0.00145209655115525	0.00139300389702501	0.00127227013145871	0.00129709355398693
658	0.00253293766686300	0.00145192633332413	0.00139297298741072	0.00127245246118261	0.00129394548198089
659	0.00253294070493327	0.00145191270960760	0.00139279493712049	0.00127186692934780	0.00129544378946883
660	0.00253294383226286	0.00145194963139832	0.00139276638159080	0.00127191004715486	0.00130418062924941
661	0.00253294692107733	0.00145184304430540	0.00139261451938825	0.00127158153174559	0.00130289884765070
662	0.00253295010702334	0.00145165408919126	0.00139255403698263	0.00127195016682939	0.00129494818317613
663	0.00253295153846605	0.00145156391752777	0.00139247380921957	0.00127175387807867	0.00129475352358003
664	0.00253292894467540	0.00145154816321121	0.00139237004562541	0.00127137223352113	0.00129469936861380
665	0.00253293076032279	0.00145150804288733	0.00139228092301443	0.00127172491996684	0.00129355600241997
666	0.00253290504014663	0.00145141971000771	0.00139227229691179	0.00127177584261465	0.00129911546336232
667	0.00253290795071179	0.00145123259427741	0.00139225159781111	0.00127160338983550	0.00129779916427846
668	0.00253273929347402	0.00145131504653765	0.00139215322650714	0.00127179821038924	0.00129412523297722
669	0.00253274241272503	0.00145149352046926	0.00139209910095494	0.00127131178215113	0.00129302858479783
670	0.00253274554376513	0.00145128158485396	0.00139218828388081	0.00127212249767103	0.00130036150533252
671	0.00253274868486183	0.00145129149642927	0.00139200428411951	0.00127190702964203	0.00129955000449204
672	0.00253275181655177	0.00145118021633127	0.00139196979178729	0.00127166819427590	0.00129535474818308
673	0.00253275496726019	0.00145109128083753	0.00139196362408924	0.00127180671576893	0.00129448059396755
674	0.00253275834087411	0.00145110337089343	0.00139206811418692	0.00127223223257161	0.00129877676227120
675	0.00253276097303874	0.00145100034820176	0.00139197833198986	0.00127150812244437	0.00129895235411915
676	0.00253267748222796	0.00145103804556675	0.00139192542758808	0.00127111302161595	0.00130249653951135
677	0.00253268049542090	0.00145102447862493	0.00139202497193249	0.00127183891935833	0.00130150761196639
678	0.00253268355278492	0.00145099787685224	0.00139191827828589	0.00127215542272545	0.00129951727333823
679	0.00253268683986967	0.00145096236859974	0.00139193322261401	0.00127090584848997	0.00129788258530482
680	0.00253269015568542	0.00145070024910161	0.00139184518612215	0.00127133061169051	0.00130226494612440
681	0.00253258294170597	0.00145074391071537	0.00139173755874058	0.00127090109331806	0.00129593387240421
682	0.00253257628394325	0.00145070524859158	0.00139166933185574	0.00127195547194101	0.00129990674466592
683	0.00253257005852370	0.00145064489900646	0.00139178389407899	0.00127252682319870	0.00129816523479871
684	0.00253256394778390	0.00145056742236071	0.00139166493665405	0.00127293239922790	0.00130171246607779
685	0.00253255786519716	0.00145064016562998	0.00139170279515157	0.00127291901996586	0.00130206278027991
686	0.00253255142881088	0.00145053551418436	0.00139170409658374	0.00127302830728327	0.00129931748669289
687	0.00253254389647966	0.00145049989506455	0.00139153136449008	0.00127244739505043	0.00129867755834541
688	0.00253253387114081	0.00145070897867143	0.00139147920573509	0.00127362670508289	0.00129819319096052
689	0.00253250281970483	0.00145038442616105	0.00139136660143474	0.00127365772822072	0.00129473918335300
690	0.00253250613822376	0.00145046250071701	0.00139141039676845	0.00127307611766744	0.00129616477573661
691	0.00253248781255947	0.00145066767329589	0.00139132673666770	0.00127308892461031	0.00130451979818273
692	0.00253248099639677	0.00145035245893546	0.00139130172979439	0.00127267671674828	0.00129909434157590
693	0.00253247363470532	0.00145031172346766	0.00139129484450905	0.00127358750948457	0.00130154650140730
694	0.00253246309693890	0.00145006152417156	0.00139121336108792	0.00127358513854491	0.00129843010221611
695	0.00253242453392155	0.00145004540196486	0.00139126060147680	0.00127361777729049	0.00129620297791706
696	0.00253242785782307	0.00145014035043995	0.00139118125108426	0.00127371594306461	0.00130277477726432
697	0.00253243017053837	0.00144997273383167	0.00139115542516892	0.00127352630099372	0.00130030875841151
698	0.00253238518371727	0.00145004407010835	0.00139108646231332	0.00127415558930719	0.00129709362614614
699	0.00253238851782453	0.00144991630422288	0.00139106848265195	0.00127395826187081	0.00129694974554062
700	0.00253239172361100	0.00144978891298859	0.00139098692523931	0.00127394807625461	0.00130133590546384
701	0.00253233700509403	0.00144973780336668	0.00139098913367979	0.00127368342871831	0.00130089828999212
702	0.00253233086188108	0.00144980389037153	0.00139102666026981	0.00127345466404690	0.00130013697826872
703	0.00253232474277090	0.00144982243052611	0.00139105407365703	0.00127363703994537	0.00129898487506264
704	0.00253231826267627	0.00144974887496013	0.00139089299819392	0.00127363930747459	0.00129953752959789
705	0.00253231067266177	0.00144953706003546	0.00139094484791072	0.00127467747148121	0.00129921143033833
706	0.00253230056266385	0.00144949796947324	0.00139099048880385	0.00127339037477015	0.00129324060836299
707	0.00253227128716510	0.00144956334464721	0.00139093584155186	0.00127318907517470	0.00129909206123988
708	0.00253227458444005	0.00144944839655216	0.00139080928033978	0.00127318059211170	0.00129609569291448
709	0.00253215898306260	0.00144947778205722	0.00139069143053501	0.00127292097743765	0.00129984589066347
710	0.00253215207063113	0.00144938979334719	0.00139074788716432	0.00127305870041684	0.00130603201253650
711	0.00253214557811632	0.00144924986100438	0.00139013637271692	0.00127267219378269	0.00130609838826821
712	0.00253213917224911	0.00144918793205696	0.00139012928936003	0.00127226244970487	0.00130071891347458
713	0.00253213275665231	0.00144913646947981	0.00139019566359124	0.00127230044176266	0.00130464534255473
714	0.00253212668397297	0.00144915530080937	0.00139000294224541	0.00127308367270852	0.00130133590461682
715	0.00253211981374304	0.00144914526227656	0.00138991695598275	0.00127249018455348	0.00129901019022577
716	0.00253211117369562	0.00144899283543424	0.00138996448913018	0.00127188226412239	0.00129897452932689
717	0.00253209676246485	0.00144895857908461	0.00138982418463348	0.00127280275795991	0.00129648809945778
718	0.00253145207797091	0.00144896702169812	0.00138983849610766	0.00127369131759417	0.00129924463361036
719	0.00253144184436977	0.00144901259324530	0.00138982506115616	0.00127366837096828	0.00129741551089777
720	0.00253143286188358	0.00144872220522720	0.00138985777876891	0.00127406142252488	0.00129313693154408
721	0.00253142427345993	0.00144897061685583	0.00138965474140183	0.00127401086543355	0.00129775261857286
722	0.00253141654504079	0.00144888694774245	0.00138949912831356	0.00127411279373520	0.00129426865879999
723	0.00253140919760865	0.00144882196768712	0.00138951316748598	0.00127399212303482	0.00129315435750203
724	0.00253140224874725	0.00144874059082974	0.00138947777094737	0.00127419683837995	0.00129185271164048
725	0.00253139571783054	0.00144875109654569	0.00138948601717911	0.00127397673207802	0.00129817721328260
726	0.00253138926925884	0.00144852806291793	0.00138936482058414	0.00127420126042243	0.00129722142253382
727	0.00253138333443551	0.00144847412047631	0.00138938391331570	0.00127394564542657	0.00129558174295048
728	0.00253137715075470	0.00144846953353996	0.00138944832799389	0.00127357533891678	0.00129846110904788
729	0.00253137056361012	0.00144847494949318	0.00138924668872906	0.00127467333457111	0.00130177789593772
730	0.00253136254236419	0.00144855084859708	0.00138914368830862	0.00127405618138306	0.00130540805750709
731	0.00253135056520678	0.00144861866246068	0.00138910054700709	0.00127418053544907	0.00129961943532711
732	0.00253122448305944	0.00144835223141902	0.00138898800756473	0.00127319829640103	0.00129582207134164
733	0.00253122759100900	0.00144817085616260	0.00138891342640256	0.00127327299530499	0.00129830221997909
734	0.00253123070094179	0.00144826985337842	0.00138879641443094	0.00127292669970066	0.00129651204118035
735	0.00253123379076334	0.00144835626878261	0.00138884102218385	0.00127268598344644	0.00129876918933015
736	0.00253123688344359	0.00144811074384664	0.00138885544360953	0.00127270758838139	0.00130198942237226
737	0.00253124016390664	0.00144809543812330	0.00138867389877245	0.00127303096704630	0.00130387886416165
738	0.00253124274728624	0.00144801244131809	0.00138873686191628	0.00127266512118742	0.00129883341067591
739	0.00253118034613013	0.00144800683817205	0.00138859460143913	0.00127287740131694	0.00129867485570210
740	0.00253118340589504	0.00144815864545080	0.00138851241500694	0.00127299697925822	0.00129372988666187
741	0.00253118669750910	0.00144805946662141	0.00138844093222640	0.00127309818603955	0.00129668629548508
742	0.00253118982512309	0.00144782112523648	0.00138854437584330	0.00127337539296516	0.00129688695649627
743	0.00253113166297822	0.00144775471320638	0.00138853826310859	0.00127396788172547	0.00129951851748475
744	0.00253112539099280	0.00144754118999769	0.00138839109680055	0.00127339842291789	0.00130314006639398
745	0.00253111912647037	0.00144765848476958	0.00138841137865505	0.00127319721117152	0.00129999911387776
746	0.00253111275553397	0.00144770475900153	0.00138839863726619	0.00127349439639766	0.00129792634440817
747	0.00253110552064207	0.00144766479933726	0.00138839307665765	0.00127340467712947	0.00129782079290608
748	0.00253109661092602	0.00144748347306649	0.00138819676129602	0.00127335676618965	0.00129562865596899
749	0.00253107835263848	0.00144752988585524	0.00138823054715050	0.00127440239218168	0.00129069985270380
750	0.00253107062804739	0.00144754171013309	0.00138838676639425	0.00127476324069191	0.00129209716715079
751	0.00253106263482400	0.00144756560559008	0.00138814062689542	0.00127386813909720	0.00129762535404240
752	0.00253105070153209	0.00144740023039280	0.00138793737711471	0.00127462093567608	0.00129428571439215
753	0.00253092482352852	0.00144741684704237	0.00138786162013877	0.00127457013701690	0.00129862521469510
754	0.00253092791657043	0.00144729680897636	0.00138787176608560	0.00127491730900297	0.00130336308456294
755	0.00253093100571549	0.00144725550189867	0.00138774130833755	0.00127535194204367	0.00130057529856971
756	0.00253093406708840	0.00144725536059438	0.00138771028429888	0.00127525069277487	0.00129951208094783
757	0.00253093730476245	0.00144723916586016	0.00138757126597062	0.00127398775139335	0.00130050659324841
758	0.00253094053675225	0.00144703384396736	0.00138761148495657	0.00127355139061461	0.00130071429646412
759	0.00253094275233607	0.00144708483754445	0.00138755292637982	0.00127370319717554	0.00129975679055383
760	0.00253090530996371	0.00144704402981607	0.00138747784906915	0.00127463539250900	0.00129562631561965
761	0.00253090851981476	0.00144696816543315	0.00138753630074154	0.00127352662840262	0.00129520772803790
762	0.00253091068123023	0.00144693270518591	0.00138749884164261	0.00127412386885326	0.00129877470057791
763	0.00253087330499264	0.00144682125754214	0.00138757834846601	0.00127331191059969	0.00129155313662375
764	0.00253087668857509	0.00144681409008695	0.00138748221846227	0.00127330650551227	0.00129073073617331
765	0.00253087838450659	0.00144678336596027	0.00138737592379305	0.00127326775880975	0.00129416289305029
766	0.00253084725879766	0.00144687740155505	0.00138726468760455	0.00127310493198501	0.00129682537217018
767	0.00253085057875854	0.00144681024094524	0.00138720499146473	0.00127362213408718	0.00130038612514040
768	0.00253083217311982	0.00144663478935174	0.00138719274386938	0.00127283580256443	0.00129475630696491
769	0.00253082534422989	0.00144662110215240	0.00138726374904567	0.00127262605893361	0.00129524656668472
770	0.00253081796606331	0.00144656416041729	0.00138733661775157	0.00127224368465258	0.00129966441201404
771	0.00253080740061921	0.00144646091363842	0.00138714484584268	0.00127122916320378	0.00130027867400818
772	0.00253076872362403	0.00144645703838742	0.00138710062582165	0.00127138884310603	0.00129880200554588
773	0.00253077205528991	0.00144675758209054	0.00138700135421612	0.00127256258356533	0.00129448002477918
774	0.00253077437938148	0.00144645348267532	0.00138705373289111	0.00127205500564425	0.00129631708576976
775	0.00253072924163438	0.00144641950895141	0.00138712711604633	0.00127253264819700	0.00129721933207166
776	0.00253073258681212	0.00144622296213624	0.00138702769223307	0.00127244222074263	0.00129613221439721
777	0.00253073581163723	0.00144633330282118	0.00138699719560037	0.00127205008148398	0.00129681815973223
778	0.00253068102740141	0.00144622262597977	0.00138705925676233	0.00127243652785273	0.00129090209969902
779	0.00253067486344389	0.00144623922212411	0.00138688969797785	0.00127285966423199	0.00128978330381660
780	0.00253066872052732	0.00144629666093310	0.00138685365893215	0.00127318308646911	0.00129400153117542
781	0.00253066221137027	0.00144593102130004	0.00138680615497175	0.00127303774988283	0.00129520025780201
782	0.00253065520634562	0.00144602381190719	0.00138667843301503	0.00127315444432972	0.00129680343598860
783	0.00253064529698720	0.00144605275001472	0.00138663293177302	0.00127268722055037	0.00129500427801826
784	0.00253062118357311	0.00144596363063030	0.00138663130307157	0.00127289216577470	0.00129481450224763
785	0.00253062352082459	0.00144593001487461	0.00138660271408688	0.00127292130382013	0.00129868765126688
786	0.00253055723846499	0.00144606924383838	0.00138659316288558	0.00127276163757122	0.00130192188107915
787	0.00253056046283905	0.00144573410298552	0.00138665227509818	0.00127279159121069	0.00130128922838377
788	0.00253056374904806	0.00144574012667917	0.00138662540997147	0.00127255508323560	0.00130240106632601
789	0.00253056702827925	0.00144577223841645	0.00138652635484537	0.00127284502341893	0.00129824419307464
790	0.00253055813353114	0.00144571347737602	0.00138649763305253	0.00127338753321919	0.00129883743584530
791	0.00253055051002766	0.00144563443597697	0.00138648993953751	0.00127315547194003	0.00130307681700286
792	0.00253053909627173	0.00144558379428536	0.00138643918846999	0.00127304106634447	0.00130313254613916
793	0.00253047669329128	0.00144559362597170	0.00138645236211730	0.00127342066589652	0.00129779504193341
794	0.00253047974365525	0.00144550666533916	0.00138633253201829	0.00127335152700345	0.00130098203976775
795	0.00253048302107806	0.00144558213306810	0.00138633113615261	0.00127311239911875	0.00129947854043793
796	0.00253048631598994	0.00144551424957505	0.00138644524732368	0.00127422100440249	0.00130480531072006
797	0.00253037828293228	0.00144548430057506	0.00138636028365317	0.00127426155104456	0.00129850101847551
798	0.00253037163005877	0.00144545790847245	0.00138638912680488	0.00127400921077081	0.00129374291935107
799	0.00253036540923433	0.00144550926435095	0.00138620187836890	0.00127375958068864	0.00130187144486654
800	0.00253035930301849	0.00144522648100716	0.00138603632156507	0.00127295647657164	0.00129787141434545
801	0.00253035322491743	0.00144538388038312	0.00138602030586205	0.00127367466789269	0.00129564605721524
802	0.00253034679316227	0.00144530372461675	0.00138589917671819	0.00127398587683809	0.00130124927168689
803	0.00253033926577789	0.00144517070549861	0.00138584380583678	0.00127355593371088	0.00130471351729838
804	0.00253032924478114	0.00144517172321018	0.00138582919367471	0.00127283036712202	0.00130226293412779
805	0.00253029818050150	0.00144525365830015	0.00138584260484609	0.00127269765538588	0.00130463963786230
806	0.00253030146170106	0.00144527391415660	0.00138575663478241	0.00127200515489742	0.00129876748393958
807	0.00253028281908199	0.00144503948469321	0.00138580276542620	0.00127229568333656	0.00129781769693513
808	0.00253027601733771	0.00144507752764212	0.00138586327186958	0.00127269657325975	0.00130057031271821
809	0.00253026830095322	0.00144511815997133	0.00138564059209882	0.00127315148242771	0.00130191984740191
810	0.00253025748109368	0.00144495390863710	0.00138562318925662	0.00127346538045804	0.00130043013562900
811	0.00253021032622022	0.00144489547937306	0.00138559598470833	0.00127251491020607	0.00129907353321611
812	0.00253021352729119	0.00144486350982607	0.00138564892156542	0.00127230510774806	0.00129554770430526
813	0.00253021688877337	0.00144488155428515	0.00138575351157981	0.00127252132786955	0.00129812199307742
814	0.00253019975463508	0.00144478169242335	0.00138559893279154	0.00127242375645958	0.00129571516019568
815	0.00253019319501452	0.00144471872540915	0.00138556423691521	0.00127240386386348	0.00129736015584774
816	0.00253018521042980	0.00144458434680714	0.00138558421406306	0.00127245384821334	0.00129868242344564
817	0.00253017259605768	0.00144459956674823	0.00138550875698948	0.00127243372251728	0.00129912007275300
818	0.00252996714705859	0.00144444393205865	0.00138543090709816	0.00127275098319229	0.00129518723653786
819	0.00252997037695517	0.00144470258184217	0.00138532601688072	0.00127306586874724	0.00129881027239203
820	0.00252997350571171	0.00144444232739839	0.00138522050405722	0.00127304099393495	0.00129871623464562
821	0.00252997665580303	0.00144440320906016	0.00138518921883116	0.00127235929099556	0.00130555932576942
822	0.00252997982798357	0.00144441192757297	0.00138519233437577	0.00127349965638067	0.00130050042984071
823	0.00252998276965628	0.00144453676758688	0.00138524240052920	0.00127437981928609	0.00130156156121106
824	0.00252998592704944	0.00144448298630337	0.00138525068867292	0.00127413800488801	0.00129884336114298
825	0.00252998934852229	0.00144438066472437	0.00138522109539726	0.00127450302466681	0.00130312310531867
826	0.00252999231621660	0.00144446306791112	0.00138516650767363	0.00127395098643147	0.00130925398158528
827	0.00252919618455893	0.00144420086995000	0.00138512428901409	0.00127489550131098	0.00130798868903260
828	0.00252919967625098	0.00144400547938209	0.00138512545731825	0.00127479069537507	0.00130149683606849
829	0.00252920300551561	0.00144420554756825	0.00138506533415691	0.00127390250301213	0.00130252451155622
830	0.00252920642612895	0.00144403930468494	0.00138517132495588	0.00127396520832521	0.00129841022384404
831	0.00252920969983461	0.00144416252337416	0.00138508729566108	0.00127264727762060	0.00129841573300784
832	0.00252921298002121	0.00144398118577184	0.00138496335885279	0.00127241538693972	0.00129697889010484
833	0.00252921622151200	0.00144392067412100	0.00138504503305988	0.00127227117318787	0.00129591501219296
834	0.00252921937322084	0.00144384815179026	0.00138498432363482	0.00127229221203406	0.00129518447704080
835	0.00252922237923804	0.00144394159619832	0.00138493664403413	0.00127266893984068	0.00129658791334356
836	0.00252922534999539	0.00144380270287532	0.00138488376442386	0.00127196841831776	0.00130149031384710
837	0.00252922842395176	0.00144377195938060	0.00138491042239466	0.00127244445274251	0.00129658279574880
838	0.00252923157036166	0.00144374905976577	0.00138484957495651	0.00127259670695702	0.00129691879408451
839	0.00252923474260787	0.00144365317381803	0.00138485327873242	0.00127242318530361	0.00129484840681736
840	0.00252923805078143	0.00144375501292534	0.00138477970413440	0.00127243228973577	0.00129850913999268
841	0.00252922060022747	0.00144376880298188	0.00138481923799479	0.00127210570442100	0.00130531860228698
842	0.00252921407506218	0.00144373621391788	0.00138481217229248	0.00127173971603488	0.00130055108705756
843	0.00252920613659000	0.00144358415658342	0.00138486573567746	0.00127152013904350	0.00130337306809656
844	0.00252919359717090	0.00144367620331178	0.00138471408101637	0.00127182121613138	0.00130006044897593
845	0.00252898844872141	0.00144334280787346	0.00138467215163521	0.00127245857934200	0.00130356679140131
846	0.00252899166348100	0.00144348374682255	0.00138467651969568	0.00127313284760465	0.00130476120277968
847	0.00252899476898098	0.00144356689599350	0.00138469865084394	0.00127269499792414	0.00129436367795772
848	0.00252899788526845	0.00144338263385396	0.00138449324654864	0.00127313098238902	0.00130080913357435
849	0.00252900101002389	0.00144344415694518	0.00138443921653013	0.00127372982468865	0.00130601371219606
850	0.00252900412286763	0.00144338325901572	0.00138432325717979	0.00127289929722560	0.00130911974553854
851	0.00252900724998065	0.00144323557780128	0.00138432580985960	0.00127280279267848	0.00130405039536795
852	0.00252901058696736	0.00144321503525193	0.00138431829631467	0.00127339371220867	0.00129680684235369
853	0.00252901312624788	0.00144319415308614	0.00138421403461695	0.00127259973666497	0.00129920387034074
854	0.00252892920001376	0.00144304689123406	0.00138414396165213	0.00127278930458057	0.00129874051355594
855	0.00252893220335705	0.00144310352921912	0.00138418882745592	0.00127306601139616	0.00129942579350281
856	0.00252893525004931	0.00144301439106935	0.00138422569304137	0.00127311623420181	0.00129796384286373
857	0.00252893852276537	0.00144282104366081	0.00138423641540419	0.00127329608924327	0.00129635032638673
858	0.00252894161431968	0.00144290836259518	0.00138421002553717	0.00127357418610032	0.00129394052367502
859	0.00252888283477422	0.00144300381694640	0.00138416411938107	0.00127401108236816	0.00129907977481998
860	0.00252887657728989	0.00144289643451245	0.00138418401835794	0.00127410752264734	0.00129381395384249
861	0.00252887032845330	0.00144267995915860	0.00138412819503520	0.00127402968949869	0.00129180545016336
862	0.00252886397482775	0.00144275301086551	0.00138406715828701	0.00127397890531557	0.00129738572924806
863	0.00252885676104427	0.00144280490401239	0.00138410995592278	0.00127464318338346	0.00129627052895714
864	0.00252884787810325	0.00144265838047330	0.00138408031192550	0.00127400244824338	0.00129935244316360
865	0.00252882874739284	0.00144272930393377	0.00138406592506057	0.00127442128420755	0.00129875415067405
866	0.00252882454189435	0.00144269630972001	0.00138391450303862	0.00127449342648464	0.00129418490310265
867	0.00252881567452123	0.00144265615703656	0.00138391409154269	0.00127401084820468	0.00129476356387040
868	0.00252879657609545	0.00144252700637371	0.00138389451251984	0.00127302772805377	0.00130056009505660
869	0.00252879231883869	0.00144257028462095	0.00138389026249679	0.00127308548971842	0.00129969384551393
870	0.00252878295062911	0.00144258510346007	0.00138393611357394	0.00127348498347657	0.00129866299702662
871	0.00252876298513077	0.00144247190207748	0.00138379711132636	0.00127308108476014	0.00129647405277821
872	0.00252876144700853	0.00144234048629236	0.00138388027194816	0.00127332897501334	0.00129899393408706
873	0.00252875006086541	0.00144235654349947	0.00138383216845297	0.00127327248432197	0.00129873801710531
874	0.00252868768508948	0.00144242694970615	0.00138386672699255	0.00127395310267043	0.00129947347292613
875	0.00252869070658942	0.00144248586151086	0.00138372396793620	0.00127396921679837	0.00130025760051875
876	0.00252869394028595	0.00144230518555655	0.00138373342951090	0.00127343881932223	0.00130087515824307
877	0.00252869714976827	0.00144221976439991	0.00138378252707561	0.00127357204846801	0.00130060386657326
878	0.00252857953837671	0.00144212120352459	0.00138371495262844	0.00127322601045438	0.00129760027745942
879	0.00252857267721349	0.00144234898377074	0.00138365060289739	0.00127337138573322	0.00129939758386458
880	0.00252856623753178	0.00144214153968510	0.00138366470693157	0.00127347221502699	0.00129529019668248
881	0.00252855988913968	0.00144208467748347	0.00138354552391313	0.00127405107693762	0.00129622084587462
882	0.00252855353750808	0.00144206826481219	0.00138344198292974	0.00127400042454336	0.00129811706076163
883	0.00252854706501857	0.00144198250929763	0.00138349442541017	0.00127365333993271	0.00130152097445107
884	0.00252854010446205	0.00144201594691909	0.00138343909426684	0.00127366973528170	0.00129877794571049
885	0.00252853121829517	0.00144193618826243	0.00138331550306882	0.00127312614786625	0.00129952153290072
886	0.00252851452616364	0.00144202745800239	0.00138331046388055	0.00127359454101912	0.00129437731028621
887	0.00252848426070989	0.00144212436379631	0.00138329506941999	0.00127372340122808	0.00129409135164028
888	0.00252847806370393	0.00144197879741050	0.00138329121674446	0.00127370403718025	0.00129402195507034
889	0.00252847145940774	0.00144186870028048	0.00138329934983493	0.00127266421614886	0.00129625422657751
890	0.00252846341298981	0.00144193999645299	0.00138321626554983	0.00127276348121109	0.00129353528158659
891	0.00252845139022668	0.00144174465135477	0.00138341753963809	0.00127301370327747	0.00130008945202568
892	0.00252832471764151	0.00144168757557137	0.00138325091804560	0.00127333991347937	0.00129660402271911
893	0.00252832782141928	0.00144166812266055	0.00138318010701999	0.00127270240833691	0.00129741080237722
894	0.00252833092918719	0.00144172125702677	0.00138315882697337	0.00127271714086710	0.00129830685130418
895	0.00252833401911824	0.00144170961077974	0.00138313254081520	0.00127287578812745	0.00129793483542635
896	0.00252833711440992	0.00144165758583036	0.00138326019581265	0.00127301415503406	0.00129568057414254
897	0.00252834040033345	0.00144160345995133	0.00138317332025675	0.00127229418124472	0.00129786088373502
898	0.00252834282627928	0.00144152560791172	0.00138315275682236	0.00127211575446548	0.00129140505546423
899	0.00252825900794289	0.00144138340177217	0.00138303428594046	0.00127201933023977	0.00129384982258062
900	0.00252826199147474	0.00144145261459360	0.00138320787631797	0.00127345344100773	0.00129534305622815
901	0.00252826501096839	0.00144140814804542	0.00138301498548845	0.00127306205503019	0.00129808157678422
902	0.00252826824182709	0.00144135182425174	0.00138298280517574	0.00127301774925963	0.00129931021572873
903	0.00252827144549558	0.00144139310031751	0.00138301529796826	0.00127294338582714	0.00129838209451621
904	0.00252815364716371	0.00144124814254207	0.00138291563754499	0.00127278862457921	0.00129871181010961
905	0.00252814678875410	0.00144131172981969	0.00138281847669062	0.00127259002301277	0.00130242465791414
906	0.00252814035184221	0.00144127143903833	0.00138266456471756	0.00127212284071580	0.00129353205658790
907	0.00252813400639118	0.00144139582091889	0.00138271940733572	0.00127207915440836	0.00129691924056466
908	0.00252812765795091	0.00144125785523043	0.00138267780035067	0.00127180506072929	0.00130314174693208
909	0.00252812118900148	0.00144132409620550	0.00138263202047463	0.00127224755707986	0.00130577121827620
910	0.00252811423256217	0.00144092059563922	0.00138263133277115	0.00127265246507538	0.00130421192249671
911	0.00252810535187164	0.00144098099378863	0.00138257947121409	0.00127274316672663	0.00129854940323579
912	0.00252808866837163	0.00144086620278054	0.00138260974800740	0.00127257394991799	0.00129403194308898
913	0.00252805832981216	0.00144094388565602	0.00138248324513567	0.00127292577931389	0.00129627164012502
914	0.00252805213475225	0.00144086666885884	0.00138236876402328	0.00127392091383151	0.00129902824368468
915	0.00252804553262983	0.00144102474958902	0.00138222641536088	0.00127353670507281	0.00130271375122909
916	0.00252803748889784	0.00144084444115688	0.00138223809560051	0.00127334501984959	0.00129919175768906
917	0.00252802546957776	0.00144084629157001	0.00138227119998807	0.00127246827979682	0.00129798900464922
918	0.00252789876538740	0.00144071951243995	0.00138214191153007	0.00127304455219138	0.00130088000319535
919	0.00252790186548520	0.00144071784410379	0.00138212710741615	0.00127328779837309	0.00130397733813274
920	0.00252790496857915	0.00144065786093495	0.00138212361029278	0.00127281528847078	0.00130666945490382
921	0.00252790805249000	0.00144077382052143	0.00138203047093884	0.00127314077142032	0.00130372579869996
922	0.00252791113965995	0.00144067037442793	0.00138202335831690	0.00127387370603456	0.00129963484857517
923	0.00252791441270083	0.00144068343151620	0.00138208543398959	0.00127358452621093	0.00129798231070675
924	0.00252791680927832	0.00144070052076801	0.00138199909362849	0.00127442723576544	0.00129960226488944
925	0.00252783297872211	0.00144045078879100	0.00138194586516783	0.00127497272728881	0.00129446159637460
926	0.00252783595760204	0.00144073404550704	0.00138186680580558	0.00127461667664093	0.00129727320817893
927	0.00252783897096375	0.00144048004572210	0.00138193494229164	0.00127410127129322	0.00130139142565412
928	0.00252784219258548	0.00144036619672826	0.00138184166625327	0.00127392001877883	0.00129804247793143
929	0.00252784537819746	0.00144045535023320	0.00138195118506456	0.00127292629222785	0.00129323896559396
930	0.00252772724626091	0.00144042769431262	0.00138185723784565	0.00127310823802739	0.00129473442696091
931	0.00252772039961387	0.00144036244176817	0.00138183521158983	0.00127243770473994	0.00129619070831398
932	0.00252771397491932	0.00144044945091804	0.00138183537446101	0.00127256264199954	0.00129479617921687
933	0.00252770764285637	0.00144047916779158	0.00138169717981331	0.00127314379745086	0.00129477373892034
934	0.00252770130941888	0.00144022246525296	0.00138170030024585	0.00127349916962832	0.00129477158398297
935	0.00252769485767559	0.00144024101377264	0.00138174850777856	0.00127328315935924	0.00129560981641908
936	0.00252768792199260	0.00144023797304272	0.00138167635173579	0.00127326415866339	0.00129603835508218
937	0.00252767907033284	0.00144017231906999	0.00138165942982673	0.00127216533221938	0.00130086346660500
938	0.00252766243984563	0.00144008765146372	0.00138159191841413	0.00127258832431171	0.00130204408634112
939	0.00252763191267812	0.00143990959072630	0.00138152387311959	0.00127235627771149	0.00130165626145601
940	0.00252762573282306	0.00143992094729979	0.00138152864860905	0.00127250691889507	0.00130010968207980
941	0.00252761914882698	0.00143993922903442	0.00138152973580528	0.00127269494947732	0.00129955395972666
942	0.00252761112948569	0.00144004983933119	0.00138149021391244	0.00127281274074232	0.00129732443345638
943	0.00252759914808435	0.00143999284046707	0.00138153963811214	0.00127323786331066	0.00130544388694399
944	0.00252747260044070	0.00143998354705517	0.00138156141532837	0.00127297516213531	0.00130219449717694
945	0.00252747568656578	0.00144004449472702	0.00138146422185916	0.00127215059189692	0.00130098366053028
946	0.00252747877035079	0.00143971867757558	0.00138145291072929	0.00127280232265896	0.00130134552642745
947	0.00252748182796689	0.00143977038955985	0.00138142051000084	0.00127245939968528	0.00130209306883623
948	0.00252748487849311	0.00143973324056742	0.00138140249201388	0.00127263069958460	0.00130190447285217
949	0.00252748809290310	0.00143972637854764	0.00138136890798722	0.00127291717398690	0.00130021062202032
950	0.00252749051165914	0.00143975545484321	0.00138129670233507	0.00127316719098587	0.00129736896233925
951	0.00252742794795673	0.00143968751240318	0.00138133220684461	0.00127266818097678	0.00130429940011371
952	0.00252743097915332	0.00143958477161412	0.00138132067227193	0.00127231232494624	0.00130504564800516
953	0.00252743422875592	0.00143962639912815	0.00138129072021165	0.00127319946800847	0.00129816574455475
954	0.00252743746761515	0.00143961737885579	0.00138123222863400	0.00127356359697305	0.00129769010257307
955	0.00252731985869116	0.00143957177501633	0.00138119071148568	0.00127389743012814	0.00129829440171169
956	0.00252731297148906	0.00143943654208100	0.00138109856813573	0.00127423999587677	0.00130446121391585
957	0.00252730650414269	0.00143946224528360	0.00138098417485401	0.00127402009884417	0.00130221375104071
958	0.00252730012478006	0.00143948228505200	0.00138108776502887	0.00127431284012140	0.00129664442497731
959	0.00252729373770199	0.00143950864785794	0.00138092986062468	0.00127492158267804	0.00130477229296931
960	0.00252728722368509	0.00143942755478664	0.00138098933485288	0.00127457767541440	0.00130829606984442
961	0.00252728046489275	0.00143950010491581	0.00138073398964901	0.00127477246878350	0.00130111165985692
962	0.00252727197707770	0.00143920858467349	0.00138080113786043	0.00127433444075841	0.00129848699560069
963	0.00252725718491510	0.00143937553269183	0.00138071407680323	0.00127435492627887	0.00130018999228484
964	0.00252699074640178	0.00143918414395255	0.00138070504296903	0.00127418586435686	0.00130091924108205
965	0.00252698234405802	0.00143910871788707	0.00138073011833517	0.00127422423321359	0.00130055570667867
966	0.00252697479797135	0.00143904426410790	0.00138065840940309	0.00127331138144514	0.00129730066018108
967	0.00252696763997059	0.00143918910980915	0.00138069334220811	0.00127312367755946	0.00129956902490586
968	0.00252696088848890	0.00143903358222539	0.00138059382436046	0.00127284330649730	0.00130563483442589
969	0.00252695456337375	0.00143904766066113	0.00138055175566399	0.00127255495826340	0.00130071010196089
970	0.00252694834113628	0.00143890971625303	0.00138057897670438	0.00127295278896306	0.00130010436075586
971	0.00252694213144370	0.00143899698566972	0.00138053362044491	0.00127295791815438	0.00129693298066069
972	0.00252693582221485	0.00143901667032957	0.00138037577893326	0.00127300857272107	0.00129996639894224
973	0.00252692866424414	0.00143884042084677	0.00138040400925497	0.00127292413167037	0.00129607811911409
974	0.00252691934232562	0.00143878424495477	0.00138049342151515	0.00127281236589089	0.00129452229020243
975	0.00252689857983883	0.00143881424073350	0.00138047039312635	0.00127325576463708	0.00129318347888042
976	0.00252689834784616	0.00143899800380463	0.00138030431408557	0.00127278612980436	0.00129660308261101
977	0.00252688476317476	0.00143880924054005	0.00138030459558686	0.00127286447061098	0.00129863520074621
978	0.00252512546013554	0.00143870932955310	0.00138015040832980	0.00127384351789291	0.00130106886034663
979	0.00252512861988133	0.00143868027912029	0.00138012379801247	0.00127447346692062	0.00129557226854822
980	0.00252513164629306	0.00143853134818977	0.00138009120734423	0.00127496963320510	0.00130052134417183
981	0.00252513465205098	0.00143859512211161	0.00137998277844094	0.00127346026546030	0.00130059229306298
982	0.00252513762620044	0.00143860268181309	0.00138000429953257	0.00127347222917172	0.00129590226880568
983	0.00252514067051965	0.00143848794876053	0.00137998313504307	0.00127342912513068	0.00129852213699730
984	0.00252514392491310	0.00143839414346884	0.00138002804781114	0.00127383649256578	0.00130308967531333
985	0.00252514717216675	0.00143847064975050	0.00137990790015448	0.00127306392086204	0.00129940933662280
986	0.00252514541570676	0.00143832307546692	0.00137991633697659	0.00127273621237149	0.00129483050956985
987	0.00252513403793569	0.00143825500287680	0.00137994641470300	0.00127229133137743	0.00129661072046917
988	0.00252506728732134	0.00143840999695818	0.00137979502107667	0.00127277498051290	0.00129784425931241
989	0.00252507049780026	0.00143844297811323	0.00137994424963465	0.00127245588538279	0.00130239131874430
990	0.00252507360468685	0.00143832116391010	0.00137999926299577	0.00127371230790457	0.00129749267212629
991	0.00252507685557080	0.00143812054061046	0.00137989480252166	0.00127427173343595	0.00129485963298817
992	0.00252507142486320	0.00143845971470865	0.00137988717871976	0.00127413762085635	0.00130207130290968
993	0.00252506243959520	0.00143808765746337	0.00137984680376918	0.00127477559935867	0.00129795474810525
994	0.00252504400050396	0.00143808984426737	0.00137981859612460	0.00127422554719098	0.00129835448289450
995	0.00252503620323680	0.00143802125847922	0.00137982479302311	0.00127438450738490	0.00129924428987228
996	0.00252502812328861	0.00143812726068854	0.00137976229629455	0.00127421359902108	0.00129659869380492
997	0.00252501604051506	0.00143832769025998	0.00137978923653432	0.00127427838882633	0.00129764893340623
998	0.00252489466589458	0.00143796544707571	0.00137983253977276	0.00127378075362180	0.00129819649656088
999	0.00252489768496976	0.00143795549353083	0.00137979570156300	0.00127404733800379	0.00129464048058084
1000	0.00252490067789416	0.00143806510631662	0.00137972229015980	0.00127356357718047	0.00129686267634132

==> NewPics/CompareAllSheppLoganTime.txt <==
tSimCo	hitsSimCo	tFAOL	hitsFAOL	tIAOL	hitsIAOL	tSVAOL	hitsSVAOL
0.163231500936471	0.101882535103640	0.263442012220000	0.00198785682986217	0.475927859983529	0.00147068518211265	1.08005193314118	0.00136018393548286
0.244847251404706	0.0867053606855263	0.395163018330000	0.00190818775803735	0.713891789975294	0.00140946150017960	1.62007789971176	0.00134187565256726
0.326463001872941	0.0739902666924697	0.526884024440000	0.00185237333304659	0.951855719967058	0.00138671696826616	2.16010386628235	0.00132097739278706
0.408078752341177	0.0629977836922687	0.658605030550000	0.00181039738365220	1.18981964995882	0.00135917865721538	2.70012983285294	0.00131999882941404
0.489694502809412	0.0539717407478027	0.790326036660000	0.00179768386247075	1.42778357995059	0.00133744254113429	3.24015579942353	0.00131952190805781
0.571310253277647	0.0460149222961077	0.922047042770000	0.00178222291726311	1.66574750994235	0.00132688012748730	3.78018176599412	0.00131258398591713
0.652926003745883	0.0392559786592154	1.05376804888000	0.00176866233974670	1.90371143993412	0.00132280755135709	4.32020773256470	0.00131607149545753
0.734541754214118	0.0335593784518012	1.18548905499000	0.00174985458192976	2.14167536992588	0.00131764876071276	4.86023369913529	0.00131637549790787
0.816157504682353	0.0286230748921707	1.31721006110000	0.00174546533783937	2.37963929991765	0.00131399432720537	5.40025966570588	0.00131298159390912
0.897773255150589	0.0245596271893789	1.44893106721000	0.00172949484184403	2.61760322990941	0.00130999628547648	5.94028563227647	0.00130835850151690
0.979389005618824	0.0210958705177366	1.58065207332000	0.00171225751735721	2.85556715990117	0.00130712043664923	6.48031159884706	0.00130586933646785
1.06100475608706	0.0183131817519134	1.71237307943000	0.00170217898191839	3.09353108989294	0.00130344157387465	7.02033756541764	0.00130490231563743
1.14262050655529	0.0158916038261370	1.84409408554000	0.00169919835717049	3.33149501988470	0.00130061434500542	7.56036353198823	0.00130277027188486
1.22423625702353	0.0138740533840596	1.97581509165000	0.00168798071941970	3.56945894987647	0.00129933245023913	8.10038949855882	0.00129525362931634
1.30585200749177	0.0121369432905967	2.10753609776000	0.00167984500534294	3.80742287986823	0.00129770210245390	8.64041546512941	0.00129794204021954
1.38746775796000	0.0106096625535583	2.23925710387000	0.00167525361261496	4.04538680986000	0.00129576016325077	9.18044143169999	0.00129606214751944
1.46908350842824	0.00937221955922522	2.37097810998000	0.00165548643945998	4.28335073985176	0.00129487922250527	9.72046739827058	0.00129792984895562
1.55069925889647	0.00832745933473752	2.50269911609000	0.00164897759559332	4.52131466984353	0.00129294719555155	10.2604933648412	0.00130564077426877
1.63231500936471	0.00742035805529086	2.63442012220000	0.00163932127149498	4.75927859983529	0.00129180077730198	10.8005193314118	0.00130288016005201
1.71393075983294	0.00666637748773946	2.76614112831000	0.00163592026092683	4.99724252982705	0.00129118899492069	11.3405452979823	0.00129780804990222
1.79554651030118	0.00601876370423746	2.89786213442000	0.00163028242080326	5.23520645981882	0.00129004654283901	11.8805712645529	0.00129420153730603
1.87716226076941	0.00549055198715291	3.02958314053000	0.00162371030740763	5.47317038981058	0.00128923715656798	12.4205972311235	0.00130335398703175
1.95877801123765	0.00502842215070827	3.16130414664000	0.00162025104681675	5.71113431980235	0.00128880322006713	12.9606231976941	0.00130109128935998
2.04039376170588	0.00463917246902660	3.29302515275000	0.00161737201752165	5.94909824979411	0.00128878945749146	13.5006491642647	0.00130536251199824
2.12200951217412	0.00431383884882750	3.42474615886000	0.00161024227975280	6.18706217978588	0.00128888227516943	14.0406751308353	0.00130509377114197
2.20362526264235	0.00403342449567095	3.55646716497000	0.00160606757338817	6.42502610977764	0.00128834125632201	14.5807010974059	0.00130766627481629
2.28524101311059	0.00380312447715596	3.68818817108000	0.00159846607482193	6.66299003976940	0.00128647075671639	15.1207270639765	0.00130220043863636
2.36685676357882	0.00360692957620236	3.81990917719000	0.00159092297922408	6.90095396976117	0.00128471938922698	15.6607530305470	0.00129897671091643
2.44847251404706	0.00344932199793253	3.95163018330000	0.00158779290385321	7.13891789975293	0.00128378171743408	16.2007789971176	0.00130122231071955
2.53008826451529	0.00331213985288930	4.08335118941000	0.00158616662205457	7.37688182974470	0.00128266537430396	16.7408049636882	0.00130336191095904
2.61170401498353	0.00319779744923813	4.21507219552000	0.00158191075415808	7.61484575973646	0.00128107313543074	17.2808309302588	0.00130442699717081
2.69331976545177	0.00309270880123318	4.34679320163000	0.00157874042980706	7.85280968972822	0.00128070500661489	17.8208568968294	0.00130153788338418
2.77493551592000	0.00300655175232514	4.47851420774000	0.00157421289017176	8.09077361971999	0.00128027554797082	18.3608828634000	0.00129938274723566
2.85655126638824	0.00293670956072014	4.61023521385000	0.00156998682597544	8.32873754971175	0.00128002142137668	18.9009088299706	0.00129740446067959
2.93816701685647	0.00287770996879906	4.74195621996000	0.00156553497220607	8.56670147970352	0.00128020601029204	19.4409347965412	0.00130390285626949
3.01978276732471	0.00282644809444765	4.87367722607000	0.00156094847888499	8.80466540969528	0.00127929147711142	19.9809607631118	0.00129668099017014
3.10139851779294	0.00278380425307578	5.00539823218000	0.00155842422121480	9.04262933968705	0.00127906684080697	20.5209867296823	0.00129747080460826
3.18301426826118	0.00274714061878771	5.13711923829000	0.00155456776367225	9.28059326967881	0.00127866056194068	21.0610126962529	0.00129873024686013
3.26463001872941	0.00271720409392024	5.26884024440000	0.00155265147131493	9.51855719967058	0.00127849727725690	21.6010386628235	0.00129981449105026
3.34624576919765	0.00269098045527467	5.40056125051000	0.00154938662646149	9.75652112966234	0.00127844233156426	22.1410646293941	0.00130533758669988
3.42786151966588	0.00266886012810459	5.53228225662000	0.00154662712494673	9.99448505965410	0.00127852588983099	22.6810905959647	0.00130078245569634
3.50947727013412	0.00265034278409825	5.66400326273000	0.00154436206954614	10.2324489896459	0.00127858652603923	23.2211165625353	0.00129942292792113
3.59109302060235	0.00263435459502091	5.79572426884000	0.00154186197443093	10.4704129196376	0.00127845561262275	23.7611425291059	0.00130459711137091
3.67270877107059	0.00262119803331772	5.92744527495000	0.00153802611577588	10.7083768496294	0.00127859795956766	24.3011684956765	0.00129933711397841
3.75432452153882	0.00260996628551906	6.05916628106000	0.00153526682953186	10.9463407796212	0.00127878486741320	24.8411944622471	0.00130029476195606
3.83594027200706	0.00260092333706330	6.19088728717000	0.00153182126076654	11.1843047096129	0.00127787326580549	25.3812204288176	0.00130272082640673
3.91755602247530	0.00259303357921640	6.32260829328000	0.00153091243007257	11.4222686396047	0.00127833115687742	25.9212463953882	0.00130320334463885
3.99917177294353	0.00258644045574063	6.45432929939000	0.00152680469986991	11.6602325695965	0.00127698011767900	26.4612723619588	0.00130290920383722
4.08078752341177	0.00258036330882213	6.58605030550000	0.00152439590737168	11.8981964995882	0.00127739800482804	27.0012983285294	0.00129563743400357
4.16240327388000	0.00257536489095901	6.71777131161000	0.00152323837400539	12.1361604295800	0.00127771549538685	27.5413242951000	0.00130067201381218
4.24401902434824	0.00257129903017305	6.84949231772000	0.00152067546327944	12.3741243595717	0.00127825090021917	28.0813502616706	0.00130464637867620
4.32563477481647	0.00256785180520820	6.98121332383000	0.00151850278266470	12.6120882895635	0.00127775808974266	28.6213762282412	0.00130030012360807
4.40725052528471	0.00256484467561912	7.11293432994000	0.00151748965333553	12.8500522195553	0.00127740226881207	29.1614021948118	0.00129665596634887
4.48886627575294	0.00256233217428761	7.24465533605000	0.00151640157998781	13.0880161495470	0.00127725409834203	29.7014281613824	0.00130199618591357
4.57048202622118	0.00256016180055295	7.37637634216000	0.00151444707481711	13.3259800795388	0.00127711982478178	30.2414541279529	0.00129786555335814
4.65209777668941	0.00255838066328278	7.50809734827000	0.00151346206334265	13.5639440095306	0.00127593189827840	30.7814800945235	0.00130002085861646
4.73371352715765	0.00255681189714355	7.63981835438000	0.00151190015446254	13.8019079395223	0.00127524437691171	31.3215060610941	0.00130001195688568
4.81532927762588	0.00255548070556240	7.77153936049001	0.00151052841216939	14.0398718695141	0.00127575520221133	31.8615320276647	0.00129820763869842
4.89694502809412	0.00255435917542309	7.90326036660001	0.00150839563410566	14.2778357995059	0.00127617255951310	32.4015579942353	0.00129593586460263
4.97856077856235	0.00255338404222931	8.03498137271001	0.00150770869345441	14.5157997294976	0.00127592134318993	32.9415839608059	0.00129865696460892
5.06017652903059	0.00255257560517866	8.16670237882001	0.00150630958527505	14.7537636594894	0.00127608573559521	33.4816099273765	0.00129587162986221
5.14179227949883	0.00255187990429807	8.29842338493001	0.00150513978846267	14.9917275894812	0.00127663253780700	34.0216358939471	0.00129690192638279
5.22340802996706	0.00255131504805397	8.43014439104001	0.00150336513402041	15.2296915194729	0.00127679416900122	34.5616618605176	0.00130205285249850
5.30502378043530	0.00255081782196693	8.56186539715001	0.00150151062834479	15.4676554494647	0.00127727664445380	35.1016878270882	0.00129753113937858
5.38663953090353	0.00255037194343508	8.69358640326001	0.00150086933544362	15.7056193794564	0.00127787481316795	35.6417137936588	0.00129718275771087
5.46825528137177	0.00254998303354867	8.82530740937001	0.00150084007001869	15.9435833094482	0.00127664232815746	36.1817397602294	0.00130160241585642
5.54987103184000	0.00254965951445180	8.95702841548001	0.00149956690787403	16.1815472394400	0.00127719706409033	36.7217657268000	0.00130227285904786
5.63148678230824	0.00254939324840068	9.08874942159001	0.00149815052181333	16.4195111694317	0.00127719336533265	37.2617916933706	0.00129806328997654
5.71310253277647	0.00254916471597512	9.22047042770001	0.00149764127889809	16.6574750994235	0.00127685976562548	37.8018176599412	0.00129731336365786
5.79471828324471	0.00254896271443533	9.35219143381001	0.00149653236042541	16.8954390294153	0.00127680756505050	38.3418436265118	0.00129191675169512
5.87633403371294	0.00254879153755205	9.48391243992001	0.00149578659149992	17.1334029594070	0.00127653102128161	38.8818695930824	0.00129497391258781
5.95794978418118	0.00254864141655633	9.61563344603001	0.00149385750522641	17.3713668893988	0.00127745886287919	39.4218955596529	0.00129841760080944
6.03956553464941	0.00254851626833374	9.74735445214001	0.00149157603144450	17.6093308193906	0.00127839633373315	39.9619215262235	0.00129446710837045
6.12118128511765	0.00254840419927114	9.87907545825001	0.00149079167056678	17.8472947493823	0.00127846107191031	40.5019474927941	0.00129539047481012
6.20279703558588	0.00254830739792319	10.0107964643600	0.00149059794876580	18.0852586793741	0.00127770719294850	41.0419734593647	0.00130537957220403
6.28441278605412	0.00254822431322737	10.1425174704700	0.00148966947924305	18.3232226093659	0.00127780536219976	41.5819994259353	0.00130281557939605
6.36602853652236	0.00254815064216578	10.2742384765800	0.00148911624184042	18.5611865393576	0.00127732169608317	42.1220253925059	0.00130225798255378
6.44764428699059	0.00254808830166521	10.4059594826900	0.00148808607410366	18.7991504693494	0.00127729133617228	42.6620513590765	0.00129940916683179
6.52926003745883	0.00254803350645810	10.5376804888000	0.00148752639758857	19.0371143993411	0.00127714885348309	43.2020773256471	0.00130268703949333
6.61087578792706	0.00254798405493139	10.6694014949100	0.00148656130487243	19.2750783293329	0.00127678984456359	43.7421032922177	0.00130249196305646
6.69249153839530	0.00254794099654448	10.8011225010200	0.00148610666012473	19.5130422593247	0.00127710216254462	44.2821292587882	0.00130201932261697
6.77410728886353	0.00254790374047005	10.9328435071300	0.00148455128970147	19.7510061893164	0.00127754662141873	44.8221552253588	0.00130206738782837
6.85572303933177	0.00254787043446240	11.0645645132400	0.00148377488286959	19.9889701193082	0.00127707904491001	45.3621811919294	0.00129762148545800
6.93733878980000	0.00254784202181743	11.1962855193500	0.00148278735660219	20.2269340493000	0.00127633255453906	45.9022071585000	0.00129631254633580
7.01895454026824	0.00254781684797263	11.3280065254600	0.00148223537964204	20.4648979792917	0.00127708230799266	46.4422331250706	0.00129696975642755
7.10057029073647	0.00254779394529674	11.4597275315700	0.00148014436234838	20.7028619092835	0.00127649241593636	46.9822590916412	0.00130656550467445
7.18218604120471	0.00254777384437870	11.5914485376800	0.00147890189828129	20.9408258392753	0.00127607764738811	47.5222850582118	0.00130190601624836
7.26380179167294	0.00254775566753247	11.7231695437900	0.00147801019925781	21.1787897692670	0.00127588421075130	48.0623110247824	0.00129888468335748
7.34541754214118	0.00254773991054125	11.8548905499000	0.00147735195817496	21.4167536992588	0.00127591438710133	48.6023369913530	0.00129987052438444
7.42703329260941	0.00254772480681421	11.9866115560100	0.00147653422054912	21.6547176292506	0.00127545492902414	49.1423629579235	0.00129788378315410
7.50864904307765	0.00254771186918337	12.1183325621200	0.00147607889658053	21.8926815592423	0.00127585189195437	49.6823889244941	0.00129770321427611
7.59026479354588	0.00254770036665181	12.2500535682300	0.00147582153683846	22.1306454892341	0.00127551418933890	50.2224148910647	0.00129305583780016
7.67188054401412	0.00254768934340709	12.3817745743400	0.00147497275489383	22.3686094192258	0.00127552713425410	50.7624408576353	0.00129750262607388
7.75349629448236	0.00254767931870491	12.5134955804500	0.00147427709099402	22.6065733492176	0.00127639425864438	51.3024668242059	0.00129587756878627
7.83511204495059	0.00254767053735860	12.6452165865600	0.00147390347291460	22.8445372792094	0.00127621111392162	51.8424927907765	0.00129648655185815
7.91672779541883	0.00254766216019166	12.7769375926700	0.00147362674194433	23.0825012092011	0.00127610768081926	52.3825187573471	0.00129285546898111
7.99834354588706	0.00254765464266964	12.9086585987800	0.00147329867972505	23.3204651391929	0.00127587652185175	52.9225447239177	0.00129363285798066
8.07995929635530	0.00254764751820739	13.0403796048900	0.00147294544921669	23.5584290691847	0.00127582982265923	53.4625706904883	0.00129958637374886
8.16157504682353	0.00254764080566528	13.1721006110000	0.00147242267429044	23.7963929991764	0.00127585864342583	54.0025966570588	0.00129800238684235
8.24319079729177	0.00254763452515875	13.3038216171100	0.00147201312693403	24.0343569291682	0.00127586315573794	54.5426226236294	0.00129775702237924
8.32480654776000	0.00254762835607927	13.4355426232200	0.00147178997204269	24.2723208591600	0.00127545076041994	55.0826485902000	0.00129658732797488
8.40642229822823	0.00254762221062553	13.5672636293300	0.00147076076816393	24.5102847891517	0.00127588910292966	55.6226745567706	0.00129640648697027
8.48803804869647	0.00254761570251840	13.6989846354400	0.00146922970964551	24.7482487191435	0.00127570851020172	56.1627005233412	0.00129430041729039
8.56965379916470	0.00254760870501965	13.8307056415500	0.00146803503825523	24.9862126491352	0.00127587446268105	56.7027264899118	0.00129429349720672
8.65126954963294	0.00254759882327419	13.9624266476600	0.00146715016998810	25.2241765791270	0.00127583127861117	57.2427524564824	0.00129369350885313
8.73288530010117	0.00254757491857250	14.0941476537700	0.00146661810909381	25.4621405091188	0.00127533498492070	57.7827784230530	0.00129247136181693
8.81450105056941	0.00254757755560474	14.2258686598800	0.00146646552629409	25.7001044391105	0.00127574526322008	58.3228043896236	0.00130365355708976
8.89611680103764	0.00254751261867262	14.3575896659900	0.00146633822455099	25.9380683691023	0.00127573685652714	58.8628303561941	0.00129419762297343
8.97773255150588	0.00254751587907850	14.4893106721000	0.00146590137794582	26.1760322990941	0.00127504001293521	59.4028563227647	0.00129442968944528
9.05934830197411	0.00254751921037910	14.6210316782100	0.00146558176563069	26.4139962290858	0.00127497256535638	59.9428822893353	0.00129648175027416
9.14096405244234	0.00254752282071514	14.7527526843200	0.00146493260358602	26.6519601590776	0.00127519271789191	60.4829082559059	0.00129664099856408
9.22257980291058	0.00254750831146582	14.8844736904300	0.00146482822115767	26.8899240890694	0.00127582478908574	61.0229342224765	0.00129489714536047
9.30419555337881	0.00254750146200727	15.0161946965400	0.00146467565132226	27.1278880190611	0.00127573968082486	61.5629601890471	0.00129741467665144
9.38581130384705	0.00254749286048193	15.1479157026500	0.00146446168532558	27.3658519490529	0.00127556816658601	62.1029861556177	0.00129614108445454
9.46742705431528	0.00254747855860655	15.2796367087600	0.00146380134905217	27.6038158790447	0.00127554514857315	62.6430121221883	0.00129988136640479
9.54904280478352	0.00254680790551152	15.4113577148700	0.00146346116009039	27.8417798090364	0.00127571234336798	63.1830380887589	0.00129782923257190
9.63065855525175	0.00254679751543200	15.5430787209800	0.00146311143399097	28.0797437390282	0.00127499050532745	63.7230640553294	0.00129200659985525
9.71227430571999	0.00254678757489855	15.6747997270900	0.00146286529751542	28.3177076690199	0.00127465641558457	64.2630900219000	0.00129664006191745
9.79389005618822	0.00254677887366742	15.8065207332000	0.00146262252395399	28.5556715990117	0.00127463242951622	64.8031159884706	0.00129460865605588
9.87550580665645	0.00254677057973072	15.9382417393100	0.00146201218391551	28.7936355290035	0.00127524296494111	65.3431419550412	0.00129384935591786
9.95712155712469	0.00254676314435052	16.0699627454200	0.00146157517847784	29.0315994589952	0.00127471505978810	65.8831679216118	0.00129346838488004
10.0387373075929	0.00254675610576516	16.2016837515300	0.00146131694981085	29.2695633889870	0.00127519985899813	66.4231938881824	0.00129965934104081
10.1203530580612	0.00254674948317625	16.3334047576400	0.00146102780373347	29.5075273189788	0.00127521510889357	66.9632198547529	0.00129885363954408
10.2019688085294	0.00254674329679217	16.4651257637500	0.00146023659281711	29.7454912489705	0.00127526901441006	67.5032458213235	0.00130092002359677
10.2835845589976	0.00254673723132384	16.5968467698600	0.00145988673167828	29.9834551789623	0.00127575519594183	68.0432717878941	0.00129550686029285
10.3652003094659	0.00254673089712168	16.7285677759700	0.00145932103308347	30.2214191089541	0.00127516854637657	68.5832977544647	0.00129840641917122
10.4468160599341	0.00254672413230434	16.8602887820800	0.00145910080310033	30.4593830389458	0.00127540431876025	69.1233237210353	0.00129942516492687
10.5284318104023	0.00254671647083413	16.9920097881900	0.00145885624073297	30.6973469689376	0.00127508825391675	69.6633496876058	0.00129853770172498
10.6100475608706	0.00254670501947234	17.1237307943000	0.00145888343027837	30.9353108989294	0.00127575709971466	70.2033756541764	0.00129836096262874
10.6916633113388	0.00254664576019805	17.2554518004100	0.00145842153601838	31.1732748289211	0.00127535856780111	70.7434016207470	0.00129665391843614
10.7732790618070	0.00254664899450995	17.3871728065200	0.00145806392876106	31.4112387589129	0.00127596454782657	71.2834275873176	0.00130007571222649
10.8548948122753	0.00254665253420931	17.5188938126300	0.00145774831292903	31.6492026889046	0.00127603351072274	71.8234535538882	0.00129899343787066
10.9365105627435	0.00254665577009716	17.6506148187400	0.00145711485622162	31.8871666188964	0.00127587337036686	72.3634795204588	0.00129700151234724
11.0181263132117	0.00254583077057546	17.7823358248500	0.00145527631885729	32.1251305488882	0.00127517861910972	72.9035054870293	0.00130107098846110
11.0997420636800	0.00254583427805437	17.9140568309600	0.00145479204667170	32.3630944788799	0.00127577010125178	73.4435314535999	0.00130158583721735
11.1813578141482	0.00254583794237752	18.0457778370700	0.00145450475422632	32.6010584088717	0.00127563310109172	73.9835574201705	0.00129838962671984
11.2629735646164	0.00254584139993345	18.1774988431800	0.00145414334232350	32.8390223388635	0.00127531226123304	74.5235833867411	0.00129810693153864
11.3445893150847	0.00254584491532719	18.3092198492900	0.00145366953207180	33.0769862688552	0.00127496000957514	75.0636093533117	0.00129809248770113
11.4262050655529	0.00254584824147765	18.4409408554000	0.00145340528266608	33.3149501988470	0.00127501257557326	75.6036353198822	0.00130258462878465
11.5078208160211	0.00254585153326837	18.5726618615100	0.00145227966011242	33.5529141288388	0.00127500171085728	76.1436612864528	0.00130039705990998
11.5894365664894	0.00254585474023078	18.7043828676200	0.00145193472629085	33.7908780588305	0.00127569777717571	76.6836872530234	0.00129933386928982
11.6710523169576	0.00254585780694791	18.8361038737300	0.00145152699000381	34.0288419888223	0.00127490063598140	77.2237132195940	0.00129695218824508
11.7526680674258	0.00254586084802487	18.9678248798400	0.00145078526335385	34.2668059188141	0.00127502052581881	77.7637391861646	0.00130500470352523
11.8342838178941	0.00254586400965765	19.0995458859500	0.00145068169743812	34.5047698488058	0.00127591377059249	78.3037651527352	0.00129998987037325
11.9158995683623	0.00254586726991706	19.2312668920600	0.00144996723173172	34.7427337787976	0.00127546035258155	78.8437911193057	0.00130315759302726
11.9975153188306	0.00254587060184447	19.3629878981700	0.00144951892971696	34.9806977087893	0.00127504169453368	79.3838170858763	0.00130014946554334
12.0791310692988	0.00254587421304420	19.4947089042800	0.00144904477653612	35.2186616387811	0.00127497178380021	79.9238430524469	0.00129317633063314
12.1607468197670	0.00254585965107893	19.6264299103900	0.00144852620419636	35.4566255687729	0.00127470672797719	80.4638690190175	0.00129746046522580
12.2423625702353	0.00254585278956818	19.7581509165000	0.00144832478160056	35.6945894987646	0.00127435026589627	81.0038949855881	0.00129649472795597
12.3239783207035	0.00254584417006651	19.8898719226100	0.00144808303450749	35.9325534287564	0.00127400635523417	81.5439209521586	0.00128980728577741
12.4055940711717	0.00254582983242209	20.0215929287200	0.00144791513319985	36.1705173587482	0.00127421908505127	82.0839469187292	0.00129577836070634
12.4872098216400	0.00254515718342626	20.1533139348300	0.00144797112093315	36.4084812887399	0.00127398793597672	82.6239728852998	0.00129628442842607
12.5688255721082	0.00254514678896811	20.2850349409400	0.00144755494462511	36.6464452187317	0.00127365101602197	83.1639988518704	0.00129862936555687
12.6504413225764	0.00254513684367857	20.4167559470500	0.00144693366269098	36.8844091487235	0.00127433131980456	83.7040248184410	0.00129459995743904
12.7320570730447	0.00254512813766480	20.5484769531600	0.00144640806968949	37.1223730787152	0.00127525550144202	84.2440507850116	0.00129093829117303
12.8136728235129	0.00254511983850526	20.6801979592700	0.00144602011816294	37.3603370087070	0.00127529397648950	84.7840767515821	0.00129236578733588
12.8952885739811	0.00254511239770898	20.8119189653800	0.00144556324140710	37.5983009386988	0.00127550538686198	85.3241027181527	0.00129541745984417
12.9769043244494	0.00254510535320265	20.9436399714900	0.00144542124814455	37.8362648686905	0.00127534466610057	85.8641286847233	0.00129166236432731
13.0585200749176	0.00254509872414447	21.0753609776000	0.00144518623516461	38.0742287986823	0.00127539057683123	86.4041546512939	0.00129051306265200
13.1401358253858	0.00254509253072168	21.2070819837100	0.00144500150809624	38.3121927286740	0.00127506562458801	86.9441806178645	0.00129398497814291
13.2217515758541	0.00254508645722429	21.3388029898200	0.00144469414684216	38.5501566586658	0.00127494985881686	87.4842065844350	0.00130041504540369
13.3033673263223	0.00254508011323367	21.4705239959300	0.00144458554560714	38.7881205886576	0.00127521084790577	88.0242325510056	0.00129655944997579
13.3849830767905	0.00254507333608358	21.6022450020400	0.00144429016715084	39.0260845186493	0.00127592662763682	88.5642585175762	0.00129130167967625
13.4665988272588	0.00254506565803145	21.7339660081500	0.00144427212208733	39.2640484486411	0.00127619374303629	89.1042844841468	0.00129060130857675
13.5482145777270	0.00254505491622227	21.8656870142600	0.00144374427424312	39.5020123786329	0.00127551222001093	89.6443104507174	0.00129432061007919
13.6298303281952	0.00254500842318292	21.9974080203700	0.00144324921222205	39.7399763086246	0.00127584581525553	90.1843364172880	0.00129674928889564
13.7114460786635	0.00254501169197277	22.1291290264800	0.00144318975311177	39.9779402386164	0.00127587821358707	90.7243623838585	0.00129711009548743
13.7930618291317	0.00254501518628347	22.2608500325900	0.00144297342148261	40.2159041686082	0.00127562216947928	91.2643883504291	0.00129726090440534
13.8746775795999	0.00254499941157938	22.3925710387000	0.00144274683841205	40.4538680985999	0.00127569852094242	91.8044143169997	0.00129632745951299
13.9562933300682	0.00254499285103983	22.5242920448099	0.00144257056488567	40.6918320285917	0.00127590557706239	92.3444402835703	0.00129837951504892
14.0379090805364	0.00254498487276591	22.6560130509199	0.00144243431488382	40.9297959585835	0.00127527403098601	92.8844662501409	0.00129986349788219
14.1195248310046	0.00254497298818939	22.7877340570299	0.00144219947442974	41.1677598885752	0.00127421959897857	93.4244922167114	0.00129747636557317
14.2011405814729	0.00254484900537160	22.9194550631399	0.00144198679909895	41.4057238185670	0.00127451124768176	93.9645181832820	0.00129892826840341
14.2827563319411	0.00254485215445031	23.0511760692499	0.00144208275225177	41.6436877485587	0.00127490472461028	94.5045441498526	0.00129745897624214
14.3643720824093	0.00254485531094805	23.1828970753599	0.00144179134152703	41.8816516785505	0.00127584731288877	95.0445701164232	0.00129533381850545
14.4459878328776	0.00254485845563341	23.3146180814699	0.00144171787478842	42.1196156085423	0.00127574394105903	95.5845960829938	0.00129547907979991
14.5276035833458	0.00254486161836284	23.4463390875799	0.00144154726103941	42.3575795385340	0.00127558707876755	96.1246220495644	0.00129991517302243
14.6092193338141	0.00254486500942414	23.5780600936899	0.00144133132229936	42.5955434685258	0.00127524136455320	96.6646480161349	0.00129920417231615
14.6908350842823	0.00254486771801858	23.7097810997999	0.00144108497569172	42.8335073985176	0.00127514628796007	97.2046739827055	0.00129937896390493
14.7724508347505	0.00254477950030505	23.8415021059099	0.00144101846835895	43.0714713285093	0.00127495051063016	97.7446999492761	0.00129786917248342
14.8540665852188	0.00254478253420763	23.9732231120199	0.00144075983139846	43.3094352585011	0.00127504931224540	98.2847259158467	0.00129981204591882
14.9356823356870	0.00254478564829805	24.1049441181299	0.00144047967665475	43.5473991884929	0.00127506388758011	98.8247518824173	0.00129682643421585
15.0172980861552	0.00254478899710906	24.2366651242399	0.00144037105312443	43.7853631184846	0.00127516265516814	99.3647778489878	0.00129987688577986
15.0989138366235	0.00254479240420426	24.3683861303499	0.00144021269084602	44.0233270484764	0.00127535596565426	99.9048038155584	0.00129698716698687
15.1805295870917	0.00254479144357229	24.5001071364599	0.00143984687569669	44.2612909784681	0.00127537685106123	100.444829782129	0.00130067210245663
15.2621453375599	0.00254478015118179	24.6318281425699	0.00143950837703689	44.4992549084599	0.00127440431906200	100.984855748700	0.00129866727532550
15.3437610880282	0.00254471881241956	24.7635491486799	0.00143898221061992	44.7372188384517	0.00127431382907984	101.524881715270	0.00130523017023835
15.4253768384964	0.00254472189447632	24.8952701547899	0.00143870142315711	44.9751827684434	0.00127424891551508	102.064907681841	0.00130023518087692
15.5069925889646	0.00254472521599402	25.0269911608999	0.00143835189875607	45.2131466984352	0.00127398059795435	102.604933648411	0.00129666875430563
15.5886083394329	0.00254472861054592	25.1587121670099	0.00143813396086573	45.4511106284270	0.00127423926341232	103.144959614982	0.00129598835828433
15.6702240899011	0.00254462492574914	25.2904331731199	0.00143787480303109	45.6890745584187	0.00127479408525884	103.684985581553	0.00129739005136073
15.7518398403693	0.00254461826466714	25.4221541792299	0.00143763186596443	45.9270384884105	0.00127418971087781	104.225011548123	0.00130079924530458
15.8334555908376	0.00254461203760564	25.5538751853399	0.00143750059014248	46.1650024184023	0.00127444543491888	104.765037514694	0.00130181350339527
15.9150713413058	0.00254460592695010	25.6855961914499	0.00143738226190806	46.4029663483940	0.00127425222546888	105.305063481264	0.00129758855839895
15.9966870917740	0.00254459984658300	25.8173171975599	0.00143718719841768	46.6409302783858	0.00127484194178311	105.845089447835	0.00129656890861790
16.0783028422423	0.00254459341555710	25.9490382036699	0.00143704330202424	46.8788942083776	0.00127514360952266	106.385115414405	0.00129561034582220
16.1599185927105	0.00254458589488584	26.0807592097799	0.00143716294183235	47.1168581383693	0.00127470491084633	106.925141380976	0.00129787413469366
16.2415343431787	0.00254457589923044	26.2124802158899	0.00143699108854812	47.3548220683611	0.00127598347174812	107.465167347547	0.00129707964543681
16.3231500936470	0.00254454509213155	26.3442012219999	0.00143669819983253	47.5927859983528	0.00127504300285541	108.005193314117	0.00130056574570391
16.4047658441152	0.00254454853078242	26.4759222281099	0.00143657305842943	47.8307499283446	0.00127435706733531	108.545219280688	0.00129892550850648
16.4863815945834	0.00254453245935807	26.6076432342199	0.00143649433718768	48.0687138583364	0.00127409386441606	109.085245247258	0.00130475491961970
16.5679973450517	0.00254452551828712	26.7393642403299	0.00143643552069027	48.3066777883281	0.00127355525241885	109.625271213829	0.00130508472326014
16.6496130955199	0.00254451734876639	26.8710852464399	0.00143621974729637	48.5446417183199	0.00127301533520998	110.165297180399	0.00130453958154526
16.7312288459882	0.00254450415423987	27.0028062525499	0.00143605059062613	48.7826056483117	0.00127290600186096	110.705323146970	0.00129984799079172
16.8128445964564	0.00254384029705625	27.1345272586599	0.00143587148193203	49.0205695783034	0.00127317657504837	111.245349113541	0.00129604251092865
16.8944603469246	0.00254384387344948	27.2662482647699	0.00143569135062555	49.2585335082952	0.00127354528724256	111.785375080111	0.00129426540138261
16.9760760973929	0.00254384727176241	27.3979692708799	0.00143540513454079	49.4964974382870	0.00127289256161783	112.325401046682	0.00129690232211155
17.0576918478611	0.00254385075179698	27.5296902769899	0.00143534724968304	49.7344613682787	0.00127320645424594	112.865427013252	0.00129471055677773
17.1393075983293	0.00254385407098402	27.6614112830999	0.00143504564691032	49.9724252982705	0.00127256550815275	113.405452979823	0.00130088178482295
17.2209233487976	0.00254385738491963	27.7931322892099	0.00143485942104296	50.2103892282623	0.00127204637533210	113.945478946394	0.00130324399754391
17.3025390992658	0.00254386064686080	27.9248532953199	0.00143490673922533	50.4483531582540	0.00127250438310829	114.485504912964	0.00129901071480931
17.3841548497340	0.00254386380436877	28.0565743014299	0.00143477084818084	50.6863170882458	0.00127149055039209	115.025530879535	0.00130465887080028
17.4657706002023	0.00254386698130191	28.1882953075399	0.00143451019787921	50.9242810182375	0.00127132469131152	115.565556846105	0.00130091669680154
17.5473863506705	0.00254387017873702	28.3200163136499	0.00143431319930176	51.1622449482293	0.00127216481366366	116.105582812676	0.00130134959011953
17.6290021011387	0.00254387338142482	28.4517373197599	0.00143416723367517	51.4002088782211	0.00127236717837206	116.645608779246	0.00129871947104182
17.7106178516070	0.00254387662716770	28.5834583258699	0.00143382170294826	51.6381728082128	0.00127301125049892	117.185634745817	0.00130075991906771
17.7922336020752	0.00254387993077359	28.7151793319799	0.00143369856470854	51.8761367382046	0.00127372702431918	117.725660712388	0.00129694057620257
17.8738493525434	0.00254388304985263	28.8469003380899	0.00143339040344995	52.1141006681964	0.00127500688872051	118.265686678958	0.00129649125723616
17.9554651030117	0.00254370260809154	28.9786213441999	0.00143340337925411	52.3520645981881	0.00127486851503512	118.805712645529	0.00129238518691612
18.0370808534799	0.00254370582978292	29.1103423503099	0.00143348693649695	52.5900285281799	0.00127529271950809	119.345738612099	0.00129864338288101
18.1186966039481	0.00254370892210655	29.2420633564199	0.00143313999425369	52.8279924581717	0.00127464470751502	119.885764578670	0.00129906402054365
18.2003123544164	0.00254371200219866	29.3737843625299	0.00143325003095562	53.0659563881634	0.00127442511916747	120.425790545241	0.00130109019452845
18.2819281048846	0.00254371506260056	29.5055053686399	0.00143284122823257	53.3039203181552	0.00127346521904004	120.965816511811	0.00130584948943437
18.3635438553528	0.00254371821501322	29.6372263747499	0.00143277336272786	53.5418842481470	0.00127386132259036	121.505842478382	0.00130240694588917
18.4451596058211	0.00254372133433510	29.7689473808599	0.00143273184255063	53.7798481781387	0.00127338185801349	122.045868444952	0.00131063389318470
18.5267753562893	0.00254372487338262	29.9006683869699	0.00143263808957916	54.0178121081305	0.00127370303690640	122.585894411523	0.00130211280018022
18.6083911067575	0.00254372558613673	30.0323893930799	0.00143246951913395	54.2557760381222	0.00127380636971852	123.125920378093	0.00129976837086374
18.6900068572258	0.00254370858176434	30.1641103991899	0.00143245348152269	54.4937399681140	0.00127372163266550	123.665946344664	0.00129885222468653
18.7716226076940	0.00254369088224450	30.2958314052999	0.00143232690666120	54.7317038981058	0.00127382746954657	124.205972311235	0.00129773717501802
18.8532383581622	0.00254368413571877	30.4275524114099	0.00143217180104751	54.9696678280975	0.00127370957383756	124.745998277805	0.00130115762325516
18.9348541086305	0.00254367649612143	30.5592734175199	0.00143208821397625	55.2076317580893	0.00127395216554351	125.286024244376	0.00130012859251349
19.0164698590987	0.00254366507546331	30.6909944236299	0.00143188940551451	55.4455956880811	0.00127402462440571	125.826050210946	0.00130452341215968
19.0980856095669	0.00254360580992434	30.8227154297399	0.00143183578816150	55.6835596180728	0.00127441517774629	126.366076177517	0.00129813872624674
19.1797013600352	0.00254360900726070	30.9544364358499	0.00143174222218753	55.9215235480646	0.00127429665189290	126.906102144088	0.00130079561745659
19.2613171105034	0.00254361248869480	31.0861574419599	0.00143171270939211	56.1594874780564	0.00127388799288981	127.446128110658	0.00130047334068525
19.3429328609717	0.00254361560401071	31.2178784480698	0.00143139993915573	56.3974514080481	0.00127400314617589	127.986154077229	0.00130195778750288
19.4245486114399	0.00254278638766838	31.3495994541798	0.00143137289538190	56.6354153380399	0.00127347412963621	128.526180043799	0.00130033226607635
19.5061643619081	0.00254278988000607	31.4813204602898	0.00143112329234079	56.8733792680317	0.00127398354790413	129.066206010370	0.00130414638423902
19.5877801123764	0.00254279352805523	31.6130414663998	0.00143107476676546	57.1113431980234	0.00127410683487993	129.606231976940	0.00129806585836767
19.6693958628446	0.00254279696956712	31.7447624725098	0.00143095700562711	57.3493071280152	0.00127451963912364	130.146257943511	0.00129938058596391
19.7510116133128	0.00254280047285128	31.8764834786198	0.00143089151829001	57.5872710580069	0.00127462122916051	130.686283910082	0.00130469323219346
19.8326273637811	0.00254280379189994	32.0082044847298	0.00143090970859580	57.8252349879987	0.00127490144823271	131.226309876652	0.00130046801384349
19.9142431142493	0.00254280708133148	32.1399254908398	0.00143071579507672	58.0631989179905	0.00127455261332850	131.766335843223	0.00129893649162084
19.9958588647175	0.00254281029123723	32.2716464969498	0.00143051831584707	58.3011628479822	0.00127401764110970	132.306361809793	0.00130367881638474
20.0774746151858	0.00254281336661018	32.4033675030598	0.00143061501796642	58.5391267779740	0.00127386104722407	132.846387776364	0.00130225768237165
20.1590903656540	0.00254281642307991	32.5350885091698	0.00143031329776857	58.7770907079658	0.00127335992616471	133.386413742935	0.00130639289319351
20.2407061161222	0.00254281945146684	32.6668095152798	0.00143025113451018	59.0150546379575	0.00127300967335052	133.926439709505	0.00130342332409421
20.3223218665905	0.00254282255915432	32.7985305213898	0.00142990245559245	59.2530185679493	0.00127246957967524	134.466465676076	0.00129818475970759
20.4039376170587	0.00254282589941496	32.9302515274998	0.00142977057998238	59.4909824979411	0.00127308283875863	135.006491642646	0.00130055996723207
20.4855533675269	0.00254282929239264	33.0619725336098	0.00142967908116577	59.7289464279328	0.00127243725857783	135.546517609217	0.00130179376555666
20.5671691179952	0.00254282826411109	33.1936935397198	0.00142941028876228	59.9669103579246	0.00127358396582375	136.086543575788	0.00130293007000639
20.6487848684634	0.00254281696388725	33.3254145458298	0.00142934373232556	60.2048742879164	0.00127395117510990	136.626569542358	0.00129747630322154
20.7304006189316	0.00254275551455774	33.4571355519398	0.00142905649903333	60.4428382179081	0.00127410318885439	137.166595508929	0.00129906729230575
20.8120163693999	0.00254275858881999	33.5888565580498	0.00142885107047736	60.6808021478999	0.00127484049869816	137.706621475499	0.00129721638236992
20.8936321198681	0.00254276189917921	33.7205775641598	0.00142888535918201	60.9187660778916	0.00127475608710123	138.246647442070	0.00129794161428981
20.9752478703363	0.00254276527111196	33.8522985702698	0.00142881720850089	61.1567300078834	0.00127437784528744	138.786673408641	0.00129540122158930
21.0568636208046	0.00254265318685518	33.9840195763798	0.00142864360217876	61.3946939378752	0.00127432580641790	139.326699375211	0.00130228691712538
21.1384793712728	0.00254264626640954	34.1157405824898	0.00142858775668983	61.6326578678669	0.00127443327831498	139.866725341782	0.00129745306725323
21.2200951217410	0.00254263976704948	34.2474615885998	0.00142823380529455	61.8706217978587	0.00127470228653992	140.406751308352	0.00130471760326453
21.3017108722093	0.00254263335522865	34.3791825947098	0.00142828473000688	62.1085857278505	0.00127444726093779	140.946777274923	0.00129727247441106
21.3833266226775	0.00254262693471014	34.5109036008198	0.00142786344629841	62.3465496578422	0.00127406544955456	141.486803241494	0.00129999212194492
21.4649423731457	0.00254262085875924	34.6426246069298	0.00142758026617289	62.5845135878340	0.00127475687440469	142.026829208064	0.00130270054307843
21.5465581236140	0.00254261398716180	34.7743456130398	0.00142732640118382	62.8224775178258	0.00127438904960253	142.566855174635	0.00130123669398892
21.6281738740822	0.00254260535132273	34.9060666191498	0.00142723889468408	63.0604414478175	0.00127421396537251	143.106881141205	0.00129844781890829
21.7097896245505	0.00254259097613417	35.0377876252598	0.00142725446975598	63.2984053778093	0.00127484531130528	143.646907107776	0.00129634226938148
21.7914053750187	0.00254191450519554	35.1695086313698	0.00142687616490514	63.5363693078010	0.00127455697707404	144.186933074347	0.00130015680019014
21.8730211254869	0.00254190408123516	35.3012296374798	0.00142681126235197	63.7743332377928	0.00127495846580499	144.726959040917	0.00130415766916016
21.9546368759552	0.00254189410547204	35.4329506435898	0.00142654561993195	64.0122971677846	0.00127399638143217	145.266985007488	0.00130189972431604
22.0362526264234	0.00254188537040020	35.5646716496998	0.00142631031411650	64.2502610977764	0.00127435860725664	145.807010974058	0.00129948008020731
22.1178683768916	0.00254187704102433	35.6963926558098	0.00142636262299617	64.4882250277681	0.00127410157549233	146.347036940629	0.00130634301342234
22.1994841273599	0.00254186957040871	35.8281136619198	0.00142601659890909	64.7261889577599	0.00127447446271626	146.887062907200	0.00130250902797968
22.2810998778281	0.00254186249475377	35.9598346680298	0.00142589338757049	64.9641528877516	0.00127429764847651	147.427088873770	0.00129958443697844
22.3627156282963	0.00254185583312304	36.0915556741398	0.00142549502695244	65.2021168177434	0.00127467626251993	147.967114840341	0.00129733706498820
22.4443313787646	0.00254184960569577	36.2232766802498	0.00142544820772336	65.4400807477352	0.00127434872287369	148.507140806911	0.00129472122259776
22.5259471292328	0.00254184349485307	36.3549976863598	0.00142526653596456	65.6780446777269	0.00127448377581799	149.047166773482	0.00130007351965568
22.6075628797010	0.00254183741448857	36.4867186924698	0.00142507316036010	65.9160086077187	0.00127475581136452	149.587192740053	0.00129578792620032
22.6891786301693	0.00254183098361674	36.6184396985798	0.00142486879774714	66.1539725377105	0.00127444489385437	150.127218706623	0.00129866730536403
22.7707943806375	0.00254182346302614	36.7501607046898	0.00142474848607238	66.3919364677022	0.00127377970795273	150.667244673194	0.00129886268067236
22.8524101311057	0.00254181346582334	36.8818817107998	0.00142477376544028	66.6299003976940	0.00127380123913826	151.207270639764	0.00130158866758253
22.9340258815740	0.00254178262057834	37.0136027169098	0.00142449931880239	66.8678643276858	0.00127380542657496	151.747296606335	0.00130404788632511
23.0156416320422	0.00254178602508716	37.1453237230198	0.00142445847485929	67.1058282576775	0.00127369150830351	152.287322572905	0.00130383566081410
23.0972573825104	0.00254176861785988	37.2770447291298	0.00142420787533670	67.3437921876693	0.00127329436401982	152.827348539476	0.00129906080938302
23.1788731329787	0.00254176179831203	37.4087657352398	0.00142426589997133	67.5817561176610	0.00127378604631208	153.367374506047	0.00129735879007120
23.2604888834469	0.00254175443730582	37.5404867413498	0.00142401404505902	67.8197200476528	0.00127440033086974	153.907400472617	0.00129571176483781
23.3421046339151	0.00254174391291277	37.6722077474598	0.00142383312416323	68.0576839776446	0.00127431910127680	154.447426439188	0.00129810131484507
23.4237203843834	0.00254170557719571	37.8039287535698	0.00142345845465384	68.2956479076363	0.00127400609572413	154.987452405758	0.00129742400310362
23.5053361348516	0.00254170898478444	37.9356497596798	0.00142352189876137	68.5336118376281	0.00127430066555451	155.527478372329	0.00129287616870849
23.5869518853198	0.00254171152993117	38.0673707657898	0.00142331995589473	68.7715757676199	0.00127453595505483	156.067504338900	0.00129949311618935
23.6685676357881	0.00254166692947080	38.1990917718998	0.00142340841165792	69.0095396976116	0.00127433501662211	156.607530305470	0.00130010370699621
23.7501833862563	0.00254167031087794	38.3308127780098	0.00142322856487157	69.2475036276034	0.00127423105604307	157.147556272041	0.00129881924434429
23.8317991367245	0.00254167360937633	38.4625337841198	0.00142316405613249	69.4854675575952	0.00127376433309004	157.687582238611	0.00129935607735124
23.9134148871928	0.00254162076025790	38.5942547902298	0.00142306316069781	69.7234314875869	0.00127379318306833	158.227608205182	0.00129806922231804
23.9950306376610	0.00254161460073190	38.7259757963398	0.00142237306938823	69.9613954175787	0.00127454665313079	158.767634171753	0.00129769071099916
24.0766463881292	0.00254160846560183	38.8576968024498	0.00142235706707490	70.1993593475705	0.00127516879437433	159.307660138323	0.00129791930307372
24.1582621385975	0.00254160196919333	38.9894178085598	0.00142201635612030	70.4373232775622	0.00127496254334617	159.847686104894	0.00129605579065511
24.2398778890657	0.00254159498456914	39.1211388146698	0.00142182253583123	70.6752872075540	0.00127429292885987	160.387712071464	0.00129664404757709
24.3214936395340	0.00254158511812415	39.2528598207798	0.00142175003537946	70.9132511375457	0.00127432576521310	160.927738038035	0.00130166889398624
24.4031093900022	0.00254156119811084	39.3845808268898	0.00142191493688375	71.1512150675375	0.00127472370918099	161.467764004606	0.00129898191408865
24.4847251404704	0.00254156368890802	39.5163018329998	0.00142178937325859	71.3891789975293	0.00127463491982899	162.007789971176	0.00130001150176929
24.5663408909387	0.00254149839634406	39.6480228391098	0.00142153069748030	71.6271429275210	0.00127457425311744	162.547815937747	0.00130319614732490
24.6479566414069	0.00254150163286869	39.7797438452198	0.00142168929804398	71.8651068575128	0.00127402972923668	163.087841904317	0.00130402871125050
24.7295723918751	0.00254150492964544	39.9114648513298	0.00142079975677658	72.1030707875046	0.00127369186191559	163.627867870888	0.00130623010229632
24.8111881423434	0.00254150847118044	40.0431858574397	0.00142070100217974	72.3410347174963	0.00127360024433155	164.167893837459	0.00129906076383706
24.8928038928116	0.00254149338479603	40.1749068635497	0.00142055710311462	72.5789986474881	0.00127439060125671	164.707919804029	0.00130299790894219
24.9744196432798	0.00254148654962333	40.3066278696597	0.00142023646055278	72.8169625774799	0.00127401114724555	165.247945770600	0.00130052161651974
25.0560353937481	0.00254147796544192	40.4383488757697	0.00142034929049972	73.0549265074716	0.00127412948903468	165.787971737170	0.00129558400849510
25.1376511442163	0.00254146367845090	40.5700698818797	0.00142019537746886	73.2928904374634	0.00127438397461269	166.327997703741	0.00129255477417440
25.2192668946845	0.00254078631716854	40.7017908879897	0.00142011892999827	73.5308543674552	0.00127506262150635	166.868023670312	0.00129613690958929
25.3008826451528	0.00254077586531538	40.8335118940997	0.00141999961114402	73.7688182974469	0.00127480262448062	167.408049636882	0.00129270276564534
25.3824983956210	0.00254076586058665	40.9652329002097	0.00141983252035121	74.0067822274387	0.00127494641218420	167.948075603453	0.00129467879436702
25.4641141460892	0.00254075709770410	41.0969539063197	0.00141972072306202	74.2447461574304	0.00127503039283367	168.488101570023	0.00129530234610651
25.5457298965575	0.00254074873919645	41.2286749124297	0.00141956700348640	74.4827100874222	0.00127475882507668	169.028127536594	0.00129608175780408
25.6273456470257	0.00254074123958139	41.3603959185397	0.00141913944710330	74.7206740174140	0.00127463358985550	169.568153503165	0.00129544258571675
25.7089613974939	0.00254073413336051	41.4921169246497	0.00141902800590873	74.9586379474057	0.00127480557850968	170.108179469735	0.00129644655530161
25.7905771479622	0.00254072743945362	41.6238379307597	0.00141874204969057	75.1966018773975	0.00127504515722283	170.648205436306	0.00130041084988124
25.8721928984304	0.00254072117798827	41.7555589368697	0.00141873356293541	75.4345658073893	0.00127453556365440	171.188231402876	0.00129833019240742
25.9538086488986	0.00254071502939397	41.8872799429797	0.00141857120535792	75.6725297373810	0.00127393306603794	171.728257369447	0.00129839648995423
26.0354243993669	0.00254070890635841	42.0190009490897	0.00141842556898033	75.9104936673728	0.00127343517539223	172.268283336018	0.00129598401027214
26.1170401498351	0.00254070242417429	42.1507219551997	0.00141817197562518	76.1484575973646	0.00127368523489790	172.808309302588	0.00130354336590022
26.1986559003033	0.00254069483550802	42.2824429613097	0.00141819846176091	76.3864215273563	0.00127367587102543	173.348335269159	0.00130172281840182
26.2802716507716	0.00254068473762469	42.4141639674197	0.00141792455082055	76.6243854573481	0.00127413171698459	173.888361235729	0.00130050943556950
26.3618874012398	0.00254065559866729	42.5458849735297	0.00141793669715387	76.8623493873399	0.00127443497275768	174.428387202300	0.00130215186844969
26.4435031517080	0.00254065900574394	42.6776059796397	0.00141781921898057	77.1003133173316	0.00127335559671045	174.968413168871	0.00129498626121732
26.5251189021763	0.00254055457332595	42.8093269857497	0.00141772338567165	77.3382772473234	0.00127333486646344	175.508439135441	0.00129613191701027
26.6067346526445	0.00254054788395298	42.9410479918597	0.00141757057001944	77.5762411773151	0.00127312239840127	176.048465102012	0.00129677895869046
26.6883504031128	0.00254054162720164	43.0727689979697	0.00141749893311373	77.8142051073069	0.00127257238386553	176.588491068582	0.00130211004538543
26.7699661535810	0.00254053548376679	43.2044900040797	0.00141731055587425	78.0521690372987	0.00127268986587682	177.128517035153	0.00130154222901762
26.8515819040492	0.00254052936648764	43.3362110101897	0.00141686313798382	78.2901329672904	0.00127210869182395	177.668543001724	0.00130156085381600
26.9331976545175	0.00254052289113447	43.4679320162997	0.00141669581475799	78.5280968972822	0.00127190884371497	178.208568968294	0.00129975864240398
27.0148134049857	0.00254051531138811	43.5996530224097	0.00141661210358440	78.7660608272740	0.00127211047058911	178.748594934865	0.00129548106036583
27.0964291554539	0.00254050522634032	43.7313740285197	0.00141649072579922	79.0040247572657	0.00127203100810021	179.288620901435	0.00130008076475865
27.1780449059222	0.00254047611752411	43.8630950346297	0.00141648430729594	79.2419886872575	0.00127286526987738	179.828646868006	0.00130023852195492
27.2596606563904	0.00254047950501443	43.9948160407397	0.00141640101698928	79.4799526172493	0.00127296544229584	180.368672834576	0.00130230530219742
27.3412764068586	0.00254037481827243	44.1265370468497	0.00141618168090807	79.7179165472410	0.00127365207961966	180.908698801147	0.00129962483243873
27.4228921573269	0.00254036814218715	44.2582580529597	0.00141595859899241	79.9558804772328	0.00127423141113013	181.448724767718	0.00130029061763278
27.5045079077951	0.00254036189932294	44.3899790590697	0.00141590134942422	80.1938444072246	0.00127382021390269	181.988750734288	0.00129925293753818
27.5861236582633	0.00254035577116117	44.5217000651797	0.00141586436834863	80.4318083372163	0.00127452224965975	182.528776700859	0.00130059010141827
27.6677394087316	0.00254034967100294	44.6534210712897	0.00141581565451717	80.6697722672081	0.00127407247412383	183.068802667429	0.00130661012465041
27.7493551591998	0.00254034321606345	44.7851420773997	0.00141568623574345	80.9077361971998	0.00127352385539818	183.608828634000	0.00130454967822217
27.8309709096680	0.00254033566312350	44.9168630835097	0.00141549445080815	81.1457001271916	0.00127289094838319	184.148854600571	0.00130196769404629
27.9125866601363	0.00254032561702593	45.0485840896197	0.00141543594150657	81.3836640571834	0.00127317232894707	184.688880567141	0.00129644790254748
27.9942024106045	0.00254029462204522	45.1803050957297	0.00141538777781737	81.6216279871751	0.00127380297787868	185.228906533712	0.00129456394353382
28.0758181610727	0.00254029806709291	45.3120261018397	0.00141535856224133	81.8595919171669	0.00127386369978718	185.768932500282	0.00129783324480915
28.1574339115410	0.00254028183152973	45.4437471079497	0.00141519236787745	82.0975558471587	0.00127368897355702	186.308958466853	0.00130366921704062
28.2390496620092	0.00254027527819608	45.5754681140597	0.00141526276262206	82.3355197771504	0.00127391000836876	186.848984433424	0.00130255939942262
28.3206654124774	0.00254026730823042	45.7071891201697	0.00141516968792397	82.5734837071422	0.00127405686279377	187.389010399994	0.00130052039932989
28.4022811629457	0.00254025473912950	45.8389101262797	0.00141512740995147	82.8114476371340	0.00127388784418111	187.929036366565	0.00130182051899746
28.4838969134139	0.00254006625591691	45.9706311323897	0.00141508334824146	83.0494115671257	0.00127327575212029	188.469062333135	0.00130284690651396
28.5655126638821	0.00254006946913975	46.1023521384997	0.00141497228309124	83.2873754971175	0.00127337009209464	189.009088299706	0.00130281098683518
28.6471284143504	0.00254007254983789	46.2340731446097	0.00141475644394149	83.5253394271092	0.00127305706859892	189.549114266277	0.00129954161090290
28.7287441648186	0.00254007561409618	46.3657941507197	0.00141483626355202	83.7633033571010	0.00127349105294201	190.089140232847	0.00129809349566007
28.8103599152868	0.00254007865324467	46.4975151568297	0.00141471914160557	84.0012672870928	0.00127335071185636	190.629166199418	0.00130183346019460
28.8919756657551	0.00254008177593926	46.6292361629397	0.00141467844201923	84.2392312170845	0.00127381217976222	191.169192165988	0.00130023946863471
28.9735914162233	0.00254008513831863	46.7609571690497	0.00141492773190934	84.4771951470763	0.00127333179934168	191.709218132559	0.00130383551134506
29.0552071666916	0.00254008856514528	46.8926781751597	0.00141448580936206	84.7151590770681	0.00127423382557850	192.249244099130	0.00130428313561535
29.1368229171598	0.00254008760450578	47.0243991812697	0.00141431078516876	84.9531230070598	0.00127430514861090	192.789270065700	0.00130714726729405
29.2184386676280	0.00254007621961708	47.1561201873797	0.00141418028736449	85.1910869370516	0.00127429416742901	193.329296032271	0.00130213121304330
29.3000544180963	0.00254001433878898	47.2878411934897	0.00141413755480056	85.4290508670434	0.00127478893687514	193.869321998841	0.00129903522064757
29.3816701685645	0.00254001744207086	47.4195621995997	0.00141407847594407	85.6670147970351	0.00127444065749542	194.409347965412	0.00129803270157619
29.4632859190327	0.00254002079646303	47.5512832057097	0.00141409245501165	85.9049787270269	0.00127441717331234	194.949373931983	0.00130555589164609
29.5449016695010	0.00254002404482264	47.6830042118197	0.00141399222934203	86.1429426570187	0.00127457636546892	195.489399898553	0.00129945680775339
29.6265174199692	0.00253996805525601	47.8147252179297	0.00141380975820168	86.3809065870104	0.00127499937318802	196.029425865124	0.00130550392460451
29.7081331704374	0.00253996174391434	47.9464462240397	0.00141327081635544	86.6188705170022	0.00127487463063688	196.569451831694	0.00129927552412427
29.7897489209057	0.00253995543726878	48.0781672301497	0.00141312300630432	86.8568344469939	0.00127506130998513	197.109477798265	0.00129963308207365
29.8713646713739	0.00253994902042289	48.2098882362597	0.00141313435621015	87.0947983769857	0.00127529022323442	197.649503764836	0.00129820070764777
29.9529804218421	0.00253994213234377	48.3416092423697	0.00141300962847664	87.3327623069775	0.00127502122009242	198.189529731406	0.00130009368699705
30.0345961723104	0.00253993335790844	48.4733302484797	0.00141288528488450	87.5707262369692	0.00127527331992875	198.729555697977	0.00129905962995614
30.1162119227786	0.00253991692214526	48.6050512545897	0.00141267711441456	87.8086901669610	0.00127471256678513	199.269581664547	0.00130178096369444
30.1978276732468	0.00253988522010599	48.7367722606996	0.00141253985726486	88.0466540969528	0.00127458405982915	199.809607631118	0.00130408364159200
30.2794434237151	0.00253987911872563	48.8684932668096	0.00141236920448601	88.2846180269445	0.00127428761360587	200.349633597689	0.00129809971128172
30.3610591741833	0.00253987266218291	49.0002142729196	0.00141220591101523	88.5225819569363	0.00127395753101304	200.889659564259	0.00129762524899408
30.4426749246515	0.00253986510690503	49.1319352790296	0.00141235048654866	88.7605458869281	0.00127386922129775	201.429685530830	0.00130721691228990
30.5242906751198	0.00253985505683163	49.2636562851396	0.00141202881027365	88.9985098169198	0.00127352507867965	201.969711497400	0.00130472171577927
30.6059064255880	0.00253982404501770	49.3953772912496	0.00141208285489970	89.2364737469116	0.00127379455992608	202.509737463971	0.00130510163240380
30.6875221760562	0.00253982748899582	49.5270982973596	0.00141195923467598	89.4744376769034	0.00127324619696929	203.049763430542	0.00129960179552022
30.7691379265245	0.00253981122828583	49.6588193034696	0.00141198899073181	89.7124016068951	0.00127366195576670	203.589789397112	0.00130657177705395
30.8507536769927	0.00253980467259369	49.7905403095796	0.00141163285169961	89.9503655368869	0.00127373940050103	204.129815363683	0.00129994013905616
30.9323694274609	0.00253979669914855	49.9222613156896	0.00141159607184829	90.1883294668786	0.00127354070053056	204.669841330253	0.00130447930873178
31.0139851779292	0.00253978412327159	50.0539823217996	0.00141146422097727	90.4262933968704	0.00127294161585251	205.209867296824	0.00129746138090455
31.0956009283974	0.00253959550213119	50.1857033279096	0.00141131195855727	90.6642573268622	0.00127294727854033	205.749893263394	0.00129995639450197
31.1772166788656	0.00253959871447808	50.3174243340196	0.00141112080017036	90.9022212568539	0.00127338416105729	206.289919229965	0.00129821165859792
31.2588324293339	0.00253960179460572	50.4491453401296	0.00141109780038566	91.1401851868457	0.00127380545251614	206.829945196536	0.00130123479651146
31.3404481798021	0.00253960485859340	50.5808663462396	0.00141098695421945	91.3781491168375	0.00127376942093269	207.369971163106	0.00129773471661878
31.4220639302703	0.00253960789781423	50.7125873523496	0.00141096692859838	91.6161130468292	0.00127381920994038	207.909997129677	0.00130093510301446
31.5036796807386	0.00253961102099537	50.8443083584596	0.00141080146646165	91.8540769768210	0.00127303485075741	208.450023096247	0.00129939239912556
31.5852954312068	0.00253961438445102	50.9760293645696	0.00141083764536414	92.0920409068128	0.00127399357022925	208.990049062818	0.00130225425598719
31.6669111816751	0.00253961781314595	51.1077503706796	0.00141094158269475	92.3300048368045	0.00127443159640089	209.530075029389	0.00129785206880004
31.7485269321433	0.00253961685306771	51.2394713767896	0.00141075581806047	92.5679687667963	0.00127484804216900	210.070100995959	0.00129688326901255
31.8301426826115	0.00253960545875332	51.3711923828996	0.00141072922766873	92.8059326967881	0.00127497649088922	210.610126962530	0.00129839369973878
31.9117584330798	0.00253954352263926	51.5029133890096	0.00141060663207598	93.0438966267798	0.00127482161222954	211.150152929100	0.00129752754763781
31.9933741835480	0.00253954662795955	51.6346343951196	0.00141059081465537	93.2818605567716	0.00127433723534853	211.690178895671	0.00129730287087347
32.0749899340162	0.00253954998580846	51.7663554012296	0.00141054079256167	93.5198244867633	0.00127398723457465	212.230204862242	0.00129230658570261
32.1566056844845	0.00253955324017968	51.8980764073396	0.00141041124713165	93.7577884167551	0.00127339613246147	212.770230828812	0.00130000353201472
32.2382214349527	0.00253949980609261	52.0297974134496	0.00141018193920157	93.9957523467469	0.00127368406972521	213.310256795383	0.00130189392348379
32.3198371854209	0.00253949366604360	52.1615184195596	0.00141008275751033	94.2337162767386	0.00127434536550641	213.850282761953	0.00130098402175316
32.4014529358892	0.00253948755231253	52.2932394256696	0.00141005095824600	94.4716802067304	0.00127437287536481	214.390308728524	0.00129720481002641
32.4830686863574	0.00253948108088330	52.4249604317796	0.00140995938128520	94.7096441367222	0.00127419183062019	214.930334695095	0.00130298272332572
32.5646844368257	0.00253947350580283	52.5566814378896	0.00140957314937996	94.9476080667139	0.00127351587327531	215.470360661665	0.00129856155586411
32.6463001872939	0.00253946342632808	52.6884024439996	0.00140941341431366	95.1855719967057	0.00127388935643001	216.010386628236	0.00129039804182554
32.7279159377621	0.00253943233076268	52.8201234501096	0.00140939839060582	95.4235359266975	0.00127355470141315	216.550412594806	0.00129784495673170
32.8095316882304	0.00253943580529905	52.9518444562196	0.00140922539383739	95.6614998566892	0.00127288296947247	217.090438561377	0.00130260663204169
32.8911474386986	0.00253941968177518	53.0835654623296	0.00140914352799032	95.8994637866810	0.00127313697933979	217.630464527948	0.00130061874068108
32.9727631891668	0.00253941309966900	53.2152864684396	0.00140912155347298	96.1374277166728	0.00127327181003822	218.170490494518	0.00129583159160351
33.0543789396351	0.00253940509010240	53.3470074745496	0.00140896527525320	96.3753916466645	0.00127349372425892	218.710516461089	0.00129875487011521
33.1359946901033	0.00253939314710137	53.4787284806596	0.00140893516942729	96.6133555766563	0.00127287295607421	219.250542427659	0.00129851009131346
33.2176104405716	0.00253926821007724	53.6104494867696	0.00140894034424438	96.8513195066480	0.00127302188562402	219.790568394230	0.00130077444826298
33.2992261910398	0.00253927135279230	53.7421704928796	0.00140862837520397	97.0892834366398	0.00127348462935858	220.330594360801	0.00129936127983472
33.3808419415080	0.00253927450305274	53.8738914989896	0.00140865025666797	97.3272473666316	0.00127348629482270	220.870620327371	0.00129947287503260
33.4624576919763	0.00253927764126751	54.0056125050996	0.00140850065331900	97.5652112966233	0.00127348047021651	221.410646293942	0.00129639832000598
33.5440734424445	0.00253928079622693	54.1373335112096	0.00140846529735189	97.8031752266151	0.00127292763132617	221.950672260512	0.00129910384532008
33.6256891929127	0.00253928417400695	54.2690545173196	0.00140823306261059	98.0411391566069	0.00127325331793591	222.490698227083	0.00130246786272767
33.7073049433810	0.00253928683411574	54.4007755234296	0.00140821218299403	98.2791030865986	0.00127263338296291	223.030724193654	0.00129729454611831
33.7889206938492	0.00253920422585037	54.5324965295396	0.00140799788389886	98.5170670165904	0.00127214143613108	223.570750160224	0.00128930735737967
33.8705364443175	0.00253920723453392	54.6642175356496	0.00140738076012355	98.7550309465822	0.00127246008681982	224.110776126795	0.00129644818285762
33.9521521947857	0.00253921048406370	54.7959385417596	0.00140745958785000	98.9929948765739	0.00127264073544576	224.650802093365	0.00130161161262856
34.0337679452539	0.00253921381000264	54.9276595478696	0.00140750597236796	99.2309588065657	0.00127317842446024	225.190828059936	0.00129717107627825
34.1153836957222	0.00253921701385174	55.0593805539796	0.00140728780932410	99.4689227365575	0.00127337284092144	225.730854026507	0.00129932797491585
34.1969994461904	0.00253869174731677	55.1911015600896	0.00140722187357252	99.7068866665492	0.00127341780174471	226.270879993077	0.00129276525214590
34.2786151966587	0.00253868168194071	55.3228225661996	0.00140713671467399	99.9448505965410	0.00127290730466373	226.810905959648	0.00129727742338566
34.3602309471269	0.00253867286088445	55.4545435723096	0.00140709935931077	100.182814526533	0.00127348039806526	227.350931926218	0.00130052470462943
34.4418466975951	0.00253866444149129	55.5862645784196	0.00140711042024977	100.420778456525	0.00127375120658696	227.890957892789	0.00129844125678873
34.5234624480634	0.00253865688131364	55.7179855845296	0.00140712038700627	100.658742386516	0.00127395355096835	228.430983859360	0.00130151680049203
34.6050781985316	0.00253864971129209	55.8497065906396	0.00140704823119462	100.896706316508	0.00127371005007636	228.971009825930	0.00129903720486398
34.6866939489998	0.00253864295002906	55.9814275967496	0.00140694614508981	101.134670246500	0.00127477534218449	229.511035792501	0.00129566486184328
34.7683096994681	0.00253863661751275	56.1131486028596	0.00140686008774873	101.372634176492	0.00127451117832291	230.051061759071	0.00129910754843989
34.8499254499363	0.00253863039004722	56.2448696089696	0.00140675793128298	101.610598106483	0.00127412510612542	230.591087725642	0.00129268753408825
34.9315412004046	0.00253862417770966	56.3765906150796	0.00140688643982219	101.848562036475	0.00127350160807098	231.131113692213	0.00129284917721847
35.0131569508728	0.00253861786919478	56.5083116211896	0.00140665974434427	102.086525966467	0.00127312424815922	231.671139658783	0.00129915100049271
35.0947727013410	0.00253861071737367	56.6400326272996	0.00140676045319810	102.324489896459	0.00127367469863278	232.211165625354	0.00130084521036420
35.1763884518093	0.00253860141552533	56.7717536334096	0.00140662569575651	102.562453826450	0.00127336894483006	232.751191591924	0.00130330208799164
35.2580042022775	0.00253858077027506	56.9034746395196	0.00140653178544692	102.800417756442	0.00127297148491399	233.291217558495	0.00130094910618856
35.3396199527457	0.00253858088139350	57.0351956456296	0.00140646897928313	103.038381686434	0.00127358760060066	233.831243525065	0.00129342110995231
35.4212357032140	0.00253856637256162	57.1669166517396	0.00140638528149929	103.276345616426	0.00127386628616613	234.371269491636	0.00129746402365231
35.5028514536822	0.00253788489807611	57.2986376578496	0.00140639459606723	103.514309546417	0.00127380236678033	234.911295458207	0.00129675676749566
35.5844672041505	0.00253787445247502	57.4303586639595	0.00140632224727111	103.752273476409	0.00127450334302668	235.451321424777	0.00129923419471959
35.6660829546187	0.00253786445365203	57.5620796700695	0.00140619497115089	103.990237406401	0.00127333509199174	235.991347391348	0.00130088344508972
35.7476987050869	0.00253785569582718	57.6938006761795	0.00140589819403204	104.228201336393	0.00127320660356841	236.531373357918	0.00129879762618613
35.8293144555552	0.00253784734201139	57.8255216822895	0.00140590054509116	104.466165266385	0.00127287784936900	237.071399324489	0.00129583434341995
35.9109302060234	0.00253783984644394	57.9572426883995	0.00140577333559187	104.704129196376	0.00127303509812707	237.611425291060	0.00129715420672962
35.9925459564917	0.00253783274387641	58.0889636945095	0.00140567750123887	104.942093126368	0.00127328034882790	238.151451257630	0.00129736455629940
36.0741617069599	0.00253782605319604	58.2206847006195	0.00140549062675941	105.180057056360	0.00127304341864715	238.691477224201	0.00129791357420072
36.1557774574281	0.00253781979449957	58.3524057067295	0.00140542593524937	105.418020986352	0.00127335965955361	239.231503190771	0.00130017643965790
36.2373932078964	0.00253781364832303	58.4841267128395	0.00140538122323610	105.655984916343	0.00127319468354096	239.771529157342	0.00129552829301865
36.3190089583646	0.00253780752729614	58.6158477189495	0.00140529587976961	105.893948846335	0.00127343511997959	240.311555123913	0.00129552861512457
36.4006247088328	0.00253780104663889	58.7475687250595	0.00140520509403955	106.131912776327	0.00127353243109768	240.851581090483	0.00129985940777108
36.4822404593011	0.00253779345859904	58.8792897311695	0.00140505263532328	106.369876706319	0.00127399514101395	241.391607057054	0.00129914919591732
36.5638562097693	0.00253778335820310	59.0110107372795	0.00140513017566591	106.607840636310	0.00127408022193836	241.931633023624	0.00129715417899884
36.6454719602376	0.00253775417748903	59.1427317433895	0.00140485214369796	106.845804566302	0.00127362100302192	242.471658990195	0.00130139820911543
36.7270877107058	0.00253775754674828	59.2744527494995	0.00140477117108432	107.083768496294	0.00127340502869115	243.011684956766	0.00130394350981127
36.8087034611740	0.00253765208258528	59.4061737556095	0.00140472483609961	107.321732426286	0.00127363896026300	243.551710923336	0.00130124308260724
36.8903192116423	0.00253764540740636	59.5378947617195	0.00140462089151962	107.559696356277	0.00127345226922981	244.091736889907	0.00130555019899917
36.9719349621105	0.00253763916491411	59.6696157678295	0.00140451384897421	107.797660286269	0.00127410022509944	244.631762856477	0.00130243055805434
37.0535507125787	0.00253763303656364	59.8013367739395	0.00140407774020876	108.035624216261	0.00127511283927483	245.171788823048	0.00129856342400175
37.1351664630470	0.00253762693552610	59.9330577800495	0.00140393194904846	108.273588146253	0.00127500077246509	245.711814789619	0.00129544418093757
37.2167822135152	0.00253762047871288	60.0647787861595	0.00140381577353237	108.511552076244	0.00127545029715663	246.251840756189	0.00129784307955647
37.2983979639835	0.00253761292200305	60.1964997922695	0.00140381096192421	108.749516006236	0.00127528374861196	246.791866722760	0.00129917262294057
37.3800137144517	0.00253760286717785	60.3282207983795	0.00140373895786248	108.987479936228	0.00127487906159805	247.331892689330	0.00130161595408456
37.4616294649199	0.00253757181307679	60.4599418044895	0.00140370382743970	109.225443866220	0.00127468097915141	247.871918655901	0.00130049822441451
37.5432452153882	0.00253757523441532	60.5916628105995	0.00140367795113528	109.463407796212	0.00127492880094862	248.411944622472	0.00129935146556190
37.6248609658564	0.00253755876227053	60.7233838167095	0.00140369679628909	109.701371726203	0.00127436616465068	248.951970589042	0.00130004202658075
37.7064767163246	0.00253755220889947	60.8551048228195	0.00140359930498302	109.939335656195	0.00127425734996071	249.491996555613	0.00129847695714197
37.7880924667929	0.00253754423728820	60.9868258289295	0.00140355948845556	110.177299586187	0.00127431947261946	250.032022522183	0.00129536833798860
37.8697082172611	0.00253753165994668	61.1185468350395	0.00140334856573056	110.415263516179	0.00127496293525802	250.572048488754	0.00129401046225114
37.9513239677294	0.00253734258371656	61.2502678411495	0.00140341470278726	110.653227446170	0.00127414575311684	251.112074455325	0.00129061586407455
38.0329397181976	0.00253734578625275	61.3819888472595	0.00140349646375438	110.891191376162	0.00127429300338332	251.652100421895	0.00129610193147618
38.1145554686658	0.00253734885501357	61.5137098533695	0.00140331627825268	111.129155306154	0.00127430015430177	252.192126388466	0.00129504246102734
38.1961712191341	0.00253735190524614	61.6454308594795	0.00140310855289844	111.367119236146	0.00127414069039027	252.732152355036	0.00129414602646175
38.2777869696023	0.00253735492757063	61.7771518655895	0.00140293812775906	111.605083166137	0.00127464328242385	253.272178321607	0.00129430604199069
38.3594027200706	0.00253735802868069	61.9088728716995	0.00140302029723539	111.843047096129	0.00127450524133439	253.812204288178	0.00129082012426335
38.4410184705388	0.00253736136006127	62.0405938778095	0.00140277542923768	112.081011026121	0.00127428358782932	254.352230254748	0.00129264525169076
38.5226342210070	0.00253736473532273	62.1723148839195	0.00140267461409769	112.318974956113	0.00127418423954960	254.892256221319	0.00129845861222437
38.6042499714753	0.00253736357282449	62.3040358900295	0.00140243792195578	112.556938886104	0.00127387704028392	255.432282187889	0.00129757602358197
38.6858657219435	0.00253735221841126	62.4357568961395	0.00140245955124917	112.794902816096	0.00127419405033912	255.972308154460	0.00129871408692413
38.7674814724117	0.00253729033849119	62.5674779022495	0.00140232849908689	113.032866746088	0.00127450582429118	256.512334121031	0.00130059122494044
38.8490972228800	0.00253729340688356	62.6991989083595	0.00140225155237419	113.270830676080	0.00127500088776322	257.052360087601	0.00129451357132600
38.9307129733482	0.00253729670846907	62.8309199144695	0.00140231967886779	113.508794606072	0.00127420658272697	257.592386054172	0.00129601970669252
39.0123287238165	0.00253730005574258	62.9626409205795	0.00140225117322826	113.746758536063	0.00127430822051810	258.132412020742	0.00129764209163710
39.0939444742847	0.00253719424847471	63.0943619266895	0.00140218722291048	113.984722466055	0.00127426407882290	258.672437987313	0.00129610198460624
39.1755602247529	0.00253718758713333	63.2260829327995	0.00140207404798772	114.222686396047	0.00127382886887252	259.212463953883	0.00129835364576118
39.2571759752212	0.00253718135903625	63.3578039389095	0.00140205218727056	114.460650326039	0.00127371145329357	259.752489920454	0.00130033502847996
39.3387917256894	0.00253717524644663	63.4895249450195	0.00140205617348141	114.698614256030	0.00127381023469860	260.292515887025	0.00129654366304570
39.4204074761576	0.00253716916299483	63.6212459511295	0.00140197870287859	114.936578186022	0.00127327024619978	260.832541853595	0.00129683535507259
39.5020232266259	0.00253716272704424	63.7529669572395	0.00140187373518180	115.174542116014	0.00127279327199622	261.372567820166	0.00130233267638267
39.5836389770941	0.00253715519755884	63.8846879633495	0.00140194268942200	115.412506046006	0.00127242232257314	261.912593786736	0.00130623158219461
39.6652547275624	0.00253714518187604	64.0164089694595	0.00140182131946985	115.650469975997	0.00127283762771353	262.452619753307	0.00130121339968928
39.7468704780306	0.00253711422593963	64.1481299755695	0.00140182495329377	115.888433905989	0.00127187780171164	262.992645719877	0.00130238045918854
39.8284862284988	0.00253711759423007	64.2798509816795	0.00140159543657890	116.126397835981	0.00127200621248852	263.532671686448	0.00130662498627246
39.9101019789671	0.00253709977908236	64.4115719877895	0.00140158350308016	116.364361765973	0.00127225832089330	264.072697653018	0.00130805876965581
39.9917177294353	0.00253709295679791	64.5432929938995	0.00140156731980607	116.602325695964	0.00127364620470485	264.612723619589	0.00130391199515737
40.0733334799035	0.00253708559006429	64.6750140000095	0.00140149122419380	116.840289625956	0.00127312607313572	265.152749586160	0.00129656376275325
40.1549492303718	0.00253707505074998	64.8067350061195	0.00140143144914849	117.078253555948	0.00127319983581151	265.692775552730	0.00129737019656977
40.2365649808400	0.00253703657973496	64.9384560122295	0.00140146752960092	117.316217485940	0.00127302333645160	266.232801519301	0.00129262888128604
40.3181807313083	0.00253703995527146	65.0701770183395	0.00140118741758373	117.554181415932	0.00127278299835026	266.772827485871	0.00129712108839932
40.3997964817765	0.00253704240866790	65.2018980244495	0.00140133301009441	117.792145345923	0.00127296377587744	267.312853452442	0.00129713386950342
40.4814122322447	0.00253699759921277	65.3336190305595	0.00140110731049809	118.030109275915	0.00127366945180438	267.852879419012	0.00129759762890561
40.5630279827130	0.00253700096355621	65.4653400366695	0.00140102206750277	118.268073205907	0.00127320693421271	268.392905385583	0.00129527739554578
40.6446437331812	0.00253700422817394	65.5970610427795	0.00140093008615522	118.506037135899	0.00127391459736757	268.932931352154	0.00129649271384482
40.7262594836495	0.00253695057938711	65.7287820488895	0.00140091663314897	118.744001065890	0.00127441790727864	269.472957318724	0.00129512327190514
40.8078752341177	0.00253694441981378	65.8605030549995	0.00140076968975933	118.981964995882	0.00127408895015650	270.012983285295	0.00128939166668789
40.8894909845859	0.00253693828349406	65.9922240611095	0.00140067133633057	119.219928925874	0.00127434130839780	270.553009251865	0.00129151880257684
40.9711067350542	0.00253693178425793	66.1239450672195	0.00140076861808976	119.457892855866	0.00127421318892884	271.093035218436	0.00129863609934947
41.0527224855224	0.00253692479416203	66.2556660733295	0.00140071505987957	119.695856785857	0.00127429385377623	271.633061185006	0.00129778863987827
41.1343382359906	0.00253691491449666	66.3873870794395	0.00140062246471679	119.933820715849	0.00127427388379204	272.173087151577	0.00129521905216260
41.2159539864589	0.00253689092435357	66.5191080855495	0.00140057280437390	120.171784645841	0.00127428409838876	272.713113118148	0.00129538081105090
41.2975697369271	0.00253689334532489	66.6508290916595	0.00140051670407317	120.409748575833	0.00127426172302496	273.253139084718	0.00129389818310216
41.3791854873954	0.00253682767352068	66.7825500977694	0.00140039361688901	120.647712505824	0.00127465619791693	273.793165051289	0.00129152935685593
41.4608012378636	0.00253683090201562	66.9142711038794	0.00140031235585268	120.885676435816	0.00127532878665655	274.333191017859	0.00128999511302535
41.5424169883318	0.00253683418994571	67.0459921099894	0.00140036825836819	121.123640365808	0.00127528359584618	274.873216984430	0.00129165200186395
41.6240327388001	0.00253683771416296	67.1777131160994	0.00140029142936165	121.361604295800	0.00127580770655613	275.413242951000	0.00129970526519177
41.7056484892683	0.00253682235323655	67.3094341222094	0.00140028815437803	121.599568225792	0.00127600834453700	275.953268917571	0.00130411908209032
41.7872642397365	0.00253681549860878	67.4411551283194	0.00140031016377691	121.837532155783	0.00127571496560897	276.493294884142	0.00130189935245775
41.8688799902048	0.00253680688387848	67.5728761344294	0.00140020024243504	122.075496085775	0.00127634832969525	277.033320850712	0.00130118523938328
41.9504957406730	0.00253679253063724	67.7045971405394	0.00140012451882714	122.313460015767	0.00127633165532720	277.573346817283	0.00129950198959894
42.0321114911413	0.00253610975426553	67.8363181466494	0.00140015956557270	122.551423945759	0.00127716497601824	278.113372783853	0.00129610498640060
42.1137272416095	0.00253609872927876	67.9680391527594	0.00140001990399365	122.789387875750	0.00127618204053832	278.653398750424	0.00129852247335161
42.1953429920777	0.00253608870131878	68.0997601588694	0.00139980814515144	123.027351805742	0.00127646790718317	279.193424716994	0.00129685793560917
42.2769587425460	0.00253607991536733	68.2314811649794	0.00139990722693252	123.265315735734	0.00127680354277679	279.733450683565	0.00129528681163623
42.3585744930142	0.00253607153193782	68.3632021710894	0.00139979663850768	123.503279665726	0.00127648772320997	280.273476650136	0.00129485412435604
42.4401902434825	0.00253606400673319	68.4949231771994	0.00139976614710271	123.741243595717	0.00127641392214238	280.813502616706	0.00129572487579323
42.5218059939507	0.00253605687276800	68.6266441833094	0.00139974650868161	123.979207525709	0.00127641627868757	281.353528583277	0.00129811541866196
42.6034217444189	0.00253605014876226	68.7583651894194	0.00139967999248567	124.217171455701	0.00127528048360555	281.893554549847	0.00130086181835696
42.6850374948872	0.00253604385473942	68.8900861955294	0.00139955737236743	124.455135385693	0.00127490622753775	282.433580516418	0.00130569085789409
42.7666532453554	0.00253603766918031	69.0218072016394	0.00139963482563890	124.693099315684	0.00127440827841625	282.973606482988	0.00129840596282165
42.8482689958236	0.00253603150339287	69.1535282077494	0.00139951824254946	124.931063245676	0.00127443727712516	283.513632449559	0.00129938480306084
42.9298847462919	0.00253602496857885	69.2852492138594	0.00139953174439122	125.169027175668	0.00127460085485753	284.053658416129	0.00129503279835681
43.0115004967601	0.00253601793484861	69.4169702199694	0.00139943797341924	125.406991105660	0.00127498627614639	284.593684382700	0.00129577029453642
43.0931162472284	0.00253600879944636	69.5486912260794	0.00139947080849013	125.644955035652	0.00127453393180440	285.133710349271	0.00129387443608616
43.1747319976966	0.00253598709758497	69.6804122321894	0.00139949137844475	125.882918965643	0.00127388216085642	285.673736315841	0.00129530820110250
43.2563477481648	0.00253598829780443	69.8121332382994	0.00139948645223100	126.120882895635	0.00127441692251428	286.213762282412	0.00130072005110098
43.3379634986331	0.00253596842609032	69.9438542444094	0.00139925472336910	126.358846825627	0.00127418336024522	286.753788248982	0.00130141534237800
43.4195792491013	0.00253596710903262	70.0755752505194	0.00139914703207138	126.596810755619	0.00127431961854169	287.293814215553	0.00129871079887229
43.5011949995695	0.00253595579092258	70.2072962566294	0.00139913817940024	126.834774685610	0.00127400968345393	287.833840182123	0.00130018922037764
43.5828107500378	0.00253588978649696	70.3390172627394	0.00139897118644508	127.072738615602	0.00127386458694343	288.373866148694	0.00129231297488785
43.6644265005060	0.00253589304850909	70.4707382688494	0.00139907766491275	127.310702545594	0.00127326693828108	288.913892115265	0.00129573370616655
43.7460422509743	0.00253589622020043	70.6024592749594	0.00139893717857212	127.548666475586	0.00127319033909420	289.453918081835	0.00130095060280938
43.8276580014425	0.00253589958715132	70.7341802810694	0.00139892222785884	127.786630405577	0.00127370121511395	289.993944048406	0.00130069829017620
43.9092737519107	0.00253589483145769	70.8659012871794	0.00139882485680752	128.024594335569	0.00127360657313713	290.533970014976	0.00129494657077351
43.9908895023790	0.00253588584902377	70.9976222932894	0.00139875209435294	128.262558265561	0.00127341695206487	291.073995981547	0.00129760592858121
44.0725052528472	0.00253586746955820	71.1293432993994	0.00139875207975159	128.500522195553	0.00127381088178863	291.614021948117	0.00129636402643577
44.1541210033154	0.00253586029101729	71.2610643055094	0.00139886642746508	128.738486125544	0.00127411965405829	292.154047914688	0.00129835448296759
44.2357367537837	0.00253585224877280	71.3927853116194	0.00139869041865696	128.976450055536	0.00127308792670186	292.694073881259	0.00129523738649694
44.3173525042519	0.00253584024713355	71.5245063177294	0.00139840350350871	129.214413985528	0.00127379336679683	293.234099847829	0.00129783785210960
44.3989682547202	0.00253572052974021	71.6562273238394	0.00139830110295843	129.452377915520	0.00127366702704897	293.774125814400	0.00129880199099072
44.4805840051884	0.00253572359044750	71.7879483299494	0.00139827523644987	129.690341845512	0.00127388745741554	294.314151780970	0.00129921431635882
44.5621997556566	0.00253572662891841	71.9196693360594	0.00139834348227812	129.928305775503	0.00127378796954429	294.854177747541	0.00129941729981722
44.6438155061249	0.00253572975429119	72.0513903421694	0.00139813932166342	130.166269705495	0.00127445102443351	295.394203714111	0.00130119800603561
44.7254312565931	0.00253573283841054	72.1831113482794	0.00139805710829983	130.404233635487	0.00127335749709592	295.934229680682	0.00129953241428688
44.8070470070614	0.00253573631385614	72.3148323543894	0.00139814972065056	130.642197565479	0.00127300596417653	296.474255647253	0.00130823986044038
44.8886627575296	0.00253573678850029	72.4465533604994	0.00139807803052562	130.880161495470	0.00127205459826426	297.014281613823	0.00130046441192122
44.9702785079978	0.00253571971204062	72.5782743666094	0.00139799998811835	131.118125425462	0.00127232176808227	297.554307580394	0.00129527398729827
45.0518942584661	0.00253570142525067	72.7099953727194	0.00139800446830687	131.356089355454	0.00127278344422651	298.094333546964	0.00129834278876642
45.1335100089343	0.00253569465385130	72.8417163788294	0.00139814235928444	131.594053285446	0.00127309991076168	298.634359513535	0.00129555858482593
45.2151257594025	0.00253568697941929	72.9734373849394	0.00139805730217208	131.832017215437	0.00127331288525429	299.174385480105	0.00130136180568327
45.2967415098708	0.00253567549194343	73.1051583910494	0.00139769045273340	132.069981145429	0.00127329351392601	299.714411446676	0.00129447920636475
45.3783572603390	0.00253561566719638	73.2368793971594	0.00139777915370408	132.307945075421	0.00127316847785086	300.254437413247	0.00129210218146382
45.4599730108073	0.00253561884787424	73.3686004032694	0.00139758747331973	132.545909005413	0.00127334137331586	300.794463379817	0.00129592511497056
45.5415887612755	0.00253562230375728	73.5003214093794	0.00139756321078682	132.783872935404	0.00127303676171089	301.334489346388	0.00130093085658378
45.6232045117437	0.00253562535094746	73.6320424154894	0.00139762864562845	133.021836865396	0.00127349508260602	301.874515312958	0.00129768218306338
45.7048202622120	0.00253478425231718	73.7637634215994	0.00139759749146315	133.259800795388	0.00127296650257890	302.414541279529	0.00129745195494744
45.7864360126802	0.00253478785913968	73.8954844277094	0.00139759155623407	133.497764725380	0.00127281805899258	302.954567246099	0.00129862754074450
45.8680517631484	0.00253479145869113	74.0272054338194	0.00139755095695950	133.735728655372	0.00127292967540959	303.494593212670	0.00130071803004091
45.9496675136167	0.00253479486689307	74.1589264399294	0.00139746519357726	133.973692585363	0.00127397111285373	304.034619179240	0.00130018207285964
46.0312832640849	0.00253479834411650	74.2906474460394	0.00139743862409001	134.211656515355	0.00127438706908016	304.574645145811	0.00129787927715097
46.1128990145532	0.00253480164652961	74.4223684521494	0.00139733705345847	134.449620445347	0.00127420306478515	305.114671112382	0.00129699304611055
46.1945147650214	0.00253480492805350	74.5540894582594	0.00139746394192215	134.687584375339	0.00127373179376578	305.654697078952	0.00129880437147579
46.2761305154896	0.00253480813981463	74.6858104643694	0.00139732301207148	134.925548305330	0.00127386073638520	306.194723045523	0.00129621966944231
46.3577462659579	0.00253481122757676	74.8175314704794	0.00139722851816193	135.163512235322	0.00127348402114897	306.734749012093	0.00129701082812678
46.4393620164261	0.00253481430868457	74.9492524765894	0.00139714705332565	135.401476165314	0.00127309539586795	307.274774978664	0.00129622987875655
46.5209777668944	0.00253481737658815	75.0809734826994	0.00139713421093088	135.639440095306	0.00127339994421314	307.814800945234	0.00129338157670372
46.6025935173626	0.00253482054474761	75.2126944888094	0.00139710541418407	135.877404025297	0.00127372425474451	308.354826911805	0.00129649727679845
46.6842092678308	0.00253482368967232	75.3444154949194	0.00139722635278013	136.115367955289	0.00127321946858921	308.894852878376	0.00129393588261288
46.7658250182991	0.00253482696614267	75.4761365010293	0.00139703981939801	136.353331885281	0.00127350921879041	309.434878844946	0.00129849702614240
46.8474407687673	0.00253482864766825	75.6078575071393	0.00139711185824444	136.591295815273	0.00127357538605801	309.974904811517	0.00130008846804569
46.9290565192355	0.00253480591116376	75.7395785132493	0.00139690854371397	136.829259745264	0.00127389718060320	310.514930778087	0.00129487526468175
47.0106722697038	0.00253480781848105	75.8712995193593	0.00139704099716250	137.067223675256	0.00127327521224769	311.054956744658	0.00129726192155138
47.0922880201720	0.00253477668435047	76.0030205254693	0.00139692069785148	137.305187605248	0.00127348066323271	311.594982711228	0.00129989754178925
47.1739037706403	0.00253478008916537	76.1347415315793	0.00139678353376462	137.543151535240	0.00127326825665445	312.135008677799	0.00129441502223312
47.2555195211085	0.00253476340619390	76.2664625376893	0.00139684486928080	137.781115465232	0.00127358985632042	312.675034644370	0.00130267268386110
47.3371352715767	0.00253475684652453	76.3981835437993	0.00139671006700546	138.019079395223	0.00127335329579070	313.215060610940	0.00130290781071249
47.4187510220450	0.00253474886471288	76.5299045499093	0.00139680583735061	138.257043325215	0.00127423398947193	313.755086577511	0.00130040000062486
47.5003667725132	0.00253473626469131	76.6616255560193	0.00139667546045081	138.495007255207	0.00127480556968592	314.295112544081	0.00129912483545351
47.5819825229814	0.00253454647979695	76.7933465621293	0.00139659950777467	138.732971185199	0.00127469203983187	314.835138510652	0.00129922741356433
47.6635982734497	0.00253454967311536	76.9250675682393	0.00139654279657883	138.970935115190	0.00127427153278536	315.375164477222	0.00130037187083532
47.7452140239179	0.00253455273255435	77.0567885743493	0.00139653611025927	139.208899045182	0.00127418559623491	315.915190443793	0.00130095871339436
47.8268297743862	0.00253455577278302	77.1885095804593	0.00139653228472126	139.446862975174	0.00127486496167345	316.455216410364	0.00129713724840969
47.9084455248544	0.00253455878404152	77.3202305865693	0.00139652057549990	139.684826905166	0.00127500412834410	316.995242376934	0.00129394584475144
47.9900612753226	0.00253456187186710	77.4519515926793	0.00139665532434565	139.922790835157	0.00127513079666882	317.535268343505	0.00129936480146365
48.0716770257909	0.00253456518501556	77.5836725987893	0.00139638339092149	140.160754765149	0.00127542827724969	318.075294310075	0.00130040620715299
48.1532927762591	0.00253456853000858	77.7153936048993	0.00139639713640617	140.398718695141	0.00127601000393058	318.615320276646	0.00129761639405667
48.2349085267273	0.00253456723231123	77.8471146110093	0.00139644683575683	140.636682625133	0.00127630459818890	319.155346243216	0.00129235565990107
48.3165242771956	0.00253455587685852	77.9788356171193	0.00139627842999648	140.874646555124	0.00127586816777912	319.695372209787	0.00129537195146753
48.3981400276638	0.00253449387540590	78.1105566232293	0.00139632392517642	141.112610485116	0.00127577801170198	320.235398176358	0.00129717285802848
48.4797557781321	0.00253449692479284	78.2422776293393	0.00139612776869387	141.350574415108	0.00127549940765703	320.775424142928	0.00129805645304701
48.5613715286003	0.00253450019841202	78.3739986354493	0.00139611827500102	141.588538345100	0.00127488474975504	321.315450109499	0.00129844906918066
48.6429872790685	0.00253450348987076	78.5057196415593	0.00139599282766865	141.826502275091	0.00127489314025835	321.855476076069	0.00129666154996530
48.7246030295368	0.00253438843993465	78.6374406476693	0.00139600821832177	142.064466205083	0.00127407921029704	322.395502042640	0.00128835596221090
48.8062187800050	0.00253438154230881	78.7691616537793	0.00139574673986800	142.302430135075	0.00127419349842174	322.935528009210	0.00129643694908070
48.8878345304733	0.00253437506583223	78.9008826598893	0.00139575768255371	142.540394065067	0.00127384699683324	323.475553975781	0.00129078662802416
48.9694502809415	0.00253436867824260	79.0326036659993	0.00139569953876392	142.778357995059	0.00127370038529238	324.015579942351	0.00130019891070527
49.0510660314097	0.00253436228393233	79.1643246721093	0.00139564358860282	143.016321925050	0.00127370357555114	324.555605908922	0.00130054307547428
49.1326817818780	0.00253435576393576	79.2960456782193	0.00139577554586366	143.254285855042	0.00127425550056559	325.095631875493	0.00129586547978075
49.2142975323462	0.00253434900111276	79.4277666843293	0.00139552577857815	143.492249785034	0.00127436211673726	325.635657842063	0.00129510010709526
49.2959132828144	0.00253434051299541	79.5594876904393	0.00139549886889834	143.730213715026	0.00127454417314382	326.175683808634	0.00129912682969269
49.3775290332827	0.00253432574284247	79.6912086965493	0.00139534965498243	143.968177645017	0.00127371118128295	326.715709775204	0.00129333684330724
49.4591447837509	0.00253406301025837	79.8229297026593	0.00139527495675557	144.206141575009	0.00127362408376181	327.255735741775	0.00130165914850810
49.5407605342192	0.00253405465582374	79.9546507087693	0.00139525924484952	144.444105505001	0.00127318778740673	327.795761708345	0.00129839763798243
49.6223762846874	0.00253404715880871	80.0863717148793	0.00139520251502370	144.682069434993	0.00127327428291797	328.335787674916	0.00129310489547823
49.7039920351556	0.00253404005389797	80.2180927209893	0.00139511678131353	144.920033364984	0.00127293611951706	328.875813641487	0.00129231430785844
49.7856077856239	0.00253403335990221	80.3498137270993	0.00139511456335607	145.157997294976	0.00127227366371269	329.415839608057	0.00129567555113678
49.8672235360921	0.00253402709686660	80.4815347332093	0.00139510647917944	145.395961224968	0.00127182909088769	329.955865574628	0.00129606598115182
49.9488392865603	0.00253402094501280	80.6132557393193	0.00139504114100919	145.633925154960	0.00127253216660808	330.495891541198	0.00129553159490249
50.0304550370286	0.00253401481661656	80.7449767454293	0.00139509131383520	145.871889084951	0.00127195145139371	331.035917507769	0.00129180908999757
50.1120707874968	0.00253400832594314	80.8766977515393	0.00139487249279857	146.109853014943	0.00127144265366174	331.575943474339	0.00129540220260433
50.1936865379651	0.00253400134492918	81.0084187576493	0.00139498318970389	146.347816944935	0.00127153799536989	332.115969440910	0.00129455182334729
50.2753022884333	0.00253399147625385	81.1401397637593	0.00139499478551442	146.585780874927	0.00127113299104807	332.655995407481	0.00129402855143671
50.3569180389015	0.00253396536520058	81.2718607698693	0.00139496139367176	146.823744804919	0.00127089325507519	333.196021374051	0.00129613639648551
50.4385337893698	0.00253396834719215	81.4035817759793	0.00139484144861842	147.061708734910	0.00127075824000722	333.736047340622	0.00129709614148000
50.5201495398380	0.00253358935284012	81.5353027820893	0.00139474666578053	147.299672664902	0.00127062458574768	334.276073307192	0.00129793141689379
50.6017652903063	0.00253359282951622	81.6670237881993	0.00139476772485930	147.537636594894	0.00127100177211645	334.816099273763	0.00129954921573849
50.6833810407745	0.00253359612780614	81.7987447943093	0.00139461927971932	147.775600524886	0.00127171451715190	335.356125240333	0.00129455770343596
50.7649967912427	0.00253359940122960	81.9304658004193	0.00139457819856088	148.013564454877	0.00127235432209216	335.896151206904	0.00129974837593507
50.8466125417110	0.00253360260040124	82.0621868065293	0.00139468477979851	148.251528384869	0.00127213509938581	336.436177173475	0.00129912565580843
50.9282282921792	0.00253360567068008	82.1939078126393	0.00139444512588410	148.489492314861	0.00127230891126204	336.976203140045	0.00129903511646182
51.0098440426474	0.00253360872785897	82.3256288187493	0.00139442589427916	148.727456244853	0.00127274217157610	337.516229106616	0.00129260823944710
51.0914597931157	0.00253361176363572	82.4573498248593	0.00139456522332434	148.965420174844	0.00127264232635202	338.056255073186	0.00129364922527031
51.1730755435839	0.00253361488707219	82.5890708309693	0.00139448114387474	149.203384104836	0.00127318949925007	338.596281039757	0.00129410891330543
51.2546912940522	0.00253361796993700	82.7207918370793	0.00139441870548200	149.441348034828	0.00127292330060622	339.136307006327	0.00129504224541918
51.3363070445204	0.00253362144357140	82.8525128431893	0.00139434806516394	149.679311964820	0.00127256677056574	339.676332972898	0.00129503788793970
51.4179227949886	0.00253362189540213	82.9842338492993	0.00139433931814567	149.917275894811	0.00127231272114846	340.216358939469	0.00129387730264649
51.4995385454569	0.00253360476886940	83.1159548554093	0.00139431321193510	150.155239824803	0.00127202411329688	340.756384906039	0.00130698921285853
51.5811542959251	0.00253358640060626	83.2476758615193	0.00139425589829989	150.393203754795	0.00127312508237198	341.296410872610	0.00130389266648609
51.6627700463933	0.00253357961068962	83.3793968676293	0.00139430689521678	150.631167684787	0.00127292835933713	341.836436839180	0.00130146754947592
51.7443857968616	0.00253357191137814	83.5111178737393	0.00139421140007652	150.869131614779	0.00127310832840831	342.376462805751	0.00129751960705780
51.8260015473298	0.00253356112250037	83.6428388798493	0.00139401054695822	151.107095544770	0.00127299712147387	342.916488772321	0.00129515574757594
51.9076172977981	0.00253351416710075	83.7745598859593	0.00139391535529097	151.345059474762	0.00127292067579120	343.456514738892	0.00129615002462935
51.9892330482663	0.00253351737678926	83.9062808920693	0.00139381027176710	151.583023404754	0.00127402784579967	343.996540705462	0.00129704036161784
52.0708487987345	0.00253352075563388	84.0380018981793	0.00139375552468267	151.820987334746	0.00127391694886520	344.536566672033	0.00129212287205585
52.1524645492028	0.00253350388278442	84.1697229042892	0.00139379751508272	152.058951264737	0.00127363236773986	345.076592638604	0.00129512958906854
52.2340802996710	0.00253349733454968	84.3014439103992	0.00139364793313620	152.296915194729	0.00127372985644442	345.616618605174	0.00129584735355148
52.3156960501392	0.00253348936749260	84.4331649165092	0.00139370806175593	152.534879124721	0.00127260403647542	346.156644571745	0.00129403639423817
52.3973118006075	0.00253347678956859	84.5648859226192	0.00139360684912116	152.772843054713	0.00127289063960183	346.696670538315	0.00129749226826268
52.4789275510757	0.00253327238635082	84.6966069287292	0.00139356956691798	153.010806984704	0.00127332901959350	347.236696504886	0.00129522916388448
52.5605433015440	0.00253327562750366	84.8283279348392	0.00139364699807009	153.248770914696	0.00127343891821743	347.776722471456	0.00129902917867392
52.6421590520122	0.00253327876725142	84.9600489409492	0.00139353645387219	153.486734844688	0.00127340361415419	348.316748438027	0.00129770087363476
52.7237748024804	0.00253328192871380	85.0917699470592	0.00139359115472444	153.724698774680	0.00127294780467338	348.856774404598	0.00130224727920771
52.8053905529487	0.00253328511301559	85.2234909531692	0.00139345608120310	153.962662704671	0.00127273865425907	349.396800371168	0.00130056062502901
52.8870063034169	0.00253328830477893	85.3552119592792	0.00139341759172962	154.200626634663	0.00127288239033679	349.936826337739	0.00129900315625372
52.9686220538852	0.00253329141992153	85.4869329653892	0.00139337164469674	154.438590564655	0.00127316784278188	350.476852304309	0.00129744075940993
53.0502378043534	0.00253329477182430	85.6186539714992	0.00139336629659668	154.676554494647	0.00127289757046106	351.016878270880	0.00129566703715284
53.1318535548216	0.00253329774649146	85.7503749776092	0.00139351567162068	154.914518424639	0.00127345205319328	351.556904237450	0.00130600993741801
53.2134693052899	0.00253291829835289	85.8820959837192	0.00139317939888584	155.152482354630	0.00127304345702618	352.096930204021	0.00129539479822518
53.2950850557581	0.00253292177188040	86.0138169898292	0.00139296708777413	155.390446284622	0.00127296752251261	352.636956170592	0.00129816592490292
53.3767008062263	0.00253292506786846	86.1455379959392	0.00139297231668610	155.628410214614	0.00127306802807885	353.176982137162	0.00130233017933849
53.4583165566946	0.00253292833972387	86.2772590020492	0.00139301104393875	155.866374144606	0.00127278804600644	353.717008103733	0.00129724903052771
53.5399323071628	0.00253293153814808	86.4089800081592	0.00139298024321445	156.104338074597	0.00127242943187343	354.257034070303	0.00129976285930310
53.6215480576311	0.00253293460856570	86.5407010142692	0.00139300389702501	156.342302004589	0.00127227013145871	354.797060036874	0.00129709355398693
53.7031638080993	0.00253293766686300	86.6724220203792	0.00139297298741072	156.580265934581	0.00127245246118261	355.337086003444	0.00129394548198089
53.7847795585675	0.00253294070493327	86.8041430264892	0.00139279493712049	156.818229864573	0.00127186692934780	355.877111970015	0.00129544378946883
53.8663953090358	0.00253294383226286	86.9358640325992	0.00139276638159080	157.056193794564	0.00127191004715486	356.417137936586	0.00130418062924941
53.9480110595040	0.00253294692107733	87.0675850387092	0.00139261451938825	157.294157724556	0.00127158153174559	356.957163903156	0.00130289884765070
54.0296268099722	0.00253295010702334	87.1993060448192	0.00139255403698263	157.532121654548	0.00127195016682939	357.497189869727	0.00129494818317613
54.1112425604405	0.00253295153846605	87.3310270509292	0.00139247380921957	157.770085584540	0.00127175387807867	358.037215836297	0.00129475352358003
54.1928583109087	0.00253292894467540	87.4627480570392	0.00139237004562541	158.008049514531	0.00127137223352113	358.577241802868	0.00129469936861380
54.2744740613770	0.00253293076032279	87.5944690631492	0.00139228092301443	158.246013444523	0.00127172491996684	359.117267769438	0.00129355600241997
54.3560898118452	0.00253290504014663	87.7261900692592	0.00139227229691179	158.483977374515	0.00127177584261465	359.657293736009	0.00129911546336232
54.4377055623134	0.00253290795071179	87.8579110753692	0.00139225159781111	158.721941304507	0.00127160338983550	360.197319702580	0.00129779916427846
54.5193213127817	0.00253273929347402	87.9896320814792	0.00139215322650714	158.959905234499	0.00127179821038924	360.737345669150	0.00129412523297722
54.6009370632499	0.00253274241272503	88.1213530875892	0.00139209910095494	159.197869164490	0.00127131178215113	361.277371635721	0.00129302858479783
54.6825528137182	0.00253274554376513	88.2530740936992	0.00139218828388081	159.435833094482	0.00127212249767103	361.817397602291	0.00130036150533252
54.7641685641864	0.00253274868486183	88.3847950998092	0.00139200428411951	159.673797024474	0.00127190702964203	362.357423568862	0.00129955000449204
54.8457843146546	0.00253275181655177	88.5165161059192	0.00139196979178729	159.911760954466	0.00127166819427590	362.897449535432	0.00129535474818308
54.9274000651229	0.00253275496726019	88.6482371120292	0.00139196362408924	160.149724884457	0.00127180671576893	363.437475502003	0.00129448059396755
55.0090158155911	0.00253275834087411	88.7799581181392	0.00139206811418692	160.387688814449	0.00127223223257161	363.977501468573	0.00129877676227120
55.0906315660593	0.00253276097303874	88.9116791242492	0.00139197833198986	160.625652744441	0.00127150812244437	364.517527435144	0.00129895235411915
55.1722473165276	0.00253267748222796	89.0434001303592	0.00139192542758808	160.863616674433	0.00127111302161595	365.057553401715	0.00130249653951135
55.2538630669958	0.00253268049542090	89.1751211364692	0.00139202497193249	161.101580604424	0.00127183891935833	365.597579368285	0.00130150761196639
55.3354788174641	0.00253268355278492	89.3068421425792	0.00139191827828589	161.339544534416	0.00127215542272545	366.137605334856	0.00129951727333823
55.4170945679323	0.00253268683986967	89.4385631486892	0.00139193322261401	161.577508464408	0.00127090584848997	366.677631301426	0.00129788258530482
55.4987103184005	0.00253269015568542	89.5702841547992	0.00139184518612215	161.815472394400	0.00127133061169051	367.217657267997	0.00130226494612440
55.5803260688688	0.00253258294170597	89.7020051609092	0.00139173755874058	162.053436324391	0.00127090109331806	367.757683234567	0.00129593387240421
55.6619418193370	0.00253257628394325	89.8337261670192	0.00139166933185574	162.291400254383	0.00127195547194101	368.297709201138	0.00129990674466592
55.7435575698052	0.00253257005852370	89.9654471731292	0.00139178389407899	162.529364184375	0.00127252682319870	368.837735167709	0.00129816523479871
55.8251733202735	0.00253256394778390	90.0971681792392	0.00139166493665405	162.767328114367	0.00127293239922790	369.377761134279	0.00130171246607779
55.9067890707417	0.00253255786519716	90.2288891853492	0.00139170279515157	163.005292044359	0.00127291901996586	369.917787100850	0.00130206278027991
55.9884048212100	0.00253255142881088	90.3606101914592	0.00139170409658374	163.243255974350	0.00127302830728327	370.457813067420	0.00129931748669289
56.0700205716782	0.00253254389647966	90.4923311975692	0.00139153136449008	163.481219904342	0.00127244739505043	370.997839033991	0.00129867755834541
56.1516363221464	0.00253253387114081	90.6240522036792	0.00139147920573509	163.719183834334	0.00127362670508289	371.537865000561	0.00129819319096052
56.2332520726147	0.00253250281970483	90.7557732097892	0.00139136660143474	163.957147764326	0.00127365772822072	372.077890967132	0.00129473918335300
56.3148678230829	0.00253250613822376	90.8874942158992	0.00139141039676845	164.195111694317	0.00127307611766744	372.617916933703	0.00129616477573661
56.3964835735511	0.00253248781255947	91.0192152220092	0.00139132673666770	164.433075624309	0.00127308892461031	373.157942900273	0.00130451979818273
56.4780993240194	0.00253248099639677	91.1509362281192	0.00139130172979439	164.671039554301	0.00127267671674828	373.697968866844	0.00129909434157590
56.5597150744876	0.00253247363470532	91.2826572342292	0.00139129484450905	164.909003484293	0.00127358750948457	374.237994833414	0.00130154650140730
56.6413308249559	0.00253246309693890	91.4143782403392	0.00139121336108792	165.146967414284	0.00127358513854491	374.778020799985	0.00129843010221611
56.7229465754241	0.00253242453392155	91.5460992464492	0.00139126060147680	165.384931344276	0.00127361777729049	375.318046766555	0.00129620297791706
56.8045623258923	0.00253242785782307	91.6778202525592	0.00139118125108426	165.622895274268	0.00127371594306461	375.858072733126	0.00130277477726432
56.8861780763606	0.00253243017053837	91.8095412586692	0.00139115542516892	165.860859204260	0.00127352630099372	376.398098699697	0.00130030875841151
56.9677938268288	0.00253238518371727	91.9412622647792	0.00139108646231332	166.098823134251	0.00127415558930719	376.938124666267	0.00129709362614614
57.0494095772971	0.00253238851782453	92.0729832708892	0.00139106848265195	166.336787064243	0.00127395826187081	377.478150632838	0.00129694974554062
57.1310253277653	0.00253239172361100	92.2047042769992	0.00139098692523931	166.574750994235	0.00127394807625461	378.018176599408	0.00130133590546384
57.2126410782335	0.00253233700509403	92.3364252831092	0.00139098913367979	166.812714924227	0.00127368342871831	378.558202565979	0.00130089828999212
57.2942568287018	0.00253233086188108	92.4681462892192	0.00139102666026981	167.050678854219	0.00127345466404690	379.098228532549	0.00130013697826872
57.3758725791700	0.00253232474277090	92.5998672953292	0.00139105407365703	167.288642784210	0.00127363703994537	379.638254499120	0.00129898487506264
57.4574883296382	0.00253231826267627	92.7315883014392	0.00139089299819392	167.526606714202	0.00127363930747459	380.178280465691	0.00129953752959789
57.5391040801065	0.00253231067266177	92.8633093075491	0.00139094484791072	167.764570644194	0.00127467747148121	380.718306432261	0.00129921143033833
57.6207198305747	0.00253230056266385	92.9950303136591	0.00139099048880385	168.002534574186	0.00127339037477015	381.258332398832	0.00129324060836299
57.7023355810430	0.00253227128716510	93.1267513197691	0.00139093584155186	168.240498504177	0.00127318907517470	381.798358365402	0.00129909206123988
57.7839513315112	0.00253227458444005	93.2584723258791	0.00139080928033978	168.478462434169	0.00127318059211170	382.338384331973	0.00129609569291448
57.8655670819794	0.00253215898306260	93.3901933319891	0.00139069143053501	168.716426364161	0.00127292097743765	382.878410298543	0.00129984589066347
57.9471828324477	0.00253215207063113	93.5219143380991	0.00139074788716432	168.954390294153	0.00127305870041684	383.418436265114	0.00130603201253650
58.0287985829159	0.00253214557811632	93.6536353442091	0.00139013637271692	169.192354224144	0.00127267219378269	383.958462231684	0.00130609838826821
58.1104143333841	0.00253213917224911	93.7853563503191	0.00139012928936003	169.430318154136	0.00127226244970487	384.498488198255	0.00130071891347458
58.1920300838524	0.00253213275665231	93.9170773564291	0.00139019566359124	169.668282084128	0.00127230044176266	385.038514164826	0.00130464534255473
58.2736458343206	0.00253212668397297	94.0487983625391	0.00139000294224541	169.906246014120	0.00127308367270852	385.578540131396	0.00130133590461682
58.3552615847889	0.00253211981374304	94.1805193686491	0.00138991695598275	170.144209944111	0.00127249018455348	386.118566097967	0.00129901019022577
58.4368773352571	0.00253211117369562	94.3122403747591	0.00138996448913018	170.382173874103	0.00127188226412239	386.658592064537	0.00129897452932689
58.5184930857253	0.00253209676246485	94.4439613808691	0.00138982418463348	170.620137804095	0.00127280275795991	387.198618031108	0.00129648809945778
58.6001088361936	0.00253145207797091	94.5756823869791	0.00138983849610766	170.858101734087	0.00127369131759417	387.738643997678	0.00129924463361036
58.6817245866618	0.00253144184436977	94.7074033930891	0.00138982506115616	171.096065664078	0.00127366837096828	388.278669964249	0.00129741551089777
58.7633403371300	0.00253143286188358	94.8391243991991	0.00138985777876891	171.334029594070	0.00127406142252488	388.818695930820	0.00129313693154408
58.8449560875983	0.00253142427345993	94.9708454053091	0.00138965474140183	171.571993524062	0.00127401086543355	389.358721897390	0.00129775261857286
58.9265718380665	0.00253141654504079	95.1025664114191	0.00138949912831356	171.809957454054	0.00127411279373520	389.898747863961	0.00129426865879999
59.0081875885348	0.00253140919760865	95.2342874175291	0.00138951316748598	172.047921384046	0.00127399212303482	390.438773830531	0.00129315435750203
59.0898033390030	0.00253140224874725	95.3660084236391	0.00138947777094737	172.285885314037	0.00127419683837995	390.978799797102	0.00129185271164048
59.1714190894712	0.00253139571783054	95.4977294297491	0.00138948601717911	172.523849244029	0.00127397673207802	391.518825763672	0.00129817721328260
59.2530348399395	0.00253138926925884	95.6294504358591	0.00138936482058414	172.761813174021	0.00127420126042243	392.058851730243	0.00129722142253382
59.3346505904077	0.00253138333443551	95.7611714419691	0.00138938391331570	172.999777104013	0.00127394564542657	392.598877696814	0.00129558174295048
59.4162663408760	0.00253137715075470	95.8928924480791	0.00138944832799389	173.237741034004	0.00127357533891678	393.138903663384	0.00129846110904788
59.4978820913442	0.00253137056361012	96.0246134541891	0.00138924668872906	173.475704963996	0.00127467333457111	393.678929629955	0.00130177789593772
59.5794978418124	0.00253136254236419	96.1563344602991	0.00138914368830862	173.713668893988	0.00127405618138306	394.218955596525	0.00130540805750709
59.6611135922807	0.00253135056520678	96.2880554664091	0.00138910054700709	173.951632823980	0.00127418053544907	394.758981563096	0.00129961943532711
59.7427293427489	0.00253122448305944	96.4197764725191	0.00138898800756473	174.189596753971	0.00127319829640103	395.299007529666	0.00129582207134164
59.8243450932171	0.00253122759100900	96.5514974786291	0.00138891342640256	174.427560683963	0.00127327299530499	395.839033496237	0.00129830221997909
59.9059608436854	0.00253123070094179	96.6832184847391	0.00138879641443094	174.665524613955	0.00127292669970066	396.379059462808	0.00129651204118035
59.9875765941536	0.00253123379076334	96.8149394908491	0.00138884102218385	174.903488543947	0.00127268598344644	396.919085429378	0.00129876918933015
60.0691923446219	0.00253123688344359	96.9466604969591	0.00138885544360953	175.141452473938	0.00127270758838139	397.459111395949	0.00130198942237226
60.1508080950901	0.00253124016390664	97.0783815030691	0.00138867389877245	175.379416403930	0.00127303096704630	397.999137362519	0.00130387886416165
60.2324238455583	0.00253124274728624	97.2101025091791	0.00138873686191628	175.617380333922	0.00127266512118742	398.539163329090	0.00129883341067591
60.3140395960266	0.00253118034613013	97.3418235152891	0.00138859460143913	175.855344263914	0.00127287740131694	399.079189295660	0.00129867485570210
60.3956553464948	0.00253118340589504	97.4735445213991	0.00138851241500694	176.093308193906	0.00127299697925822	399.619215262231	0.00129372988666187
60.4772710969630	0.00253118669750910	97.6052655275091	0.00138844093222640	176.331272123897	0.00127309818603955	400.159241228802	0.00129668629548508
60.5588868474313	0.00253118982512309	97.7369865336191	0.00138854437584330	176.569236053889	0.00127337539296516	400.699267195372	0.00129688695649627
60.6405025978995	0.00253113166297822	97.8687075397291	0.00138853826310859	176.807199983881	0.00127396788172547	401.239293161943	0.00129951851748475
60.7221183483678	0.00253112539099280	98.0004285458391	0.00138839109680055	177.045163913873	0.00127339842291789	401.779319128513	0.00130314006639398
60.8037340988360	0.00253111912647037	98.1321495519491	0.00138841137865505	177.283127843864	0.00127319721117152	402.319345095084	0.00129999911387776
60.8853498493042	0.00253111275553397	98.2638705580591	0.00138839863726619	177.521091773856	0.00127349439639766	402.859371061654	0.00129792634440817
60.9669655997725	0.00253110552064207	98.3955915641691	0.00138839307665765	177.759055703848	0.00127340467712947	403.399397028225	0.00129782079290608
61.0485813502407	0.00253109661092602	98.5273125702791	0.00138819676129602	177.997019633840	0.00127335676618965	403.939422994795	0.00129562865596899
61.1301971007090	0.00253107835263848	98.6590335763891	0.00138823054715050	178.234983563831	0.00127440239218168	404.479448961366	0.00129069985270380
61.2118128511772	0.00253107062804739	98.7907545824991	0.00138838676639425	178.472947493823	0.00127476324069191	405.019474927937	0.00129209716715079
61.2934286016454	0.00253106263482400	98.9224755886091	0.00138814062689542	178.710911423815	0.00127386813909720	405.559500894507	0.00129762535404240
61.3750443521137	0.00253105070153209	99.0541965947191	0.00138793737711471	178.948875353807	0.00127462093567608	406.099526861078	0.00129428571439215
61.4566601025819	0.00253092482352852	99.1859176008291	0.00138786162013877	179.186839283798	0.00127457013701690	406.639552827648	0.00129862521469510
61.5382758530501	0.00253092791657043	99.3176386069391	0.00138787176608560	179.424803213790	0.00127491730900297	407.179578794219	0.00130336308456294
61.6198916035184	0.00253093100571549	99.4493596130491	0.00138774130833755	179.662767143782	0.00127535194204367	407.719604760789	0.00130057529856971
61.7015073539866	0.00253093406708840	99.5810806191591	0.00138771028429888	179.900731073774	0.00127525069277487	408.259630727360	0.00129951208094783
61.7831231044549	0.00253093730476245	99.7128016252691	0.00138757126597062	180.138695003766	0.00127398775139335	408.799656693931	0.00130050659324841
61.8647388549231	0.00253094053675225	99.8445226313791	0.00138761148495657	180.376658933757	0.00127355139061461	409.339682660501	0.00130071429646412
61.9463546053913	0.00253094275233607	99.9762436374891	0.00138755292637982	180.614622863749	0.00127370319717554	409.879708627072	0.00129975679055383
62.0279703558596	0.00253090530996371	100.107964643599	0.00138747784906915	180.852586793741	0.00127463539250900	410.419734593642	0.00129562631561965
62.1095861063278	0.00253090851981476	100.239685649709	0.00138753630074154	181.090550723733	0.00127352662840262	410.959760560213	0.00129520772803790
62.1912018567960	0.00253091068123023	100.371406655819	0.00138749884164261	181.328514653724	0.00127412386885326	411.499786526783	0.00129877470057791
62.2728176072643	0.00253087330499264	100.503127661929	0.00138757834846601	181.566478583716	0.00127331191059969	412.039812493354	0.00129155313662375
62.3544333577325	0.00253087668857509	100.634848668039	0.00138748221846227	181.804442513708	0.00127330650551227	412.579838459925	0.00129073073617331
62.4360491082008	0.00253087838450659	100.766569674149	0.00138737592379305	182.042406443700	0.00127326775880975	413.119864426495	0.00129416289305029
62.5176648586690	0.00253084725879766	100.898290680259	0.00138726468760455	182.280370373691	0.00127310493198501	413.659890393066	0.00129682537217018
62.5992806091372	0.00253085057875854	101.030011686369	0.00138720499146473	182.518334303683	0.00127362213408718	414.199916359636	0.00130038612514040
62.6808963596055	0.00253083217311982	101.161732692479	0.00138719274386938	182.756298233675	0.00127283580256443	414.739942326207	0.00129475630696491
62.7625121100737	0.00253082534422989	101.293453698589	0.00138726374904567	182.994262163667	0.00127262605893361	415.279968292777	0.00129524656668472
62.8441278605419	0.00253081796606331	101.425174704699	0.00138733661775157	183.232226093658	0.00127224368465258	415.819994259348	0.00129966441201404
62.9257436110102	0.00253080740061921	101.556895710809	0.00138714484584268	183.470190023650	0.00127122916320378	416.360020225919	0.00130027867400818
63.0073593614784	0.00253076872362403	101.688616716919	0.00138710062582165	183.708153953642	0.00127138884310603	416.900046192489	0.00129880200554588
63.0889751119467	0.00253077205528991	101.820337723029	0.00138700135421612	183.946117883634	0.00127256258356533	417.440072159060	0.00129448002477918
63.1705908624149	0.00253077437938148	101.952058729139	0.00138705373289111	184.184081813626	0.00127205500564425	417.980098125630	0.00129631708576976
63.2522066128831	0.00253072924163438	102.083779735249	0.00138712711604633	184.422045743617	0.00127253264819700	418.520124092201	0.00129721933207166
63.3338223633514	0.00253073258681212	102.215500741359	0.00138702769223307	184.660009673609	0.00127244222074263	419.060150058771	0.00129613221439721
63.4154381138196	0.00253073581163723	102.347221747469	0.00138699719560037	184.897973603601	0.00127205008148398	419.600176025342	0.00129681815973223
63.4970538642879	0.00253068102740141	102.478942753579	0.00138705925676233	185.135937533593	0.00127243652785273	420.140201991913	0.00129090209969902
63.5786696147561	0.00253067486344389	102.610663759689	0.00138688969797785	185.373901463584	0.00127285966423199	420.680227958483	0.00128978330381660
63.6602853652243	0.00253066872052732	102.742384765799	0.00138685365893215	185.611865393576	0.00127318308646911	421.220253925054	0.00129400153117542
63.7419011156926	0.00253066221137027	102.874105771909	0.00138680615497175	185.849829323568	0.00127303774988283	421.760279891624	0.00129520025780201
63.8235168661608	0.00253065520634562	103.005826778019	0.00138667843301503	186.087793253560	0.00127315444432972	422.300305858195	0.00129680343598860
63.9051326166290	0.00253064529698720	103.137547784129	0.00138663293177302	186.325757183551	0.00127268722055037	422.840331824765	0.00129500427801826
63.9867483670973	0.00253062118357311	103.269268790239	0.00138663130307157	186.563721113543	0.00127289216577470	423.380357791336	0.00129481450224763
64.0683641175655	0.00253062352082459	103.400989796349	0.00138660271408688	186.801685043535	0.00127292130382013	423.920383757906	0.00129868765126688
64.1499798680337	0.00253055723846499	103.532710802459	0.00138659316288558	187.039648973527	0.00127276163757122	424.460409724477	0.00130192188107915
64.2315956185020	0.00253056046283905	103.664431808569	0.00138665227509818	187.277612903518	0.00127279159121069	425.000435691048	0.00130128922838377
64.3132113689702	0.00253056374904806	103.796152814679	0.00138662540997147	187.515576833510	0.00127255508323560	425.540461657618	0.00130240106632601
64.3948271194384	0.00253056702827925	103.927873820789	0.00138652635484537	187.753540763502	0.00127284502341893	426.080487624189	0.00129824419307464
64.4764428699067	0.00253055813353114	104.059594826899	0.00138649763305253	187.991504693494	0.00127338753321919	426.620513590759	0.00129883743584530
64.5580586203749	0.00253055051002766	104.191315833009	0.00138648993953751	188.229468623486	0.00127315547194003	427.160539557330	0.00130307681700286
64.6396743708431	0.00253053909627173	104.323036839119	0.00138643918846999	188.467432553477	0.00127304106634447	427.700565523900	0.00130313254613916
64.7212901213114	0.00253047669329128	104.454757845229	0.00138645236211730	188.705396483469	0.00127342066589652	428.240591490471	0.00129779504193341
64.8029058717796	0.00253047974365525	104.586478851339	0.00138633253201829	188.943360413461	0.00127335152700345	428.780617457042	0.00130098203976775
64.8845216222478	0.00253048302107806	104.718199857449	0.00138633113615261	189.181324343453	0.00127311239911875	429.320643423612	0.00129947854043793
64.9661373727161	0.00253048631598994	104.849920863559	0.00138644524732368	189.419288273444	0.00127422100440249	429.860669390183	0.00130480531072006
65.0477531231843	0.00253037828293228	104.981641869669	0.00138636028365317	189.657252203436	0.00127426155104456	430.400695356753	0.00129850101847551
65.1293688736525	0.00253037163005877	105.113362875779	0.00138638912680488	189.895216133428	0.00127400921077081	430.940721323324	0.00129374291935107
65.2109846241207	0.00253036540923433	105.245083881889	0.00138620187836890	190.133180063420	0.00127375958068864	431.480747289894	0.00130187144486654
65.2926003745890	0.00253035930301849	105.376804887999	0.00138603632156507	190.371143993411	0.00127295647657164	432.020773256465	0.00129787141434545
65.3742161250572	0.00253035322491743	105.508525894109	0.00138602030586205	190.609107923403	0.00127367466789269	432.560799223036	0.00129564605721524
65.4558318755254	0.00253034679316227	105.640246900219	0.00138589917671819	190.847071853395	0.00127398587683809	433.100825189606	0.00130124927168689
65.5374476259937	0.00253033926577789	105.771967906329	0.00138584380583678	191.085035783387	0.00127355593371088	433.640851156177	0.00130471351729838
65.6190633764619	0.00253032924478114	105.903688912439	0.00138582919367471	191.322999713378	0.00127283036712202	434.180877122747	0.00130226293412779
65.7006791269301	0.00253029818050150	106.035409918549	0.00138584260484609	191.560963643370	0.00127269765538588	434.720903089318	0.00130463963786230
65.7822948773984	0.00253030146170106	106.167130924659	0.00138575663478241	191.798927573362	0.00127200515489742	435.260929055888	0.00129876748393958
65.8639106278666	0.00253028281908199	106.298851930769	0.00138580276542620	192.036891503354	0.00127229568333656	435.800955022459	0.00129781769693513
65.9455263783348	0.00253027601733771	106.430572936879	0.00138586327186958	192.274855433346	0.00127269657325975	436.340980989030	0.00130057031271821
66.0271421288031	0.00253026830095322	106.562293942989	0.00138564059209882	192.512819363337	0.00127315148242771	436.881006955600	0.00130191984740191
66.1087578792713	0.00253025748109368	106.694014949099	0.00138562318925662	192.750783293329	0.00127346538045804	437.421032922171	0.00130043013562900
66.1903736297395	0.00253021032622022	106.825735955209	0.00138559598470833	192.988747223321	0.00127251491020607	437.961058888741	0.00129907353321611
66.2719893802077	0.00253021352729119	106.957456961319	0.00138564892156542	193.226711153313	0.00127230510774806	438.501084855312	0.00129554770430526
66.3536051306760	0.00253021688877337	107.089177967429	0.00138575351157981	193.464675083304	0.00127252132786955	439.041110821882	0.00129812199307742
66.4352208811442	0.00253019975463508	107.220898973539	0.00138559893279154	193.702639013296	0.00127242375645958	439.581136788453	0.00129571516019568
66.5168366316124	0.00253019319501452	107.352619979649	0.00138556423691521	193.940602943288	0.00127240386386348	440.121162755024	0.00129736015584774
66.5984523820807	0.00253018521042980	107.484340985759	0.00138558421406306	194.178566873280	0.00127245384821334	440.661188721594	0.00129868242344564
66.6800681325489	0.00253017259605768	107.616061991869	0.00138550875698948	194.416530803271	0.00127243372251728	441.201214688165	0.00129912007275300
66.7616838830171	0.00252996714705859	107.747782997979	0.00138543090709816	194.654494733263	0.00127275098319229	441.741240654735	0.00129518723653786
66.8432996334854	0.00252997037695517	107.879504004089	0.00138532601688072	194.892458663255	0.00127306586874724	442.281266621306	0.00129881027239203
66.9249153839536	0.00252997350571171	108.011225010199	0.00138522050405722	195.130422593247	0.00127304099393495	442.821292587876	0.00129871623464562
67.0065311344218	0.00252997665580303	108.142946016309	0.00138518921883116	195.368386523238	0.00127235929099556	443.361318554447	0.00130555932576942
67.0881468848901	0.00252997982798357	108.274667022419	0.00138519233437577	195.606350453230	0.00127349965638067	443.901344521017	0.00130050042984071
67.1697626353583	0.00252998276965628	108.406388028529	0.00138524240052920	195.844314383222	0.00127437981928609	444.441370487588	0.00130156156121106
67.2513783858265	0.00252998592704944	108.538109034639	0.00138525068867292	196.082278313214	0.00127413800488801	444.981396454159	0.00129884336114298
67.3329941362947	0.00252998934852229	108.669830040749	0.00138522109539726	196.320242243205	0.00127450302466681	445.521422420729	0.00130312310531867
67.4146098867630	0.00252999231621660	108.801551046859	0.00138516650767363	196.558206173197	0.00127395098643147	446.061448387300	0.00130925398158528
67.4962256372312	0.00252919618455893	108.933272052969	0.00138512428901409	196.796170103189	0.00127489550131098	446.601474353870	0.00130798868903260
67.5778413876994	0.00252919967625098	109.064993059079	0.00138512545731825	197.034134033181	0.00127479069537507	447.141500320441	0.00130149683606849
67.6594571381677	0.00252920300551561	109.196714065189	0.00138506533415691	197.272097963173	0.00127390250301213	447.681526287011	0.00130252451155622
67.7410728886359	0.00252920642612895	109.328435071299	0.00138517132495588	197.510061893164	0.00127396520832521	448.221552253582	0.00129841022384404
67.8226886391041	0.00252920969983461	109.460156077409	0.00138508729566108	197.748025823156	0.00127264727762060	448.761578220153	0.00129841573300784
67.9043043895724	0.00252921298002121	109.591877083519	0.00138496335885279	197.985989753148	0.00127241538693972	449.301604186723	0.00129697889010484
67.9859201400406	0.00252921622151200	109.723598089629	0.00138504503305988	198.223953683140	0.00127227117318787	449.841630153294	0.00129591501219296
68.0675358905088	0.00252921937322084	109.855319095739	0.00138498432363482	198.461917613131	0.00127229221203406	450.381656119864	0.00129518447704080
68.1491516409771	0.00252922237923804	109.987040101849	0.00138493664403413	198.699881543123	0.00127266893984068	450.921682086435	0.00129658791334356
68.2307673914453	0.00252922534999539	110.118761107959	0.00138488376442386	198.937845473115	0.00127196841831776	451.461708053005	0.00130149031384710
68.3123831419135	0.00252922842395176	110.250482114069	0.00138491042239466	199.175809403107	0.00127244445274251	452.001734019576	0.00129658279574880
68.3939988923818	0.00252923157036166	110.382203120179	0.00138484957495651	199.413773333098	0.00127259670695702	452.541759986147	0.00129691879408451
68.4756146428500	0.00252923474260787	110.513924126289	0.00138485327873242	199.651737263090	0.00127242318530361	453.081785952717	0.00129484840681736
68.5572303933182	0.00252923805078143	110.645645132399	0.00138477970413440	199.889701193082	0.00127243228973577	453.621811919288	0.00129850913999268
68.6388461437864	0.00252922060022747	110.777366138509	0.00138481923799479	200.127665123074	0.00127210570442100	454.161837885858	0.00130531860228698
68.7204618942547	0.00252921407506218	110.909087144619	0.00138481217229248	200.365629053065	0.00127173971603488	454.701863852429	0.00130055108705756
68.8020776447229	0.00252920613659000	111.040808150729	0.00138486573567746	200.603592983057	0.00127152013904350	455.241889818999	0.00130337306809656
68.8836933951911	0.00252919359717090	111.172529156839	0.00138471408101637	200.841556913049	0.00127182121613138	455.781915785570	0.00130006044897593
68.9653091456594	0.00252898844872141	111.304250162949	0.00138467215163521	201.079520843041	0.00127245857934200	456.321941752141	0.00130356679140131
69.0469248961276	0.00252899166348100	111.435971169059	0.00138467651969568	201.317484773033	0.00127313284760465	456.861967718711	0.00130476120277968
69.1285406465958	0.00252899476898098	111.567692175169	0.00138469865084394	201.555448703024	0.00127269499792414	457.401993685282	0.00129436367795772
69.2101563970641	0.00252899788526845	111.699413181279	0.00138449324654864	201.793412633016	0.00127313098238902	457.942019651852	0.00130080913357435
69.2917721475323	0.00252900101002389	111.831134187389	0.00138443921653013	202.031376563008	0.00127372982468865	458.482045618423	0.00130601371219606
69.3733878980005	0.00252900412286763	111.962855193499	0.00138432325717979	202.269340493000	0.00127289929722560	459.022071584993	0.00130911974553854
69.4550036484688	0.00252900724998065	112.094576199609	0.00138432580985960	202.507304422991	0.00127280279267848	459.562097551564	0.00130405039536795
69.5366193989370	0.00252901058696736	112.226297205719	0.00138431829631467	202.745268352983	0.00127339371220867	460.102123518135	0.00129680684235369
69.6182351494052	0.00252901312624788	112.358018211829	0.00138421403461695	202.983232282975	0.00127259973666497	460.642149484705	0.00129920387034074
69.6998508998734	0.00252892920001376	112.489739217939	0.00138414396165213	203.221196212967	0.00127278930458057	461.182175451276	0.00129874051355594
69.7814666503417	0.00252893220335705	112.621460224049	0.00138418882745592	203.459160142958	0.00127306601139616	461.722201417846	0.00129942579350281
69.8630824008099	0.00252893525004931	112.753181230159	0.00138422569304137	203.697124072950	0.00127311623420181	462.262227384417	0.00129796384286373
69.9446981512781	0.00252893852276537	112.884902236269	0.00138423641540419	203.935088002942	0.00127329608924327	462.802253350987	0.00129635032638673
70.0263139017464	0.00252894161431968	113.016623242379	0.00138421002553717	204.173051932934	0.00127357418610032	463.342279317558	0.00129394052367502
70.1079296522146	0.00252888283477422	113.148344248489	0.00138416411938107	204.411015862925	0.00127401108236816	463.882305284128	0.00129907977481998
70.1895454026828	0.00252887657728989	113.280065254599	0.00138418401835794	204.648979792917	0.00127410752264734	464.422331250699	0.00129381395384249
70.2711611531511	0.00252887032845330	113.411786260709	0.00138412819503520	204.886943722909	0.00127402968949869	464.962357217270	0.00129180545016336
70.3527769036193	0.00252886397482775	113.543507266819	0.00138406715828701	205.124907652901	0.00127397890531557	465.502383183840	0.00129738572924806
70.4343926540875	0.00252885676104427	113.675228272929	0.00138410995592278	205.362871582893	0.00127464318338346	466.042409150411	0.00129627052895714
70.5160084045558	0.00252884787810325	113.806949279039	0.00138408031192550	205.600835512884	0.00127400244824338	466.582435116981	0.00129935244316360
70.5976241550240	0.00252882874739284	113.938670285149	0.00138406592506057	205.838799442876	0.00127442128420755	467.122461083552	0.00129875415067405
70.6792399054922	0.00252882454189435	114.070391291259	0.00138391450303862	206.076763372868	0.00127449342648464	467.662487050122	0.00129418490310265
70.7608556559604	0.00252881567452123	114.202112297369	0.00138391409154269	206.314727302860	0.00127401084820468	468.202513016693	0.00129476356387040
70.8424714064287	0.00252879657609545	114.333833303479	0.00138389451251984	206.552691232851	0.00127302772805377	468.742538983264	0.00130056009505660
70.9240871568969	0.00252879231883869	114.465554309589	0.00138389026249679	206.790655162843	0.00127308548971842	469.282564949834	0.00129969384551393
71.0057029073651	0.00252878295062911	114.597275315699	0.00138393611357394	207.028619092835	0.00127348498347657	469.822590916405	0.00129866299702662
71.0873186578334	0.00252876298513077	114.728996321809	0.00138379711132636	207.266583022827	0.00127308108476014	470.362616882975	0.00129647405277821
71.1689344083016	0.00252876144700853	114.860717327919	0.00138388027194816	207.504546952818	0.00127332897501334	470.902642849546	0.00129899393408706
71.2505501587698	0.00252875006086541	114.992438334029	0.00138383216845297	207.742510882810	0.00127327248432197	471.442668816116	0.00129873801710531
71.3321659092381	0.00252868768508948	115.124159340139	0.00138386672699255	207.980474812802	0.00127395310267043	471.982694782687	0.00129947347292613
71.4137816597063	0.00252869070658942	115.255880346249	0.00138372396793620	208.218438742794	0.00127396921679837	472.522720749258	0.00130025760051875
71.4953974101745	0.00252869394028595	115.387601352359	0.00138373342951090	208.456402672785	0.00127343881932223	473.062746715828	0.00130087515824307
71.5770131606428	0.00252869714976827	115.519322358469	0.00138378252707561	208.694366602777	0.00127357204846801	473.602772682399	0.00130060386657326
71.6586289111110	0.00252857953837671	115.651043364579	0.00138371495262844	208.932330532769	0.00127322601045438	474.142798648969	0.00129760027745942
71.7402446615792	0.00252857267721349	115.782764370689	0.00138365060289739	209.170294462761	0.00127337138573322	474.682824615540	0.00129939758386458
71.8218604120474	0.00252856623753178	115.914485376799	0.00138366470693157	209.408258392753	0.00127347221502699	475.222850582110	0.00129529019668248
71.9034761625157	0.00252855988913968	116.046206382909	0.00138354552391313	209.646222322744	0.00127405107693762	475.762876548681	0.00129622084587462
71.9850919129839	0.00252855353750808	116.177927389019	0.00138344198292974	209.884186252736	0.00127400042454336	476.302902515252	0.00129811706076163
72.0667076634521	0.00252854706501857	116.309648395129	0.00138349442541017	210.122150182728	0.00127365333993271	476.842928481822	0.00130152097445107
72.1483234139204	0.00252854010446205	116.441369401239	0.00138343909426684	210.360114112720	0.00127366973528170	477.382954448393	0.00129877794571049
72.2299391643886	0.00252853121829517	116.573090407349	0.00138331550306882	210.598078042711	0.00127312614786625	477.922980414963	0.00129952153290072
72.3115549148568	0.00252851452616364	116.704811413459	0.00138331046388055	210.836041972703	0.00127359454101912	478.463006381534	0.00129437731028621
72.3931706653251	0.00252848426070989	116.836532419569	0.00138329506941999	211.074005902695	0.00127372340122808	479.003032348104	0.00129409135164028
72.4747864157933	0.00252847806370393	116.968253425679	0.00138329121674446	211.311969832687	0.00127370403718025	479.543058314675	0.00129402195507034
72.5564021662615	0.00252847145940774	117.099974431789	0.00138329934983493	211.549933762678	0.00127266421614886	480.083084281246	0.00129625422657751
72.6380179167298	0.00252846341298981	117.231695437899	0.00138321626554983	211.787897692670	0.00127276348121109	480.623110247816	0.00129353528158659
72.7196336671980	0.00252845139022668	117.363416444009	0.00138341753963809	212.025861622662	0.00127301370327747	481.163136214387	0.00130008945202568
72.8012494176662	0.00252832471764151	117.495137450119	0.00138325091804560	212.263825552654	0.00127333991347937	481.703162180957	0.00129660402271911
72.8828651681344	0.00252832782141928	117.626858456229	0.00138318010701999	212.501789482645	0.00127270240833691	482.243188147528	0.00129741080237722
72.9644809186027	0.00252833092918719	117.758579462339	0.00138315882697337	212.739753412637	0.00127271714086710	482.783214114098	0.00129830685130418
73.0460966690709	0.00252833401911824	117.890300468449	0.00138313254081520	212.977717342629	0.00127287578812745	483.323240080669	0.00129793483542635
73.1277124195391	0.00252833711440992	118.022021474559	0.00138326019581265	213.215681272621	0.00127301415503406	483.863266047239	0.00129568057414254
73.2093281700074	0.00252834040033345	118.153742480669	0.00138317332025675	213.453645202613	0.00127229418124472	484.403292013810	0.00129786088373502
73.2909439204756	0.00252834282627928	118.285463486779	0.00138315275682236	213.691609132604	0.00127211575446548	484.943317980381	0.00129140505546423
73.3725596709438	0.00252825900794289	118.417184492889	0.00138303428594046	213.929573062596	0.00127201933023977	485.483343946951	0.00129384982258062
73.4541754214121	0.00252826199147474	118.548905498999	0.00138320787631797	214.167536992588	0.00127345344100773	486.023369913522	0.00129534305622815
73.5357911718803	0.00252826501096839	118.680626505109	0.00138301498548845	214.405500922580	0.00127306205503019	486.563395880092	0.00129808157678422
73.6174069223485	0.00252826824182709	118.812347511219	0.00138298280517574	214.643464852571	0.00127301774925963	487.103421846663	0.00129931021572873
73.6990226728168	0.00252827144549558	118.944068517329	0.00138301529796826	214.881428782563	0.00127294338582714	487.643447813233	0.00129838209451621
73.7806384232850	0.00252815364716371	119.075789523439	0.00138291563754499	215.119392712555	0.00127278862457921	488.183473779804	0.00129871181010961
73.8622541737532	0.00252814678875410	119.207510529549	0.00138281847669062	215.357356642547	0.00127259002301277	488.723499746375	0.00130242465791414
73.9438699242215	0.00252814035184221	119.339231535659	0.00138266456471756	215.595320572538	0.00127212284071580	489.263525712945	0.00129353205658790
74.0254856746897	0.00252813400639118	119.470952541769	0.00138271940733572	215.833284502530	0.00127207915440836	489.803551679516	0.00129691924056466
74.1071014251579	0.00252812765795091	119.602673547879	0.00138267780035067	216.071248432522	0.00127180506072929	490.343577646086	0.00130314174693208
74.1887171756261	0.00252812118900148	119.734394553989	0.00138263202047463	216.309212362514	0.00127224755707986	490.883603612657	0.00130577121827620
74.2703329260944	0.00252811423256217	119.866115560099	0.00138263133277115	216.547176292505	0.00127265246507538	491.423629579227	0.00130421192249671
74.3519486765626	0.00252810535187164	119.997836566209	0.00138257947121409	216.785140222497	0.00127274316672663	491.963655545798	0.00129854940323579
74.4335644270308	0.00252808866837163	120.129557572319	0.00138260974800740	217.023104152489	0.00127257394991799	492.503681512369	0.00129403194308898
74.5151801774991	0.00252805832981216	120.261278578429	0.00138248324513567	217.261068082481	0.00127292577931389	493.043707478939	0.00129627164012502
74.5967959279673	0.00252805213475225	120.392999584539	0.00138236876402328	217.499032012473	0.00127392091383151	493.583733445510	0.00129902824368468
74.6784116784355	0.00252804553262983	120.524720590649	0.00138222641536088	217.736995942464	0.00127353670507281	494.123759412080	0.00130271375122909
74.7600274289038	0.00252803748889784	120.656441596759	0.00138223809560051	217.974959872456	0.00127334501984959	494.663785378651	0.00129919175768906
74.8416431793720	0.00252802546957776	120.788162602869	0.00138227119998807	218.212923802448	0.00127246827979682	495.203811345221	0.00129798900464922
74.9232589298402	0.00252789876538740	120.919883608979	0.00138214191153007	218.450887732440	0.00127304455219138	495.743837311792	0.00130088000319535
75.0048746803085	0.00252790186548520	121.051604615089	0.00138212710741615	218.688851662431	0.00127328779837309	496.283863278363	0.00130397733813274
75.0864904307767	0.00252790496857915	121.183325621199	0.00138212361029278	218.926815592423	0.00127281528847078	496.823889244933	0.00130666945490382
75.1681061812449	0.00252790805249000	121.315046627309	0.00138203047093884	219.164779522415	0.00127314077142032	497.363915211504	0.00130372579869996
75.2497219317131	0.00252791113965995	121.446767633419	0.00138202335831690	219.402743452407	0.00127387370603456	497.903941178074	0.00129963484857517
75.3313376821814	0.00252791441270083	121.578488639529	0.00138208543398959	219.640707382398	0.00127358452621093	498.443967144645	0.00129798231070675
75.4129534326496	0.00252791680927832	121.710209645639	0.00138199909362849	219.878671312390	0.00127442723576544	498.983993111215	0.00129960226488944
75.4945691831178	0.00252783297872211	121.841930651749	0.00138194586516783	220.116635242382	0.00127497272728881	499.524019077786	0.00129446159637460
75.5761849335861	0.00252783595760204	121.973651657859	0.00138186680580558	220.354599172374	0.00127461667664093	500.064045044357	0.00129727320817893
75.6578006840543	0.00252783897096375	122.105372663969	0.00138193494229164	220.592563102365	0.00127410127129322	500.604071010927	0.00130139142565412
75.7394164345225	0.00252784219258548	122.237093670079	0.00138184166625327	220.830527032357	0.00127392001877883	501.144096977498	0.00129804247793143
75.8210321849908	0.00252784537819746	122.368814676189	0.00138195118506456	221.068490962349	0.00127292629222785	501.684122944068	0.00129323896559396
75.9026479354590	0.00252772724626091	122.500535682299	0.00138185723784565	221.306454892341	0.00127310823802739	502.224148910639	0.00129473442696091
75.9842636859272	0.00252772039961387	122.632256688409	0.00138183521158983	221.544418822333	0.00127243770473994	502.764174877209	0.00129619070831398
76.0658794363955	0.00252771397491932	122.763977694519	0.00138183537446101	221.782382752324	0.00127256264199954	503.304200843780	0.00129479617921687
76.1474951868637	0.00252770764285637	122.895698700629	0.00138169717981331	222.020346682316	0.00127314379745086	503.844226810350	0.00129477373892034
76.2291109373319	0.00252770130941888	123.027419706739	0.00138170030024585	222.258310612308	0.00127349916962832	504.384252776921	0.00129477158398297
76.3107266878001	0.00252769485767559	123.159140712849	0.00138174850777856	222.496274542300	0.00127328315935924	504.924278743492	0.00129560981641908
76.3923424382684	0.00252768792199260	123.290861718959	0.00138167635173579	222.734238472291	0.00127326415866339	505.464304710062	0.00129603835508218
76.4739581887366	0.00252767907033284	123.422582725069	0.00138165942982673	222.972202402283	0.00127216533221938	506.004330676633	0.00130086346660500
76.5555739392048	0.00252766243984563	123.554303731179	0.00138159191841413	223.210166332275	0.00127258832431171	506.544356643203	0.00130204408634112
76.6371896896731	0.00252763191267812	123.686024737289	0.00138152387311959	223.448130262267	0.00127235627771149	507.084382609774	0.00130165626145601
76.7188054401413	0.00252762573282306	123.817745743399	0.00138152864860905	223.686094192258	0.00127250691889507	507.624408576344	0.00130010968207980
76.8004211906095	0.00252761914882698	123.949466749509	0.00138152973580528	223.924058122250	0.00127269494947732	508.164434542915	0.00129955395972666
76.8820369410778	0.00252761112948569	124.081187755619	0.00138149021391244	224.162022052242	0.00127281274074232	508.704460509486	0.00129732443345638
76.9636526915460	0.00252759914808435	124.212908761729	0.00138153963811214	224.399985982234	0.00127323786331066	509.244486476056	0.00130544388694399
77.0452684420142	0.00252747260044070	124.344629767839	0.00138156141532837	224.637949912225	0.00127297516213531	509.784512442627	0.00130219449717694
77.1268841924825	0.00252747568656578	124.476350773949	0.00138146422185916	224.875913842217	0.00127215059189692	510.324538409197	0.00130098366053028
77.2084999429507	0.00252747877035079	124.608071780059	0.00138145291072929	225.113877772209	0.00127280232265896	510.864564375768	0.00130134552642745
77.2901156934189	0.00252748182796689	124.739792786169	0.00138142051000084	225.351841702201	0.00127245939968528	511.404590342338	0.00130209306883623
77.3717314438871	0.00252748487849311	124.871513792279	0.00138140249201388	225.589805632192	0.00127263069958460	511.944616308909	0.00130190447285217
77.4533471943554	0.00252748809290310	125.003234798389	0.00138136890798722	225.827769562184	0.00127291717398690	512.484642275480	0.00130021062202032
77.5349629448236	0.00252749051165914	125.134955804499	0.00138129670233507	226.065733492176	0.00127316719098587	513.024668242050	0.00129736896233925
77.6165786952918	0.00252742794795673	125.266676810609	0.00138133220684461	226.303697422168	0.00127266818097678	513.564694208621	0.00130429940011371
77.6981944457601	0.00252743097915332	125.398397816719	0.00138132067227193	226.541661352160	0.00127231232494624	514.104720175192	0.00130504564800516
77.7798101962283	0.00252743422875592	125.530118822829	0.00138129072021165	226.779625282151	0.00127319946800847	514.644746141762	0.00129816574455475
77.8614259466965	0.00252743746761515	125.661839828939	0.00138123222863400	227.017589212143	0.00127356359697305	515.184772108333	0.00129769010257307
77.9430416971648	0.00252731985869116	125.793560835049	0.00138119071148568	227.255553142135	0.00127389743012814	515.724798074903	0.00129829440171169
78.0246574476330	0.00252731297148906	125.925281841159	0.00138109856813573	227.493517072127	0.00127423999587677	516.264824041474	0.00130446121391585
78.1062731981012	0.00252730650414269	126.057002847269	0.00138098417485401	227.731481002118	0.00127402009884417	516.804850008045	0.00130221375104071
78.1878889485695	0.00252730012478006	126.188723853379	0.00138108776502887	227.969444932110	0.00127431284012140	517.344875974615	0.00129664442497731
78.2695046990377	0.00252729373770199	126.320444859489	0.00138092986062468	228.207408862102	0.00127492158267804	517.884901941186	0.00130477229296931
78.3511204495059	0.00252728722368509	126.452165865599	0.00138098933485288	228.445372792094	0.00127457767541440	518.424927907757	0.00130829606984442
78.4327361999741	0.00252728046489275	126.583886871709	0.00138073398964901	228.683336722085	0.00127477246878350	518.964953874327	0.00130111165985692
78.5143519504424	0.00252727197707770	126.715607877819	0.00138080113786043	228.921300652077	0.00127433444075841	519.504979840898	0.00129848699560069
78.5959677009106	0.00252725718491510	126.847328883929	0.00138071407680323	229.159264582069	0.00127435492627887	520.045005807468	0.00130018999228484
78.6775834513788	0.00252699074640178	126.979049890039	0.00138070504296903	229.397228512061	0.00127418586435686	520.585031774039	0.00130091924108205
78.7591992018471	0.00252698234405802	127.110770896149	0.00138073011833517	229.635192442052	0.00127422423321359	521.125057740610	0.00130055570667867
78.8408149523153	0.00252697479797135	127.242491902259	0.00138065840940309	229.873156372044	0.00127331138144514	521.665083707180	0.00129730066018108
78.9224307027835	0.00252696763997059	127.374212908369	0.00138069334220811	230.111120302036	0.00127312367755946	522.205109673751	0.00129956902490586
79.0040464532518	0.00252696088848890	127.505933914479	0.00138059382436046	230.349084232028	0.00127284330649730	522.745135640322	0.00130563483442589
79.0856622037200	0.00252695456337375	127.637654920589	0.00138055175566399	230.587048162020	0.00127255495826340	523.285161606892	0.00130071010196089
79.1672779541882	0.00252694834113628	127.769375926699	0.00138057897670438	230.825012092011	0.00127295278896306	523.825187573463	0.00130010436075586
79.2488937046565	0.00252694213144370	127.901096932809	0.00138053362044491	231.062976022003	0.00127295791815438	524.365213540033	0.00129693298066069
79.3305094551247	0.00252693582221485	128.032817938919	0.00138037577893326	231.300939951995	0.00127300857272107	524.905239506604	0.00129996639894224
79.4121252055929	0.00252692866424414	128.164538945029	0.00138040400925497	231.538903881987	0.00127292413167037	525.445265473175	0.00129607811911409
79.4937409560612	0.00252691934232562	128.296259951139	0.00138049342151515	231.776867811978	0.00127281236589089	525.985291439745	0.00129452229020243
79.5753567065294	0.00252689857983883	128.427980957249	0.00138047039312635	232.014831741970	0.00127325576463708	526.525317406316	0.00129318347888042
79.6569724569976	0.00252689834784616	128.559701963359	0.00138030431408557	232.252795671962	0.00127278612980436	527.065343372886	0.00129660308261101
79.7385882074658	0.00252688476317476	128.691422969469	0.00138030459558686	232.490759601954	0.00127286447061098	527.605369339457	0.00129863520074621
79.8202039579341	0.00252512546013554	128.823143975579	0.00138015040832980	232.728723531945	0.00127384351789291	528.145395306028	0.00130106886034663
79.9018197084023	0.00252512861988133	128.954864981689	0.00138012379801247	232.966687461937	0.00127447346692062	528.685421272598	0.00129557226854822
79.9834354588705	0.00252513164629306	129.086585987799	0.00138009120734423	233.204651391929	0.00127496963320510	529.225447239169	0.00130052134417183
80.0650512093388	0.00252513465205098	129.218306993909	0.00137998277844094	233.442615321921	0.00127346026546030	529.765473205740	0.00130059229306298
80.1466669598070	0.00252513762620044	129.350028000019	0.00138000429953257	233.680579251912	0.00127347222917172	530.305499172310	0.00129590226880568
80.2282827102752	0.00252514067051965	129.481749006129	0.00137998313504307	233.918543181904	0.00127342912513068	530.845525138881	0.00129852213699730
80.3098984607435	0.00252514392491310	129.613470012239	0.00138002804781114	234.156507111896	0.00127383649256578	531.385551105451	0.00130308967531333
80.3915142112117	0.00252514717216675	129.745191018349	0.00137990790015448	234.394471041888	0.00127306392086204	531.925577072022	0.00129940933662280
80.4731299616799	0.00252514541570676	129.876912024459	0.00137991633697659	234.632434971880	0.00127273621237149	532.465603038593	0.00129483050956985
80.5547457121482	0.00252513403793569	130.008633030569	0.00137994641470300	234.870398901871	0.00127229133137743	533.005629005163	0.00129661072046917
80.6363614626164	0.00252506728732134	130.140354036679	0.00137979502107667	235.108362831863	0.00127277498051290	533.545654971734	0.00129784425931241
80.7179772130846	0.00252507049780026	130.272075042789	0.00137994424963465	235.346326761855	0.00127245588538279	534.085680938305	0.00130239131874430
80.7995929635528	0.00252507360468685	130.403796048899	0.00137999926299577	235.584290691847	0.00127371230790457	534.625706904875	0.00129749267212629
80.8812087140211	0.00252507685557080	130.535517055009	0.00137989480252166	235.822254621838	0.00127427173343595	535.165732871446	0.00129485963298817
80.9628244644893	0.00252507142486320	130.667238061119	0.00137988717871976	236.060218551830	0.00127413762085635	535.705758838016	0.00130207130290968
81.0444402149575	0.00252506243959520	130.798959067229	0.00137984680376918	236.298182481822	0.00127477559935867	536.245784804587	0.00129795474810525
81.1260559654258	0.00252504400050396	130.930680073339	0.00137981859612460	236.536146411814	0.00127422554719098	536.785810771158	0.00129835448289450
81.2076717158940	0.00252503620323680	131.062401079449	0.00137982479302311	236.774110341805	0.00127438450738490	537.325836737728	0.00129924428987228
81.2892874663622	0.00252502812328861	131.194122085559	0.00137976229629455	237.012074271797	0.00127421359902108	537.865862704299	0.00129659869380492
81.3709032168305	0.00252501604051506	131.325843091669	0.00137978923653432	237.250038201789	0.00127427838882633	538.405888670870	0.00129764893340623
81.4525189672987	0.00252489466589458	131.457564097779	0.00137983253977276	237.488002131781	0.00127378075362180	538.945914637440	0.00129819649656088
81.5341347177669	0.00252489768496976	131.589285103889	0.00137979570156300	237.725966061772	0.00127404733800379	539.485940604011	0.00129464048058084
81.6157504682352	0.00252490067789416	131.721006109999	0.00137972229015980	237.963929991764	0.00127356357718047	540.025966570581	0.00129686267634132

==> NewPics/CompareAllSyntheticNoisefree.txt <==
t	targSimCo	targSAOL	targFAOL	targIAOL	targMEAOL
1	0	0	0	0	0
6	0	0	0	0	0
11	0	0	0	0	0
16	0	0	0	0	0
21	0	0	0	0	0
26	0	0	0	0	0.00195312500000000
31	0	0	0	0.00292968750000000	0.00878906250000000
36	0	0	0	0.00976562500000000	0.0166015625000000
41	0	0	0	0.0146484375000000	0.0302734375000000
46	0	0	0	0.0283203125000000	0.0439453125000000
51	0	0	0	0.0449218750000000	0.0664062500000000
56	0	0	0	0.0644531250000000	0.0898437500000000
61	0	0	0	0.0781250000000000	0.108398437500000
66	0	0	0	0.0937500000000000	0.128906250000000
71	0	0	0	0.112304687500000	0.144531250000000
76	0	0	0	0.126953125000000	0.167968750000000
81	0	0	0	0.148437500000000	0.181640625000000
86	0	0	0.000976562500000000	0.166015625000000	0.199218750000000
91	0	0.000976562500000000	0.000976562500000000	0.186523437500000	0.209960937500000
96	0	0.000976562500000000	0.000976562500000000	0.205078125000000	0.227539062500000
101	0	0.000976562500000000	0.000976562500000000	0.213867187500000	0.237304687500000
106	0	0.00292968750000000	0.000976562500000000	0.223632812500000	0.253906250000000
111	0	0.00292968750000000	0.00292968750000000	0.235351562500000	0.266601562500000
116	0	0.00292968750000000	0.00390625000000000	0.247070312500000	0.280273437500000
121	0	0.00390625000000000	0.00390625000000000	0.258789062500000	0.287109375000000
126	0	0.00488281250000000	0.00390625000000000	0.269531250000000	0.295898437500000
131	0	0.00585937500000000	0.00488281250000000	0.283203125000000	0.307617187500000
136	0	0.00585937500000000	0.00585937500000000	0.300781250000000	0.317382812500000
141	0	0.00683593750000000	0.00683593750000000	0.310546875000000	0.325195312500000
146	0	0.00781250000000000	0.00683593750000000	0.317382812500000	0.330078125000000
151	0	0.00878906250000000	0.00878906250000000	0.325195312500000	0.335937500000000
156	0	0.00878906250000000	0.00976562500000000	0.328125000000000	0.343750000000000
161	0	0.00976562500000000	0.00976562500000000	0.333007812500000	0.353515625000000
166	0	0.0117187500000000	0.0107421875000000	0.336914062500000	0.359375000000000
171	0	0.0126953125000000	0.0126953125000000	0.340820312500000	0.362304687500000
176	0	0.0156250000000000	0.0156250000000000	0.346679687500000	0.369140625000000
181	0	0.0185546875000000	0.0175781250000000	0.354492187500000	0.375976562500000
186	0	0.0195312500000000	0.0185546875000000	0.358398437500000	0.384765625000000
191	0	0.0205078125000000	0.0195312500000000	0.365234375000000	0.388671875000000
196	0	0.0214843750000000	0.0205078125000000	0.368164062500000	0.394531250000000
201	0	0.0224609375000000	0.0224609375000000	0.372070312500000	0.398437500000000
206	0	0.0253906250000000	0.0253906250000000	0.376953125000000	0.401367187500000
211	0	0.0283203125000000	0.0273437500000000	0.379882812500000	0.405273437500000
216	0	0.0302734375000000	0.0312500000000000	0.387695312500000	0.410156250000000
221	0	0.0322265625000000	0.0322265625000000	0.396484375000000	0.413085937500000
226	0	0.0380859375000000	0.0390625000000000	0.401367187500000	0.417968750000000
231	0	0.0429687500000000	0.0410156250000000	0.407226562500000	0.425781250000000
236	0	0.0439453125000000	0.0429687500000000	0.413085937500000	0.430664062500000
241	0	0.0449218750000000	0.0468750000000000	0.418945312500000	0.436523437500000
246	0	0.0478515625000000	0.0517578125000000	0.421875000000000	0.443359375000000
251	0	0.0498046875000000	0.0517578125000000	0.425781250000000	0.447265625000000
256	0.00195312500000000	0.0537109375000000	0.0556640625000000	0.428710937500000	0.447265625000000
261	0.00195312500000000	0.0556640625000000	0.0585937500000000	0.432617187500000	0.451171875000000
266	0.00195312500000000	0.0625000000000000	0.0615234375000000	0.437500000000000	0.454101562500000
271	0.00195312500000000	0.0634765625000000	0.0644531250000000	0.437500000000000	0.460937500000000
276	0.00195312500000000	0.0673828125000000	0.0693359375000000	0.443359375000000	0.464843750000000
281	0.00292968750000000	0.0712890625000000	0.0712890625000000	0.445312500000000	0.467773437500000
286	0.00390625000000000	0.0771484375000000	0.0742187500000000	0.447265625000000	0.470703125000000
291	0.00390625000000000	0.0800781250000000	0.0781250000000000	0.450195312500000	0.473632812500000
296	0.00390625000000000	0.0810546875000000	0.0820312500000000	0.453125000000000	0.478515625000000
301	0.00390625000000000	0.0839843750000000	0.0849609375000000	0.455078125000000	0.482421875000000
306	0.00390625000000000	0.0869140625000000	0.0859375000000000	0.458007812500000	0.487304687500000
311	0.00390625000000000	0.0927734375000000	0.0927734375000000	0.463867187500000	0.492187500000000
316	0.00390625000000000	0.0976562500000000	0.0957031250000000	0.467773437500000	0.497070312500000
321	0.00488281250000000	0.0976562500000000	0.101562500000000	0.467773437500000	0.498046875000000
326	0.00585937500000000	0.104492187500000	0.105468750000000	0.470703125000000	0.499023437500000
331	0.00585937500000000	0.105468750000000	0.107421875000000	0.473632812500000	0.500000000000000
336	0.00781250000000000	0.107421875000000	0.110351562500000	0.473632812500000	0.503906250000000
341	0.00781250000000000	0.112304687500000	0.113281250000000	0.474609375000000	0.510742187500000
346	0.00781250000000000	0.113281250000000	0.117187500000000	0.474609375000000	0.512695312500000
351	0.00878906250000000	0.120117187500000	0.117187500000000	0.476562500000000	0.513671875000000
356	0.00976562500000000	0.123046875000000	0.122070312500000	0.478515625000000	0.515625000000000
361	0.00976562500000000	0.126953125000000	0.126953125000000	0.484375000000000	0.518554687500000
366	0.00976562500000000	0.128906250000000	0.129882812500000	0.487304687500000	0.521484375000000
371	0.0107421875000000	0.131835937500000	0.135742187500000	0.488281250000000	0.522460937500000
376	0.0107421875000000	0.134765625000000	0.136718750000000	0.490234375000000	0.523437500000000
381	0.0117187500000000	0.139648437500000	0.138671875000000	0.491210937500000	0.525390625000000
386	0.0117187500000000	0.142578125000000	0.140625000000000	0.500000000000000	0.525390625000000
391	0.0126953125000000	0.146484375000000	0.144531250000000	0.500000000000000	0.525390625000000
396	0.0136718750000000	0.150390625000000	0.145507812500000	0.501953125000000	0.525390625000000
401	0.0136718750000000	0.153320312500000	0.150390625000000	0.505859375000000	0.528320312500000
406	0.0136718750000000	0.156250000000000	0.155273437500000	0.506835937500000	0.530273437500000
411	0.0156250000000000	0.157226562500000	0.157226562500000	0.508789062500000	0.532226562500000
416	0.0156250000000000	0.161132812500000	0.163085937500000	0.509765625000000	0.532226562500000
421	0.0166015625000000	0.167968750000000	0.165039062500000	0.512695312500000	0.534179687500000
426	0.0166015625000000	0.173828125000000	0.166992187500000	0.512695312500000	0.536132812500000
431	0.0185546875000000	0.178710937500000	0.171875000000000	0.512695312500000	0.538085937500000
436	0.0195312500000000	0.180664062500000	0.175781250000000	0.514648437500000	0.538085937500000
441	0.0205078125000000	0.181640625000000	0.176757812500000	0.516601562500000	0.538085937500000
446	0.0205078125000000	0.183593750000000	0.179687500000000	0.520507812500000	0.539062500000000
451	0.0234375000000000	0.184570312500000	0.182617187500000	0.521484375000000	0.539062500000000
456	0.0234375000000000	0.186523437500000	0.185546875000000	0.523437500000000	0.541992187500000
461	0.0244140625000000	0.188476562500000	0.187500000000000	0.524414062500000	0.543945312500000
466	0.0244140625000000	0.190429687500000	0.190429687500000	0.528320312500000	0.544921875000000
471	0.0253906250000000	0.195312500000000	0.192382812500000	0.533203125000000	0.545898437500000
476	0.0263671875000000	0.197265625000000	0.194335937500000	0.534179687500000	0.548828125000000
481	0.0263671875000000	0.201171875000000	0.196289062500000	0.535156250000000	0.550781250000000
486	0.0273437500000000	0.204101562500000	0.197265625000000	0.535156250000000	0.554687500000000
491	0.0273437500000000	0.208007812500000	0.200195312500000	0.535156250000000	0.556640625000000
496	0.0292968750000000	0.210937500000000	0.203125000000000	0.535156250000000	0.559570312500000
501	0.0302734375000000	0.211914062500000	0.204101562500000	0.537109375000000	0.559570312500000
506	0.0302734375000000	0.213867187500000	0.208007812500000	0.539062500000000	0.559570312500000
511	0.0302734375000000	0.214843750000000	0.213867187500000	0.539062500000000	0.561523437500000
516	0.0302734375000000	0.221679687500000	0.217773437500000	0.540039062500000	0.561523437500000
521	0.0302734375000000	0.226562500000000	0.224609375000000	0.540039062500000	0.562500000000000
526	0.0322265625000000	0.231445312500000	0.226562500000000	0.541015625000000	0.563476562500000
531	0.0322265625000000	0.231445312500000	0.228515625000000	0.541992187500000	0.564453125000000
536	0.0322265625000000	0.233398437500000	0.230468750000000	0.544921875000000	0.566406250000000
541	0.0332031250000000	0.234375000000000	0.234375000000000	0.547851562500000	0.567382812500000
546	0.0341796875000000	0.237304687500000	0.236328125000000	0.548828125000000	0.568359375000000
551	0.0351562500000000	0.240234375000000	0.236328125000000	0.550781250000000	0.569335937500000
556	0.0351562500000000	0.241210937500000	0.236328125000000	0.550781250000000	0.571289062500000
561	0.0371093750000000	0.245117187500000	0.238281250000000	0.553710937500000	0.573242187500000
566	0.0390625000000000	0.248046875000000	0.242187500000000	0.554687500000000	0.574218750000000
571	0.0400390625000000	0.250000000000000	0.243164062500000	0.555664062500000	0.575195312500000
576	0.0410156250000000	0.250976562500000	0.245117187500000	0.555664062500000	0.575195312500000
581	0.0429687500000000	0.253906250000000	0.247070312500000	0.555664062500000	0.575195312500000
586	0.0439453125000000	0.254882812500000	0.250976562500000	0.556640625000000	0.575195312500000
591	0.0468750000000000	0.256835937500000	0.251953125000000	0.556640625000000	0.576171875000000
596	0.0478515625000000	0.257812500000000	0.253906250000000	0.556640625000000	0.577148437500000
601	0.0517578125000000	0.257812500000000	0.254882812500000	0.557617187500000	0.579101562500000
606	0.0527343750000000	0.260742187500000	0.259765625000000	0.558593750000000	0.579101562500000
611	0.0537109375000000	0.261718750000000	0.263671875000000	0.558593750000000	0.580078125000000
616	0.0556640625000000	0.262695312500000	0.266601562500000	0.558593750000000	0.581054687500000
621	0.0566406250000000	0.265625000000000	0.267578125000000	0.560546875000000	0.582031250000000
626	0.0585937500000000	0.265625000000000	0.267578125000000	0.560546875000000	0.582031250000000
631	0.0605468750000000	0.268554687500000	0.270507812500000	0.561523437500000	0.583007812500000
636	0.0625000000000000	0.270507812500000	0.272460937500000	0.564453125000000	0.583984375000000
641	0.0625000000000000	0.273437500000000	0.274414062500000	0.566406250000000	0.584960937500000
646	0.0644531250000000	0.275390625000000	0.276367187500000	0.568359375000000	0.585937500000000
651	0.0644531250000000	0.277343750000000	0.278320312500000	0.572265625000000	0.585937500000000
656	0.0664062500000000	0.282226562500000	0.281250000000000	0.572265625000000	0.585937500000000
661	0.0683593750000000	0.287109375000000	0.287109375000000	0.573242187500000	0.586914062500000
666	0.0712890625000000	0.290039062500000	0.290039062500000	0.574218750000000	0.588867187500000
671	0.0732421875000000	0.291015625000000	0.292968750000000	0.575195312500000	0.589843750000000
676	0.0761718750000000	0.291992187500000	0.292968750000000	0.575195312500000	0.589843750000000
681	0.0791015625000000	0.292968750000000	0.292968750000000	0.575195312500000	0.590820312500000
686	0.0800781250000000	0.294921875000000	0.294921875000000	0.576171875000000	0.590820312500000
691	0.0830078125000000	0.294921875000000	0.294921875000000	0.578125000000000	0.591796875000000
696	0.0849609375000000	0.297851562500000	0.296875000000000	0.579101562500000	0.593750000000000
701	0.0898437500000000	0.298828125000000	0.296875000000000	0.580078125000000	0.595703125000000
706	0.0917968750000000	0.301757812500000	0.298828125000000	0.583007812500000	0.596679687500000
711	0.0917968750000000	0.301757812500000	0.300781250000000	0.583984375000000	0.596679687500000
716	0.0917968750000000	0.301757812500000	0.302734375000000	0.586914062500000	0.598632812500000
721	0.0947265625000000	0.303710937500000	0.305664062500000	0.588867187500000	0.601562500000000
726	0.0966796875000000	0.306640625000000	0.309570312500000	0.588867187500000	0.601562500000000
731	0.0986328125000000	0.306640625000000	0.310546875000000	0.589843750000000	0.601562500000000
736	0.0996093750000000	0.308593750000000	0.312500000000000	0.589843750000000	0.604492187500000
741	0.0996093750000000	0.312500000000000	0.313476562500000	0.589843750000000	0.605468750000000
746	0.0996093750000000	0.313476562500000	0.314453125000000	0.589843750000000	0.606445312500000
751	0.0996093750000000	0.313476562500000	0.316406250000000	0.589843750000000	0.606445312500000
756	0.100585937500000	0.315429687500000	0.317382812500000	0.589843750000000	0.606445312500000
761	0.103515625000000	0.317382812500000	0.317382812500000	0.590820312500000	0.607421875000000
766	0.104492187500000	0.318359375000000	0.321289062500000	0.591796875000000	0.608398437500000
771	0.107421875000000	0.320312500000000	0.321289062500000	0.592773437500000	0.610351562500000
776	0.109375000000000	0.320312500000000	0.322265625000000	0.593750000000000	0.610351562500000
781	0.111328125000000	0.321289062500000	0.324218750000000	0.594726562500000	0.610351562500000
786	0.111328125000000	0.322265625000000	0.328125000000000	0.597656250000000	0.611328125000000
791	0.112304687500000	0.326171875000000	0.328125000000000	0.597656250000000	0.612304687500000
796	0.113281250000000	0.327148437500000	0.328125000000000	0.598632812500000	0.614257812500000
801	0.118164062500000	0.330078125000000	0.329101562500000	0.598632812500000	0.615234375000000
806	0.118164062500000	0.333984375000000	0.332031250000000	0.598632812500000	0.615234375000000
811	0.119140625000000	0.336914062500000	0.332031250000000	0.599609375000000	0.616210937500000
816	0.120117187500000	0.339843750000000	0.333007812500000	0.601562500000000	0.616210937500000
821	0.122070312500000	0.339843750000000	0.333984375000000	0.601562500000000	0.617187500000000
826	0.123046875000000	0.339843750000000	0.334960937500000	0.602539062500000	0.617187500000000
831	0.124023437500000	0.340820312500000	0.334960937500000	0.603515625000000	0.617187500000000
836	0.127929687500000	0.340820312500000	0.337890625000000	0.604492187500000	0.617187500000000
841	0.128906250000000	0.343750000000000	0.342773437500000	0.605468750000000	0.618164062500000
846	0.130859375000000	0.343750000000000	0.344726562500000	0.605468750000000	0.619140625000000
851	0.130859375000000	0.345703125000000	0.346679687500000	0.605468750000000	0.620117187500000
856	0.131835937500000	0.345703125000000	0.349609375000000	0.605468750000000	0.621093750000000
861	0.131835937500000	0.346679687500000	0.353515625000000	0.606445312500000	0.623046875000000
866	0.132812500000000	0.349609375000000	0.353515625000000	0.606445312500000	0.623046875000000
871	0.137695312500000	0.353515625000000	0.355468750000000	0.607421875000000	0.624023437500000
876	0.137695312500000	0.355468750000000	0.356445312500000	0.608398437500000	0.624023437500000
881	0.138671875000000	0.356445312500000	0.358398437500000	0.609375000000000	0.625000000000000
886	0.141601562500000	0.359375000000000	0.362304687500000	0.609375000000000	0.625976562500000
891	0.143554687500000	0.360351562500000	0.365234375000000	0.610351562500000	0.625976562500000
896	0.145507812500000	0.360351562500000	0.367187500000000	0.610351562500000	0.626953125000000
901	0.149414062500000	0.362304687500000	0.369140625000000	0.612304687500000	0.626953125000000
906	0.152343750000000	0.362304687500000	0.369140625000000	0.613281250000000	0.628906250000000
911	0.156250000000000	0.362304687500000	0.370117187500000	0.613281250000000	0.628906250000000
916	0.156250000000000	0.365234375000000	0.371093750000000	0.614257812500000	0.628906250000000
921	0.157226562500000	0.367187500000000	0.373046875000000	0.614257812500000	0.628906250000000
926	0.157226562500000	0.368164062500000	0.374023437500000	0.614257812500000	0.631835937500000
931	0.158203125000000	0.368164062500000	0.375000000000000	0.614257812500000	0.631835937500000
936	0.158203125000000	0.368164062500000	0.375976562500000	0.614257812500000	0.631835937500000
941	0.159179687500000	0.368164062500000	0.375976562500000	0.614257812500000	0.631835937500000
946	0.159179687500000	0.368164062500000	0.376953125000000	0.614257812500000	0.632812500000000
951	0.161132812500000	0.369140625000000	0.377929687500000	0.614257812500000	0.632812500000000
956	0.164062500000000	0.370117187500000	0.377929687500000	0.615234375000000	0.632812500000000
961	0.164062500000000	0.372070312500000	0.377929687500000	0.615234375000000	0.632812500000000
966	0.164062500000000	0.373046875000000	0.378906250000000	0.615234375000000	0.632812500000000
971	0.166015625000000	0.374023437500000	0.380859375000000	0.616210937500000	0.632812500000000
976	0.167968750000000	0.374023437500000	0.380859375000000	0.617187500000000	0.633789062500000
981	0.169921875000000	0.377929687500000	0.381835937500000	0.620117187500000	0.633789062500000
986	0.169921875000000	0.383789062500000	0.382812500000000	0.620117187500000	0.633789062500000
991	0.171875000000000	0.383789062500000	0.383789062500000	0.621093750000000	0.633789062500000
996	0.173828125000000	0.384765625000000	0.385742187500000	0.621093750000000	0.634765625000000
1001	0.174804687500000	0.384765625000000	0.385742187500000	0.623046875000000	0.634765625000000
1006	0.177734375000000	0.384765625000000	0.387695312500000	0.623046875000000	0.634765625000000
1011	0.180664062500000	0.385742187500000	0.387695312500000	0.623046875000000	0.634765625000000
1016	0.181640625000000	0.386718750000000	0.387695312500000	0.623046875000000	0.635742187500000
1021	0.182617187500000	0.387695312500000	0.388671875000000	0.623046875000000	0.636718750000000
1026	0.182617187500000	0.388671875000000	0.389648437500000	0.625000000000000	0.636718750000000
1031	0.183593750000000	0.390625000000000	0.392578125000000	0.625000000000000	0.636718750000000
1036	0.184570312500000	0.390625000000000	0.392578125000000	0.625000000000000	0.636718750000000
1041	0.185546875000000	0.393554687500000	0.393554687500000	0.625976562500000	0.636718750000000
1046	0.185546875000000	0.393554687500000	0.394531250000000	0.625976562500000	0.636718750000000
1051	0.188476562500000	0.394531250000000	0.396484375000000	0.625976562500000	0.637695312500000
1056	0.190429687500000	0.397460937500000	0.399414062500000	0.625976562500000	0.637695312500000
1061	0.190429687500000	0.399414062500000	0.401367187500000	0.626953125000000	0.637695312500000
1066	0.192382812500000	0.401367187500000	0.402343750000000	0.627929687500000	0.637695312500000
1071	0.194335937500000	0.401367187500000	0.402343750000000	0.629882812500000	0.638671875000000
1076	0.199218750000000	0.403320312500000	0.403320312500000	0.629882812500000	0.638671875000000
1081	0.201171875000000	0.405273437500000	0.405273437500000	0.629882812500000	0.639648437500000
1086	0.203125000000000	0.406250000000000	0.405273437500000	0.629882812500000	0.639648437500000
1091	0.203125000000000	0.408203125000000	0.407226562500000	0.629882812500000	0.639648437500000
1096	0.203125000000000	0.411132812500000	0.408203125000000	0.631835937500000	0.639648437500000
1101	0.206054687500000	0.411132812500000	0.408203125000000	0.631835937500000	0.639648437500000
1106	0.206054687500000	0.413085937500000	0.410156250000000	0.631835937500000	0.639648437500000
1111	0.208007812500000	0.414062500000000	0.412109375000000	0.631835937500000	0.639648437500000
1116	0.211914062500000	0.416015625000000	0.413085937500000	0.631835937500000	0.641601562500000
1121	0.211914062500000	0.416992187500000	0.415039062500000	0.632812500000000	0.641601562500000
1126	0.212890625000000	0.417968750000000	0.416015625000000	0.632812500000000	0.641601562500000
1131	0.213867187500000	0.419921875000000	0.416015625000000	0.633789062500000	0.641601562500000
1136	0.214843750000000	0.421875000000000	0.416992187500000	0.633789062500000	0.641601562500000
1141	0.214843750000000	0.422851562500000	0.416992187500000	0.634765625000000	0.642578125000000
1146	0.215820312500000	0.424804687500000	0.417968750000000	0.634765625000000	0.642578125000000
1151	0.216796875000000	0.425781250000000	0.419921875000000	0.635742187500000	0.642578125000000
1156	0.217773437500000	0.425781250000000	0.419921875000000	0.635742187500000	0.642578125000000
1161	0.218750000000000	0.426757812500000	0.419921875000000	0.635742187500000	0.643554687500000
1166	0.219726562500000	0.427734375000000	0.420898437500000	0.636718750000000	0.643554687500000
1171	0.219726562500000	0.429687500000000	0.421875000000000	0.636718750000000	0.643554687500000
1176	0.220703125000000	0.429687500000000	0.421875000000000	0.636718750000000	0.643554687500000
1181	0.222656250000000	0.429687500000000	0.426757812500000	0.636718750000000	0.643554687500000
1186	0.224609375000000	0.429687500000000	0.426757812500000	0.636718750000000	0.643554687500000
1191	0.225585937500000	0.431640625000000	0.427734375000000	0.637695312500000	0.644531250000000
1196	0.227539062500000	0.431640625000000	0.427734375000000	0.637695312500000	0.645507812500000
1201	0.228515625000000	0.433593750000000	0.427734375000000	0.637695312500000	0.645507812500000
1206	0.228515625000000	0.433593750000000	0.428710937500000	0.637695312500000	0.645507812500000
1211	0.228515625000000	0.433593750000000	0.428710937500000	0.637695312500000	0.645507812500000
1216	0.231445312500000	0.433593750000000	0.429687500000000	0.637695312500000	0.645507812500000
1221	0.232421875000000	0.434570312500000	0.430664062500000	0.637695312500000	0.647460937500000
1226	0.234375000000000	0.434570312500000	0.431640625000000	0.637695312500000	0.647460937500000
1231	0.235351562500000	0.436523437500000	0.432617187500000	0.638671875000000	0.647460937500000
1236	0.237304687500000	0.436523437500000	0.432617187500000	0.638671875000000	0.647460937500000
1241	0.240234375000000	0.437500000000000	0.435546875000000	0.638671875000000	0.647460937500000
1246	0.241210937500000	0.438476562500000	0.435546875000000	0.639648437500000	0.647460937500000
1251	0.242187500000000	0.439453125000000	0.436523437500000	0.639648437500000	0.647460937500000
1256	0.243164062500000	0.441406250000000	0.436523437500000	0.639648437500000	0.648437500000000
1261	0.245117187500000	0.441406250000000	0.437500000000000	0.641601562500000	0.649414062500000
1266	0.249023437500000	0.443359375000000	0.440429687500000	0.642578125000000	0.649414062500000
1271	0.250976562500000	0.444335937500000	0.441406250000000	0.642578125000000	0.649414062500000
1276	0.252929687500000	0.444335937500000	0.441406250000000	0.642578125000000	0.649414062500000
1281	0.253906250000000	0.445312500000000	0.444335937500000	0.642578125000000	0.649414062500000
1286	0.253906250000000	0.445312500000000	0.444335937500000	0.642578125000000	0.649414062500000
1291	0.254882812500000	0.445312500000000	0.444335937500000	0.642578125000000	0.649414062500000
1296	0.256835937500000	0.448242187500000	0.445312500000000	0.643554687500000	0.649414062500000
1301	0.259765625000000	0.448242187500000	0.445312500000000	0.643554687500000	0.649414062500000
1306	0.261718750000000	0.449218750000000	0.447265625000000	0.643554687500000	0.650390625000000
1311	0.262695312500000	0.451171875000000	0.447265625000000	0.643554687500000	0.650390625000000
1316	0.264648437500000	0.451171875000000	0.448242187500000	0.644531250000000	0.650390625000000
1321	0.265625000000000	0.451171875000000	0.449218750000000	0.645507812500000	0.651367187500000
1326	0.266601562500000	0.452148437500000	0.452148437500000	0.645507812500000	0.651367187500000
1331	0.266601562500000	0.453125000000000	0.453125000000000	0.646484375000000	0.651367187500000
1336	0.266601562500000	0.453125000000000	0.453125000000000	0.647460937500000	0.651367187500000
1341	0.267578125000000	0.454101562500000	0.453125000000000	0.647460937500000	0.651367187500000
1346	0.267578125000000	0.455078125000000	0.456054687500000	0.647460937500000	0.651367187500000
1351	0.269531250000000	0.455078125000000	0.458007812500000	0.647460937500000	0.651367187500000
1356	0.271484375000000	0.456054687500000	0.458007812500000	0.647460937500000	0.651367187500000
1361	0.272460937500000	0.456054687500000	0.458007812500000	0.647460937500000	0.651367187500000
1366	0.273437500000000	0.456054687500000	0.458007812500000	0.647460937500000	0.651367187500000
1371	0.275390625000000	0.457031250000000	0.458007812500000	0.647460937500000	0.651367187500000
1376	0.279296875000000	0.457031250000000	0.461914062500000	0.647460937500000	0.652343750000000
1381	0.280273437500000	0.458984375000000	0.461914062500000	0.647460937500000	0.652343750000000
1386	0.280273437500000	0.460937500000000	0.462890625000000	0.648437500000000	0.652343750000000
1391	0.280273437500000	0.460937500000000	0.463867187500000	0.649414062500000	0.652343750000000
1396	0.281250000000000	0.461914062500000	0.463867187500000	0.649414062500000	0.652343750000000
1401	0.283203125000000	0.463867187500000	0.463867187500000	0.649414062500000	0.652343750000000
1406	0.285156250000000	0.463867187500000	0.463867187500000	0.649414062500000	0.652343750000000
1411	0.286132812500000	0.463867187500000	0.464843750000000	0.651367187500000	0.652343750000000
1416	0.286132812500000	0.463867187500000	0.464843750000000	0.651367187500000	0.652343750000000
1421	0.286132812500000	0.463867187500000	0.464843750000000	0.651367187500000	0.652343750000000
1426	0.287109375000000	0.464843750000000	0.465820312500000	0.651367187500000	0.652343750000000
1431	0.288085937500000	0.465820312500000	0.465820312500000	0.651367187500000	0.652343750000000
1436	0.290039062500000	0.465820312500000	0.465820312500000	0.651367187500000	0.652343750000000
1441	0.291015625000000	0.466796875000000	0.466796875000000	0.651367187500000	0.652343750000000
1446	0.291015625000000	0.466796875000000	0.466796875000000	0.651367187500000	0.652343750000000
1451	0.291015625000000	0.466796875000000	0.468750000000000	0.652343750000000	0.652343750000000
1456	0.291015625000000	0.466796875000000	0.469726562500000	0.652343750000000	0.652343750000000
1461	0.291992187500000	0.469726562500000	0.469726562500000	0.652343750000000	0.652343750000000
1466	0.292968750000000	0.469726562500000	0.472656250000000	0.652343750000000	0.652343750000000
1471	0.294921875000000	0.469726562500000	0.472656250000000	0.652343750000000	0.652343750000000
1476	0.295898437500000	0.470703125000000	0.472656250000000	0.652343750000000	0.652343750000000
1481	0.297851562500000	0.470703125000000	0.473632812500000	0.652343750000000	0.652343750000000
1486	0.299804687500000	0.470703125000000	0.474609375000000	0.652343750000000	0.652343750000000
1491	0.300781250000000	0.471679687500000	0.474609375000000	0.652343750000000	0.652343750000000
1496	0.300781250000000	0.472656250000000	0.474609375000000	0.653320312500000	0.653320312500000
1501	0.301757812500000	0.472656250000000	0.475585937500000	0.653320312500000	0.653320312500000
1506	0.301757812500000	0.472656250000000	0.476562500000000	0.654296875000000	0.653320312500000
1511	0.301757812500000	0.472656250000000	0.479492187500000	0.655273437500000	0.653320312500000
1516	0.302734375000000	0.472656250000000	0.479492187500000	0.655273437500000	0.654296875000000
1521	0.303710937500000	0.472656250000000	0.479492187500000	0.655273437500000	0.654296875000000
1526	0.304687500000000	0.472656250000000	0.481445312500000	0.655273437500000	0.654296875000000
1531	0.304687500000000	0.472656250000000	0.481445312500000	0.655273437500000	0.654296875000000
1536	0.305664062500000	0.475585937500000	0.482421875000000	0.656250000000000	0.654296875000000
1541	0.305664062500000	0.475585937500000	0.482421875000000	0.656250000000000	0.655273437500000
1546	0.306640625000000	0.476562500000000	0.483398437500000	0.656250000000000	0.655273437500000
1551	0.306640625000000	0.476562500000000	0.483398437500000	0.657226562500000	0.655273437500000
1556	0.308593750000000	0.477539062500000	0.483398437500000	0.657226562500000	0.655273437500000
1561	0.310546875000000	0.477539062500000	0.484375000000000	0.657226562500000	0.655273437500000
1566	0.311523437500000	0.478515625000000	0.484375000000000	0.657226562500000	0.655273437500000
1571	0.312500000000000	0.479492187500000	0.485351562500000	0.658203125000000	0.655273437500000
1576	0.313476562500000	0.479492187500000	0.486328125000000	0.658203125000000	0.655273437500000
1581	0.314453125000000	0.479492187500000	0.487304687500000	0.659179687500000	0.655273437500000
1586	0.314453125000000	0.480468750000000	0.487304687500000	0.659179687500000	0.655273437500000
1591	0.315429687500000	0.481445312500000	0.487304687500000	0.659179687500000	0.655273437500000
1596	0.316406250000000	0.482421875000000	0.487304687500000	0.659179687500000	0.656250000000000
1601	0.316406250000000	0.483398437500000	0.487304687500000	0.659179687500000	0.656250000000000
1606	0.316406250000000	0.483398437500000	0.487304687500000	0.660156250000000	0.657226562500000
1611	0.317382812500000	0.486328125000000	0.488281250000000	0.660156250000000	0.657226562500000
1616	0.317382812500000	0.486328125000000	0.488281250000000	0.660156250000000	0.657226562500000
1621	0.318359375000000	0.486328125000000	0.488281250000000	0.660156250000000	0.657226562500000
1626	0.318359375000000	0.487304687500000	0.489257812500000	0.661132812500000	0.657226562500000
1631	0.318359375000000	0.487304687500000	0.490234375000000	0.661132812500000	0.657226562500000
1636	0.318359375000000	0.487304687500000	0.491210937500000	0.661132812500000	0.657226562500000
1641	0.319335937500000	0.489257812500000	0.492187500000000	0.663085937500000	0.658203125000000
1646	0.320312500000000	0.489257812500000	0.495117187500000	0.663085937500000	0.658203125000000
1651	0.322265625000000	0.490234375000000	0.497070312500000	0.663085937500000	0.658203125000000
1656	0.323242187500000	0.490234375000000	0.497070312500000	0.664062500000000	0.658203125000000
1661	0.324218750000000	0.491210937500000	0.497070312500000	0.664062500000000	0.658203125000000
1666	0.326171875000000	0.491210937500000	0.497070312500000	0.664062500000000	0.658203125000000
1671	0.328125000000000	0.491210937500000	0.499023437500000	0.664062500000000	0.659179687500000
1676	0.330078125000000	0.492187500000000	0.499023437500000	0.664062500000000	0.659179687500000
1681	0.330078125000000	0.492187500000000	0.499023437500000	0.664062500000000	0.659179687500000
1686	0.331054687500000	0.492187500000000	0.500000000000000	0.664062500000000	0.659179687500000
1691	0.332031250000000	0.492187500000000	0.500000000000000	0.665039062500000	0.659179687500000
1696	0.333984375000000	0.495117187500000	0.500000000000000	0.665039062500000	0.659179687500000
1701	0.334960937500000	0.495117187500000	0.500000000000000	0.666015625000000	0.659179687500000
1706	0.336914062500000	0.495117187500000	0.500976562500000	0.666015625000000	0.659179687500000
1711	0.337890625000000	0.496093750000000	0.500976562500000	0.666015625000000	0.659179687500000
1716	0.339843750000000	0.497070312500000	0.502929687500000	0.666015625000000	0.659179687500000
1721	0.344726562500000	0.498046875000000	0.502929687500000	0.666015625000000	0.659179687500000
1726	0.344726562500000	0.500000000000000	0.503906250000000	0.666015625000000	0.659179687500000
1731	0.344726562500000	0.500976562500000	0.503906250000000	0.666015625000000	0.660156250000000
1736	0.345703125000000	0.500976562500000	0.504882812500000	0.666015625000000	0.660156250000000
1741	0.345703125000000	0.500976562500000	0.506835937500000	0.666015625000000	0.661132812500000
1746	0.346679687500000	0.502929687500000	0.506835937500000	0.666015625000000	0.661132812500000
1751	0.347656250000000	0.502929687500000	0.506835937500000	0.666015625000000	0.661132812500000
1756	0.348632812500000	0.502929687500000	0.507812500000000	0.666015625000000	0.661132812500000
1761	0.348632812500000	0.503906250000000	0.507812500000000	0.666992187500000	0.661132812500000
1766	0.351562500000000	0.503906250000000	0.507812500000000	0.666992187500000	0.661132812500000
1771	0.351562500000000	0.504882812500000	0.507812500000000	0.666992187500000	0.662109375000000
1776	0.352539062500000	0.506835937500000	0.507812500000000	0.666992187500000	0.662109375000000
1781	0.353515625000000	0.506835937500000	0.507812500000000	0.666992187500000	0.662109375000000
1786	0.353515625000000	0.508789062500000	0.508789062500000	0.666992187500000	0.662109375000000
1791	0.355468750000000	0.509765625000000	0.509765625000000	0.666992187500000	0.662109375000000
1796	0.355468750000000	0.509765625000000	0.509765625000000	0.666992187500000	0.662109375000000
1801	0.356445312500000	0.509765625000000	0.511718750000000	0.666992187500000	0.662109375000000
1806	0.357421875000000	0.509765625000000	0.512695312500000	0.666992187500000	0.662109375000000
1811	0.357421875000000	0.509765625000000	0.512695312500000	0.666992187500000	0.663085937500000
1816	0.357421875000000	0.509765625000000	0.512695312500000	0.666992187500000	0.663085937500000
1821	0.358398437500000	0.509765625000000	0.512695312500000	0.666992187500000	0.663085937500000
1826	0.359375000000000	0.509765625000000	0.512695312500000	0.666992187500000	0.663085937500000
1831	0.360351562500000	0.509765625000000	0.513671875000000	0.666992187500000	0.663085937500000
1836	0.362304687500000	0.511718750000000	0.514648437500000	0.667968750000000	0.663085937500000
1841	0.363281250000000	0.511718750000000	0.514648437500000	0.667968750000000	0.663085937500000
1846	0.364257812500000	0.512695312500000	0.514648437500000	0.667968750000000	0.663085937500000
1851	0.364257812500000	0.512695312500000	0.514648437500000	0.667968750000000	0.663085937500000
1856	0.366210937500000	0.512695312500000	0.514648437500000	0.667968750000000	0.663085937500000
1861	0.366210937500000	0.513671875000000	0.514648437500000	0.667968750000000	0.663085937500000
1866	0.367187500000000	0.513671875000000	0.514648437500000	0.667968750000000	0.664062500000000
1871	0.367187500000000	0.514648437500000	0.514648437500000	0.667968750000000	0.664062500000000
1876	0.367187500000000	0.514648437500000	0.514648437500000	0.667968750000000	0.665039062500000
1881	0.370117187500000	0.515625000000000	0.514648437500000	0.668945312500000	0.665039062500000
1886	0.370117187500000	0.516601562500000	0.514648437500000	0.668945312500000	0.665039062500000
1891	0.370117187500000	0.517578125000000	0.514648437500000	0.668945312500000	0.665039062500000
1896	0.370117187500000	0.517578125000000	0.514648437500000	0.668945312500000	0.665039062500000
1901	0.371093750000000	0.518554687500000	0.514648437500000	0.669921875000000	0.665039062500000
1906	0.372070312500000	0.518554687500000	0.515625000000000	0.669921875000000	0.666015625000000
1911	0.372070312500000	0.518554687500000	0.515625000000000	0.669921875000000	0.666015625000000
1916	0.373046875000000	0.518554687500000	0.517578125000000	0.669921875000000	0.667968750000000
1921	0.375000000000000	0.518554687500000	0.517578125000000	0.669921875000000	0.667968750000000
1926	0.375976562500000	0.518554687500000	0.517578125000000	0.669921875000000	0.667968750000000
1931	0.376953125000000	0.518554687500000	0.517578125000000	0.669921875000000	0.667968750000000
1936	0.376953125000000	0.518554687500000	0.518554687500000	0.669921875000000	0.668945312500000
1941	0.376953125000000	0.518554687500000	0.518554687500000	0.669921875000000	0.668945312500000
1946	0.377929687500000	0.518554687500000	0.519531250000000	0.669921875000000	0.668945312500000
1951	0.379882812500000	0.519531250000000	0.519531250000000	0.670898437500000	0.668945312500000
1956	0.381835937500000	0.520507812500000	0.519531250000000	0.670898437500000	0.668945312500000
1961	0.383789062500000	0.520507812500000	0.519531250000000	0.670898437500000	0.670898437500000
1966	0.383789062500000	0.520507812500000	0.519531250000000	0.670898437500000	0.670898437500000
1971	0.385742187500000	0.522460937500000	0.520507812500000	0.670898437500000	0.671875000000000
1976	0.385742187500000	0.523437500000000	0.520507812500000	0.670898437500000	0.671875000000000
1981	0.386718750000000	0.524414062500000	0.520507812500000	0.670898437500000	0.671875000000000
1986	0.386718750000000	0.525390625000000	0.522460937500000	0.671875000000000	0.672851562500000
1991	0.387695312500000	0.528320312500000	0.522460937500000	0.671875000000000	0.673828125000000
1996	0.387695312500000	0.528320312500000	0.523437500000000	0.671875000000000	0.673828125000000
2001	0.389648437500000	0.529296875000000	0.524414062500000	0.671875000000000	0.673828125000000
2006	0.390625000000000	0.529296875000000	0.524414062500000	0.671875000000000	0.673828125000000
2011	0.390625000000000	0.529296875000000	0.525390625000000	0.671875000000000	0.673828125000000
2016	0.390625000000000	0.529296875000000	0.525390625000000	0.671875000000000	0.673828125000000
2021	0.390625000000000	0.531250000000000	0.525390625000000	0.671875000000000	0.673828125000000
2026	0.390625000000000	0.531250000000000	0.525390625000000	0.671875000000000	0.673828125000000
2031	0.392578125000000	0.531250000000000	0.528320312500000	0.671875000000000	0.673828125000000
2036	0.392578125000000	0.531250000000000	0.529296875000000	0.672851562500000	0.673828125000000
2041	0.392578125000000	0.531250000000000	0.530273437500000	0.672851562500000	0.673828125000000
2046	0.393554687500000	0.531250000000000	0.531250000000000	0.673828125000000	0.673828125000000
2051	0.395507812500000	0.531250000000000	0.531250000000000	0.673828125000000	0.673828125000000
2056	0.397460937500000	0.531250000000000	0.531250000000000	0.673828125000000	0.673828125000000
2061	0.397460937500000	0.531250000000000	0.531250000000000	0.673828125000000	0.673828125000000
2066	0.399414062500000	0.531250000000000	0.531250000000000	0.674804687500000	0.673828125000000
2071	0.399414062500000	0.531250000000000	0.531250000000000	0.674804687500000	0.673828125000000
2076	0.399414062500000	0.531250000000000	0.531250000000000	0.674804687500000	0.673828125000000
2081	0.401367187500000	0.532226562500000	0.532226562500000	0.674804687500000	0.673828125000000
2086	0.402343750000000	0.532226562500000	0.532226562500000	0.674804687500000	0.673828125000000
2091	0.403320312500000	0.532226562500000	0.532226562500000	0.674804687500000	0.674804687500000
2096	0.403320312500000	0.535156250000000	0.532226562500000	0.674804687500000	0.675781250000000
2101	0.403320312500000	0.535156250000000	0.532226562500000	0.674804687500000	0.675781250000000
2106	0.404296875000000	0.536132812500000	0.532226562500000	0.674804687500000	0.676757812500000
2111	0.404296875000000	0.536132812500000	0.533203125000000	0.674804687500000	0.676757812500000
2116	0.405273437500000	0.536132812500000	0.533203125000000	0.674804687500000	0.676757812500000
2121	0.406250000000000	0.536132812500000	0.533203125000000	0.674804687500000	0.676757812500000
2126	0.407226562500000	0.537109375000000	0.534179687500000	0.674804687500000	0.676757812500000
2131	0.408203125000000	0.537109375000000	0.534179687500000	0.674804687500000	0.676757812500000
2136	0.409179687500000	0.537109375000000	0.535156250000000	0.674804687500000	0.676757812500000
2141	0.410156250000000	0.537109375000000	0.535156250000000	0.674804687500000	0.676757812500000
2146	0.410156250000000	0.537109375000000	0.536132812500000	0.674804687500000	0.676757812500000
2151	0.412109375000000	0.538085937500000	0.536132812500000	0.674804687500000	0.677734375000000
2156	0.413085937500000	0.539062500000000	0.536132812500000	0.674804687500000	0.677734375000000
2161	0.414062500000000	0.539062500000000	0.536132812500000	0.674804687500000	0.678710937500000
2166	0.415039062500000	0.539062500000000	0.537109375000000	0.674804687500000	0.678710937500000
2171	0.416015625000000	0.539062500000000	0.537109375000000	0.674804687500000	0.678710937500000
2176	0.416015625000000	0.539062500000000	0.537109375000000	0.674804687500000	0.678710937500000
2181	0.416015625000000	0.539062500000000	0.539062500000000	0.675781250000000	0.679687500000000
2186	0.416015625000000	0.539062500000000	0.539062500000000	0.675781250000000	0.679687500000000
2191	0.416015625000000	0.540039062500000	0.539062500000000	0.676757812500000	0.679687500000000
2196	0.416015625000000	0.540039062500000	0.540039062500000	0.676757812500000	0.679687500000000
2201	0.416992187500000	0.541015625000000	0.540039062500000	0.677734375000000	0.679687500000000
2206	0.416992187500000	0.541015625000000	0.540039062500000	0.677734375000000	0.679687500000000
2211	0.416992187500000	0.541015625000000	0.542968750000000	0.677734375000000	0.679687500000000
2216	0.416992187500000	0.541015625000000	0.542968750000000	0.677734375000000	0.679687500000000
2221	0.416992187500000	0.541992187500000	0.542968750000000	0.677734375000000	0.679687500000000
2226	0.416992187500000	0.542968750000000	0.542968750000000	0.677734375000000	0.679687500000000
2231	0.417968750000000	0.543945312500000	0.543945312500000	0.677734375000000	0.679687500000000
2236	0.419921875000000	0.543945312500000	0.543945312500000	0.677734375000000	0.679687500000000
2241	0.419921875000000	0.543945312500000	0.543945312500000	0.677734375000000	0.679687500000000
2246	0.419921875000000	0.543945312500000	0.543945312500000	0.677734375000000	0.679687500000000
2251	0.420898437500000	0.543945312500000	0.543945312500000	0.677734375000000	0.679687500000000
2256	0.421875000000000	0.545898437500000	0.543945312500000	0.677734375000000	0.679687500000000
2261	0.421875000000000	0.545898437500000	0.543945312500000	0.677734375000000	0.679687500000000
2266	0.421875000000000	0.545898437500000	0.544921875000000	0.677734375000000	0.679687500000000
2271	0.421875000000000	0.546875000000000	0.544921875000000	0.677734375000000	0.680664062500000
2276	0.422851562500000	0.546875000000000	0.544921875000000	0.678710937500000	0.681640625000000
2281	0.423828125000000	0.546875000000000	0.544921875000000	0.678710937500000	0.681640625000000
2286	0.423828125000000	0.546875000000000	0.544921875000000	0.678710937500000	0.681640625000000
2291	0.424804687500000	0.546875000000000	0.544921875000000	0.678710937500000	0.681640625000000
2296	0.424804687500000	0.546875000000000	0.544921875000000	0.678710937500000	0.681640625000000
2301	0.424804687500000	0.547851562500000	0.544921875000000	0.678710937500000	0.681640625000000
2306	0.424804687500000	0.548828125000000	0.544921875000000	0.678710937500000	0.681640625000000
2311	0.424804687500000	0.548828125000000	0.544921875000000	0.678710937500000	0.681640625000000
2316	0.425781250000000	0.548828125000000	0.544921875000000	0.678710937500000	0.681640625000000
2321	0.425781250000000	0.550781250000000	0.544921875000000	0.679687500000000	0.681640625000000
2326	0.426757812500000	0.550781250000000	0.545898437500000	0.679687500000000	0.681640625000000
2331	0.426757812500000	0.552734375000000	0.547851562500000	0.679687500000000	0.681640625000000
2336	0.426757812500000	0.552734375000000	0.548828125000000	0.679687500000000	0.681640625000000
2341	0.426757812500000	0.552734375000000	0.548828125000000	0.679687500000000	0.682617187500000
2346	0.426757812500000	0.552734375000000	0.548828125000000	0.679687500000000	0.682617187500000
2351	0.426757812500000	0.552734375000000	0.548828125000000	0.679687500000000	0.682617187500000
2356	0.426757812500000	0.553710937500000	0.548828125000000	0.679687500000000	0.682617187500000
2361	0.426757812500000	0.553710937500000	0.549804687500000	0.679687500000000	0.682617187500000
2366	0.426757812500000	0.555664062500000	0.549804687500000	0.679687500000000	0.682617187500000
2371	0.426757812500000	0.555664062500000	0.549804687500000	0.679687500000000	0.682617187500000
2376	0.427734375000000	0.555664062500000	0.549804687500000	0.679687500000000	0.682617187500000
2381	0.427734375000000	0.555664062500000	0.551757812500000	0.679687500000000	0.682617187500000
2386	0.428710937500000	0.556640625000000	0.551757812500000	0.679687500000000	0.682617187500000
2391	0.430664062500000	0.557617187500000	0.552734375000000	0.679687500000000	0.682617187500000
2396	0.430664062500000	0.557617187500000	0.552734375000000	0.680664062500000	0.682617187500000
2401	0.430664062500000	0.557617187500000	0.552734375000000	0.680664062500000	0.682617187500000
2406	0.430664062500000	0.557617187500000	0.552734375000000	0.680664062500000	0.682617187500000
2411	0.430664062500000	0.558593750000000	0.554687500000000	0.680664062500000	0.682617187500000
2416	0.431640625000000	0.558593750000000	0.554687500000000	0.680664062500000	0.682617187500000
2421	0.434570312500000	0.559570312500000	0.554687500000000	0.680664062500000	0.683593750000000
2426	0.434570312500000	0.559570312500000	0.554687500000000	0.680664062500000	0.683593750000000
2431	0.434570312500000	0.559570312500000	0.555664062500000	0.680664062500000	0.683593750000000
2436	0.435546875000000	0.559570312500000	0.555664062500000	0.680664062500000	0.683593750000000
2441	0.436523437500000	0.559570312500000	0.557617187500000	0.680664062500000	0.683593750000000
2446	0.436523437500000	0.559570312500000	0.557617187500000	0.680664062500000	0.683593750000000
2451	0.437500000000000	0.559570312500000	0.558593750000000	0.680664062500000	0.683593750000000
2456	0.437500000000000	0.559570312500000	0.558593750000000	0.680664062500000	0.683593750000000
2461	0.437500000000000	0.559570312500000	0.559570312500000	0.680664062500000	0.683593750000000
2466	0.437500000000000	0.560546875000000	0.560546875000000	0.680664062500000	0.683593750000000
2471	0.438476562500000	0.560546875000000	0.560546875000000	0.680664062500000	0.683593750000000
2476	0.438476562500000	0.560546875000000	0.561523437500000	0.680664062500000	0.683593750000000
2481	0.438476562500000	0.560546875000000	0.561523437500000	0.680664062500000	0.683593750000000
2486	0.438476562500000	0.560546875000000	0.562500000000000	0.680664062500000	0.683593750000000
2491	0.440429687500000	0.561523437500000	0.563476562500000	0.680664062500000	0.683593750000000
2496	0.441406250000000	0.561523437500000	0.563476562500000	0.680664062500000	0.683593750000000
2501	0.441406250000000	0.561523437500000	0.563476562500000	0.680664062500000	0.683593750000000
2506	0.441406250000000	0.562500000000000	0.563476562500000	0.680664062500000	0.683593750000000
2511	0.442382812500000	0.562500000000000	0.564453125000000	0.680664062500000	0.683593750000000
2516	0.442382812500000	0.562500000000000	0.564453125000000	0.680664062500000	0.684570312500000
2521	0.443359375000000	0.562500000000000	0.564453125000000	0.680664062500000	0.684570312500000
2526	0.444335937500000	0.562500000000000	0.565429687500000	0.680664062500000	0.684570312500000
2531	0.444335937500000	0.562500000000000	0.565429687500000	0.680664062500000	0.684570312500000
2536	0.444335937500000	0.562500000000000	0.565429687500000	0.680664062500000	0.684570312500000
2541	0.445312500000000	0.562500000000000	0.566406250000000	0.680664062500000	0.684570312500000
2546	0.445312500000000	0.562500000000000	0.566406250000000	0.680664062500000	0.684570312500000
2551	0.446289062500000	0.563476562500000	0.566406250000000	0.680664062500000	0.684570312500000
2556	0.446289062500000	0.563476562500000	0.566406250000000	0.680664062500000	0.684570312500000
2561	0.449218750000000	0.563476562500000	0.566406250000000	0.680664062500000	0.684570312500000
2566	0.450195312500000	0.563476562500000	0.566406250000000	0.680664062500000	0.684570312500000
2571	0.450195312500000	0.563476562500000	0.567382812500000	0.680664062500000	0.684570312500000
2576	0.450195312500000	0.564453125000000	0.567382812500000	0.680664062500000	0.685546875000000
2581	0.451171875000000	0.564453125000000	0.567382812500000	0.680664062500000	0.685546875000000
2586	0.451171875000000	0.564453125000000	0.568359375000000	0.680664062500000	0.685546875000000
2591	0.452148437500000	0.564453125000000	0.568359375000000	0.680664062500000	0.685546875000000
2596	0.452148437500000	0.564453125000000	0.568359375000000	0.680664062500000	0.685546875000000
2601	0.454101562500000	0.564453125000000	0.568359375000000	0.681640625000000	0.685546875000000
2606	0.454101562500000	0.564453125000000	0.568359375000000	0.681640625000000	0.686523437500000
2611	0.454101562500000	0.564453125000000	0.568359375000000	0.681640625000000	0.686523437500000
2616	0.454101562500000	0.564453125000000	0.568359375000000	0.681640625000000	0.686523437500000
2621	0.454101562500000	0.564453125000000	0.568359375000000	0.681640625000000	0.686523437500000
2626	0.454101562500000	0.565429687500000	0.569335937500000	0.681640625000000	0.686523437500000
2631	0.455078125000000	0.565429687500000	0.569335937500000	0.682617187500000	0.686523437500000
2636	0.455078125000000	0.565429687500000	0.569335937500000	0.682617187500000	0.686523437500000
2641	0.456054687500000	0.565429687500000	0.569335937500000	0.682617187500000	0.686523437500000
2646	0.457031250000000	0.565429687500000	0.569335937500000	0.682617187500000	0.686523437500000
2651	0.458007812500000	0.566406250000000	0.570312500000000	0.682617187500000	0.686523437500000
2656	0.458007812500000	0.566406250000000	0.570312500000000	0.682617187500000	0.686523437500000
2661	0.458007812500000	0.566406250000000	0.570312500000000	0.683593750000000	0.686523437500000
2666	0.458984375000000	0.566406250000000	0.571289062500000	0.683593750000000	0.686523437500000
2671	0.458984375000000	0.566406250000000	0.571289062500000	0.683593750000000	0.686523437500000
2676	0.458984375000000	0.566406250000000	0.571289062500000	0.684570312500000	0.687500000000000
2681	0.458984375000000	0.566406250000000	0.571289062500000	0.684570312500000	0.687500000000000
2686	0.459960937500000	0.566406250000000	0.573242187500000	0.684570312500000	0.687500000000000
2691	0.459960937500000	0.567382812500000	0.573242187500000	0.685546875000000	0.687500000000000
2696	0.460937500000000	0.567382812500000	0.573242187500000	0.685546875000000	0.687500000000000
2701	0.462890625000000	0.567382812500000	0.573242187500000	0.685546875000000	0.687500000000000
2706	0.462890625000000	0.567382812500000	0.573242187500000	0.685546875000000	0.687500000000000
2711	0.462890625000000	0.567382812500000	0.573242187500000	0.685546875000000	0.687500000000000
2716	0.462890625000000	0.568359375000000	0.573242187500000	0.685546875000000	0.687500000000000
2721	0.462890625000000	0.568359375000000	0.573242187500000	0.685546875000000	0.687500000000000
2726	0.463867187500000	0.568359375000000	0.573242187500000	0.685546875000000	0.687500000000000
2731	0.463867187500000	0.568359375000000	0.573242187500000	0.685546875000000	0.687500000000000
2736	0.463867187500000	0.568359375000000	0.573242187500000	0.685546875000000	0.687500000000000
2741	0.463867187500000	0.569335937500000	0.573242187500000	0.685546875000000	0.687500000000000
2746	0.463867187500000	0.570312500000000	0.573242187500000	0.685546875000000	0.687500000000000
2751	0.463867187500000	0.571289062500000	0.573242187500000	0.685546875000000	0.687500000000000
2756	0.464843750000000	0.571289062500000	0.573242187500000	0.685546875000000	0.687500000000000
2761	0.464843750000000	0.571289062500000	0.573242187500000	0.685546875000000	0.687500000000000
2766	0.464843750000000	0.572265625000000	0.573242187500000	0.685546875000000	0.687500000000000
2771	0.465820312500000	0.572265625000000	0.573242187500000	0.685546875000000	0.687500000000000
2776	0.465820312500000	0.572265625000000	0.573242187500000	0.685546875000000	0.687500000000000
2781	0.465820312500000	0.572265625000000	0.573242187500000	0.686523437500000	0.687500000000000
2786	0.465820312500000	0.572265625000000	0.573242187500000	0.686523437500000	0.687500000000000
2791	0.465820312500000	0.573242187500000	0.573242187500000	0.686523437500000	0.687500000000000
2796	0.466796875000000	0.573242187500000	0.574218750000000	0.687500000000000	0.687500000000000
2801	0.466796875000000	0.574218750000000	0.574218750000000	0.688476562500000	0.687500000000000
2806	0.466796875000000	0.575195312500000	0.574218750000000	0.688476562500000	0.687500000000000
2811	0.467773437500000	0.575195312500000	0.574218750000000	0.688476562500000	0.687500000000000
2816	0.467773437500000	0.575195312500000	0.575195312500000	0.688476562500000	0.687500000000000
2821	0.467773437500000	0.576171875000000	0.575195312500000	0.688476562500000	0.687500000000000
2826	0.467773437500000	0.576171875000000	0.575195312500000	0.688476562500000	0.687500000000000
2831	0.468750000000000	0.576171875000000	0.575195312500000	0.688476562500000	0.687500000000000
2836	0.468750000000000	0.576171875000000	0.575195312500000	0.688476562500000	0.687500000000000
2841	0.468750000000000	0.576171875000000	0.575195312500000	0.689453125000000	0.687500000000000
2846	0.468750000000000	0.576171875000000	0.575195312500000	0.689453125000000	0.687500000000000
2851	0.470703125000000	0.576171875000000	0.575195312500000	0.689453125000000	0.687500000000000
2856	0.470703125000000	0.577148437500000	0.577148437500000	0.690429687500000	0.687500000000000
2861	0.471679687500000	0.577148437500000	0.577148437500000	0.690429687500000	0.687500000000000
2866	0.471679687500000	0.577148437500000	0.577148437500000	0.690429687500000	0.687500000000000
2871	0.471679687500000	0.577148437500000	0.577148437500000	0.690429687500000	0.687500000000000
2876	0.471679687500000	0.577148437500000	0.578125000000000	0.690429687500000	0.687500000000000
2881	0.471679687500000	0.577148437500000	0.578125000000000	0.690429687500000	0.687500000000000
2886	0.471679687500000	0.577148437500000	0.578125000000000	0.690429687500000	0.687500000000000
2891	0.474609375000000	0.578125000000000	0.578125000000000	0.690429687500000	0.687500000000000
2896	0.474609375000000	0.578125000000000	0.578125000000000	0.690429687500000	0.687500000000000
2901	0.474609375000000	0.578125000000000	0.578125000000000	0.690429687500000	0.687500000000000
2906	0.474609375000000	0.578125000000000	0.578125000000000	0.690429687500000	0.687500000000000
2911	0.474609375000000	0.578125000000000	0.579101562500000	0.690429687500000	0.687500000000000
2916	0.474609375000000	0.579101562500000	0.579101562500000	0.690429687500000	0.687500000000000
2921	0.474609375000000	0.580078125000000	0.581054687500000	0.690429687500000	0.687500000000000
2926	0.474609375000000	0.581054687500000	0.582031250000000	0.690429687500000	0.687500000000000
2931	0.474609375000000	0.581054687500000	0.582031250000000	0.690429687500000	0.688476562500000
2936	0.474609375000000	0.581054687500000	0.582031250000000	0.690429687500000	0.688476562500000
2941	0.474609375000000	0.581054687500000	0.582031250000000	0.690429687500000	0.688476562500000
2946	0.475585937500000	0.581054687500000	0.582031250000000	0.690429687500000	0.688476562500000
2951	0.477539062500000	0.581054687500000	0.582031250000000	0.690429687500000	0.688476562500000
2956	0.478515625000000	0.581054687500000	0.582031250000000	0.690429687500000	0.689453125000000
2961	0.478515625000000	0.581054687500000	0.582031250000000	0.690429687500000	0.689453125000000
2966	0.478515625000000	0.581054687500000	0.582031250000000	0.690429687500000	0.689453125000000
2971	0.479492187500000	0.581054687500000	0.582031250000000	0.690429687500000	0.689453125000000
2976	0.479492187500000	0.581054687500000	0.583007812500000	0.690429687500000	0.689453125000000
2981	0.479492187500000	0.581054687500000	0.583984375000000	0.690429687500000	0.689453125000000
2986	0.479492187500000	0.581054687500000	0.583984375000000	0.690429687500000	0.689453125000000
2991	0.480468750000000	0.581054687500000	0.583984375000000	0.690429687500000	0.689453125000000
2996	0.480468750000000	0.581054687500000	0.583984375000000	0.691406250000000	0.689453125000000
3001	0.480468750000000	0.581054687500000	0.584960937500000	0.691406250000000	0.689453125000000
3006	0.480468750000000	0.581054687500000	0.584960937500000	0.691406250000000	0.689453125000000
3011	0.480468750000000	0.581054687500000	0.584960937500000	0.691406250000000	0.689453125000000
3016	0.480468750000000	0.582031250000000	0.584960937500000	0.691406250000000	0.689453125000000
3021	0.480468750000000	0.583007812500000	0.584960937500000	0.691406250000000	0.689453125000000
3026	0.481445312500000	0.583984375000000	0.584960937500000	0.692382812500000	0.689453125000000
3031	0.481445312500000	0.583984375000000	0.584960937500000	0.692382812500000	0.689453125000000
3036	0.481445312500000	0.583984375000000	0.584960937500000	0.692382812500000	0.689453125000000
3041	0.481445312500000	0.584960937500000	0.584960937500000	0.693359375000000	0.689453125000000
3046	0.482421875000000	0.584960937500000	0.584960937500000	0.693359375000000	0.689453125000000
3051	0.482421875000000	0.584960937500000	0.584960937500000	0.693359375000000	0.689453125000000
3056	0.482421875000000	0.585937500000000	0.584960937500000	0.693359375000000	0.689453125000000
3061	0.482421875000000	0.585937500000000	0.584960937500000	0.693359375000000	0.689453125000000
3066	0.482421875000000	0.586914062500000	0.584960937500000	0.693359375000000	0.689453125000000
3071	0.482421875000000	0.586914062500000	0.584960937500000	0.693359375000000	0.689453125000000
3076	0.483398437500000	0.586914062500000	0.584960937500000	0.693359375000000	0.689453125000000
3081	0.484375000000000	0.586914062500000	0.585937500000000	0.693359375000000	0.689453125000000
3086	0.485351562500000	0.586914062500000	0.585937500000000	0.693359375000000	0.690429687500000
3091	0.485351562500000	0.587890625000000	0.585937500000000	0.694335937500000	0.690429687500000
3096	0.486328125000000	0.587890625000000	0.585937500000000	0.694335937500000	0.690429687500000
3101	0.486328125000000	0.587890625000000	0.585937500000000	0.694335937500000	0.690429687500000
3106	0.486328125000000	0.587890625000000	0.585937500000000	0.694335937500000	0.690429687500000
3111	0.486328125000000	0.587890625000000	0.585937500000000	0.694335937500000	0.690429687500000
3116	0.486328125000000	0.587890625000000	0.585937500000000	0.694335937500000	0.690429687500000
3121	0.486328125000000	0.587890625000000	0.585937500000000	0.695312500000000	0.690429687500000
3126	0.486328125000000	0.587890625000000	0.585937500000000	0.695312500000000	0.690429687500000
3131	0.486328125000000	0.588867187500000	0.585937500000000	0.695312500000000	0.690429687500000
3136	0.486328125000000	0.588867187500000	0.586914062500000	0.695312500000000	0.690429687500000
3141	0.486328125000000	0.588867187500000	0.586914062500000	0.695312500000000	0.690429687500000
3146	0.486328125000000	0.588867187500000	0.586914062500000	0.695312500000000	0.690429687500000
3151	0.487304687500000	0.588867187500000	0.586914062500000	0.696289062500000	0.690429687500000
3156	0.489257812500000	0.588867187500000	0.586914062500000	0.696289062500000	0.690429687500000
3161	0.489257812500000	0.588867187500000	0.586914062500000	0.696289062500000	0.690429687500000
3166	0.489257812500000	0.588867187500000	0.586914062500000	0.697265625000000	0.690429687500000
3171	0.489257812500000	0.588867187500000	0.586914062500000	0.697265625000000	0.690429687500000
3176	0.490234375000000	0.589843750000000	0.586914062500000	0.697265625000000	0.692382812500000
3181	0.490234375000000	0.589843750000000	0.586914062500000	0.697265625000000	0.692382812500000
3186	0.491210937500000	0.589843750000000	0.586914062500000	0.697265625000000	0.692382812500000
3191	0.491210937500000	0.589843750000000	0.586914062500000	0.697265625000000	0.692382812500000
3196	0.492187500000000	0.589843750000000	0.587890625000000	0.697265625000000	0.692382812500000
3201	0.493164062500000	0.589843750000000	0.587890625000000	0.697265625000000	0.693359375000000
3206	0.493164062500000	0.589843750000000	0.587890625000000	0.697265625000000	0.693359375000000
3211	0.493164062500000	0.589843750000000	0.587890625000000	0.697265625000000	0.693359375000000
3216	0.493164062500000	0.590820312500000	0.587890625000000	0.697265625000000	0.693359375000000
3221	0.493164062500000	0.591796875000000	0.587890625000000	0.698242187500000	0.693359375000000
3226	0.494140625000000	0.591796875000000	0.587890625000000	0.698242187500000	0.693359375000000
3231	0.494140625000000	0.591796875000000	0.587890625000000	0.699218750000000	0.693359375000000
3236	0.494140625000000	0.591796875000000	0.587890625000000	0.699218750000000	0.693359375000000
3241	0.494140625000000	0.591796875000000	0.588867187500000	0.699218750000000	0.693359375000000
3246	0.494140625000000	0.592773437500000	0.588867187500000	0.699218750000000	0.694335937500000
3251	0.494140625000000	0.592773437500000	0.589843750000000	0.699218750000000	0.694335937500000
3256	0.494140625000000	0.592773437500000	0.589843750000000	0.699218750000000	0.694335937500000
3261	0.495117187500000	0.593750000000000	0.589843750000000	0.699218750000000	0.694335937500000
3266	0.495117187500000	0.594726562500000	0.590820312500000	0.699218750000000	0.694335937500000
3271	0.495117187500000	0.594726562500000	0.590820312500000	0.699218750000000	0.694335937500000
3276	0.495117187500000	0.595703125000000	0.590820312500000	0.700195312500000	0.694335937500000
3281	0.495117187500000	0.595703125000000	0.590820312500000	0.700195312500000	0.694335937500000
3286	0.495117187500000	0.595703125000000	0.590820312500000	0.700195312500000	0.694335937500000
3291	0.495117187500000	0.595703125000000	0.590820312500000	0.700195312500000	0.694335937500000
3296	0.495117187500000	0.596679687500000	0.590820312500000	0.701171875000000	0.694335937500000
3301	0.495117187500000	0.596679687500000	0.590820312500000	0.701171875000000	0.694335937500000
3306	0.495117187500000	0.596679687500000	0.590820312500000	0.701171875000000	0.694335937500000
3311	0.495117187500000	0.596679687500000	0.590820312500000	0.701171875000000	0.694335937500000
3316	0.495117187500000	0.597656250000000	0.590820312500000	0.701171875000000	0.694335937500000
3321	0.495117187500000	0.597656250000000	0.590820312500000	0.701171875000000	0.694335937500000
3326	0.495117187500000	0.597656250000000	0.590820312500000	0.702148437500000	0.694335937500000
3331	0.495117187500000	0.597656250000000	0.590820312500000	0.702148437500000	0.695312500000000
3336	0.495117187500000	0.598632812500000	0.590820312500000	0.702148437500000	0.695312500000000
3341	0.496093750000000	0.598632812500000	0.590820312500000	0.703125000000000	0.695312500000000
3346	0.498046875000000	0.599609375000000	0.590820312500000	0.704101562500000	0.695312500000000
3351	0.498046875000000	0.599609375000000	0.590820312500000	0.704101562500000	0.696289062500000
3356	0.498046875000000	0.599609375000000	0.590820312500000	0.704101562500000	0.696289062500000
3361	0.499023437500000	0.599609375000000	0.590820312500000	0.704101562500000	0.696289062500000
3366	0.499023437500000	0.599609375000000	0.590820312500000	0.704101562500000	0.697265625000000
3371	0.499023437500000	0.599609375000000	0.590820312500000	0.705078125000000	0.697265625000000
3376	0.499023437500000	0.599609375000000	0.590820312500000	0.705078125000000	0.697265625000000
3381	0.499023437500000	0.599609375000000	0.591796875000000	0.706054687500000	0.697265625000000
3386	0.499023437500000	0.599609375000000	0.591796875000000	0.706054687500000	0.699218750000000
3391	0.499023437500000	0.599609375000000	0.591796875000000	0.707031250000000	0.699218750000000
3396	0.499023437500000	0.599609375000000	0.591796875000000	0.707031250000000	0.699218750000000
3401	0.499023437500000	0.599609375000000	0.591796875000000	0.707031250000000	0.699218750000000
3406	0.499023437500000	0.599609375000000	0.591796875000000	0.707031250000000	0.699218750000000
3411	0.499023437500000	0.599609375000000	0.591796875000000	0.707031250000000	0.699218750000000
3416	0.499023437500000	0.599609375000000	0.591796875000000	0.707031250000000	0.699218750000000
3421	0.499023437500000	0.599609375000000	0.591796875000000	0.707031250000000	0.699218750000000
3426	0.499023437500000	0.599609375000000	0.591796875000000	0.707031250000000	0.699218750000000
3431	0.499023437500000	0.599609375000000	0.591796875000000	0.708007812500000	0.699218750000000
3436	0.499023437500000	0.599609375000000	0.591796875000000	0.708007812500000	0.699218750000000
3441	0.499023437500000	0.599609375000000	0.591796875000000	0.708007812500000	0.699218750000000
3446	0.499023437500000	0.599609375000000	0.591796875000000	0.708007812500000	0.699218750000000
3451	0.500000000000000	0.599609375000000	0.591796875000000	0.708007812500000	0.699218750000000
3456	0.500000000000000	0.599609375000000	0.591796875000000	0.708984375000000	0.699218750000000
3461	0.500000000000000	0.599609375000000	0.591796875000000	0.708984375000000	0.699218750000000
3466	0.501953125000000	0.599609375000000	0.592773437500000	0.708984375000000	0.699218750000000
3471	0.501953125000000	0.600585937500000	0.592773437500000	0.708984375000000	0.699218750000000
3476	0.501953125000000	0.600585937500000	0.592773437500000	0.708984375000000	0.699218750000000
3481	0.502929687500000	0.600585937500000	0.592773437500000	0.708984375000000	0.699218750000000
3486	0.503906250000000	0.600585937500000	0.592773437500000	0.708984375000000	0.699218750000000
3491	0.503906250000000	0.600585937500000	0.592773437500000	0.708984375000000	0.700195312500000
3496	0.503906250000000	0.600585937500000	0.592773437500000	0.708984375000000	0.700195312500000
3501	0.503906250000000	0.600585937500000	0.592773437500000	0.708984375000000	0.700195312500000
3506	0.503906250000000	0.600585937500000	0.593750000000000	0.708984375000000	0.700195312500000
3511	0.503906250000000	0.600585937500000	0.593750000000000	0.709960937500000	0.700195312500000
3516	0.504882812500000	0.601562500000000	0.593750000000000	0.709960937500000	0.700195312500000
3521	0.504882812500000	0.602539062500000	0.593750000000000	0.709960937500000	0.700195312500000
3526	0.504882812500000	0.602539062500000	0.594726562500000	0.709960937500000	0.700195312500000
3531	0.504882812500000	0.602539062500000	0.594726562500000	0.709960937500000	0.700195312500000
3536	0.504882812500000	0.602539062500000	0.594726562500000	0.709960937500000	0.700195312500000
3541	0.505859375000000	0.602539062500000	0.594726562500000	0.709960937500000	0.700195312500000
3546	0.505859375000000	0.603515625000000	0.594726562500000	0.709960937500000	0.700195312500000
3551	0.505859375000000	0.603515625000000	0.594726562500000	0.709960937500000	0.700195312500000
3556	0.505859375000000	0.604492187500000	0.595703125000000	0.709960937500000	0.700195312500000
3561	0.505859375000000	0.604492187500000	0.595703125000000	0.709960937500000	0.700195312500000
3566	0.505859375000000	0.604492187500000	0.595703125000000	0.709960937500000	0.700195312500000
3571	0.505859375000000	0.604492187500000	0.596679687500000	0.709960937500000	0.700195312500000
3576	0.505859375000000	0.604492187500000	0.596679687500000	0.709960937500000	0.700195312500000
3581	0.505859375000000	0.604492187500000	0.597656250000000	0.709960937500000	0.701171875000000
3586	0.505859375000000	0.604492187500000	0.597656250000000	0.709960937500000	0.701171875000000
3591	0.506835937500000	0.604492187500000	0.597656250000000	0.709960937500000	0.701171875000000
3596	0.506835937500000	0.604492187500000	0.597656250000000	0.709960937500000	0.701171875000000
3601	0.506835937500000	0.604492187500000	0.599609375000000	0.709960937500000	0.701171875000000
3606	0.506835937500000	0.605468750000000	0.600585937500000	0.709960937500000	0.701171875000000
3611	0.506835937500000	0.605468750000000	0.600585937500000	0.709960937500000	0.701171875000000
3616	0.506835937500000	0.605468750000000	0.601562500000000	0.709960937500000	0.701171875000000
3621	0.506835937500000	0.606445312500000	0.601562500000000	0.709960937500000	0.701171875000000
3626	0.506835937500000	0.606445312500000	0.602539062500000	0.710937500000000	0.701171875000000
3631	0.506835937500000	0.607421875000000	0.602539062500000	0.710937500000000	0.701171875000000
3636	0.506835937500000	0.607421875000000	0.602539062500000	0.710937500000000	0.701171875000000
3641	0.506835937500000	0.607421875000000	0.602539062500000	0.710937500000000	0.701171875000000
3646	0.506835937500000	0.607421875000000	0.602539062500000	0.711914062500000	0.701171875000000
3651	0.506835937500000	0.607421875000000	0.602539062500000	0.711914062500000	0.701171875000000
3656	0.507812500000000	0.609375000000000	0.602539062500000	0.711914062500000	0.701171875000000
3661	0.507812500000000	0.609375000000000	0.602539062500000	0.711914062500000	0.701171875000000
3666	0.507812500000000	0.609375000000000	0.602539062500000	0.711914062500000	0.701171875000000
3671	0.508789062500000	0.609375000000000	0.603515625000000	0.711914062500000	0.701171875000000
3676	0.508789062500000	0.609375000000000	0.603515625000000	0.711914062500000	0.702148437500000
3681	0.509765625000000	0.609375000000000	0.603515625000000	0.711914062500000	0.702148437500000
3686	0.509765625000000	0.609375000000000	0.603515625000000	0.711914062500000	0.702148437500000
3691	0.509765625000000	0.609375000000000	0.603515625000000	0.711914062500000	0.702148437500000
3696	0.509765625000000	0.609375000000000	0.603515625000000	0.711914062500000	0.702148437500000
3701	0.509765625000000	0.609375000000000	0.603515625000000	0.711914062500000	0.703125000000000
3706	0.509765625000000	0.609375000000000	0.603515625000000	0.711914062500000	0.703125000000000
3711	0.509765625000000	0.610351562500000	0.604492187500000	0.711914062500000	0.703125000000000
3716	0.509765625000000	0.610351562500000	0.604492187500000	0.711914062500000	0.703125000000000
3721	0.509765625000000	0.611328125000000	0.604492187500000	0.711914062500000	0.703125000000000
3726	0.510742187500000	0.611328125000000	0.604492187500000	0.711914062500000	0.703125000000000
3731	0.510742187500000	0.611328125000000	0.604492187500000	0.711914062500000	0.703125000000000
3736	0.510742187500000	0.611328125000000	0.604492187500000	0.711914062500000	0.703125000000000
3741	0.510742187500000	0.611328125000000	0.606445312500000	0.711914062500000	0.703125000000000
3746	0.510742187500000	0.611328125000000	0.606445312500000	0.711914062500000	0.703125000000000
3751	0.511718750000000	0.612304687500000	0.606445312500000	0.711914062500000	0.703125000000000
3756	0.511718750000000	0.612304687500000	0.606445312500000	0.711914062500000	0.703125000000000
3761	0.511718750000000	0.612304687500000	0.606445312500000	0.711914062500000	0.703125000000000
3766	0.511718750000000	0.612304687500000	0.606445312500000	0.711914062500000	0.703125000000000
3771	0.511718750000000	0.612304687500000	0.606445312500000	0.711914062500000	0.704101562500000
3776	0.511718750000000	0.612304687500000	0.606445312500000	0.711914062500000	0.704101562500000
3781	0.511718750000000	0.612304687500000	0.606445312500000	0.711914062500000	0.704101562500000
3786	0.511718750000000	0.613281250000000	0.606445312500000	0.711914062500000	0.704101562500000
3791	0.511718750000000	0.613281250000000	0.606445312500000	0.711914062500000	0.704101562500000
3796	0.512695312500000	0.613281250000000	0.607421875000000	0.711914062500000	0.704101562500000
3801	0.512695312500000	0.613281250000000	0.607421875000000	0.711914062500000	0.704101562500000
3806	0.512695312500000	0.613281250000000	0.607421875000000	0.711914062500000	0.704101562500000
3811	0.513671875000000	0.614257812500000	0.607421875000000	0.711914062500000	0.704101562500000
3816	0.514648437500000	0.614257812500000	0.607421875000000	0.711914062500000	0.704101562500000
3821	0.515625000000000	0.614257812500000	0.607421875000000	0.711914062500000	0.704101562500000
3826	0.515625000000000	0.614257812500000	0.607421875000000	0.711914062500000	0.704101562500000
3831	0.515625000000000	0.615234375000000	0.607421875000000	0.711914062500000	0.704101562500000
3836	0.515625000000000	0.615234375000000	0.607421875000000	0.712890625000000	0.704101562500000
3841	0.515625000000000	0.615234375000000	0.607421875000000	0.712890625000000	0.704101562500000
3846	0.515625000000000	0.616210937500000	0.608398437500000	0.712890625000000	0.704101562500000
3851	0.515625000000000	0.616210937500000	0.608398437500000	0.712890625000000	0.704101562500000
3856	0.515625000000000	0.616210937500000	0.608398437500000	0.712890625000000	0.704101562500000
3861	0.516601562500000	0.616210937500000	0.608398437500000	0.712890625000000	0.704101562500000
3866	0.516601562500000	0.616210937500000	0.608398437500000	0.712890625000000	0.704101562500000
3871	0.517578125000000	0.617187500000000	0.608398437500000	0.712890625000000	0.705078125000000
3876	0.517578125000000	0.617187500000000	0.608398437500000	0.712890625000000	0.705078125000000
3881	0.517578125000000	0.617187500000000	0.608398437500000	0.712890625000000	0.705078125000000
3886	0.518554687500000	0.618164062500000	0.608398437500000	0.712890625000000	0.705078125000000
3891	0.519531250000000	0.618164062500000	0.608398437500000	0.713867187500000	0.707031250000000
3896	0.519531250000000	0.618164062500000	0.608398437500000	0.713867187500000	0.707031250000000
3901	0.519531250000000	0.618164062500000	0.608398437500000	0.713867187500000	0.707031250000000
3906	0.519531250000000	0.618164062500000	0.608398437500000	0.714843750000000	0.707031250000000
3911	0.519531250000000	0.618164062500000	0.608398437500000	0.714843750000000	0.707031250000000
3916	0.520507812500000	0.618164062500000	0.608398437500000	0.714843750000000	0.707031250000000
3921	0.520507812500000	0.618164062500000	0.609375000000000	0.714843750000000	0.707031250000000
3926	0.520507812500000	0.618164062500000	0.609375000000000	0.714843750000000	0.707031250000000
3931	0.521484375000000	0.618164062500000	0.609375000000000	0.715820312500000	0.707031250000000
3936	0.521484375000000	0.618164062500000	0.609375000000000	0.715820312500000	0.707031250000000
3941	0.521484375000000	0.619140625000000	0.610351562500000	0.715820312500000	0.707031250000000
3946	0.521484375000000	0.619140625000000	0.610351562500000	0.715820312500000	0.707031250000000
3951	0.521484375000000	0.619140625000000	0.610351562500000	0.715820312500000	0.707031250000000
3956	0.521484375000000	0.619140625000000	0.610351562500000	0.715820312500000	0.707031250000000
3961	0.521484375000000	0.619140625000000	0.610351562500000	0.715820312500000	0.707031250000000
3966	0.521484375000000	0.619140625000000	0.610351562500000	0.715820312500000	0.707031250000000
3971	0.521484375000000	0.619140625000000	0.610351562500000	0.715820312500000	0.707031250000000
3976	0.521484375000000	0.619140625000000	0.610351562500000	0.715820312500000	0.707031250000000
3981	0.522460937500000	0.619140625000000	0.610351562500000	0.715820312500000	0.707031250000000
3986	0.522460937500000	0.619140625000000	0.610351562500000	0.715820312500000	0.707031250000000
3991	0.522460937500000	0.620117187500000	0.610351562500000	0.715820312500000	0.707031250000000
3996	0.522460937500000	0.620117187500000	0.610351562500000	0.715820312500000	0.707031250000000
4001	0.522460937500000	0.620117187500000	0.610351562500000	0.715820312500000	0.707031250000000
4006	0.523437500000000	0.620117187500000	0.610351562500000	0.715820312500000	0.707031250000000
4011	0.523437500000000	0.620117187500000	0.610351562500000	0.715820312500000	0.707031250000000
4016	0.523437500000000	0.620117187500000	0.610351562500000	0.715820312500000	0.708007812500000
4021	0.523437500000000	0.620117187500000	0.610351562500000	0.715820312500000	0.708007812500000
4026	0.523437500000000	0.620117187500000	0.610351562500000	0.715820312500000	0.708007812500000
4031	0.523437500000000	0.620117187500000	0.610351562500000	0.715820312500000	0.708007812500000
4036	0.524414062500000	0.620117187500000	0.610351562500000	0.715820312500000	0.708007812500000
4041	0.524414062500000	0.620117187500000	0.611328125000000	0.715820312500000	0.708007812500000
4046	0.524414062500000	0.620117187500000	0.611328125000000	0.715820312500000	0.707031250000000
4051	0.524414062500000	0.620117187500000	0.611328125000000	0.715820312500000	0.707031250000000
4056	0.524414062500000	0.620117187500000	0.612304687500000	0.715820312500000	0.707031250000000
4061	0.524414062500000	0.620117187500000	0.612304687500000	0.715820312500000	0.708007812500000
4066	0.526367187500000	0.620117187500000	0.613281250000000	0.715820312500000	0.708007812500000
4071	0.526367187500000	0.620117187500000	0.613281250000000	0.716796875000000	0.708007812500000
4076	0.526367187500000	0.620117187500000	0.613281250000000	0.716796875000000	0.708007812500000
4081	0.526367187500000	0.620117187500000	0.613281250000000	0.716796875000000	0.708007812500000
4086	0.526367187500000	0.621093750000000	0.613281250000000	0.716796875000000	0.708007812500000
4091	0.526367187500000	0.621093750000000	0.613281250000000	0.716796875000000	0.708984375000000
4096	0.526367187500000	0.621093750000000	0.614257812500000	0.717773437500000	0.708984375000000
4101	0.526367187500000	0.621093750000000	0.614257812500000	0.717773437500000	0.708984375000000
4106	0.527343750000000	0.621093750000000	0.614257812500000	0.717773437500000	0.708984375000000
4111	0.527343750000000	0.621093750000000	0.614257812500000	0.717773437500000	0.708984375000000
4116	0.528320312500000	0.622070312500000	0.614257812500000	0.717773437500000	0.708984375000000
4121	0.530273437500000	0.622070312500000	0.614257812500000	0.717773437500000	0.708984375000000
4126	0.530273437500000	0.622070312500000	0.614257812500000	0.717773437500000	0.708984375000000
4131	0.531250000000000	0.622070312500000	0.615234375000000	0.717773437500000	0.708984375000000
4136	0.531250000000000	0.622070312500000	0.616210937500000	0.717773437500000	0.708984375000000
4141	0.531250000000000	0.622070312500000	0.616210937500000	0.717773437500000	0.708984375000000
4146	0.531250000000000	0.622070312500000	0.616210937500000	0.717773437500000	0.708984375000000
4151	0.532226562500000	0.623046875000000	0.616210937500000	0.718750000000000	0.708984375000000
4156	0.532226562500000	0.623046875000000	0.616210937500000	0.718750000000000	0.708984375000000
4161	0.532226562500000	0.623046875000000	0.616210937500000	0.718750000000000	0.708984375000000
4166	0.532226562500000	0.623046875000000	0.616210937500000	0.718750000000000	0.708984375000000
4171	0.532226562500000	0.623046875000000	0.617187500000000	0.718750000000000	0.708984375000000
4176	0.532226562500000	0.623046875000000	0.617187500000000	0.718750000000000	0.708984375000000
4181	0.532226562500000	0.623046875000000	0.618164062500000	0.718750000000000	0.708984375000000
4186	0.532226562500000	0.623046875000000	0.618164062500000	0.718750000000000	0.708984375000000
4191	0.532226562500000	0.623046875000000	0.618164062500000	0.718750000000000	0.708984375000000
4196	0.533203125000000	0.623046875000000	0.619140625000000	0.718750000000000	0.708984375000000
4201	0.533203125000000	0.623046875000000	0.619140625000000	0.718750000000000	0.708984375000000
4206	0.535156250000000	0.623046875000000	0.619140625000000	0.718750000000000	0.708984375000000
4211	0.535156250000000	0.623046875000000	0.619140625000000	0.718750000000000	0.708984375000000
4216	0.535156250000000	0.623046875000000	0.619140625000000	0.718750000000000	0.708984375000000
4221	0.536132812500000	0.623046875000000	0.619140625000000	0.718750000000000	0.708984375000000
4226	0.536132812500000	0.623046875000000	0.619140625000000	0.718750000000000	0.708984375000000
4231	0.537109375000000	0.623046875000000	0.619140625000000	0.718750000000000	0.708984375000000
4236	0.537109375000000	0.623046875000000	0.620117187500000	0.718750000000000	0.708984375000000
4241	0.537109375000000	0.623046875000000	0.620117187500000	0.718750000000000	0.708984375000000
4246	0.537109375000000	0.623046875000000	0.620117187500000	0.718750000000000	0.708984375000000
4251	0.537109375000000	0.623046875000000	0.620117187500000	0.718750000000000	0.708984375000000
4256	0.537109375000000	0.623046875000000	0.620117187500000	0.718750000000000	0.708984375000000
4261	0.537109375000000	0.623046875000000	0.620117187500000	0.718750000000000	0.709960937500000
4266	0.538085937500000	0.623046875000000	0.620117187500000	0.718750000000000	0.709960937500000
4271	0.538085937500000	0.623046875000000	0.620117187500000	0.718750000000000	0.709960937500000
4276	0.539062500000000	0.623046875000000	0.620117187500000	0.718750000000000	0.709960937500000
4281	0.540039062500000	0.623046875000000	0.620117187500000	0.718750000000000	0.709960937500000
4286	0.540039062500000	0.623046875000000	0.620117187500000	0.718750000000000	0.709960937500000
4291	0.540039062500000	0.623046875000000	0.620117187500000	0.718750000000000	0.709960937500000
4296	0.541015625000000	0.623046875000000	0.620117187500000	0.718750000000000	0.709960937500000
4301	0.541992187500000	0.623046875000000	0.621093750000000	0.718750000000000	0.709960937500000
4306	0.541992187500000	0.623046875000000	0.621093750000000	0.719726562500000	0.709960937500000
4311	0.541992187500000	0.623046875000000	0.621093750000000	0.719726562500000	0.709960937500000
4316	0.541992187500000	0.623046875000000	0.621093750000000	0.719726562500000	0.709960937500000
4321	0.542968750000000	0.624023437500000	0.622070312500000	0.719726562500000	0.709960937500000
4326	0.542968750000000	0.624023437500000	0.622070312500000	0.719726562500000	0.709960937500000
4331	0.542968750000000	0.624023437500000	0.622070312500000	0.719726562500000	0.709960937500000
4336	0.542968750000000	0.624023437500000	0.622070312500000	0.719726562500000	0.710937500000000
4341	0.542968750000000	0.624023437500000	0.622070312500000	0.719726562500000	0.710937500000000
4346	0.543945312500000	0.624023437500000	0.622070312500000	0.719726562500000	0.710937500000000
4351	0.545898437500000	0.624023437500000	0.622070312500000	0.719726562500000	0.710937500000000
4356	0.545898437500000	0.624023437500000	0.622070312500000	0.719726562500000	0.710937500000000
4361	0.545898437500000	0.624023437500000	0.622070312500000	0.719726562500000	0.710937500000000
4366	0.545898437500000	0.624023437500000	0.622070312500000	0.719726562500000	0.711914062500000
4371	0.546875000000000	0.624023437500000	0.622070312500000	0.719726562500000	0.711914062500000
4376	0.546875000000000	0.624023437500000	0.623046875000000	0.719726562500000	0.711914062500000
4381	0.546875000000000	0.624023437500000	0.623046875000000	0.719726562500000	0.711914062500000
4386	0.546875000000000	0.624023437500000	0.623046875000000	0.719726562500000	0.711914062500000
4391	0.546875000000000	0.624023437500000	0.623046875000000	0.719726562500000	0.711914062500000
4396	0.546875000000000	0.625000000000000	0.623046875000000	0.719726562500000	0.711914062500000
4401	0.546875000000000	0.625000000000000	0.623046875000000	0.719726562500000	0.711914062500000
4406	0.546875000000000	0.625000000000000	0.623046875000000	0.719726562500000	0.711914062500000
4411	0.548828125000000	0.625976562500000	0.623046875000000	0.719726562500000	0.711914062500000
4416	0.548828125000000	0.625976562500000	0.623046875000000	0.719726562500000	0.711914062500000
4421	0.548828125000000	0.625976562500000	0.623046875000000	0.719726562500000	0.711914062500000
4426	0.548828125000000	0.626953125000000	0.624023437500000	0.719726562500000	0.711914062500000
4431	0.548828125000000	0.626953125000000	0.624023437500000	0.719726562500000	0.711914062500000
4436	0.548828125000000	0.626953125000000	0.624023437500000	0.719726562500000	0.711914062500000
4441	0.548828125000000	0.626953125000000	0.625976562500000	0.719726562500000	0.711914062500000
4446	0.548828125000000	0.626953125000000	0.625976562500000	0.720703125000000	0.711914062500000
4451	0.549804687500000	0.626953125000000	0.625976562500000	0.720703125000000	0.711914062500000
4456	0.549804687500000	0.628906250000000	0.625976562500000	0.720703125000000	0.711914062500000
4461	0.551757812500000	0.629882812500000	0.625976562500000	0.720703125000000	0.711914062500000
4466	0.551757812500000	0.629882812500000	0.625976562500000	0.720703125000000	0.711914062500000
4471	0.551757812500000	0.629882812500000	0.625976562500000	0.720703125000000	0.711914062500000
4476	0.551757812500000	0.629882812500000	0.625976562500000	0.720703125000000	0.711914062500000
4481	0.551757812500000	0.629882812500000	0.625976562500000	0.720703125000000	0.712890625000000
4486	0.551757812500000	0.629882812500000	0.625976562500000	0.720703125000000	0.712890625000000
4491	0.552734375000000	0.629882812500000	0.625976562500000	0.720703125000000	0.712890625000000
4496	0.552734375000000	0.629882812500000	0.625976562500000	0.720703125000000	0.713867187500000
4501	0.552734375000000	0.629882812500000	0.625976562500000	0.721679687500000	0.713867187500000
4506	0.552734375000000	0.630859375000000	0.625976562500000	0.721679687500000	0.713867187500000
4511	0.552734375000000	0.630859375000000	0.625976562500000	0.721679687500000	0.713867187500000
4516	0.552734375000000	0.630859375000000	0.625976562500000	0.722656250000000	0.713867187500000
4521	0.553710937500000	0.630859375000000	0.625976562500000	0.722656250000000	0.713867187500000
4526	0.554687500000000	0.630859375000000	0.625976562500000	0.722656250000000	0.713867187500000
4531	0.554687500000000	0.631835937500000	0.625976562500000	0.722656250000000	0.713867187500000
4536	0.554687500000000	0.631835937500000	0.625976562500000	0.722656250000000	0.713867187500000
4541	0.554687500000000	0.631835937500000	0.625976562500000	0.722656250000000	0.713867187500000
4546	0.554687500000000	0.631835937500000	0.625976562500000	0.722656250000000	0.713867187500000
4551	0.554687500000000	0.631835937500000	0.625976562500000	0.722656250000000	0.713867187500000
4556	0.554687500000000	0.631835937500000	0.625976562500000	0.722656250000000	0.713867187500000
4561	0.554687500000000	0.632812500000000	0.625976562500000	0.722656250000000	0.713867187500000
4566	0.555664062500000	0.632812500000000	0.625976562500000	0.722656250000000	0.713867187500000
4571	0.555664062500000	0.632812500000000	0.625976562500000	0.722656250000000	0.713867187500000
4576	0.556640625000000	0.632812500000000	0.625976562500000	0.722656250000000	0.713867187500000
4581	0.556640625000000	0.632812500000000	0.625976562500000	0.722656250000000	0.713867187500000
4586	0.556640625000000	0.632812500000000	0.625976562500000	0.723632812500000	0.713867187500000
4591	0.556640625000000	0.632812500000000	0.625976562500000	0.723632812500000	0.713867187500000
4596	0.556640625000000	0.632812500000000	0.625976562500000	0.723632812500000	0.713867187500000
4601	0.557617187500000	0.632812500000000	0.626953125000000	0.723632812500000	0.713867187500000
4606	0.557617187500000	0.632812500000000	0.626953125000000	0.723632812500000	0.713867187500000
4611	0.557617187500000	0.632812500000000	0.626953125000000	0.723632812500000	0.713867187500000
4616	0.557617187500000	0.632812500000000	0.626953125000000	0.723632812500000	0.713867187500000
4621	0.557617187500000	0.632812500000000	0.626953125000000	0.723632812500000	0.713867187500000
4626	0.557617187500000	0.632812500000000	0.626953125000000	0.723632812500000	0.713867187500000
4631	0.557617187500000	0.632812500000000	0.627929687500000	0.723632812500000	0.713867187500000
4636	0.558593750000000	0.632812500000000	0.627929687500000	0.723632812500000	0.713867187500000
4641	0.558593750000000	0.633789062500000	0.627929687500000	0.723632812500000	0.714843750000000
4646	0.559570312500000	0.633789062500000	0.627929687500000	0.723632812500000	0.714843750000000
4651	0.559570312500000	0.633789062500000	0.627929687500000	0.723632812500000	0.714843750000000
4656	0.559570312500000	0.633789062500000	0.627929687500000	0.723632812500000	0.714843750000000
4661	0.559570312500000	0.634765625000000	0.628906250000000	0.723632812500000	0.714843750000000
4666	0.559570312500000	0.634765625000000	0.629882812500000	0.723632812500000	0.714843750000000
4671	0.559570312500000	0.634765625000000	0.629882812500000	0.723632812500000	0.714843750000000
4676	0.559570312500000	0.634765625000000	0.629882812500000	0.723632812500000	0.714843750000000
4681	0.559570312500000	0.634765625000000	0.630859375000000	0.723632812500000	0.714843750000000
4686	0.559570312500000	0.634765625000000	0.630859375000000	0.723632812500000	0.714843750000000
4691	0.559570312500000	0.634765625000000	0.630859375000000	0.723632812500000	0.714843750000000
4696	0.559570312500000	0.634765625000000	0.631835937500000	0.723632812500000	0.714843750000000
4701	0.559570312500000	0.634765625000000	0.631835937500000	0.723632812500000	0.714843750000000
4706	0.559570312500000	0.634765625000000	0.631835937500000	0.723632812500000	0.714843750000000
4711	0.559570312500000	0.634765625000000	0.631835937500000	0.723632812500000	0.714843750000000
4716	0.559570312500000	0.635742187500000	0.631835937500000	0.723632812500000	0.714843750000000
4721	0.559570312500000	0.635742187500000	0.631835937500000	0.723632812500000	0.714843750000000
4726	0.559570312500000	0.635742187500000	0.631835937500000	0.723632812500000	0.714843750000000
4731	0.559570312500000	0.636718750000000	0.631835937500000	0.723632812500000	0.714843750000000
4736	0.560546875000000	0.636718750000000	0.631835937500000	0.723632812500000	0.714843750000000
4741	0.560546875000000	0.636718750000000	0.631835937500000	0.723632812500000	0.714843750000000
4746	0.560546875000000	0.636718750000000	0.632812500000000	0.724609375000000	0.714843750000000
4751	0.560546875000000	0.636718750000000	0.632812500000000	0.724609375000000	0.714843750000000
4756	0.560546875000000	0.636718750000000	0.632812500000000	0.724609375000000	0.714843750000000
4761	0.561523437500000	0.636718750000000	0.633789062500000	0.724609375000000	0.714843750000000
4766	0.561523437500000	0.636718750000000	0.633789062500000	0.724609375000000	0.714843750000000
4771	0.561523437500000	0.636718750000000	0.633789062500000	0.724609375000000	0.714843750000000
4776	0.561523437500000	0.636718750000000	0.633789062500000	0.724609375000000	0.714843750000000
4781	0.561523437500000	0.636718750000000	0.634765625000000	0.724609375000000	0.715820312500000
4786	0.561523437500000	0.636718750000000	0.634765625000000	0.724609375000000	0.715820312500000
4791	0.561523437500000	0.636718750000000	0.634765625000000	0.724609375000000	0.715820312500000
4796	0.561523437500000	0.636718750000000	0.634765625000000	0.724609375000000	0.715820312500000
4801	0.561523437500000	0.636718750000000	0.634765625000000	0.724609375000000	0.715820312500000
4806	0.561523437500000	0.636718750000000	0.634765625000000	0.724609375000000	0.715820312500000
4811	0.561523437500000	0.636718750000000	0.634765625000000	0.724609375000000	0.715820312500000
4816	0.561523437500000	0.636718750000000	0.634765625000000	0.724609375000000	0.715820312500000
4821	0.561523437500000	0.637695312500000	0.634765625000000	0.724609375000000	0.715820312500000
4826	0.561523437500000	0.637695312500000	0.634765625000000	0.724609375000000	0.715820312500000
4831	0.561523437500000	0.638671875000000	0.634765625000000	0.724609375000000	0.715820312500000
4836	0.561523437500000	0.639648437500000	0.634765625000000	0.724609375000000	0.715820312500000
4841	0.561523437500000	0.639648437500000	0.634765625000000	0.724609375000000	0.715820312500000
4846	0.561523437500000	0.639648437500000	0.634765625000000	0.724609375000000	0.715820312500000
4851	0.561523437500000	0.639648437500000	0.634765625000000	0.724609375000000	0.716796875000000
4856	0.561523437500000	0.639648437500000	0.634765625000000	0.724609375000000	0.716796875000000
4861	0.562500000000000	0.639648437500000	0.634765625000000	0.725585937500000	0.716796875000000
4866	0.563476562500000	0.640625000000000	0.634765625000000	0.725585937500000	0.716796875000000
4871	0.563476562500000	0.640625000000000	0.635742187500000	0.725585937500000	0.716796875000000
4876	0.563476562500000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4881	0.563476562500000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4886	0.563476562500000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4891	0.563476562500000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4896	0.563476562500000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4901	0.563476562500000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4906	0.563476562500000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4911	0.563476562500000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4916	0.563476562500000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4921	0.564453125000000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4926	0.564453125000000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4931	0.564453125000000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4936	0.564453125000000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4941	0.565429687500000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4946	0.565429687500000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4951	0.566406250000000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4956	0.566406250000000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4961	0.566406250000000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4966	0.566406250000000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4971	0.566406250000000	0.641601562500000	0.637695312500000	0.725585937500000	0.716796875000000
4976	0.566406250000000	0.641601562500000	0.637695312500000	0.725585937500000	0.716796875000000
4981	0.566406250000000	0.641601562500000	0.637695312500000	0.725585937500000	0.716796875000000
4986	0.566406250000000	0.641601562500000	0.638671875000000	0.725585937500000	0.716796875000000
4991	0.566406250000000	0.642578125000000	0.638671875000000	0.725585937500000	0.716796875000000
4996	0.566406250000000	0.642578125000000	0.638671875000000	0.725585937500000	0.716796875000000

==> NewPics/CompareAllSyntheticNoisefreeImprovedTimes.txt <==
tSimCo	hitsSimCo	tFAOL	hitsFAOL	tIAOL	hitsIAOL	tSVAOL	hitsSVAOL
2.02001789608040	0	0.974094498859297	0	4.11186870270854	0	5.31676008779899	0
12.1201073764824	0	5.84456699315578	0	24.6712122162513	0	31.9005605267940	0
22.2201968568844	0	10.7150394874523	0	45.2305557297940	0	58.4843609657889	0
32.3202863372864	0	15.5855119817488	0	65.7898992433367	0	85.0681614047839	0
42.4203758176884	0	20.4559844760453	0	86.3492427568794	0	111.651961843779	0
52.5204652980905	0	25.3264569703417	0	106.908586270422	0	138.235762282774	0.00195312500000000
62.6205547784925	0	30.1969294646382	0	127.467929783965	0.00292968750000000	164.819562721769	0.00878906250000000
72.7206442588945	0	35.0674019589347	0	148.027273297508	0.00976562500000000	191.403363160764	0.0166015625000000
82.8207337392965	0	39.9378744532312	0	168.586616811050	0.0146484375000000	217.987163599759	0.0302734375000000
92.9208232196985	0	44.8083469475276	0	189.145960324593	0.0283203125000000	244.570964038754	0.0439453125000000
103.020912700101	0	49.6788194418241	0	209.705303838136	0.0449218750000000	271.154764477749	0.0664062500000000
113.121002180503	0	54.5492919361206	0	230.264647351678	0.0644531250000000	297.738564916744	0.0898437500000000
123.221091660905	0	59.4197644304171	0	250.823990865221	0.0781250000000000	324.322365355738	0.108398437500000
133.321181141307	0	64.2902369247135	0	271.383334378764	0.0937500000000000	350.906165794733	0.128906250000000
143.421270621709	0	69.1607094190101	0	291.942677892306	0.112304687500000	377.489966233728	0.144531250000000
153.521360102110	0	74.0311819133066	0	312.502021405849	0.126953125000000	404.073766672723	0.167968750000000
163.621449582512	0	78.9016544076031	0	333.061364919392	0.148437500000000	430.657567111718	0.181640625000000
173.721539062914	0	83.7721269018996	0.000976562500000000	353.620708432934	0.166015625000000	457.241367550713	0.199218750000000
183.821628543316	0	88.6425993961961	0.000976562500000000	374.180051946477	0.186523437500000	483.825167989707	0.209960937500000
193.921718023718	0	93.5130718904926	0.000976562500000000	394.739395460020	0.205078125000000	510.408968428702	0.227539062500000
204.021807504120	0	98.3835443847891	0.000976562500000000	415.298738973562	0.213867187500000	536.992768867697	0.237304687500000
214.121896984522	0	103.254016879086	0.000976562500000000	435.858082487105	0.223632812500000	563.576569306693	0.253906250000000
224.221986464924	0	108.124489373382	0.00292968750000000	456.417426000648	0.235351562500000	590.160369745688	0.266601562500000
234.322075945326	0	112.994961867679	0.00390625000000000	476.976769514190	0.247070312500000	616.744170184683	0.280273437500000
244.422165425728	0	117.865434361975	0.00390625000000000	497.536113027733	0.258789062500000	643.327970623678	0.287109375000000
254.522254906130	0	122.735906856272	0.00390625000000000	518.095456541276	0.269531250000000	669.911771062673	0.295898437500000
264.622344386532	0	127.606379350568	0.00488281250000000	538.654800054818	0.283203125000000	696.495571501668	0.307617187500000
274.722433866934	0	132.476851844865	0.00585937500000000	559.214143568361	0.300781250000000	723.079371940663	0.317382812500000
284.822523347336	0	137.347324339161	0.00683593750000000	579.773487081904	0.310546875000000	749.663172379658	0.325195312500000
294.922612827738	0	142.217796833458	0.00683593750000000	600.332830595446	0.317382812500000	776.246972818654	0.330078125000000
305.022702308140	0	147.088269327754	0.00878906250000000	620.892174108989	0.325195312500000	802.830773257649	0.335937500000000
315.122791788542	0	151.958741822051	0.00976562500000000	641.451517622532	0.328125000000000	829.414573696644	0.343750000000000
325.222881268944	0	156.829214316347	0.00976562500000000	662.010861136074	0.333007812500000	855.998374135639	0.353515625000000
335.322970749346	0	161.699686810644	0.0107421875000000	682.570204649617	0.336914062500000	882.582174574634	0.359375000000000
345.423060229748	0	166.570159304940	0.0126953125000000	703.129548163160	0.340820312500000	909.165975013629	0.362304687500000
355.523149710149	0	171.440631799237	0.0156250000000000	723.688891676702	0.346679687500000	935.749775452624	0.369140625000000
365.623239190551	0	176.311104293533	0.0175781250000000	744.248235190245	0.354492187500000	962.333575891619	0.375976562500000
375.723328670953	0	181.181576787830	0.0185546875000000	764.807578703788	0.358398437500000	988.917376330615	0.384765625000000
385.823418151355	0	186.052049282126	0.0195312500000000	785.366922217330	0.365234375000000	1015.50117676961	0.388671875000000
395.923507631757	0	190.922521776423	0.0205078125000000	805.926265730873	0.368164062500000	1042.08497720860	0.394531250000000
406.023597112159	0	195.792994270719	0.0224609375000000	826.485609244416	0.372070312500000	1068.66877764760	0.398437500000000
416.123686592561	0	200.663466765016	0.0253906250000000	847.044952757958	0.376953125000000	1095.25257808659	0.401367187500000
426.223776072963	0	205.533939259312	0.0273437500000000	867.604296271501	0.379882812500000	1121.83637852559	0.405273437500000
436.323865553365	0	210.404411753609	0.0312500000000000	888.163639785044	0.387695312500000	1148.42017896458	0.410156250000000
446.423955033767	0	215.274884247905	0.0322265625000000	908.722983298586	0.396484375000000	1175.00397940358	0.413085937500000
456.524044514169	0	220.145356742202	0.0390625000000000	929.282326812129	0.401367187500000	1201.58777984257	0.417968750000000
466.624133994571	0	225.015829236498	0.0410156250000000	949.841670325672	0.407226562500000	1228.17158028157	0.425781250000000
476.724223474973	0	229.886301730795	0.0429687500000000	970.401013839214	0.413085937500000	1254.75538072056	0.430664062500000
486.824312955375	0	234.756774225091	0.0468750000000000	990.960357352757	0.418945312500000	1281.33918115956	0.436523437500000
496.924402435777	0	239.627246719388	0.0517578125000000	1011.51970086630	0.421875000000000	1307.92298159855	0.443359375000000
507.024491916179	0	244.497719213684	0.0517578125000000	1032.07904437984	0.425781250000000	1334.50678203754	0.447265625000000
517.124581396581	0.00195312500000000	249.368191707981	0.0556640625000000	1052.63838789339	0.428710937500000	1361.09058247654	0.447265625000000
527.224670876983	0.00195312500000000	254.238664202277	0.0585937500000000	1073.19773140693	0.432617187500000	1387.67438291553	0.451171875000000
537.324760357385	0.00195312500000000	259.109136696574	0.0615234375000000	1093.75707492047	0.437500000000000	1414.25818335453	0.454101562500000
547.424849837787	0.00195312500000000	263.979609190870	0.0644531250000000	1114.31641843401	0.437500000000000	1440.84198379352	0.460937500000000
557.524939318188	0.00195312500000000	268.850081685167	0.0693359375000000	1134.87576194756	0.443359375000000	1467.42578423252	0.464843750000000
567.625028798590	0.00292968750000000	273.720554179463	0.0712890625000000	1155.43510546110	0.445312500000000	1494.00958467151	0.467773437500000
577.725118278992	0.00390625000000000	278.591026673760	0.0742187500000000	1175.99444897464	0.447265625000000	1520.59338511051	0.470703125000000
587.825207759394	0.00390625000000000	283.461499168056	0.0781250000000000	1196.55379248818	0.450195312500000	1547.17718554950	0.473632812500000
597.925297239796	0.00390625000000000	288.331971662353	0.0820312500000000	1217.11313600173	0.453125000000000	1573.76098598850	0.478515625000000
608.025386720198	0.00390625000000000	293.202444156649	0.0849609375000000	1237.67247951527	0.455078125000000	1600.34478642749	0.482421875000000
618.125476200600	0.00390625000000000	298.072916650946	0.0859375000000000	1258.23182302881	0.458007812500000	1626.92858686648	0.487304687500000
628.225565681002	0.00390625000000000	302.943389145242	0.0927734375000000	1278.79116654235	0.463867187500000	1653.51238730548	0.492187500000000
638.325655161404	0.00390625000000000	307.813861639539	0.0957031250000000	1299.35051005590	0.467773437500000	1680.09618774447	0.497070312500000
648.425744641806	0.00488281250000000	312.684334133835	0.101562500000000	1319.90985356944	0.467773437500000	1706.67998818347	0.498046875000000
658.525834122208	0.00585937500000000	317.554806628132	0.105468750000000	1340.46919708298	0.470703125000000	1733.26378862246	0.499023437500000
668.625923602610	0.00585937500000000	322.425279122428	0.107421875000000	1361.02854059653	0.473632812500000	1759.84758906146	0.500000000000000
678.726013083012	0.00781250000000000	327.295751616725	0.110351562500000	1381.58788411007	0.473632812500000	1786.43138950045	0.503906250000000
688.826102563414	0.00781250000000000	332.166224111021	0.113281250000000	1402.14722762361	0.474609375000000	1813.01518993945	0.510742187500000
698.926192043816	0.00781250000000000	337.036696605318	0.117187500000000	1422.70657113715	0.474609375000000	1839.59899037844	0.512695312500000
709.026281524218	0.00878906250000000	341.907169099614	0.117187500000000	1443.26591465070	0.476562500000000	1866.18279081744	0.513671875000000
719.126371004620	0.00976562500000000	346.777641593911	0.122070312500000	1463.82525816424	0.478515625000000	1892.76659125643	0.515625000000000
729.226460485022	0.00976562500000000	351.648114088207	0.126953125000000	1484.38460167778	0.484375000000000	1919.35039169542	0.518554687500000
739.326549965424	0.00976562500000000	356.518586582504	0.129882812500000	1504.94394519132	0.487304687500000	1945.93419213442	0.521484375000000
749.426639445826	0.0107421875000000	361.389059076800	0.135742187500000	1525.50328870487	0.488281250000000	1972.51799257341	0.522460937500000
759.526728926227	0.0107421875000000	366.259531571097	0.136718750000000	1546.06263221841	0.490234375000000	1999.10179301241	0.523437500000000
769.626818406629	0.0117187500000000	371.130004065393	0.138671875000000	1566.62197573195	0.491210937500000	2025.68559345140	0.525390625000000
779.726907887031	0.0117187500000000	376.000476559690	0.140625000000000	1587.18131924549	0.500000000000000	2052.26939389040	0.525390625000000
789.826997367433	0.0126953125000000	380.870949053986	0.144531250000000	1607.74066275904	0.500000000000000	2078.85319432939	0.525390625000000
799.927086847835	0.0136718750000000	385.741421548283	0.145507812500000	1628.30000627258	0.501953125000000	2105.43699476839	0.525390625000000
810.027176328237	0.0136718750000000	390.611894042580	0.150390625000000	1648.85934978612	0.505859375000000	2132.02079520738	0.528320312500000
820.127265808639	0.0136718750000000	395.482366536876	0.155273437500000	1669.41869329967	0.506835937500000	2158.60459564638	0.530273437500000
830.227355289041	0.0156250000000000	400.352839031173	0.157226562500000	1689.97803681321	0.508789062500000	2185.18839608538	0.532226562500000
840.327444769443	0.0156250000000000	405.223311525469	0.163085937500000	1710.53738032675	0.509765625000000	2211.77219652437	0.532226562500000
850.427534249845	0.0166015625000000	410.093784019766	0.165039062500000	1731.09672384029	0.512695312500000	2238.35599696337	0.534179687500000
860.527623730247	0.0166015625000000	414.964256514062	0.166992187500000	1751.65606735384	0.512695312500000	2264.93979740236	0.536132812500000
870.627713210649	0.0185546875000000	419.834729008359	0.171875000000000	1772.21541086738	0.512695312500000	2291.52359784136	0.538085937500000
880.727802691051	0.0195312500000000	424.705201502655	0.175781250000000	1792.77475438092	0.514648437500000	2318.10739828035	0.538085937500000
890.827892171453	0.0205078125000000	429.575673996952	0.176757812500000	1813.33409789446	0.516601562500000	2344.69119871935	0.538085937500000
900.927981651855	0.0205078125000000	434.446146491248	0.179687500000000	1833.89344140801	0.520507812500000	2371.27499915835	0.539062500000000
911.028071132257	0.0234375000000000	439.316618985545	0.182617187500000	1854.45278492155	0.521484375000000	2397.85879959734	0.539062500000000
921.128160612659	0.0234375000000000	444.187091479841	0.185546875000000	1875.01212843509	0.523437500000000	2424.44260003634	0.541992187500000
931.228250093061	0.0244140625000000	449.057563974138	0.187500000000000	1895.57147194863	0.524414062500000	2451.02640047533	0.543945312500000
941.328339573463	0.0244140625000000	453.928036468434	0.190429687500000	1916.13081546218	0.528320312500000	2477.61020091433	0.544921875000000
951.428429053864	0.0253906250000000	458.798508962731	0.192382812500000	1936.69015897572	0.533203125000000	2504.19400135332	0.545898437500000
961.528518534266	0.0263671875000000	463.668981457027	0.194335937500000	1957.24950248926	0.534179687500000	2530.77780179232	0.548828125000000
971.628608014668	0.0263671875000000	468.539453951324	0.196289062500000	1977.80884600281	0.535156250000000	2557.36160223132	0.550781250000000
981.728697495070	0.0273437500000000	473.409926445620	0.197265625000000	1998.36818951635	0.535156250000000	2583.94540267031	0.554687500000000
991.828786975472	0.0273437500000000	478.280398939917	0.200195312500000	2018.92753302989	0.535156250000000	2610.52920310931	0.556640625000000
1001.92887645587	0.0292968750000000	483.150871434213	0.203125000000000	2039.48687654343	0.535156250000000	2637.11300354830	0.559570312500000
1012.02896593628	0.0302734375000000	488.021343928510	0.204101562500000	2060.04622005698	0.537109375000000	2663.69680398730	0.559570312500000
1022.12905541668	0.0302734375000000	492.891816422806	0.208007812500000	2080.60556357052	0.539062500000000	2690.28060442629	0.559570312500000
1032.22914489708	0.0302734375000000	497.762288917103	0.213867187500000	2101.16490708406	0.539062500000000	2716.86440486529	0.561523437500000
1042.32923437748	0.0302734375000000	502.632761411399	0.217773437500000	2121.72425059761	0.540039062500000	2743.44820530429	0.561523437500000
1052.42932385788	0.0302734375000000	507.503233905696	0.224609375000000	2142.28359411115	0.540039062500000	2770.03200574328	0.562500000000000
1062.52941333829	0.0322265625000000	512.373706399992	0.226562500000000	2162.84293762470	0.541015625000000	2796.61580618228	0.563476562500000
1072.62950281869	0.0322265625000000	517.244178894288	0.228515625000000	2183.40228113824	0.541992187500000	2823.19960662127	0.564453125000000
1082.72959229909	0.0322265625000000	522.114651388585	0.230468750000000	2203.96162465178	0.544921875000000	2849.78340706027	0.566406250000000
1092.82968177949	0.0332031250000000	526.985123882881	0.234375000000000	2224.52096816533	0.547851562500000	2876.36720749926	0.567382812500000
1102.92977125989	0.0341796875000000	531.855596377177	0.236328125000000	2245.08031167887	0.548828125000000	2902.95100793826	0.568359375000000
1113.02986074030	0.0351562500000000	536.726068871473	0.236328125000000	2265.63965519242	0.550781250000000	2929.53480837726	0.569335937500000
1123.12995022070	0.0351562500000000	541.596541365769	0.236328125000000	2286.19899870596	0.550781250000000	2956.11860881625	0.571289062500000
1133.23003970110	0.0371093750000000	546.467013860066	0.238281250000000	2306.75834221950	0.553710937500000	2982.70240925525	0.573242187500000
1143.33012918150	0.0390625000000000	551.337486354362	0.242187500000000	2327.31768573305	0.554687500000000	3009.28620969424	0.574218750000000
1153.43021866190	0.0400390625000000	556.207958848658	0.243164062500000	2347.87702924659	0.555664062500000	3035.87001013324	0.575195312500000
1163.53030814231	0.0410156250000000	561.078431342954	0.245117187500000	2368.43637276013	0.555664062500000	3062.45381057223	0.575195312500000
1173.63039762271	0.0429687500000000	565.948903837251	0.247070312500000	2388.99571627368	0.555664062500000	3089.03761101123	0.575195312500000
1183.73048710311	0.0439453125000000	570.819376331547	0.250976562500000	2409.55505978722	0.556640625000000	3115.62141145023	0.575195312500000
1193.83057658351	0.0468750000000000	575.689848825843	0.251953125000000	2430.11440330077	0.556640625000000	3142.20521188922	0.576171875000000
1203.93066606391	0.0478515625000000	580.560321320139	0.253906250000000	2450.67374681431	0.556640625000000	3168.78901232822	0.577148437500000
1214.03075554432	0.0517578125000000	585.430793814435	0.254882812500000	2471.23309032785	0.557617187500000	3195.37281276721	0.579101562500000
1224.13084502472	0.0527343750000000	590.301266308732	0.259765625000000	2491.79243384140	0.558593750000000	3221.95661320621	0.579101562500000
1234.23093450512	0.0537109375000000	595.171738803028	0.263671875000000	2512.35177735494	0.558593750000000	3248.54041364520	0.580078125000000
1244.33102398552	0.0556640625000000	600.042211297324	0.266601562500000	2532.91112086848	0.558593750000000	3275.12421408420	0.581054687500000
1254.43111346592	0.0566406250000000	604.912683791620	0.267578125000000	2553.47046438203	0.560546875000000	3301.70801452320	0.582031250000000
1264.53120294632	0.0585937500000000	609.783156285917	0.267578125000000	2574.02980789557	0.560546875000000	3328.29181496219	0.582031250000000
1274.63129242673	0.0605468750000000	614.653628780213	0.270507812500000	2594.58915140912	0.561523437500000	3354.87561540119	0.583007812500000
1284.73138190713	0.0625000000000000	619.524101274509	0.272460937500000	2615.14849492266	0.564453125000000	3381.45941584018	0.583984375000000
1294.83147138753	0.0625000000000000	624.394573768805	0.274414062500000	2635.70783843620	0.566406250000000	3408.04321627918	0.584960937500000
1304.93156086793	0.0644531250000000	629.265046263102	0.276367187500000	2656.26718194975	0.568359375000000	3434.62701671817	0.585937500000000
1315.03165034833	0.0644531250000000	634.135518757398	0.278320312500000	2676.82652546329	0.572265625000000	3461.21081715717	0.585937500000000
1325.13173982874	0.0664062500000000	639.005991251694	0.281250000000000	2697.38586897684	0.572265625000000	3487.79461759617	0.585937500000000
1335.23182930914	0.0683593750000000	643.876463745990	0.287109375000000	2717.94521249038	0.573242187500000	3514.37841803516	0.586914062500000
1345.33191878954	0.0712890625000000	648.746936240286	0.290039062500000	2738.50455600392	0.574218750000000	3540.96221847416	0.588867187500000
1355.43200826994	0.0732421875000000	653.617408734583	0.292968750000000	2759.06389951747	0.575195312500000	3567.54601891315	0.589843750000000
1365.53209775034	0.0761718750000000	658.487881228879	0.292968750000000	2779.62324303101	0.575195312500000	3594.12981935215	0.589843750000000
1375.63218723075	0.0791015625000000	663.358353723175	0.292968750000000	2800.18258654455	0.575195312500000	3620.71361979114	0.590820312500000
1385.73227671115	0.0800781250000000	668.228826217471	0.294921875000000	2820.74193005810	0.576171875000000	3647.29742023014	0.590820312500000
1395.83236619155	0.0830078125000000	673.099298711768	0.294921875000000	2841.30127357164	0.578125000000000	3673.88122066914	0.591796875000000
1405.93245567195	0.0849609375000000	677.969771206064	0.296875000000000	2861.86061708519	0.579101562500000	3700.46502110813	0.593750000000000
1416.03254515235	0.0898437500000000	682.840243700360	0.296875000000000	2882.41996059873	0.580078125000000	3727.04882154713	0.595703125000000
1426.13263463276	0.0917968750000000	687.710716194656	0.298828125000000	2902.97930411227	0.583007812500000	3753.63262198612	0.596679687500000
1436.23272411316	0.0917968750000000	692.581188688952	0.300781250000000	2923.53864762582	0.583984375000000	3780.21642242512	0.596679687500000
1446.33281359356	0.0917968750000000	697.451661183249	0.302734375000000	2944.09799113936	0.586914062500000	3806.80022286411	0.598632812500000
1456.43290307396	0.0947265625000000	702.322133677545	0.305664062500000	2964.65733465290	0.588867187500000	3833.38402330311	0.601562500000000
1466.53299255436	0.0966796875000000	707.192606171841	0.309570312500000	2985.21667816645	0.588867187500000	3859.96782374211	0.601562500000000
1476.63308203477	0.0986328125000000	712.063078666137	0.310546875000000	3005.77602167999	0.589843750000000	3886.55162418110	0.601562500000000
1486.73317151517	0.0996093750000000	716.933551160434	0.312500000000000	3026.33536519354	0.589843750000000	3913.13542462010	0.604492187500000
1496.83326099557	0.0996093750000000	721.804023654730	0.313476562500000	3046.89470870708	0.589843750000000	3939.71922505909	0.605468750000000
1506.93335047597	0.0996093750000000	726.674496149026	0.314453125000000	3067.45405222062	0.589843750000000	3966.30302549809	0.606445312500000
1517.03343995637	0.0996093750000000	731.544968643322	0.316406250000000	3088.01339573417	0.589843750000000	3992.88682593708	0.606445312500000
1527.13352943678	0.100585937500000	736.415441137618	0.317382812500000	3108.57273924771	0.589843750000000	4019.47062637608	0.606445312500000
1537.23361891718	0.103515625000000	741.285913631915	0.317382812500000	3129.13208276126	0.590820312500000	4046.05442681507	0.607421875000000
1547.33370839758	0.104492187500000	746.156386126211	0.321289062500000	3149.69142627480	0.591796875000000	4072.63822725407	0.608398437500000
1557.43379787798	0.107421875000000	751.026858620507	0.321289062500000	3170.25076978834	0.592773437500000	4099.22202769307	0.610351562500000
1567.53388735838	0.109375000000000	755.897331114803	0.322265625000000	3190.81011330189	0.593750000000000	4125.80582813206	0.610351562500000
1577.63397683879	0.111328125000000	760.767803609100	0.324218750000000	3211.36945681543	0.594726562500000	4152.38962857105	0.610351562500000
1587.73406631919	0.111328125000000	765.638276103396	0.328125000000000	3231.92880032897	0.597656250000000	4178.97342901005	0.611328125000000
1597.83415579959	0.112304687500000	770.508748597692	0.328125000000000	3252.48814384252	0.597656250000000	4205.55722944904	0.612304687500000
1607.93424527999	0.113281250000000	775.379221091988	0.328125000000000	3273.04748735606	0.598632812500000	4232.14102988803	0.614257812500000
1618.03433476039	0.118164062500000	780.249693586284	0.329101562500000	3293.60683086961	0.598632812500000	4258.72483032703	0.615234375000000
1628.13442424080	0.118164062500000	785.120166080581	0.332031250000000	3314.16617438315	0.598632812500000	4285.30863076602	0.615234375000000
1638.23451372120	0.119140625000000	789.990638574877	0.332031250000000	3334.72551789669	0.599609375000000	4311.89243120501	0.616210937500000
1648.33460320160	0.120117187500000	794.861111069173	0.333007812500000	3355.28486141024	0.601562500000000	4338.47623164401	0.616210937500000
1658.43469268200	0.122070312500000	799.731583563469	0.333984375000000	3375.84420492378	0.601562500000000	4365.06003208300	0.617187500000000
1668.53478216240	0.123046875000000	804.602056057766	0.334960937500000	3396.40354843732	0.602539062500000	4391.64383252199	0.617187500000000
1678.63487164280	0.124023437500000	809.472528552062	0.334960937500000	3416.96289195087	0.603515625000000	4418.22763296099	0.617187500000000
1688.73496112321	0.127929687500000	814.343001046358	0.337890625000000	3437.52223546441	0.604492187500000	4444.81143339998	0.617187500000000
1698.83505060361	0.128906250000000	819.213473540654	0.342773437500000	3458.08157897796	0.605468750000000	4471.39523383897	0.618164062500000
1708.93514008401	0.130859375000000	824.083946034950	0.344726562500000	3478.64092249150	0.605468750000000	4497.97903427797	0.619140625000000
1719.03522956441	0.130859375000000	828.954418529247	0.346679687500000	3499.20026600504	0.605468750000000	4524.56283471696	0.620117187500000
1729.13531904481	0.131835937500000	833.824891023543	0.349609375000000	3519.75960951859	0.605468750000000	4551.14663515595	0.621093750000000
1739.23540852522	0.131835937500000	838.695363517839	0.353515625000000	3540.31895303213	0.606445312500000	4577.73043559495	0.623046875000000
1749.33549800562	0.132812500000000	843.565836012135	0.353515625000000	3560.87829654568	0.606445312500000	4604.31423603394	0.623046875000000
1759.43558748602	0.137695312500000	848.436308506432	0.355468750000000	3581.43764005922	0.607421875000000	4630.89803647293	0.624023437500000
1769.53567696642	0.137695312500000	853.306781000728	0.356445312500000	3601.99698357276	0.608398437500000	4657.48183691193	0.624023437500000
1779.63576644682	0.138671875000000	858.177253495024	0.358398437500000	3622.55632708631	0.609375000000000	4684.06563735092	0.625000000000000
1789.73585592723	0.141601562500000	863.047725989320	0.362304687500000	3643.11567059985	0.609375000000000	4710.64943778991	0.625976562500000
1799.83594540763	0.143554687500000	867.918198483616	0.365234375000000	3663.67501411339	0.610351562500000	4737.23323822891	0.625976562500000
1809.93603488803	0.145507812500000	872.788670977913	0.367187500000000	3684.23435762694	0.610351562500000	4763.81703866790	0.626953125000000
1820.03612436843	0.149414062500000	877.659143472209	0.369140625000000	3704.79370114048	0.612304687500000	4790.40083910690	0.626953125000000
1830.13621384883	0.152343750000000	882.529615966505	0.369140625000000	3725.35304465403	0.613281250000000	4816.98463954589	0.628906250000000
1840.23630332924	0.156250000000000	887.400088460801	0.370117187500000	3745.91238816757	0.613281250000000	4843.56843998488	0.628906250000000
1850.33639280964	0.156250000000000	892.270560955098	0.371093750000000	3766.47173168111	0.614257812500000	4870.15224042388	0.628906250000000
1860.43648229004	0.157226562500000	897.141033449394	0.373046875000000	3787.03107519466	0.614257812500000	4896.73604086287	0.628906250000000
1870.53657177044	0.157226562500000	902.011505943690	0.374023437500000	3807.59041870820	0.614257812500000	4923.31984130186	0.631835937500000
1880.63666125084	0.158203125000000	906.881978437986	0.375000000000000	3828.14976222174	0.614257812500000	4949.90364174086	0.631835937500000
1890.73675073125	0.158203125000000	911.752450932282	0.375976562500000	3848.70910573529	0.614257812500000	4976.48744217985	0.631835937500000
1900.83684021165	0.159179687500000	916.622923426579	0.375976562500000	3869.26844924883	0.614257812500000	5003.07124261884	0.631835937500000
1910.93692969205	0.159179687500000	921.493395920875	0.376953125000000	3889.82779276238	0.614257812500000	5029.65504305784	0.632812500000000
1921.03701917245	0.161132812500000	926.363868415171	0.377929687500000	3910.38713627592	0.614257812500000	5056.23884349683	0.632812500000000
1931.13710865285	0.164062500000000	931.234340909467	0.377929687500000	3930.94647978946	0.615234375000000	5082.82264393582	0.632812500000000
1941.23719813326	0.164062500000000	936.104813403764	0.377929687500000	3951.50582330301	0.615234375000000	5109.40644437482	0.632812500000000
1951.33728761366	0.164062500000000	940.975285898060	0.378906250000000	3972.06516681655	0.615234375000000	5135.99024481381	0.632812500000000
1961.43737709406	0.166015625000000	945.845758392356	0.380859375000000	3992.62451033010	0.616210937500000	5162.57404525280	0.632812500000000
1971.53746657446	0.167968750000000	950.716230886652	0.380859375000000	4013.18385384364	0.617187500000000	5189.15784569180	0.633789062500000
1981.63755605486	0.169921875000000	955.586703380948	0.381835937500000	4033.74319735718	0.620117187500000	5215.74164613079	0.633789062500000
1991.73764553527	0.169921875000000	960.457175875245	0.382812500000000	4054.30254087073	0.620117187500000	5242.32544656978	0.633789062500000
2001.83773501567	0.171875000000000	965.327648369541	0.383789062500000	4074.86188438427	0.621093750000000	5268.90924700878	0.633789062500000
2011.93782449607	0.173828125000000	970.198120863837	0.385742187500000	4095.42122789781	0.621093750000000	5295.49304744777	0.634765625000000
2022.03791397647	0.174804687500000	975.068593358133	0.385742187500000	4115.98057141136	0.623046875000000	5322.07684788676	0.634765625000000
2032.13800345687	0.177734375000000	979.939065852430	0.387695312500000	4136.53991492490	0.623046875000000	5348.66064832576	0.634765625000000
2042.23809293727	0.180664062500000	984.809538346726	0.387695312500000	4157.09925843844	0.623046875000000	5375.24444876475	0.634765625000000
2052.33818241768	0.181640625000000	989.680010841022	0.387695312500000	4177.65860195198	0.623046875000000	5401.82824920374	0.635742187500000
2062.43827189808	0.182617187500000	994.550483335318	0.388671875000000	4198.21794546552	0.623046875000000	5428.41204964274	0.636718750000000
2072.53836137848	0.182617187500000	999.420955829614	0.389648437500000	4218.77728897906	0.625000000000000	5454.99585008173	0.636718750000000
2082.63845085888	0.183593750000000	1004.29142832391	0.392578125000000	4239.33663249261	0.625000000000000	5481.57965052072	0.636718750000000
2092.73854033928	0.184570312500000	1009.16190081821	0.392578125000000	4259.89597600615	0.625000000000000	5508.16345095972	0.636718750000000
2102.83862981969	0.185546875000000	1014.03237331250	0.393554687500000	4280.45531951969	0.625976562500000	5534.74725139871	0.636718750000000
2112.93871930009	0.185546875000000	1018.90284580680	0.394531250000000	4301.01466303323	0.625976562500000	5561.33105183770	0.636718750000000
2123.03880878049	0.188476562500000	1023.77331830110	0.396484375000000	4321.57400654677	0.625976562500000	5587.91485227670	0.637695312500000
2133.13889826089	0.190429687500000	1028.64379079539	0.399414062500000	4342.13335006031	0.625976562500000	5614.49865271569	0.637695312500000
2143.23898774129	0.190429687500000	1033.51426328969	0.401367187500000	4362.69269357385	0.626953125000000	5641.08245315468	0.637695312500000
2153.33907722170	0.192382812500000	1038.38473578399	0.402343750000000	4383.25203708740	0.627929687500000	5667.66625359368	0.637695312500000
2163.43916670210	0.194335937500000	1043.25520827828	0.402343750000000	4403.81138060094	0.629882812500000	5694.25005403267	0.638671875000000
2173.53925618250	0.199218750000000	1048.12568077258	0.403320312500000	4424.37072411448	0.629882812500000	5720.83385447166	0.638671875000000
2183.63934566290	0.201171875000000	1052.99615326688	0.405273437500000	4444.93006762802	0.629882812500000	5747.41765491066	0.639648437500000
2193.73943514330	0.203125000000000	1057.86662576117	0.405273437500000	4465.48941114156	0.629882812500000	5774.00145534965	0.639648437500000
2203.83952462371	0.203125000000000	1062.73709825547	0.407226562500000	4486.04875465510	0.629882812500000	5800.58525578865	0.639648437500000
2213.93961410411	0.203125000000000	1067.60757074977	0.408203125000000	4506.60809816865	0.631835937500000	5827.16905622764	0.639648437500000
2224.03970358451	0.206054687500000	1072.47804324406	0.408203125000000	4527.16744168219	0.631835937500000	5853.75285666663	0.639648437500000
2234.13979306491	0.206054687500000	1077.34851573836	0.410156250000000	4547.72678519573	0.631835937500000	5880.33665710563	0.639648437500000
2244.23988254531	0.208007812500000	1082.21898823266	0.412109375000000	4568.28612870927	0.631835937500000	5906.92045754462	0.639648437500000
2254.33997202572	0.211914062500000	1087.08946072695	0.413085937500000	4588.84547222281	0.631835937500000	5933.50425798361	0.641601562500000
2264.44006150612	0.211914062500000	1091.95993322125	0.415039062500000	4609.40481573635	0.632812500000000	5960.08805842261	0.641601562500000
2274.54015098652	0.212890625000000	1096.83040571555	0.416015625000000	4629.96415924989	0.632812500000000	5986.67185886160	0.641601562500000
2284.64024046692	0.213867187500000	1101.70087820984	0.416015625000000	4650.52350276344	0.633789062500000	6013.25565930059	0.641601562500000
2294.74032994732	0.214843750000000	1106.57135070414	0.416992187500000	4671.08284627698	0.633789062500000	6039.83945973959	0.641601562500000
2304.84041942773	0.214843750000000	1111.44182319844	0.416992187500000	4691.64218979052	0.634765625000000	6066.42326017858	0.642578125000000
2314.94050890813	0.215820312500000	1116.31229569273	0.417968750000000	4712.20153330406	0.634765625000000	6093.00706061757	0.642578125000000
2325.04059838853	0.216796875000000	1121.18276818703	0.419921875000000	4732.76087681760	0.635742187500000	6119.59086105657	0.642578125000000
2335.14068786893	0.217773437500000	1126.05324068133	0.419921875000000	4753.32022033114	0.635742187500000	6146.17466149556	0.642578125000000
2345.24077734933	0.218750000000000	1130.92371317563	0.419921875000000	4773.87956384468	0.635742187500000	6172.75846193455	0.643554687500000
2355.34086682974	0.219726562500000	1135.79418566992	0.420898437500000	4794.43890735823	0.636718750000000	6199.34226237355	0.643554687500000
2365.44095631014	0.219726562500000	1140.66465816422	0.421875000000000	4814.99825087177	0.636718750000000	6225.92606281254	0.643554687500000
2375.54104579054	0.220703125000000	1145.53513065852	0.421875000000000	4835.55759438531	0.636718750000000	6252.50986325153	0.643554687500000
2385.64113527094	0.222656250000000	1150.40560315281	0.426757812500000	4856.11693789885	0.636718750000000	6279.09366369053	0.643554687500000
2395.74122475134	0.224609375000000	1155.27607564711	0.426757812500000	4876.67628141239	0.636718750000000	6305.67746412952	0.643554687500000
2405.84131423175	0.225585937500000	1160.14654814141	0.427734375000000	4897.23562492593	0.637695312500000	6332.26126456851	0.644531250000000
2415.94140371215	0.227539062500000	1165.01702063570	0.427734375000000	4917.79496843948	0.637695312500000	6358.84506500751	0.645507812500000
2426.04149319255	0.228515625000000	1169.88749313000	0.427734375000000	4938.35431195302	0.637695312500000	6385.42886544650	0.645507812500000
2436.14158267295	0.228515625000000	1174.75796562430	0.428710937500000	4958.91365546656	0.637695312500000	6412.01266588549	0.645507812500000
2446.24167215335	0.228515625000000	1179.62843811859	0.428710937500000	4979.47299898010	0.637695312500000	6438.59646632449	0.645507812500000
2456.34176163375	0.231445312500000	1184.49891061289	0.429687500000000	5000.03234249364	0.637695312500000	6465.18026676348	0.645507812500000
2466.44185111416	0.232421875000000	1189.36938310719	0.430664062500000	5020.59168600718	0.637695312500000	6491.76406720247	0.647460937500000
2476.54194059456	0.234375000000000	1194.23985560148	0.431640625000000	5041.15102952072	0.637695312500000	6518.34786764147	0.647460937500000
2486.64203007496	0.235351562500000	1199.11032809578	0.432617187500000	5061.71037303427	0.638671875000000	6544.93166808046	0.647460937500000
2496.74211955536	0.237304687500000	1203.98080059008	0.432617187500000	5082.26971654781	0.638671875000000	6571.51546851945	0.647460937500000
2506.84220903576	0.240234375000000	1208.85127308437	0.435546875000000	5102.82906006135	0.638671875000000	6598.09926895845	0.647460937500000
2516.94229851617	0.241210937500000	1213.72174557867	0.435546875000000	5123.38840357489	0.639648437500000	6624.68306939744	0.647460937500000
2527.04238799657	0.242187500000000	1218.59221807297	0.436523437500000	5143.94774708843	0.639648437500000	6651.26686983643	0.647460937500000
2537.14247747697	0.243164062500000	1223.46269056726	0.436523437500000	5164.50709060197	0.639648437500000	6677.85067027543	0.648437500000000
2547.24256695737	0.245117187500000	1228.33316306156	0.437500000000000	5185.06643411552	0.641601562500000	6704.43447071442	0.649414062500000
2557.34265643777	0.249023437500000	1233.20363555586	0.440429687500000	5205.62577762906	0.642578125000000	6731.01827115341	0.649414062500000
2567.44274591818	0.250976562500000	1238.07410805015	0.441406250000000	5226.18512114260	0.642578125000000	6757.60207159241	0.649414062500000
2577.54283539858	0.252929687500000	1242.94458054445	0.441406250000000	5246.74446465614	0.642578125000000	6784.18587203140	0.649414062500000
2587.64292487898	0.253906250000000	1247.81505303875	0.444335937500000	5267.30380816968	0.642578125000000	6810.76967247040	0.649414062500000
2597.74301435938	0.253906250000000	1252.68552553304	0.444335937500000	5287.86315168322	0.642578125000000	6837.35347290939	0.649414062500000
2607.84310383978	0.254882812500000	1257.55599802734	0.444335937500000	5308.42249519676	0.642578125000000	6863.93727334838	0.649414062500000
2617.94319332019	0.256835937500000	1262.42647052164	0.445312500000000	5328.98183871031	0.643554687500000	6890.52107378738	0.649414062500000
2628.04328280059	0.259765625000000	1267.29694301594	0.445312500000000	5349.54118222385	0.643554687500000	6917.10487422637	0.649414062500000
2638.14337228099	0.261718750000000	1272.16741551023	0.447265625000000	5370.10052573739	0.643554687500000	6943.68867466536	0.650390625000000
2648.24346176139	0.262695312500000	1277.03788800453	0.447265625000000	5390.65986925093	0.643554687500000	6970.27247510436	0.650390625000000
2658.34355124179	0.264648437500000	1281.90836049883	0.448242187500000	5411.21921276447	0.644531250000000	6996.85627554335	0.650390625000000
2668.44364072220	0.265625000000000	1286.77883299312	0.449218750000000	5431.77855627801	0.645507812500000	7023.44007598234	0.651367187500000
2678.54373020260	0.266601562500000	1291.64930548742	0.452148437500000	5452.33789979156	0.645507812500000	7050.02387642134	0.651367187500000
2688.64381968300	0.266601562500000	1296.51977798172	0.453125000000000	5472.89724330510	0.646484375000000	7076.60767686033	0.651367187500000
2698.74390916340	0.266601562500000	1301.39025047601	0.453125000000000	5493.45658681864	0.647460937500000	7103.19147729932	0.651367187500000
2708.84399864380	0.267578125000000	1306.26072297031	0.453125000000000	5514.01593033218	0.647460937500000	7129.77527773832	0.651367187500000
2718.94408812421	0.267578125000000	1311.13119546461	0.456054687500000	5534.57527384572	0.647460937500000	7156.35907817731	0.651367187500000
2729.04417760461	0.269531250000000	1316.00166795890	0.458007812500000	5555.13461735926	0.647460937500000	7182.94287861630	0.651367187500000
2739.14426708501	0.271484375000000	1320.87214045320	0.458007812500000	5575.69396087280	0.647460937500000	7209.52667905530	0.651367187500000
2749.24435656541	0.272460937500000	1325.74261294750	0.458007812500000	5596.25330438635	0.647460937500000	7236.11047949429	0.651367187500000
2759.34444604581	0.273437500000000	1330.61308544179	0.458007812500000	5616.81264789989	0.647460937500000	7262.69427993328	0.651367187500000
2769.44453552622	0.275390625000000	1335.48355793609	0.458007812500000	5637.37199141343	0.647460937500000	7289.27808037228	0.651367187500000
2779.54462500662	0.279296875000000	1340.35403043039	0.461914062500000	5657.93133492697	0.647460937500000	7315.86188081127	0.652343750000000
2789.64471448702	0.280273437500000	1345.22450292468	0.461914062500000	5678.49067844051	0.647460937500000	7342.44568125026	0.652343750000000
2799.74480396742	0.280273437500000	1350.09497541898	0.462890625000000	5699.05002195405	0.648437500000000	7369.02948168926	0.652343750000000
2809.84489344782	0.280273437500000	1354.96544791328	0.463867187500000	5719.60936546760	0.649414062500000	7395.61328212825	0.652343750000000
2819.94498292823	0.281250000000000	1359.83592040757	0.463867187500000	5740.16870898114	0.649414062500000	7422.19708256724	0.652343750000000
2830.04507240863	0.283203125000000	1364.70639290187	0.463867187500000	5760.72805249468	0.649414062500000	7448.78088300624	0.652343750000000
2840.14516188903	0.285156250000000	1369.57686539617	0.463867187500000	5781.28739600822	0.649414062500000	7475.36468344523	0.652343750000000
2850.24525136943	0.286132812500000	1374.44733789046	0.464843750000000	5801.84673952176	0.651367187500000	7501.94848388422	0.652343750000000
2860.34534084983	0.286132812500000	1379.31781038476	0.464843750000000	5822.40608303530	0.651367187500000	7528.53228432322	0.652343750000000
2870.44543033023	0.286132812500000	1384.18828287906	0.464843750000000	5842.96542654884	0.651367187500000	7555.11608476221	0.652343750000000
2880.54551981064	0.287109375000000	1389.05875537335	0.465820312500000	5863.52477006239	0.651367187500000	7581.69988520120	0.652343750000000
2890.64560929104	0.288085937500000	1393.92922786765	0.465820312500000	5884.08411357593	0.651367187500000	7608.28368564020	0.652343750000000
2900.74569877144	0.290039062500000	1398.79970036195	0.465820312500000	5904.64345708947	0.651367187500000	7634.86748607919	0.652343750000000
2910.84578825184	0.291015625000000	1403.67017285625	0.466796875000000	5925.20280060301	0.651367187500000	7661.45128651818	0.652343750000000
2920.94587773224	0.291015625000000	1408.54064535054	0.466796875000000	5945.76214411655	0.651367187500000	7688.03508695718	0.652343750000000
2931.04596721265	0.291015625000000	1413.41111784484	0.468750000000000	5966.32148763009	0.652343750000000	7714.61888739617	0.652343750000000
2941.14605669305	0.291015625000000	1418.28159033914	0.469726562500000	5986.88083114364	0.652343750000000	7741.20268783516	0.652343750000000
2951.24614617345	0.291992187500000	1423.15206283343	0.469726562500000	6007.44017465718	0.652343750000000	7767.78648827416	0.652343750000000
2961.34623565385	0.292968750000000	1428.02253532773	0.472656250000000	6027.99951817072	0.652343750000000	7794.37028871315	0.652343750000000
2971.44632513425	0.294921875000000	1432.89300782203	0.472656250000000	6048.55886168426	0.652343750000000	7820.95408915215	0.652343750000000
2981.54641461466	0.295898437500000	1437.76348031632	0.472656250000000	6069.11820519780	0.652343750000000	7847.53788959114	0.652343750000000
2991.64650409506	0.297851562500000	1442.63395281062	0.473632812500000	6089.67754871134	0.652343750000000	7874.12169003013	0.652343750000000
3001.74659357546	0.299804687500000	1447.50442530492	0.474609375000000	6110.23689222488	0.652343750000000	7900.70549046913	0.652343750000000
3011.84668305586	0.300781250000000	1452.37489779921	0.474609375000000	6130.79623573843	0.652343750000000	7927.28929090812	0.652343750000000
3021.94677253626	0.300781250000000	1457.24537029351	0.474609375000000	6151.35557925197	0.653320312500000	7953.87309134711	0.653320312500000
3032.04686201667	0.301757812500000	1462.11584278781	0.475585937500000	6171.91492276551	0.653320312500000	7980.45689178611	0.653320312500000
3042.14695149707	0.301757812500000	1466.98631528210	0.476562500000000	6192.47426627905	0.654296875000000	8007.04069222510	0.653320312500000
3052.24704097747	0.301757812500000	1471.85678777640	0.479492187500000	6213.03360979259	0.655273437500000	8033.62449266409	0.653320312500000
3062.34713045787	0.302734375000000	1476.72726027070	0.479492187500000	6233.59295330613	0.655273437500000	8060.20829310309	0.654296875000000
3072.44721993827	0.303710937500000	1481.59773276499	0.479492187500000	6254.15229681968	0.655273437500000	8086.79209354208	0.654296875000000
3082.54730941868	0.304687500000000	1486.46820525929	0.481445312500000	6274.71164033322	0.655273437500000	8113.37589398107	0.654296875000000
3092.64739889908	0.304687500000000	1491.33867775359	0.481445312500000	6295.27098384676	0.655273437500000	8139.95969442007	0.654296875000000
3102.74748837948	0.305664062500000	1496.20915024788	0.482421875000000	6315.83032736030	0.656250000000000	8166.54349485906	0.654296875000000
3112.84757785988	0.305664062500000	1501.07962274218	0.482421875000000	6336.38967087384	0.656250000000000	8193.12729529805	0.655273437500000
3122.94766734028	0.306640625000000	1505.95009523648	0.483398437500000	6356.94901438738	0.656250000000000	8219.71109573705	0.655273437500000
3133.04775682069	0.306640625000000	1510.82056773077	0.483398437500000	6377.50835790092	0.657226562500000	8246.29489617604	0.655273437500000
3143.14784630109	0.308593750000000	1515.69104022507	0.483398437500000	6398.06770141447	0.657226562500000	8272.87869661503	0.655273437500000
3153.24793578149	0.310546875000000	1520.56151271937	0.484375000000000	6418.62704492801	0.657226562500000	8299.46249705403	0.655273437500000
3163.34802526189	0.311523437500000	1525.43198521367	0.484375000000000	6439.18638844155	0.657226562500000	8326.04629749302	0.655273437500000
3173.44811474229	0.312500000000000	1530.30245770796	0.485351562500000	6459.74573195509	0.658203125000000	8352.63009793201	0.655273437500000
3183.54820422270	0.313476562500000	1535.17293020226	0.486328125000000	6480.30507546863	0.658203125000000	8379.21389837101	0.655273437500000
3193.64829370310	0.314453125000000	1540.04340269656	0.487304687500000	6500.86441898217	0.659179687500000	8405.79769881000	0.655273437500000
3203.74838318350	0.314453125000000	1544.91387519085	0.487304687500000	6521.42376249572	0.659179687500000	8432.38149924899	0.655273437500000
3213.84847266390	0.315429687500000	1549.78434768515	0.487304687500000	6541.98310600926	0.659179687500000	8458.96529968799	0.655273437500000
3223.94856214430	0.316406250000000	1554.65482017945	0.487304687500000	6562.54244952280	0.659179687500000	8485.54910012698	0.656250000000000
3234.04865162470	0.316406250000000	1559.52529267374	0.487304687500000	6583.10179303634	0.659179687500000	8512.13290056597	0.656250000000000
3244.14874110511	0.316406250000000	1564.39576516804	0.487304687500000	6603.66113654988	0.660156250000000	8538.71670100497	0.657226562500000
3254.24883058551	0.317382812500000	1569.26623766234	0.488281250000000	6624.22048006342	0.660156250000000	8565.30050144396	0.657226562500000
3264.34892006591	0.317382812500000	1574.13671015663	0.488281250000000	6644.77982357696	0.660156250000000	8591.88430188295	0.657226562500000
3274.44900954631	0.318359375000000	1579.00718265093	0.488281250000000	6665.33916709051	0.660156250000000	8618.46810232195	0.657226562500000
3284.54909902671	0.318359375000000	1583.87765514523	0.489257812500000	6685.89851060405	0.661132812500000	8645.05190276094	0.657226562500000
3294.64918850712	0.318359375000000	1588.74812763952	0.490234375000000	6706.45785411759	0.661132812500000	8671.63570319993	0.657226562500000
3304.74927798752	0.318359375000000	1593.61860013382	0.491210937500000	6727.01719763113	0.661132812500000	8698.21950363893	0.657226562500000
3314.84936746792	0.319335937500000	1598.48907262812	0.492187500000000	6747.57654114467	0.663085937500000	8724.80330407792	0.658203125000000
3324.94945694832	0.320312500000000	1603.35954512241	0.495117187500000	6768.13588465821	0.663085937500000	8751.38710451691	0.658203125000000
3335.04954642872	0.322265625000000	1608.23001761671	0.497070312500000	6788.69522817176	0.663085937500000	8777.97090495591	0.658203125000000
3345.14963590913	0.323242187500000	1613.10049011101	0.497070312500000	6809.25457168530	0.664062500000000	8804.55470539490	0.658203125000000
3355.24972538953	0.324218750000000	1617.97096260530	0.497070312500000	6829.81391519884	0.664062500000000	8831.13850583390	0.658203125000000
3365.34981486993	0.326171875000000	1622.84143509960	0.497070312500000	6850.37325871238	0.664062500000000	8857.72230627289	0.658203125000000
3375.44990435033	0.328125000000000	1627.71190759390	0.499023437500000	6870.93260222592	0.664062500000000	8884.30610671188	0.659179687500000
3385.54999383073	0.330078125000000	1632.58238008819	0.499023437500000	6891.49194573946	0.664062500000000	8910.88990715088	0.659179687500000
3395.65008331114	0.330078125000000	1637.45285258249	0.499023437500000	6912.05128925300	0.664062500000000	8937.47370758987	0.659179687500000
3405.75017279154	0.331054687500000	1642.32332507679	0.500000000000000	6932.61063276655	0.664062500000000	8964.05750802886	0.659179687500000
3415.85026227194	0.332031250000000	1647.19379757108	0.500000000000000	6953.16997628009	0.665039062500000	8990.64130846786	0.659179687500000
3425.95035175234	0.333984375000000	1652.06427006538	0.500000000000000	6973.72931979363	0.665039062500000	9017.22510890685	0.659179687500000
3436.05044123274	0.334960937500000	1656.93474255968	0.500000000000000	6994.28866330717	0.666015625000000	9043.80890934584	0.659179687500000
3446.15053071315	0.336914062500000	1661.80521505398	0.500976562500000	7014.84800682071	0.666015625000000	9070.39270978484	0.659179687500000
3456.25062019355	0.337890625000000	1666.67568754827	0.500976562500000	7035.40735033425	0.666015625000000	9096.97651022383	0.659179687500000
3466.35070967395	0.339843750000000	1671.54616004257	0.502929687500000	7055.96669384780	0.666015625000000	9123.56031066282	0.659179687500000
3476.45079915435	0.344726562500000	1676.41663253687	0.502929687500000	7076.52603736134	0.666015625000000	9150.14411110182	0.659179687500000
3486.55088863475	0.344726562500000	1681.28710503116	0.503906250000000	7097.08538087488	0.666015625000000	9176.72791154081	0.659179687500000
3496.65097811516	0.344726562500000	1686.15757752546	0.503906250000000	7117.64472438842	0.666015625000000	9203.31171197980	0.660156250000000
3506.75106759556	0.345703125000000	1691.02805001976	0.504882812500000	7138.20406790196	0.666015625000000	9229.89551241880	0.660156250000000
3516.85115707596	0.345703125000000	1695.89852251405	0.506835937500000	7158.76341141550	0.666015625000000	9256.47931285779	0.661132812500000
3526.95124655636	0.346679687500000	1700.76899500835	0.506835937500000	7179.32275492904	0.666015625000000	9283.06311329678	0.661132812500000
3537.05133603676	0.347656250000000	1705.63946750265	0.506835937500000	7199.88209844259	0.666015625000000	9309.64691373578	0.661132812500000
3547.15142551717	0.348632812500000	1710.50993999694	0.507812500000000	7220.44144195613	0.666015625000000	9336.23071417477	0.661132812500000
3557.25151499757	0.348632812500000	1715.38041249124	0.507812500000000	7241.00078546967	0.666992187500000	9362.81451461376	0.661132812500000
3567.35160447797	0.351562500000000	1720.25088498554	0.507812500000000	7261.56012898321	0.666992187500000	9389.39831505276	0.661132812500000
3577.45169395837	0.351562500000000	1725.12135747983	0.507812500000000	7282.11947249675	0.666992187500000	9415.98211549175	0.662109375000000
3587.55178343877	0.352539062500000	1729.99182997413	0.507812500000000	7302.67881601029	0.666992187500000	9442.56591593074	0.662109375000000
3597.65187291918	0.353515625000000	1734.86230246843	0.507812500000000	7323.23815952384	0.666992187500000	9469.14971636974	0.662109375000000
3607.75196239958	0.353515625000000	1739.73277496272	0.508789062500000	7343.79750303738	0.666992187500000	9495.73351680873	0.662109375000000
3617.85205187998	0.355468750000000	1744.60324745702	0.509765625000000	7364.35684655092	0.666992187500000	9522.31731724772	0.662109375000000
3627.95214136038	0.355468750000000	1749.47371995132	0.509765625000000	7384.91619006446	0.666992187500000	9548.90111768672	0.662109375000000
3638.05223084078	0.356445312500000	1754.34419244561	0.511718750000000	7405.47553357800	0.666992187500000	9575.48491812571	0.662109375000000
3648.15232032118	0.357421875000000	1759.21466493991	0.512695312500000	7426.03487709154	0.666992187500000	9602.06871856470	0.662109375000000
3658.25240980159	0.357421875000000	1764.08513743421	0.512695312500000	7446.59422060508	0.666992187500000	9628.65251900370	0.663085937500000
3668.35249928199	0.357421875000000	1768.95560992850	0.512695312500000	7467.15356411863	0.666992187500000	9655.23631944269	0.663085937500000
3678.45258876239	0.358398437500000	1773.82608242280	0.512695312500000	7487.71290763217	0.666992187500000	9681.82011988168	0.663085937500000
3688.55267824279	0.359375000000000	1778.69655491710	0.512695312500000	7508.27225114571	0.666992187500000	9708.40392032068	0.663085937500000
3698.65276772319	0.360351562500000	1783.56702741140	0.513671875000000	7528.83159465925	0.666992187500000	9734.98772075967	0.663085937500000
3708.75285720360	0.362304687500000	1788.43749990569	0.514648437500000	7549.39093817279	0.667968750000000	9761.57152119866	0.663085937500000
3718.85294668400	0.363281250000000	1793.30797239999	0.514648437500000	7569.95028168633	0.667968750000000	9788.15532163766	0.663085937500000
3728.95303616440	0.364257812500000	1798.17844489429	0.514648437500000	7590.50962519988	0.667968750000000	9814.73912207665	0.663085937500000
3739.05312564480	0.364257812500000	1803.04891738858	0.514648437500000	7611.06896871342	0.667968750000000	9841.32292251565	0.663085937500000
3749.15321512520	0.366210937500000	1807.91938988288	0.514648437500000	7631.62831222696	0.667968750000000	9867.90672295464	0.663085937500000
3759.25330460561	0.366210937500000	1812.78986237718	0.514648437500000	7652.18765574050	0.667968750000000	9894.49052339363	0.663085937500000
3769.35339408601	0.367187500000000	1817.66033487147	0.514648437500000	7672.74699925404	0.667968750000000	9921.07432383263	0.664062500000000
3779.45348356641	0.367187500000000	1822.53080736577	0.514648437500000	7693.30634276758	0.667968750000000	9947.65812427162	0.664062500000000
3789.55357304681	0.367187500000000	1827.40127986007	0.514648437500000	7713.86568628112	0.667968750000000	9974.24192471061	0.665039062500000
3799.65366252721	0.370117187500000	1832.27175235436	0.514648437500000	7734.42502979467	0.668945312500000	10000.8257251496	0.665039062500000
3809.75375200762	0.370117187500000	1837.14222484866	0.514648437500000	7754.98437330821	0.668945312500000	10027.4095255886	0.665039062500000
3819.85384148802	0.370117187500000	1842.01269734296	0.514648437500000	7775.54371682175	0.668945312500000	10053.9933260276	0.665039062500000
3829.95393096842	0.370117187500000	1846.88316983725	0.514648437500000	7796.10306033529	0.668945312500000	10080.5771264666	0.665039062500000
3840.05402044882	0.371093750000000	1851.75364233155	0.514648437500000	7816.66240384883	0.669921875000000	10107.1609269056	0.665039062500000
3850.15410992922	0.372070312500000	1856.62411482585	0.515625000000000	7837.22174736237	0.669921875000000	10133.7447273446	0.666015625000000
3860.25419940963	0.372070312500000	1861.49458732014	0.515625000000000	7857.78109087592	0.669921875000000	10160.3285277836	0.666015625000000
3870.35428889003	0.373046875000000	1866.36505981444	0.517578125000000	7878.34043438946	0.669921875000000	10186.9123282226	0.667968750000000
3880.45437837043	0.375000000000000	1871.23553230874	0.517578125000000	7898.89977790300	0.669921875000000	10213.4961286616	0.667968750000000
3890.55446785083	0.375976562500000	1876.10600480303	0.517578125000000	7919.45912141654	0.669921875000000	10240.0799291005	0.667968750000000
3900.65455733123	0.376953125000000	1880.97647729733	0.517578125000000	7940.01846493008	0.669921875000000	10266.6637295395	0.667968750000000
3910.75464681164	0.376953125000000	1885.84694979163	0.518554687500000	7960.57780844362	0.669921875000000	10293.2475299785	0.668945312500000
3920.85473629204	0.376953125000000	1890.71742228592	0.518554687500000	7981.13715195716	0.669921875000000	10319.8313304175	0.668945312500000
3930.95482577244	0.377929687500000	1895.58789478022	0.519531250000000	8001.69649547071	0.669921875000000	10346.4151308565	0.668945312500000
3941.05491525284	0.379882812500000	1900.45836727452	0.519531250000000	8022.25583898425	0.670898437500000	10372.9989312955	0.668945312500000
3951.15500473324	0.381835937500000	1905.32883976881	0.519531250000000	8042.81518249779	0.670898437500000	10399.5827317345	0.668945312500000
3961.25509421365	0.383789062500000	1910.19931226311	0.519531250000000	8063.37452601133	0.670898437500000	10426.1665321735	0.670898437500000
3971.35518369405	0.383789062500000	1915.06978475741	0.519531250000000	8083.93386952487	0.670898437500000	10452.7503326125	0.670898437500000
3981.45527317445	0.385742187500000	1919.94025725171	0.520507812500000	8104.49321303841	0.670898437500000	10479.3341330515	0.671875000000000
3991.55536265485	0.385742187500000	1924.81072974600	0.520507812500000	8125.05255655196	0.670898437500000	10505.9179334905	0.671875000000000
4001.65545213525	0.386718750000000	1929.68120224030	0.520507812500000	8145.61190006550	0.670898437500000	10532.5017339295	0.671875000000000
4011.75554161565	0.386718750000000	1934.55167473460	0.522460937500000	8166.17124357904	0.671875000000000	10559.0855343685	0.672851562500000
4021.85563109606	0.387695312500000	1939.42214722889	0.522460937500000	8186.73058709258	0.671875000000000	10585.6693348075	0.673828125000000
4031.95572057646	0.387695312500000	1944.29261972319	0.523437500000000	8207.28993060612	0.671875000000000	10612.2531352465	0.673828125000000
4042.05581005686	0.389648437500000	1949.16309221749	0.524414062500000	8227.84927411966	0.671875000000000	10638.8369356854	0.673828125000000
4052.15589953726	0.390625000000000	1954.03356471178	0.524414062500000	8248.40861763320	0.671875000000000	10665.4207361244	0.673828125000000
4062.25598901766	0.390625000000000	1958.90403720608	0.525390625000000	8268.96796114675	0.671875000000000	10692.0045365634	0.673828125000000
4072.35607849807	0.390625000000000	1963.77450970038	0.525390625000000	8289.52730466029	0.671875000000000	10718.5883370024	0.673828125000000
4082.45616797847	0.390625000000000	1968.64498219467	0.525390625000000	8310.08664817383	0.671875000000000	10745.1721374414	0.673828125000000
4092.55625745887	0.390625000000000	1973.51545468897	0.525390625000000	8330.64599168737	0.671875000000000	10771.7559378804	0.673828125000000
4102.65634693927	0.392578125000000	1978.38592718327	0.528320312500000	8351.20533520091	0.671875000000000	10798.3397383194	0.673828125000000
4112.75643641967	0.392578125000000	1983.25639967756	0.529296875000000	8371.76467871445	0.672851562500000	10824.9235387584	0.673828125000000
4122.85652590008	0.392578125000000	1988.12687217186	0.530273437500000	8392.32402222800	0.672851562500000	10851.5073391974	0.673828125000000
4132.95661538048	0.393554687500000	1992.99734466616	0.531250000000000	8412.88336574154	0.673828125000000	10878.0911396364	0.673828125000000
4143.05670486088	0.395507812500000	1997.86781716045	0.531250000000000	8433.44270925508	0.673828125000000	10904.6749400754	0.673828125000000
4153.15679434128	0.397460937500000	2002.73828965475	0.531250000000000	8454.00205276862	0.673828125000000	10931.2587405144	0.673828125000000
4163.25688382168	0.397460937500000	2007.60876214905	0.531250000000000	8474.56139628216	0.673828125000000	10957.8425409534	0.673828125000000
4173.35697330209	0.399414062500000	2012.47923464334	0.531250000000000	8495.12073979570	0.674804687500000	10984.4263413924	0.673828125000000
4183.45706278249	0.399414062500000	2017.34970713764	0.531250000000000	8515.68008330924	0.674804687500000	11011.0101418314	0.673828125000000
4193.55715226289	0.399414062500000	2022.22017963194	0.531250000000000	8536.23942682279	0.674804687500000	11037.5939422703	0.673828125000000
4203.65724174329	0.401367187500000	2027.09065212623	0.532226562500000	8556.79877033633	0.674804687500000	11064.1777427093	0.673828125000000
4213.75733122369	0.402343750000000	2031.96112462053	0.532226562500000	8577.35811384987	0.674804687500000	11090.7615431483	0.673828125000000
4223.85742070410	0.403320312500000	2036.83159711483	0.532226562500000	8597.91745736341	0.674804687500000	11117.3453435873	0.674804687500000
4233.95751018450	0.403320312500000	2041.70206960913	0.532226562500000	8618.47680087695	0.674804687500000	11143.9291440263	0.675781250000000
4244.05759966490	0.403320312500000	2046.57254210342	0.532226562500000	8639.03614439049	0.674804687500000	11170.5129444653	0.675781250000000
4254.15768914530	0.404296875000000	2051.44301459772	0.532226562500000	8659.59548790404	0.674804687500000	11197.0967449043	0.676757812500000
4264.25777862570	0.404296875000000	2056.31348709202	0.533203125000000	8680.15483141758	0.674804687500000	11223.6805453433	0.676757812500000
4274.35786810611	0.405273437500000	2061.18395958631	0.533203125000000	8700.71417493112	0.674804687500000	11250.2643457823	0.676757812500000
4284.45795758651	0.406250000000000	2066.05443208061	0.533203125000000	8721.27351844466	0.674804687500000	11276.8481462213	0.676757812500000
4294.55804706691	0.407226562500000	2070.92490457491	0.534179687500000	8741.83286195820	0.674804687500000	11303.4319466603	0.676757812500000
4304.65813654731	0.408203125000000	2075.79537706920	0.534179687500000	8762.39220547174	0.674804687500000	11330.0157470993	0.676757812500000
4314.75822602771	0.409179687500000	2080.66584956350	0.535156250000000	8782.95154898528	0.674804687500000	11356.5995475383	0.676757812500000
4324.85831550812	0.410156250000000	2085.53632205780	0.535156250000000	8803.51089249883	0.674804687500000	11383.1833479773	0.676757812500000
4334.95840498852	0.410156250000000	2090.40679455209	0.536132812500000	8824.07023601237	0.674804687500000	11409.7671484163	0.676757812500000
4345.05849446892	0.412109375000000	2095.27726704639	0.536132812500000	8844.62957952591	0.674804687500000	11436.3509488553	0.677734375000000
4355.15858394932	0.413085937500000	2100.14773954069	0.536132812500000	8865.18892303945	0.674804687500000	11462.9347492942	0.677734375000000
4365.25867342972	0.414062500000000	2105.01821203498	0.536132812500000	8885.74826655299	0.674804687500000	11489.5185497332	0.678710937500000
4375.35876291013	0.415039062500000	2109.88868452928	0.537109375000000	8906.30761006653	0.674804687500000	11516.1023501722	0.678710937500000
4385.45885239053	0.416015625000000	2114.75915702358	0.537109375000000	8926.86695358008	0.674804687500000	11542.6861506112	0.678710937500000
4395.55894187093	0.416015625000000	2119.62962951787	0.537109375000000	8947.42629709362	0.674804687500000	11569.2699510502	0.678710937500000
4405.65903135133	0.416015625000000	2124.50010201217	0.539062500000000	8967.98564060716	0.675781250000000	11595.8537514892	0.679687500000000
4415.75912083173	0.416015625000000	2129.37057450647	0.539062500000000	8988.54498412070	0.675781250000000	11622.4375519282	0.679687500000000
4425.85921031214	0.416015625000000	2134.24104700076	0.539062500000000	9009.10432763424	0.676757812500000	11649.0213523672	0.679687500000000
4435.95929979254	0.416015625000000	2139.11151949506	0.540039062500000	9029.66367114778	0.676757812500000	11675.6051528062	0.679687500000000
4446.05938927294	0.416992187500000	2143.98199198936	0.540039062500000	9050.22301466132	0.677734375000000	11702.1889532452	0.679687500000000
4456.15947875334	0.416992187500000	2148.85246448365	0.540039062500000	9070.78235817487	0.677734375000000	11728.7727536842	0.679687500000000
4466.25956823374	0.416992187500000	2153.72293697795	0.542968750000000	9091.34170168841	0.677734375000000	11755.3565541232	0.679687500000000
4476.35965771414	0.416992187500000	2158.59340947225	0.542968750000000	9111.90104520195	0.677734375000000	11781.9403545622	0.679687500000000
4486.45974719455	0.416992187500000	2163.46388196654	0.542968750000000	9132.46038871549	0.677734375000000	11808.5241550012	0.679687500000000
4496.55983667495	0.416992187500000	2168.33435446084	0.542968750000000	9153.01973222903	0.677734375000000	11835.1079554402	0.679687500000000
4506.65992615535	0.417968750000000	2173.20482695514	0.543945312500000	9173.57907574257	0.677734375000000	11861.6917558791	0.679687500000000
4516.76001563575	0.419921875000000	2178.07529944944	0.543945312500000	9194.13841925612	0.677734375000000	11888.2755563181	0.679687500000000
4526.86010511615	0.419921875000000	2182.94577194373	0.543945312500000	9214.69776276966	0.677734375000000	11914.8593567571	0.679687500000000
4536.96019459656	0.419921875000000	2187.81624443803	0.543945312500000	9235.25710628320	0.677734375000000	11941.4431571961	0.679687500000000
4547.06028407696	0.420898437500000	2192.68671693233	0.543945312500000	9255.81644979674	0.677734375000000	11968.0269576351	0.679687500000000
4557.16037355736	0.421875000000000	2197.55718942662	0.543945312500000	9276.37579331028	0.677734375000000	11994.6107580741	0.679687500000000
4567.26046303776	0.421875000000000	2202.42766192092	0.543945312500000	9296.93513682382	0.677734375000000	12021.1945585131	0.679687500000000
4577.36055251816	0.421875000000000	2207.29813441522	0.544921875000000	9317.49448033736	0.677734375000000	12047.7783589521	0.679687500000000
4587.46064199857	0.421875000000000	2212.16860690951	0.544921875000000	9338.05382385091	0.677734375000000	12074.3621593911	0.680664062500000
4597.56073147897	0.422851562500000	2217.03907940381	0.544921875000000	9358.61316736445	0.678710937500000	12100.9459598301	0.681640625000000
4607.66082095937	0.423828125000000	2221.90955189811	0.544921875000000	9379.17251087799	0.678710937500000	12127.5297602691	0.681640625000000
4617.76091043977	0.423828125000000	2226.78002439240	0.544921875000000	9399.73185439153	0.678710937500000	12154.1135607081	0.681640625000000
4627.86099992017	0.424804687500000	2231.65049688670	0.544921875000000	9420.29119790507	0.678710937500000	12180.6973611471	0.681640625000000
4637.96108940058	0.424804687500000	2236.52096938100	0.544921875000000	9440.85054141861	0.678710937500000	12207.2811615861	0.681640625000000
4648.06117888098	0.424804687500000	2241.39144187529	0.544921875000000	9461.40988493215	0.678710937500000	12233.8649620251	0.681640625000000
4658.16126836138	0.424804687500000	2246.26191436959	0.544921875000000	9481.96922844570	0.678710937500000	12260.4487624640	0.681640625000000
4668.26135784178	0.424804687500000	2251.13238686389	0.544921875000000	9502.52857195924	0.678710937500000	12287.0325629030	0.681640625000000
4678.36144732218	0.425781250000000	2256.00285935818	0.544921875000000	9523.08791547278	0.678710937500000	12313.6163633420	0.681640625000000
4688.46153680259	0.425781250000000	2260.87333185248	0.544921875000000	9543.64725898632	0.679687500000000	12340.2001637810	0.681640625000000
4698.56162628299	0.426757812500000	2265.74380434678	0.545898437500000	9564.20660249986	0.679687500000000	12366.7839642200	0.681640625000000
4708.66171576339	0.426757812500000	2270.61427684107	0.547851562500000	9584.76594601340	0.679687500000000	12393.3677646590	0.681640625000000
4718.76180524379	0.426757812500000	2275.48474933537	0.548828125000000	9605.32528952695	0.679687500000000	12419.9515650980	0.681640625000000
4728.86189472419	0.426757812500000	2280.35522182967	0.548828125000000	9625.88463304049	0.679687500000000	12446.5353655370	0.682617187500000
4738.96198420460	0.426757812500000	2285.22569432396	0.548828125000000	9646.44397655403	0.679687500000000	12473.1191659760	0.682617187500000
4749.06207368500	0.426757812500000	2290.09616681826	0.548828125000000	9667.00332006757	0.679687500000000	12499.7029664150	0.682617187500000
4759.16216316540	0.426757812500000	2294.96663931256	0.548828125000000	9687.56266358111	0.679687500000000	12526.2867668540	0.682617187500000
4769.26225264580	0.426757812500000	2299.83711180686	0.549804687500000	9708.12200709465	0.679687500000000	12552.8705672930	0.682617187500000
4779.36234212620	0.426757812500000	2304.70758430115	0.549804687500000	9728.68135060819	0.679687500000000	12579.4543677320	0.682617187500000
4789.46243160661	0.426757812500000	2309.57805679545	0.549804687500000	9749.24069412174	0.679687500000000	12606.0381681710	0.682617187500000
4799.56252108701	0.427734375000000	2314.44852928975	0.549804687500000	9769.80003763528	0.679687500000000	12632.6219686100	0.682617187500000
4809.66261056741	0.427734375000000	2319.31900178404	0.551757812500000	9790.35938114882	0.679687500000000	12659.2057690489	0.682617187500000
4819.76270004781	0.428710937500000	2324.18947427834	0.551757812500000	9810.91872466236	0.679687500000000	12685.7895694879	0.682617187500000
4829.86278952821	0.430664062500000	2329.05994677264	0.552734375000000	9831.47806817590	0.679687500000000	12712.3733699269	0.682617187500000
4839.96287900861	0.430664062500000	2333.93041926693	0.552734375000000	9852.03741168944	0.680664062500000	12738.9571703659	0.682617187500000
4850.06296848902	0.430664062500000	2338.80089176123	0.552734375000000	9872.59675520299	0.680664062500000	12765.5409708049	0.682617187500000
4860.16305796942	0.430664062500000	2343.67136425553	0.552734375000000	9893.15609871653	0.680664062500000	12792.1247712439	0.682617187500000
4870.26314744982	0.430664062500000	2348.54183674982	0.554687500000000	9913.71544223007	0.680664062500000	12818.7085716829	0.682617187500000
4880.36323693022	0.431640625000000	2353.41230924412	0.554687500000000	9934.27478574361	0.680664062500000	12845.2923721219	0.682617187500000
4890.46332641062	0.434570312500000	2358.28278173842	0.554687500000000	9954.83412925715	0.680664062500000	12871.8761725609	0.683593750000000
4900.56341589103	0.434570312500000	2363.15325423271	0.554687500000000	9975.39347277069	0.680664062500000	12898.4599729999	0.683593750000000
4910.66350537143	0.434570312500000	2368.02372672701	0.555664062500000	9995.95281628423	0.680664062500000	12925.0437734389	0.683593750000000
4920.76359485183	0.435546875000000	2372.89419922131	0.555664062500000	10016.5121597978	0.680664062500000	12951.6275738779	0.683593750000000
4930.86368433223	0.436523437500000	2377.76467171560	0.557617187500000	10037.0715033113	0.680664062500000	12978.2113743169	0.683593750000000
4940.96377381263	0.436523437500000	2382.63514420990	0.557617187500000	10057.6308468249	0.680664062500000	13004.7951747559	0.683593750000000
4951.06386329304	0.437500000000000	2387.50561670420	0.558593750000000	10078.1901903384	0.680664062500000	13031.3789751949	0.683593750000000
4961.16395277344	0.437500000000000	2392.37608919849	0.558593750000000	10098.7495338519	0.680664062500000	13057.9627756338	0.683593750000000
4971.26404225384	0.437500000000000	2397.24656169279	0.559570312500000	10119.3088773655	0.680664062500000	13084.5465760728	0.683593750000000
4981.36413173424	0.437500000000000	2402.11703418709	0.560546875000000	10139.8682208790	0.680664062500000	13111.1303765118	0.683593750000000
4991.46422121464	0.438476562500000	2406.98750668138	0.560546875000000	10160.4275643926	0.680664062500000	13137.7141769508	0.683593750000000
5001.56431069505	0.438476562500000	2411.85797917568	0.561523437500000	10180.9869079061	0.680664062500000	13164.2979773898	0.683593750000000
5011.66440017545	0.438476562500000	2416.72845166998	0.561523437500000	10201.5462514197	0.680664062500000	13190.8817778288	0.683593750000000
5021.76448965585	0.438476562500000	2421.59892416427	0.562500000000000	10222.1055949332	0.680664062500000	13217.4655782678	0.683593750000000
5031.86457913625	0.440429687500000	2426.46939665857	0.563476562500000	10242.6649384467	0.680664062500000	13244.0493787068	0.683593750000000
5041.96466861665	0.441406250000000	2431.33986915287	0.563476562500000	10263.2242819603	0.680664062500000	13270.6331791458	0.683593750000000
5052.06475809706	0.441406250000000	2436.21034164717	0.563476562500000	10283.7836254738	0.680664062500000	13297.2169795848	0.683593750000000
5062.16484757746	0.441406250000000	2441.08081414146	0.563476562500000	10304.3429689874	0.680664062500000	13323.8007800238	0.683593750000000
5072.26493705786	0.442382812500000	2445.95128663576	0.564453125000000	10324.9023125009	0.680664062500000	13350.3845804628	0.683593750000000
5082.36502653826	0.442382812500000	2450.82175913006	0.564453125000000	10345.4616560144	0.680664062500000	13376.9683809018	0.684570312500000
5092.46511601866	0.443359375000000	2455.69223162435	0.564453125000000	10366.0209995280	0.680664062500000	13403.5521813408	0.684570312500000
5102.56520549907	0.444335937500000	2460.56270411865	0.565429687500000	10386.5803430415	0.680664062500000	13430.1359817798	0.684570312500000
5112.66529497947	0.444335937500000	2465.43317661295	0.565429687500000	10407.1396865551	0.680664062500000	13456.7197822188	0.684570312500000
5122.76538445987	0.444335937500000	2470.30364910724	0.565429687500000	10427.6990300686	0.680664062500000	13483.3035826577	0.684570312500000
5132.86547394027	0.445312500000000	2475.17412160154	0.566406250000000	10448.2583735821	0.680664062500000	13509.8873830967	0.684570312500000
5142.96556342067	0.445312500000000	2480.04459409584	0.566406250000000	10468.8177170957	0.680664062500000	13536.4711835357	0.684570312500000
5153.06565290108	0.446289062500000	2484.91506659013	0.566406250000000	10489.3770606092	0.680664062500000	13563.0549839747	0.684570312500000
5163.16574238148	0.446289062500000	2489.78553908443	0.566406250000000	10509.9364041228	0.680664062500000	13589.6387844137	0.684570312500000
5173.26583186188	0.449218750000000	2494.65601157873	0.566406250000000	10530.4957476363	0.680664062500000	13616.2225848527	0.684570312500000
5183.36592134228	0.450195312500000	2499.52648407302	0.566406250000000	10551.0550911499	0.680664062500000	13642.8063852917	0.684570312500000
5193.46601082268	0.450195312500000	2504.39695656732	0.567382812500000	10571.6144346634	0.680664062500000	13669.3901857307	0.684570312500000
5203.56610030309	0.450195312500000	2509.26742906162	0.567382812500000	10592.1737781769	0.680664062500000	13695.9739861697	0.685546875000000
5213.66618978349	0.451171875000000	2514.13790155591	0.567382812500000	10612.7331216905	0.680664062500000	13722.5577866087	0.685546875000000
5223.76627926389	0.451171875000000	2519.00837405021	0.568359375000000	10633.2924652040	0.680664062500000	13749.1415870477	0.685546875000000
5233.86636874429	0.452148437500000	2523.87884654451	0.568359375000000	10653.8518087176	0.680664062500000	13775.7253874867	0.685546875000000
5243.96645822469	0.452148437500000	2528.74931903880	0.568359375000000	10674.4111522311	0.680664062500000	13802.3091879257	0.685546875000000
5254.06654770509	0.454101562500000	2533.61979153310	0.568359375000000	10694.9704957446	0.681640625000000	13828.8929883647	0.685546875000000
5264.16663718550	0.454101562500000	2538.49026402740	0.568359375000000	10715.5298392582	0.681640625000000	13855.4767888037	0.686523437500000
5274.26672666590	0.454101562500000	2543.36073652169	0.568359375000000	10736.0891827717	0.681640625000000	13882.0605892426	0.686523437500000
5284.36681614630	0.454101562500000	2548.23120901599	0.568359375000000	10756.6485262853	0.681640625000000	13908.6443896816	0.686523437500000
5294.46690562670	0.454101562500000	2553.10168151029	0.568359375000000	10777.2078697988	0.681640625000000	13935.2281901206	0.686523437500000
5304.56699510710	0.454101562500000	2557.97215400459	0.569335937500000	10797.7672133124	0.681640625000000	13961.8119905596	0.686523437500000
5314.66708458751	0.455078125000000	2562.84262649888	0.569335937500000	10818.3265568259	0.682617187500000	13988.3957909986	0.686523437500000
5324.76717406791	0.455078125000000	2567.71309899318	0.569335937500000	10838.8859003394	0.682617187500000	14014.9795914376	0.686523437500000
5334.86726354831	0.456054687500000	2572.58357148748	0.569335937500000	10859.4452438530	0.682617187500000	14041.5633918766	0.686523437500000
5344.96735302871	0.457031250000000	2577.45404398177	0.569335937500000	10880.0045873665	0.682617187500000	14068.1471923156	0.686523437500000
5355.06744250911	0.458007812500000	2582.32451647607	0.570312500000000	10900.5639308801	0.682617187500000	14094.7309927546	0.686523437500000
5365.16753198952	0.458007812500000	2587.19498897037	0.570312500000000	10921.1232743936	0.682617187500000	14121.3147931936	0.686523437500000
5375.26762146992	0.458007812500000	2592.06546146466	0.570312500000000	10941.6826179071	0.683593750000000	14147.8985936326	0.686523437500000
5385.36771095032	0.458984375000000	2596.93593395896	0.571289062500000	10962.2419614207	0.683593750000000	14174.4823940716	0.686523437500000
5395.46780043072	0.458984375000000	2601.80640645326	0.571289062500000	10982.8013049342	0.683593750000000	14201.0661945106	0.686523437500000
5405.56788991112	0.458984375000000	2606.67687894755	0.571289062500000	11003.3606484478	0.684570312500000	14227.6499949496	0.687500000000000
5415.66797939153	0.458984375000000	2611.54735144185	0.571289062500000	11023.9199919613	0.684570312500000	14254.2337953886	0.687500000000000
5425.76806887193	0.459960937500000	2616.41782393615	0.573242187500000	11044.4793354749	0.684570312500000	14280.8175958275	0.687500000000000
5435.86815835233	0.459960937500000	2621.28829643044	0.573242187500000	11065.0386789884	0.685546875000000	14307.4013962665	0.687500000000000
5445.96824783273	0.460937500000000	2626.15876892474	0.573242187500000	11085.5980225019	0.685546875000000	14333.9851967055	0.687500000000000
5456.06833731313	0.462890625000000	2631.02924141904	0.573242187500000	11106.1573660155	0.685546875000000	14360.5689971445	0.687500000000000
5466.16842679354	0.462890625000000	2635.89971391333	0.573242187500000	11126.7167095290	0.685546875000000	14387.1527975835	0.687500000000000
5476.26851627394	0.462890625000000	2640.77018640763	0.573242187500000	11147.2760530426	0.685546875000000	14413.7365980225	0.687500000000000
5486.36860575434	0.462890625000000	2645.64065890193	0.573242187500000	11167.8353965561	0.685546875000000	14440.3203984615	0.687500000000000
5496.46869523474	0.462890625000000	2650.51113139622	0.573242187500000	11188.3947400696	0.685546875000000	14466.9041989005	0.687500000000000
5506.56878471514	0.463867187500000	2655.38160389052	0.573242187500000	11208.9540835832	0.685546875000000	14493.4879993395	0.687500000000000
5516.66887419555	0.463867187500000	2660.25207638482	0.573242187500000	11229.5134270967	0.685546875000000	14520.0717997785	0.687500000000000
5526.76896367595	0.463867187500000	2665.12254887911	0.573242187500000	11250.0727706103	0.685546875000000	14546.6556002175	0.687500000000000
5536.86905315635	0.463867187500000	2669.99302137341	0.573242187500000	11270.6321141238	0.685546875000000	14573.2394006565	0.687500000000000
5546.96914263675	0.463867187500000	2674.86349386771	0.573242187500000	11291.1914576374	0.685546875000000	14599.8232010955	0.687500000000000
5557.06923211715	0.463867187500000	2679.73396636200	0.573242187500000	11311.7508011509	0.685546875000000	14626.4070015345	0.687500000000000
5567.16932159756	0.464843750000000	2684.60443885630	0.573242187500000	11332.3101446644	0.685546875000000	14652.9908019735	0.687500000000000
5577.26941107796	0.464843750000000	2689.47491135060	0.573242187500000	11352.8694881780	0.685546875000000	14679.5746024124	0.687500000000000
5587.36950055836	0.464843750000000	2694.34538384490	0.573242187500000	11373.4288316915	0.685546875000000	14706.1584028514	0.687500000000000
5597.46959003876	0.465820312500000	2699.21585633919	0.573242187500000	11393.9881752051	0.685546875000000	14732.7422032904	0.687500000000000
5607.56967951916	0.465820312500000	2704.08632883349	0.573242187500000	11414.5475187186	0.685546875000000	14759.3260037294	0.687500000000000
5617.66976899956	0.465820312500000	2708.95680132779	0.573242187500000	11435.1068622321	0.686523437500000	14785.9098041684	0.687500000000000
5627.76985847997	0.465820312500000	2713.82727382208	0.573242187500000	11455.6662057457	0.686523437500000	14812.4936046074	0.687500000000000
5637.86994796037	0.465820312500000	2718.69774631638	0.573242187500000	11476.2255492592	0.686523437500000	14839.0774050464	0.687500000000000
5647.97003744077	0.466796875000000	2723.56821881068	0.574218750000000	11496.7848927728	0.687500000000000	14865.6612054854	0.687500000000000
5658.07012692117	0.466796875000000	2728.43869130497	0.574218750000000	11517.3442362863	0.688476562500000	14892.2450059244	0.687500000000000
5668.17021640157	0.466796875000000	2733.30916379927	0.574218750000000	11537.9035797999	0.688476562500000	14918.8288063634	0.687500000000000
5678.27030588198	0.467773437500000	2738.17963629357	0.574218750000000	11558.4629233134	0.688476562500000	14945.4126068024	0.687500000000000
5688.37039536238	0.467773437500000	2743.05010878786	0.575195312500000	11579.0222668269	0.688476562500000	14971.9964072414	0.687500000000000
5698.47048484278	0.467773437500000	2747.92058128216	0.575195312500000	11599.5816103405	0.688476562500000	14998.5802076804	0.687500000000000
5708.57057432318	0.467773437500000	2752.79105377646	0.575195312500000	11620.1409538540	0.688476562500000	15025.1640081194	0.687500000000000
5718.67066380358	0.468750000000000	2757.66152627075	0.575195312500000	11640.7002973676	0.688476562500000	15051.7478085584	0.687500000000000
5728.77075328399	0.468750000000000	2762.53199876505	0.575195312500000	11661.2596408811	0.688476562500000	15078.3316089973	0.687500000000000
5738.87084276439	0.468750000000000	2767.40247125935	0.575195312500000	11681.8189843946	0.689453125000000	15104.9154094363	0.687500000000000
5748.97093224479	0.468750000000000	2772.27294375364	0.575195312500000	11702.3783279082	0.689453125000000	15131.4992098753	0.687500000000000
5759.07102172519	0.470703125000000	2777.14341624794	0.575195312500000	11722.9376714217	0.689453125000000	15158.0830103143	0.687500000000000
5769.17111120559	0.470703125000000	2782.01388874224	0.577148437500000	11743.4970149353	0.690429687500000	15184.6668107533	0.687500000000000
5779.27120068600	0.471679687500000	2786.88436123653	0.577148437500000	11764.0563584488	0.690429687500000	15211.2506111923	0.687500000000000
5789.37129016640	0.471679687500000	2791.75483373083	0.577148437500000	11784.6157019623	0.690429687500000	15237.8344116313	0.687500000000000
5799.47137964680	0.471679687500000	2796.62530622513	0.577148437500000	11805.1750454759	0.690429687500000	15264.4182120703	0.687500000000000
5809.57146912720	0.471679687500000	2801.49577871942	0.578125000000000	11825.7343889894	0.690429687500000	15291.0020125093	0.687500000000000
5819.67155860760	0.471679687500000	2806.36625121372	0.578125000000000	11846.2937325030	0.690429687500000	15317.5858129483	0.687500000000000
5829.77164808801	0.471679687500000	2811.23672370802	0.578125000000000	11866.8530760165	0.690429687500000	15344.1696133873	0.687500000000000
5839.87173756841	0.474609375000000	2816.10719620231	0.578125000000000	11887.4124195301	0.690429687500000	15370.7534138263	0.687500000000000
5849.97182704881	0.474609375000000	2820.97766869661	0.578125000000000	11907.9717630436	0.690429687500000	15397.3372142653	0.687500000000000
5860.07191652921	0.474609375000000	2825.84814119091	0.578125000000000	11928.5311065571	0.690429687500000	15423.9210147043	0.687500000000000
5870.17200600961	0.474609375000000	2830.71861368521	0.578125000000000	11949.0904500707	0.690429687500000	15450.5048151433	0.687500000000000
5880.27209549002	0.474609375000000	2835.58908617950	0.579101562500000	11969.6497935842	0.690429687500000	15477.0886155823	0.687500000000000
5890.37218497042	0.474609375000000	2840.45955867380	0.579101562500000	11990.2091370978	0.690429687500000	15503.6724160212	0.687500000000000
5900.47227445082	0.474609375000000	2845.33003116810	0.581054687500000	12010.7684806113	0.690429687500000	15530.2562164602	0.687500000000000
5910.57236393122	0.474609375000000	2850.20050366239	0.582031250000000	12031.3278241248	0.690429687500000	15556.8400168992	0.687500000000000
5920.67245341162	0.474609375000000	2855.07097615669	0.582031250000000	12051.8871676384	0.690429687500000	15583.4238173382	0.688476562500000
5930.77254289203	0.474609375000000	2859.94144865099	0.582031250000000	12072.4465111519	0.690429687500000	15610.0076177772	0.688476562500000
5940.87263237243	0.474609375000000	2864.81192114528	0.582031250000000	12093.0058546655	0.690429687500000	15636.5914182162	0.688476562500000
5950.97272185283	0.475585937500000	2869.68239363958	0.582031250000000	12113.5651981790	0.690429687500000	15663.1752186552	0.688476562500000
5961.07281133323	0.477539062500000	2874.55286613388	0.582031250000000	12134.1245416926	0.690429687500000	15689.7590190942	0.688476562500000
5971.17290081363	0.478515625000000	2879.42333862817	0.582031250000000	12154.6838852061	0.690429687500000	15716.3428195332	0.689453125000000
5981.27299029404	0.478515625000000	2884.29381112247	0.582031250000000	12175.2432287196	0.690429687500000	15742.9266199722	0.689453125000000
5991.37307977444	0.478515625000000	2889.16428361677	0.582031250000000	12195.8025722332	0.690429687500000	15769.5104204112	0.689453125000000
6001.47316925484	0.479492187500000	2894.03475611106	0.582031250000000	12216.3619157467	0.690429687500000	15796.0942208502	0.689453125000000
6011.57325873524	0.479492187500000	2898.90522860536	0.583007812500000	12236.9212592603	0.690429687500000	15822.6780212892	0.689453125000000
6021.67334821564	0.479492187500000	2903.77570109966	0.583984375000000	12257.4806027738	0.690429687500000	15849.2618217282	0.689453125000000
6031.77343769604	0.479492187500000	2908.64617359395	0.583984375000000	12278.0399462873	0.690429687500000	15875.8456221672	0.689453125000000
6041.87352717645	0.480468750000000	2913.51664608825	0.583984375000000	12298.5992898009	0.690429687500000	15902.4294226061	0.689453125000000
6051.97361665685	0.480468750000000	2918.38711858255	0.583984375000000	12319.1586333144	0.691406250000000	15929.0132230451	0.689453125000000
6062.07370613725	0.480468750000000	2923.25759107684	0.584960937500000	12339.7179768280	0.691406250000000	15955.5970234841	0.689453125000000
6072.17379561765	0.480468750000000	2928.12806357114	0.584960937500000	12360.2773203415	0.691406250000000	15982.1808239231	0.689453125000000
6082.27388509805	0.480468750000000	2932.99853606544	0.584960937500000	12380.8366638551	0.691406250000000	16008.7646243621	0.689453125000000
6092.37397457846	0.480468750000000	2937.86900855973	0.584960937500000	12401.3960073686	0.691406250000000	16035.3484248011	0.689453125000000
6102.47406405886	0.480468750000000	2942.73948105403	0.584960937500000	12421.9553508821	0.691406250000000	16061.9322252401	0.689453125000000
6112.57415353926	0.481445312500000	2947.60995354833	0.584960937500000	12442.5146943957	0.692382812500000	16088.5160256791	0.689453125000000
6122.67424301966	0.481445312500000	2952.48042604263	0.584960937500000	12463.0740379092	0.692382812500000	16115.0998261181	0.689453125000000
6132.77433250006	0.481445312500000	2957.35089853692	0.584960937500000	12483.6333814228	0.692382812500000	16141.6836265571	0.689453125000000
6142.87442198047	0.481445312500000	2962.22137103122	0.584960937500000	12504.1927249363	0.693359375000000	16168.2674269961	0.689453125000000
6152.97451146087	0.482421875000000	2967.09184352552	0.584960937500000	12524.7520684498	0.693359375000000	16194.8512274351	0.689453125000000
6163.07460094127	0.482421875000000	2971.96231601981	0.584960937500000	12545.3114119634	0.693359375000000	16221.4350278741	0.689453125000000
6173.17469042167	0.482421875000000	2976.83278851411	0.584960937500000	12565.8707554769	0.693359375000000	16248.0188283131	0.689453125000000
6183.27477990207	0.482421875000000	2981.70326100841	0.584960937500000	12586.4300989905	0.693359375000000	16274.6026287521	0.689453125000000
6193.37486938248	0.482421875000000	2986.57373350270	0.584960937500000	12606.9894425040	0.693359375000000	16301.1864291910	0.689453125000000
6203.47495886288	0.482421875000000	2991.44420599700	0.584960937500000	12627.5487860176	0.693359375000000	16327.7702296300	0.689453125000000
6213.57504834328	0.483398437500000	2996.31467849130	0.584960937500000	12648.1081295311	0.693359375000000	16354.3540300690	0.689453125000000
6223.67513782368	0.484375000000000	3001.18515098559	0.585937500000000	12668.6674730446	0.693359375000000	16380.9378305080	0.689453125000000
6233.77522730408	0.485351562500000	3006.05562347989	0.585937500000000	12689.2268165582	0.693359375000000	16407.5216309470	0.690429687500000
6243.87531678449	0.485351562500000	3010.92609597419	0.585937500000000	12709.7861600717	0.694335937500000	16434.1054313860	0.690429687500000
6253.97540626489	0.486328125000000	3015.79656846848	0.585937500000000	12730.3455035853	0.694335937500000	16460.6892318250	0.690429687500000
6264.07549574529	0.486328125000000	3020.66704096278	0.585937500000000	12750.9048470988	0.694335937500000	16487.2730322640	0.690429687500000
6274.17558522569	0.486328125000000	3025.53751345708	0.585937500000000	12771.4641906123	0.694335937500000	16513.8568327030	0.690429687500000
6284.27567470609	0.486328125000000	3030.40798595137	0.585937500000000	12792.0235341259	0.694335937500000	16540.4406331420	0.690429687500000
6294.37576418650	0.486328125000000	3035.27845844567	0.585937500000000	12812.5828776394	0.694335937500000	16567.0244335810	0.690429687500000
6304.47585366690	0.486328125000000	3040.14893093997	0.585937500000000	12833.1422211530	0.695312500000000	16593.6082340200	0.690429687500000
6314.57594314730	0.486328125000000	3045.01940343426	0.585937500000000	12853.7015646665	0.695312500000000	16620.1920344590	0.690429687500000
6324.67603262770	0.486328125000000	3049.88987592856	0.585937500000000	12874.2609081801	0.695312500000000	16646.7758348981	0.690429687500000
6334.77612210810	0.486328125000000	3054.76034842286	0.586914062500000	12894.8202516936	0.695312500000000	16673.3596353371	0.690429687500000
6344.87621158851	0.486328125000000	3059.63082091715	0.586914062500000	12915.3795952071	0.695312500000000	16699.9434357761	0.690429687500000
6354.97630106891	0.486328125000000	3064.50129341145	0.586914062500000	12935.9389387207	0.695312500000000	16726.5272362151	0.690429687500000
6365.07639054931	0.487304687500000	3069.37176590575	0.586914062500000	12956.4982822342	0.696289062500000	16753.1110366541	0.690429687500000
6375.17648002971	0.489257812500000	3074.24223840004	0.586914062500000	12977.0576257478	0.696289062500000	16779.6948370931	0.690429687500000
6385.27656951011	0.489257812500000	3079.11271089434	0.586914062500000	12997.6169692613	0.696289062500000	16806.2786375321	0.690429687500000
6395.37665899051	0.489257812500000	3083.98318338864	0.586914062500000	13018.1763127748	0.697265625000000	16832.8624379711	0.690429687500000
6405.47674847092	0.489257812500000	3088.85365588294	0.586914062500000	13038.7356562884	0.697265625000000	16859.4462384101	0.690429687500000
6415.57683795132	0.490234375000000	3093.72412837723	0.586914062500000	13059.2949998019	0.697265625000000	16886.0300388491	0.692382812500000
6425.67692743172	0.490234375000000	3098.59460087153	0.586914062500000	13079.8543433155	0.697265625000000	16912.6138392881	0.692382812500000
6435.77701691212	0.491210937500000	3103.46507336583	0.586914062500000	13100.4136868290	0.697265625000000	16939.1976397271	0.692382812500000
6445.87710639252	0.491210937500000	3108.33554586012	0.586914062500000	13120.9730303425	0.697265625000000	16965.7814401661	0.692382812500000
6455.97719587293	0.492187500000000	3113.20601835442	0.587890625000000	13141.5323738561	0.697265625000000	16992.3652406051	0.692382812500000
6466.07728535333	0.493164062500000	3118.07649084872	0.587890625000000	13162.0917173696	0.697265625000000	17018.9490410441	0.693359375000000
6476.17737483373	0.493164062500000	3122.94696334301	0.587890625000000	13182.6510608832	0.697265625000000	17045.5328414831	0.693359375000000
6486.27746431413	0.493164062500000	3127.81743583731	0.587890625000000	13203.2104043967	0.697265625000000	17072.1166419221	0.693359375000000
6496.37755379453	0.493164062500000	3132.68790833161	0.587890625000000	13223.7697479103	0.697265625000000	17098.7004423611	0.693359375000000
6506.47764327494	0.493164062500000	3137.55838082590	0.587890625000000	13244.3290914238	0.698242187500000	17125.2842428001	0.693359375000000
6516.57773275534	0.494140625000000	3142.42885332020	0.587890625000000	13264.8884349373	0.698242187500000	17151.8680432391	0.693359375000000
6526.67782223574	0.494140625000000	3147.29932581450	0.587890625000000	13285.4477784509	0.699218750000000	17178.4518436781	0.693359375000000
6536.77791171614	0.494140625000000	3152.16979830879	0.587890625000000	13306.0071219644	0.699218750000000	17205.0356441171	0.693359375000000
6546.87800119654	0.494140625000000	3157.04027080309	0.588867187500000	13326.5664654780	0.699218750000000	17231.6194445561	0.693359375000000
6556.97809067695	0.494140625000000	3161.91074329739	0.588867187500000	13347.1258089915	0.699218750000000	17258.2032449951	0.694335937500000
6567.07818015735	0.494140625000000	3166.78121579168	0.589843750000000	13367.6851525050	0.699218750000000	17284.7870454341	0.694335937500000
6577.17826963775	0.494140625000000	3171.65168828598	0.589843750000000	13388.2444960186	0.699218750000000	17311.3708458731	0.694335937500000
6587.27835911815	0.495117187500000	3176.52216078028	0.589843750000000	13408.8038395321	0.699218750000000	17337.9546463121	0.694335937500000
6597.37844859855	0.495117187500000	3181.39263327457	0.590820312500000	13429.3631830457	0.699218750000000	17364.5384467511	0.694335937500000
6607.47853807896	0.495117187500000	3186.26310576887	0.590820312500000	13449.9225265592	0.699218750000000	17391.1222471901	0.694335937500000
6617.57862755936	0.495117187500000	3191.13357826317	0.590820312500000	13470.4818700728	0.700195312500000	17417.7060476291	0.694335937500000
6627.67871703976	0.495117187500000	3196.00405075746	0.590820312500000	13491.0412135863	0.700195312500000	17444.2898480681	0.694335937500000
6637.77880652016	0.495117187500000	3200.87452325176	0.590820312500000	13511.6005570998	0.700195312500000	17470.8736485071	0.694335937500000
6647.87889600056	0.495117187500000	3205.74499574606	0.590820312500000	13532.1599006134	0.700195312500000	17497.4574489461	0.694335937500000
6657.97898548097	0.495117187500000	3210.61546824036	0.590820312500000	13552.7192441269	0.701171875000000	17524.0412493851	0.694335937500000
6668.07907496137	0.495117187500000	3215.48594073465	0.590820312500000	13573.2785876405	0.701171875000000	17550.6250498241	0.694335937500000
6678.17916444177	0.495117187500000	3220.35641322895	0.590820312500000	13593.8379311540	0.701171875000000	17577.2088502631	0.694335937500000
6688.27925392217	0.495117187500000	3225.22688572325	0.590820312500000	13614.3972746675	0.701171875000000	17603.7926507021	0.694335937500000
6698.37934340257	0.495117187500000	3230.09735821754	0.590820312500000	13634.9566181811	0.701171875000000	17630.3764511411	0.694335937500000
6708.47943288298	0.495117187500000	3234.96783071184	0.590820312500000	13655.5159616946	0.701171875000000	17656.9602515801	0.694335937500000
6718.57952236338	0.495117187500000	3239.83830320614	0.590820312500000	13676.0753052082	0.702148437500000	17683.5440520191	0.694335937500000
6728.67961184378	0.495117187500000	3244.70877570043	0.590820312500000	13696.6346487217	0.702148437500000	17710.1278524582	0.695312500000000
6738.77970132418	0.495117187500000	3249.57924819473	0.590820312500000	13717.1939922353	0.702148437500000	17736.7116528972	0.695312500000000
6748.87979080458	0.496093750000000	3254.44972068903	0.590820312500000	13737.7533357488	0.703125000000000	17763.2954533362	0.695312500000000
6758.97988028499	0.498046875000000	3259.32019318332	0.590820312500000	13758.3126792623	0.704101562500000	17789.8792537752	0.695312500000000
6769.07996976539	0.498046875000000	3264.19066567762	0.590820312500000	13778.8720227759	0.704101562500000	17816.4630542142	0.696289062500000
6779.18005924579	0.498046875000000	3269.06113817192	0.590820312500000	13799.4313662894	0.704101562500000	17843.0468546532	0.696289062500000
6789.28014872619	0.499023437500000	3273.93161066621	0.590820312500000	13819.9907098030	0.704101562500000	17869.6306550922	0.696289062500000
6799.38023820659	0.499023437500000	3278.80208316051	0.590820312500000	13840.5500533165	0.704101562500000	17896.2144555312	0.697265625000000
6809.48032768699	0.499023437500000	3283.67255565481	0.590820312500000	13861.1093968300	0.705078125000000	17922.7982559702	0.697265625000000
6819.58041716740	0.499023437500000	3288.54302814910	0.590820312500000	13881.6687403436	0.705078125000000	17949.3820564092	0.697265625000000
6829.68050664780	0.499023437500000	3293.41350064340	0.591796875000000	13902.2280838571	0.706054687500000	17975.9658568482	0.697265625000000
6839.78059612820	0.499023437500000	3298.28397313770	0.591796875000000	13922.7874273707	0.706054687500000	18002.5496572872	0.699218750000000
6849.88068560860	0.499023437500000	3303.15444563199	0.591796875000000	13943.3467708842	0.707031250000000	18029.1334577262	0.699218750000000
6859.98077508900	0.499023437500000	3308.02491812629	0.591796875000000	13963.9061143978	0.707031250000000	18055.7172581652	0.699218750000000
6870.08086456941	0.499023437500000	3312.89539062059	0.591796875000000	13984.4654579113	0.707031250000000	18082.3010586042	0.699218750000000
6880.18095404981	0.499023437500000	3317.76586311488	0.591796875000000	14005.0248014248	0.707031250000000	18108.8848590432	0.699218750000000
6890.28104353021	0.499023437500000	3322.63633560918	0.591796875000000	14025.5841449384	0.707031250000000	18135.4686594822	0.699218750000000
6900.38113301061	0.499023437500000	3327.50680810348	0.591796875000000	14046.1434884519	0.707031250000000	18162.0524599212	0.699218750000000
6910.48122249101	0.499023437500000	3332.37728059777	0.591796875000000	14066.7028319655	0.707031250000000	18188.6362603602	0.699218750000000
6920.58131197142	0.499023437500000	3337.24775309207	0.591796875000000	14087.2621754790	0.707031250000000	18215.2200607992	0.699218750000000
6930.68140145182	0.499023437500000	3342.11822558637	0.591796875000000	14107.8215189925	0.708007812500000	18241.8038612382	0.699218750000000
6940.78149093222	0.499023437500000	3346.98869808067	0.591796875000000	14128.3808625061	0.708007812500000	18268.3876616772	0.699218750000000
6950.88158041262	0.499023437500000	3351.85917057496	0.591796875000000	14148.9402060196	0.708007812500000	18294.9714621162	0.699218750000000
6960.98166989302	0.499023437500000	3356.72964306926	0.591796875000000	14169.4995495332	0.708007812500000	18321.5552625552	0.699218750000000
6971.08175937343	0.500000000000000	3361.60011556356	0.591796875000000	14190.0588930467	0.708007812500000	18348.1390629942	0.699218750000000
6981.18184885383	0.500000000000000	3366.47058805785	0.591796875000000	14210.6182365602	0.708984375000000	18374.7228634332	0.699218750000000
6991.28193833423	0.500000000000000	3371.34106055215	0.591796875000000	14231.1775800738	0.708984375000000	18401.3066638722	0.699218750000000
7001.38202781463	0.501953125000000	3376.21153304645	0.592773437500000	14251.7369235873	0.708984375000000	18427.8904643112	0.699218750000000
7011.48211729503	0.501953125000000	3381.08200554074	0.592773437500000	14272.2962671009	0.708984375000000	18454.4742647502	0.699218750000000
7021.58220677544	0.501953125000000	3385.95247803504	0.592773437500000	14292.8556106144	0.708984375000000	18481.0580651892	0.699218750000000
7031.68229625584	0.502929687500000	3390.82295052934	0.592773437500000	14313.4149541280	0.708984375000000	18507.6418656282	0.699218750000000
7041.78238573624	0.503906250000000	3395.69342302363	0.592773437500000	14333.9742976415	0.708984375000000	18534.2256660672	0.699218750000000
7051.88247521664	0.503906250000000	3400.56389551793	0.592773437500000	14354.5336411550	0.708984375000000	18560.8094665062	0.700195312500000
7061.98256469704	0.503906250000000	3405.43436801223	0.592773437500000	14375.0929846686	0.708984375000000	18587.3932669452	0.700195312500000
7072.08265417745	0.503906250000000	3410.30484050652	0.592773437500000	14395.6523281821	0.708984375000000	18613.9770673842	0.700195312500000
7082.18274365785	0.503906250000000	3415.17531300082	0.593750000000000	14416.2116716957	0.708984375000000	18640.5608678232	0.700195312500000
7092.28283313825	0.503906250000000	3420.04578549512	0.593750000000000	14436.7710152092	0.709960937500000	18667.1446682622	0.700195312500000
7102.38292261865	0.504882812500000	3424.91625798941	0.593750000000000	14457.3303587227	0.709960937500000	18693.7284687012	0.700195312500000
7112.48301209905	0.504882812500000	3429.78673048371	0.593750000000000	14477.8897022363	0.709960937500000	18720.3122691402	0.700195312500000
7122.58310157946	0.504882812500000	3434.65720297801	0.594726562500000	14498.4490457498	0.709960937500000	18746.8960695793	0.700195312500000
7132.68319105986	0.504882812500000	3439.52767547230	0.594726562500000	14519.0083892634	0.709960937500000	18773.4798700183	0.700195312500000
7142.78328054026	0.504882812500000	3444.39814796660	0.594726562500000	14539.5677327769	0.709960937500000	18800.0636704573	0.700195312500000
7152.88337002066	0.505859375000000	3449.26862046090	0.594726562500000	14560.1270762905	0.709960937500000	18826.6474708963	0.700195312500000
7162.98345950106	0.505859375000000	3454.13909295519	0.594726562500000	14580.6864198040	0.709960937500000	18853.2312713353	0.700195312500000
7173.08354898146	0.505859375000000	3459.00956544949	0.594726562500000	14601.2457633175	0.709960937500000	18879.8150717743	0.700195312500000
7183.18363846187	0.505859375000000	3463.88003794379	0.595703125000000	14621.8051068311	0.709960937500000	18906.3988722133	0.700195312500000
7193.28372794227	0.505859375000000	3468.75051043809	0.595703125000000	14642.3644503446	0.709960937500000	18932.9826726523	0.700195312500000
7203.38381742267	0.505859375000000	3473.62098293238	0.595703125000000	14662.9237938582	0.709960937500000	18959.5664730913	0.700195312500000
7213.48390690307	0.505859375000000	3478.49145542668	0.596679687500000	14683.4831373717	0.709960937500000	18986.1502735303	0.700195312500000
7223.58399638347	0.505859375000000	3483.36192792098	0.596679687500000	14704.0424808852	0.709960937500000	19012.7340739693	0.700195312500000
7233.68408586388	0.505859375000000	3488.23240041527	0.597656250000000	14724.6018243988	0.709960937500000	19039.3178744083	0.701171875000000
7243.78417534428	0.505859375000000	3493.10287290957	0.597656250000000	14745.1611679123	0.709960937500000	19065.9016748473	0.701171875000000
7253.88426482468	0.506835937500000	3497.97334540387	0.597656250000000	14765.7205114259	0.709960937500000	19092.4854752863	0.701171875000000
7263.98435430508	0.506835937500000	3502.84381789816	0.597656250000000	14786.2798549394	0.709960937500000	19119.0692757253	0.701171875000000
7274.08444378548	0.506835937500000	3507.71429039246	0.599609375000000	14806.8391984530	0.709960937500000	19145.6530761643	0.701171875000000
7284.18453326589	0.506835937500000	3512.58476288676	0.600585937500000	14827.3985419665	0.709960937500000	19172.2368766033	0.701171875000000
7294.28462274629	0.506835937500000	3517.45523538105	0.600585937500000	14847.9578854800	0.709960937500000	19198.8206770423	0.701171875000000
7304.38471222669	0.506835937500000	3522.32570787535	0.601562500000000	14868.5172289936	0.709960937500000	19225.4044774813	0.701171875000000
7314.48480170709	0.506835937500000	3527.19618036965	0.601562500000000	14889.0765725071	0.709960937500000	19251.9882779203	0.701171875000000
7324.58489118749	0.506835937500000	3532.06665286394	0.602539062500000	14909.6359160207	0.710937500000000	19278.5720783593	0.701171875000000
7334.68498066790	0.506835937500000	3536.93712535824	0.602539062500000	14930.1952595342	0.710937500000000	19305.1558787983	0.701171875000000
7344.78507014830	0.506835937500000	3541.80759785254	0.602539062500000	14950.7546030477	0.710937500000000	19331.7396792373	0.701171875000000
7354.88515962870	0.506835937500000	3546.67807034683	0.602539062500000	14971.3139465613	0.710937500000000	19358.3234796763	0.701171875000000
7364.98524910910	0.506835937500000	3551.54854284113	0.602539062500000	14991.8732900748	0.711914062500000	19384.9072801153	0.701171875000000
7375.08533858950	0.506835937500000	3556.41901533543	0.602539062500000	15012.4326335884	0.711914062500000	19411.4910805543	0.701171875000000
7385.18542806991	0.507812500000000	3561.28948782972	0.602539062500000	15032.9919771019	0.711914062500000	19438.0748809933	0.701171875000000
7395.28551755031	0.507812500000000	3566.15996032402	0.602539062500000	15053.5513206155	0.711914062500000	19464.6586814323	0.701171875000000
7405.38560703071	0.507812500000000	3571.03043281832	0.602539062500000	15074.1106641290	0.711914062500000	19491.2424818713	0.701171875000000
7415.48569651111	0.508789062500000	3575.90090531261	0.603515625000000	15094.6700076425	0.711914062500000	19517.8262823103	0.701171875000000
7425.58578599151	0.508789062500000	3580.77137780691	0.603515625000000	15115.2293511561	0.711914062500000	19544.4100827493	0.702148437500000
7435.68587547192	0.509765625000000	3585.64185030121	0.603515625000000	15135.7886946696	0.711914062500000	19570.9938831883	0.702148437500000
7445.78596495232	0.509765625000000	3590.51232279550	0.603515625000000	15156.3480381832	0.711914062500000	19597.5776836273	0.702148437500000
7455.88605443272	0.509765625000000	3595.38279528980	0.603515625000000	15176.9073816967	0.711914062500000	19624.1614840663	0.702148437500000
7465.98614391312	0.509765625000000	3600.25326778410	0.603515625000000	15197.4667252102	0.711914062500000	19650.7452845053	0.702148437500000
7476.08623339352	0.509765625000000	3605.12374027840	0.603515625000000	15218.0260687238	0.711914062500000	19677.3290849443	0.703125000000000
7486.18632287393	0.509765625000000	3609.99421277269	0.603515625000000	15238.5854122373	0.711914062500000	19703.9128853833	0.703125000000000
7496.28641235433	0.509765625000000	3614.86468526699	0.604492187500000	15259.1447557509	0.711914062500000	19730.4966858223	0.703125000000000
7506.38650183473	0.509765625000000	3619.73515776129	0.604492187500000	15279.7040992644	0.711914062500000	19757.0804862613	0.703125000000000
7516.48659131513	0.509765625000000	3624.60563025558	0.604492187500000	15300.2634427780	0.711914062500000	19783.6642867003	0.703125000000000
7526.58668079553	0.510742187500000	3629.47610274988	0.604492187500000	15320.8227862915	0.711914062500000	19810.2480871394	0.703125000000000
7536.68677027594	0.510742187500000	3634.34657524418	0.604492187500000	15341.3821298050	0.711914062500000	19836.8318875784	0.703125000000000
7546.78685975634	0.510742187500000	3639.21704773847	0.604492187500000	15361.9414733186	0.711914062500000	19863.4156880174	0.703125000000000
7556.88694923674	0.510742187500000	3644.08752023277	0.606445312500000	15382.5008168321	0.711914062500000	19889.9994884564	0.703125000000000
7566.98703871714	0.510742187500000	3648.95799272707	0.606445312500000	15403.0601603457	0.711914062500000	19916.5832888954	0.703125000000000
7577.08712819754	0.511718750000000	3653.82846522136	0.606445312500000	15423.6195038592	0.711914062500000	19943.1670893344	0.703125000000000
7587.18721767794	0.511718750000000	3658.69893771566	0.606445312500000	15444.1788473727	0.711914062500000	19969.7508897734	0.703125000000000
7597.28730715835	0.511718750000000	3663.56941020996	0.606445312500000	15464.7381908863	0.711914062500000	19996.3346902124	0.703125000000000
7607.38739663875	0.511718750000000	3668.43988270425	0.606445312500000	15485.2975343998	0.711914062500000	20022.9184906514	0.703125000000000
7617.48748611915	0.511718750000000	3673.31035519855	0.606445312500000	15505.8568779134	0.711914062500000	20049.5022910904	0.704101562500000
7627.58757559955	0.511718750000000	3678.18082769285	0.606445312500000	15526.4162214269	0.711914062500000	20076.0860915294	0.704101562500000
7637.68766507995	0.511718750000000	3683.05130018714	0.606445312500000	15546.9755649404	0.711914062500000	20102.6698919684	0.704101562500000
7647.78775456036	0.511718750000000	3687.92177268144	0.606445312500000	15567.5349084540	0.711914062500000	20129.2536924074	0.704101562500000
7657.88784404076	0.511718750000000	3692.79224517574	0.606445312500000	15588.0942519675	0.711914062500000	20155.8374928464	0.704101562500000
7667.98793352116	0.512695312500000	3697.66271767003	0.607421875000000	15608.6535954811	0.711914062500000	20182.4212932854	0.704101562500000
7678.08802300156	0.512695312500000	3702.53319016433	0.607421875000000	15629.2129389946	0.711914062500000	20209.0050937244	0.704101562500000
7688.18811248196	0.512695312500000	3707.40366265863	0.607421875000000	15649.7722825082	0.711914062500000	20235.5888941634	0.704101562500000
7698.28820196237	0.513671875000000	3712.27413515292	0.607421875000000	15670.3316260217	0.711914062500000	20262.1726946024	0.704101562500000
7708.38829144277	0.514648437500000	3717.14460764722	0.607421875000000	15690.8909695352	0.711914062500000	20288.7564950414	0.704101562500000
7718.48838092317	0.515625000000000	3722.01508014152	0.607421875000000	15711.4503130488	0.711914062500000	20315.3402954804	0.704101562500000
7728.58847040357	0.515625000000000	3726.88555263581	0.607421875000000	15732.0096565623	0.711914062500000	20341.9240959194	0.704101562500000
7738.68855988397	0.515625000000000	3731.75602513011	0.607421875000000	15752.5690000759	0.711914062500000	20368.5078963584	0.704101562500000
7748.78864936438	0.515625000000000	3736.62649762441	0.607421875000000	15773.1283435894	0.712890625000000	20395.0916967974	0.704101562500000
7758.88873884478	0.515625000000000	3741.49697011871	0.607421875000000	15793.6876871029	0.712890625000000	20421.6754972364	0.704101562500000
7768.98882832518	0.515625000000000	3746.36744261300	0.608398437500000	15814.2470306165	0.712890625000000	20448.2592976754	0.704101562500000
7779.08891780558	0.515625000000000	3751.23791510730	0.608398437500000	15834.8063741300	0.712890625000000	20474.8430981144	0.704101562500000
7789.18900728598	0.515625000000000	3756.10838760160	0.608398437500000	15855.3657176436	0.712890625000000	20501.4268985534	0.704101562500000
7799.28909676639	0.516601562500000	3760.97886009589	0.608398437500000	15875.9250611571	0.712890625000000	20528.0106989924	0.704101562500000
7809.38918624679	0.516601562500000	3765.84933259019	0.608398437500000	15896.4844046707	0.712890625000000	20554.5944994314	0.704101562500000
7819.48927572719	0.517578125000000	3770.71980508449	0.608398437500000	15917.0437481842	0.712890625000000	20581.1782998704	0.705078125000000
7829.58936520759	0.517578125000000	3775.59027757878	0.608398437500000	15937.6030916977	0.712890625000000	20607.7621003094	0.705078125000000
7839.68945468799	0.517578125000000	3780.46075007308	0.608398437500000	15958.1624352113	0.712890625000000	20634.3459007484	0.705078125000000
7849.78954416840	0.518554687500000	3785.33122256738	0.608398437500000	15978.7217787248	0.712890625000000	20660.9297011874	0.705078125000000
7859.88963364880	0.519531250000000	3790.20169506167	0.608398437500000	15999.2811222384	0.713867187500000	20687.5135016264	0.707031250000000
7869.98972312920	0.519531250000000	3795.07216755597	0.608398437500000	16019.8404657519	0.713867187500000	20714.0973020654	0.707031250000000
7880.08981260960	0.519531250000000	3799.94264005027	0.608398437500000	16040.3998092654	0.713867187500000	20740.6811025044	0.707031250000000
7890.18990209000	0.519531250000000	3804.81311254456	0.608398437500000	16060.9591527790	0.714843750000000	20767.2649029434	0.707031250000000
7900.28999157041	0.519531250000000	3809.68358503886	0.608398437500000	16081.5184962925	0.714843750000000	20793.8487033824	0.707031250000000
7910.39008105081	0.520507812500000	3814.55405753316	0.608398437500000	16102.0778398061	0.714843750000000	20820.4325038214	0.707031250000000
7920.49017053121	0.520507812500000	3819.42453002745	0.609375000000000	16122.6371833196	0.714843750000000	20847.0163042604	0.707031250000000
7930.59026001161	0.520507812500000	3824.29500252175	0.609375000000000	16143.1965268332	0.714843750000000	20873.6001046995	0.707031250000000
7940.69034949201	0.521484375000000	3829.16547501605	0.609375000000000	16163.7558703467	0.715820312500000	20900.1839051385	0.707031250000000
7950.79043897241	0.521484375000000	3834.03594751034	0.609375000000000	16184.3152138602	0.715820312500000	20926.7677055775	0.707031250000000
7960.89052845282	0.521484375000000	3838.90642000464	0.610351562500000	16204.8745573738	0.715820312500000	20953.3515060165	0.707031250000000
7970.99061793322	0.521484375000000	3843.77689249894	0.610351562500000	16225.4339008873	0.715820312500000	20979.9353064555	0.707031250000000
7981.09070741362	0.521484375000000	3848.64736499323	0.610351562500000	16245.9932444009	0.715820312500000	21006.5191068945	0.707031250000000
7991.19079689402	0.521484375000000	3853.51783748753	0.610351562500000	16266.5525879144	0.715820312500000	21033.1029073335	0.707031250000000
8001.29088637442	0.521484375000000	3858.38830998183	0.610351562500000	16287.1119314279	0.715820312500000	21059.6867077725	0.707031250000000
8011.39097585483	0.521484375000000	3863.25878247613	0.610351562500000	16307.6712749415	0.715820312500000	21086.2705082115	0.707031250000000
8021.49106533523	0.521484375000000	3868.12925497042	0.610351562500000	16328.2306184550	0.715820312500000	21112.8543086505	0.707031250000000
8031.59115481563	0.521484375000000	3872.99972746472	0.610351562500000	16348.7899619686	0.715820312500000	21139.4381090895	0.707031250000000
8041.69124429603	0.522460937500000	3877.87019995902	0.610351562500000	16369.3493054821	0.715820312500000	21166.0219095285	0.707031250000000
8051.79133377643	0.522460937500000	3882.74067245331	0.610351562500000	16389.9086489957	0.715820312500000	21192.6057099675	0.707031250000000
8061.89142325684	0.522460937500000	3887.61114494761	0.610351562500000	16410.4679925092	0.715820312500000	21219.1895104065	0.707031250000000
8071.99151273724	0.522460937500000	3892.48161744191	0.610351562500000	16431.0273360227	0.715820312500000	21245.7733108455	0.707031250000000
8082.09160221764	0.522460937500000	3897.35208993620	0.610351562500000	16451.5866795363	0.715820312500000	21272.3571112845	0.707031250000000
8092.19169169804	0.523437500000000	3902.22256243050	0.610351562500000	16472.1460230498	0.715820312500000	21298.9409117235	0.707031250000000
8102.29178117844	0.523437500000000	3907.09303492480	0.610351562500000	16492.7053665634	0.715820312500000	21325.5247121625	0.707031250000000
8112.39187065885	0.523437500000000	3911.96350741909	0.610351562500000	16513.2647100769	0.715820312500000	21352.1085126015	0.708007812500000
8122.49196013925	0.523437500000000	3916.83397991339	0.610351562500000	16533.8240535904	0.715820312500000	21378.6923130405	0.708007812500000
8132.59204961965	0.523437500000000	3921.70445240769	0.610351562500000	16554.3833971040	0.715820312500000	21405.2761134795	0.708007812500000
8142.69213910005	0.523437500000000	3926.57492490198	0.610351562500000	16574.9427406175	0.715820312500000	21431.8599139185	0.708007812500000
8152.79222858045	0.524414062500000	3931.44539739628	0.610351562500000	16595.5020841311	0.715820312500000	21458.4437143575	0.708007812500000
8162.89231806086	0.524414062500000	3936.31586989058	0.611328125000000	16616.0614276446	0.715820312500000	21485.0275147965	0.708007812500000
8172.99240754126	0.524414062500000	3941.18634238487	0.611328125000000	16636.6207711582	0.715820312500000	21511.6113152355	0.707031250000000
8183.09249702166	0.524414062500000	3946.05681487917	0.611328125000000	16657.1801146717	0.715820312500000	21538.1951156745	0.707031250000000
8193.19258650206	0.524414062500000	3950.92728737347	0.612304687500000	16677.7394581852	0.715820312500000	21564.7789161135	0.707031250000000
8203.29267598246	0.524414062500000	3955.79775986776	0.612304687500000	16698.2988016988	0.715820312500000	21591.3627165525	0.708007812500000
8213.39276546287	0.526367187500000	3960.66823236206	0.613281250000000	16718.8581452123	0.715820312500000	21617.9465169915	0.708007812500000
8223.49285494327	0.526367187500000	3965.53870485636	0.613281250000000	16739.4174887259	0.716796875000000	21644.5303174305	0.708007812500000
8233.59294442367	0.526367187500000	3970.40917735065	0.613281250000000	16759.9768322394	0.716796875000000	21671.1141178695	0.708007812500000
8243.69303390407	0.526367187500000	3975.27964984495	0.613281250000000	16780.5361757529	0.716796875000000	21697.6979183085	0.708007812500000
8253.79312338447	0.526367187500000	3980.15012233925	0.613281250000000	16801.0955192665	0.716796875000000	21724.2817187475	0.708007812500000
8263.89321286488	0.526367187500000	3985.02059483354	0.613281250000000	16821.6548627800	0.716796875000000	21750.8655191865	0.708984375000000
8273.99330234528	0.526367187500000	3989.89106732784	0.614257812500000	16842.2142062936	0.717773437500000	21777.4493196255	0.708984375000000
8284.09339182568	0.526367187500000	3994.76153982214	0.614257812500000	16862.7735498071	0.717773437500000	21804.0331200645	0.708984375000000
8294.19348130608	0.527343750000000	3999.63201231644	0.614257812500000	16883.3328933207	0.717773437500000	21830.6169205035	0.708984375000000
8304.29357078648	0.527343750000000	4004.50248481073	0.614257812500000	16903.8922368342	0.717773437500000	21857.2007209425	0.708984375000000
8314.39366026689	0.528320312500000	4009.37295730503	0.614257812500000	16924.4515803477	0.717773437500000	21883.7845213815	0.708984375000000
8324.49374974729	0.530273437500000	4014.24342979933	0.614257812500000	16945.0109238613	0.717773437500000	21910.3683218205	0.708984375000000
8334.59383922769	0.530273437500000	4019.11390229362	0.614257812500000	16965.5702673748	0.717773437500000	21936.9521222596	0.708984375000000
8344.69392870809	0.531250000000000	4023.98437478792	0.615234375000000	16986.1296108884	0.717773437500000	21963.5359226986	0.708984375000000
8354.79401818849	0.531250000000000	4028.85484728222	0.616210937500000	17006.6889544019	0.717773437500000	21990.1197231376	0.708984375000000
8364.89410766890	0.531250000000000	4033.72531977651	0.616210937500000	17027.2482979154	0.717773437500000	22016.7035235766	0.708984375000000
8374.99419714930	0.531250000000000	4038.59579227081	0.616210937500000	17047.8076414290	0.717773437500000	22043.2873240156	0.708984375000000
8385.09428662970	0.532226562500000	4043.46626476511	0.616210937500000	17068.3669849425	0.718750000000000	22069.8711244546	0.708984375000000
8395.19437611010	0.532226562500000	4048.33673725940	0.616210937500000	17088.9263284561	0.718750000000000	22096.4549248936	0.708984375000000
8405.29446559050	0.532226562500000	4053.20720975370	0.616210937500000	17109.4856719696	0.718750000000000	22123.0387253326	0.708984375000000
8415.39455507091	0.532226562500000	4058.07768224800	0.616210937500000	17130.0450154832	0.718750000000000	22149.6225257716	0.708984375000000
8425.49464455131	0.532226562500000	4062.94815474229	0.617187500000000	17150.6043589967	0.718750000000000	22176.2063262106	0.708984375000000
8435.59473403171	0.532226562500000	4067.81862723659	0.617187500000000	17171.1637025102	0.718750000000000	22202.7901266496	0.708984375000000
8445.69482351211	0.532226562500000	4072.68909973089	0.618164062500000	17191.7230460238	0.718750000000000	22229.3739270886	0.708984375000000
8455.79491299251	0.532226562500000	4077.55957222518	0.618164062500000	17212.2823895373	0.718750000000000	22255.9577275276	0.708984375000000
8465.89500247292	0.532226562500000	4082.43004471948	0.618164062500000	17232.8417330509	0.718750000000000	22282.5415279666	0.708984375000000
8475.99509195332	0.533203125000000	4087.30051721378	0.619140625000000	17253.4010765644	0.718750000000000	22309.1253284056	0.708984375000000
8486.09518143372	0.533203125000000	4092.17098970807	0.619140625000000	17273.9604200779	0.718750000000000	22335.7091288446	0.708984375000000
8496.19527091412	0.535156250000000	4097.04146220237	0.619140625000000	17294.5197635915	0.718750000000000	22362.2929292836	0.708984375000000
8506.29536039452	0.535156250000000	4101.91193469666	0.619140625000000	17315.0791071050	0.718750000000000	22388.8767297226	0.708984375000000
8516.39544987492	0.535156250000000	4106.78240719096	0.619140625000000	17335.6384506186	0.718750000000000	22415.4605301616	0.708984375000000
8526.49553935533	0.536132812500000	4111.65287968525	0.619140625000000	17356.1977941321	0.718750000000000	22442.0443306006	0.708984375000000
8536.59562883573	0.536132812500000	4116.52335217955	0.619140625000000	17376.7571376456	0.718750000000000	22468.6281310396	0.708984375000000
8546.69571831613	0.537109375000000	4121.39382467384	0.619140625000000	17397.3164811592	0.718750000000000	22495.2119314786	0.708984375000000
8556.79580779653	0.537109375000000	4126.26429716814	0.620117187500000	17417.8758246727	0.718750000000000	22521.7957319176	0.708984375000000
8566.89589727693	0.537109375000000	4131.13476966243	0.620117187500000	17438.4351681863	0.718750000000000	22548.3795323566	0.708984375000000
8576.99598675734	0.537109375000000	4136.00524215673	0.620117187500000	17458.9945116998	0.718750000000000	22574.9633327956	0.708984375000000
8587.09607623774	0.537109375000000	4140.87571465102	0.620117187500000	17479.5538552134	0.718750000000000	22601.5471332346	0.708984375000000
8597.19616571814	0.537109375000000	4145.74618714532	0.620117187500000	17500.1131987269	0.718750000000000	22628.1309336736	0.708984375000000
8607.29625519854	0.537109375000000	4150.61665963961	0.620117187500000	17520.6725422404	0.718750000000000	22654.7147341126	0.709960937500000
8617.39634467894	0.538085937500000	4155.48713213390	0.620117187500000	17541.2318857540	0.718750000000000	22681.2985345516	0.709960937500000
8627.49643415935	0.538085937500000	4160.35760462820	0.620117187500000	17561.7912292675	0.718750000000000	22707.8823349906	0.709960937500000
8637.59652363975	0.539062500000000	4165.22807712249	0.620117187500000	17582.3505727811	0.718750000000000	22734.4661354296	0.709960937500000
8647.69661312015	0.540039062500000	4170.09854961679	0.620117187500000	17602.9099162946	0.718750000000000	22761.0499358686	0.709960937500000
8657.79670260055	0.540039062500000	4174.96902211108	0.620117187500000	17623.4692598081	0.718750000000000	22787.6337363076	0.709960937500000
8667.89679208095	0.540039062500000	4179.83949460538	0.620117187500000	17644.0286033217	0.718750000000000	22814.2175367466	0.709960937500000
8677.99688156136	0.541015625000000	4184.70996709967	0.620117187500000	17664.5879468352	0.718750000000000	22840.8013371856	0.709960937500000
8688.09697104176	0.541992187500000	4189.58043959397	0.621093750000000	17685.1472903488	0.718750000000000	22867.3851376246	0.709960937500000
8698.19706052216	0.541992187500000	4194.45091208826	0.621093750000000	17705.7066338623	0.719726562500000	22893.9689380636	0.709960937500000
8708.29715000256	0.541992187500000	4199.32138458256	0.621093750000000	17726.2659773759	0.719726562500000	22920.5527385026	0.709960937500000
8718.39723948296	0.541992187500000	4204.19185707685	0.621093750000000	17746.8253208894	0.719726562500000	22947.1365389416	0.709960937500000
8728.49732896337	0.542968750000000	4209.06232957114	0.622070312500000	17767.3846644029	0.719726562500000	22973.7203393807	0.709960937500000
8738.59741844377	0.542968750000000	4213.93280206544	0.622070312500000	17787.9440079165	0.719726562500000	23000.3041398197	0.709960937500000
8748.69750792417	0.542968750000000	4218.80327455973	0.622070312500000	17808.5033514300	0.719726562500000	23026.8879402587	0.709960937500000
8758.79759740457	0.542968750000000	4223.67374705403	0.622070312500000	17829.0626949436	0.719726562500000	23053.4717406977	0.710937500000000
8768.89768688497	0.542968750000000	4228.54421954832	0.622070312500000	17849.6220384571	0.719726562500000	23080.0555411367	0.710937500000000
8778.99777636538	0.543945312500000	4233.41469204262	0.622070312500000	17870.1813819706	0.719726562500000	23106.6393415757	0.710937500000000
8789.09786584578	0.545898437500000	4238.28516453691	0.622070312500000	17890.7407254842	0.719726562500000	23133.2231420147	0.710937500000000
8799.19795532618	0.545898437500000	4243.15563703121	0.622070312500000	17911.3000689977	0.719726562500000	23159.8069424537	0.710937500000000
8809.29804480658	0.545898437500000	4248.02610952550	0.622070312500000	17931.8594125113	0.719726562500000	23186.3907428927	0.710937500000000
8819.39813428698	0.545898437500000	4252.89658201980	0.622070312500000	17952.4187560248	0.719726562500000	23212.9745433317	0.711914062500000
8829.49822376739	0.546875000000000	4257.76705451409	0.622070312500000	17972.9780995384	0.719726562500000	23239.5583437707	0.711914062500000
8839.59831324779	0.546875000000000	4262.63752700838	0.623046875000000	17993.5374430519	0.719726562500000	23266.1421442097	0.711914062500000
8849.69840272819	0.546875000000000	4267.50799950268	0.623046875000000	18014.0967865654	0.719726562500000	23292.7259446487	0.711914062500000
8859.79849220859	0.546875000000000	4272.37847199697	0.623046875000000	18034.6561300790	0.719726562500000	23319.3097450877	0.711914062500000
8869.89858168899	0.546875000000000	4277.24894449127	0.623046875000000	18055.2154735925	0.719726562500000	23345.8935455267	0.711914062500000
8879.99867116940	0.546875000000000	4282.11941698556	0.623046875000000	18075.7748171061	0.719726562500000	23372.4773459657	0.711914062500000
8890.09876064980	0.546875000000000	4286.98988947986	0.623046875000000	18096.3341606196	0.719726562500000	23399.0611464047	0.711914062500000
8900.19885013020	0.546875000000000	4291.86036197415	0.623046875000000	18116.8935041331	0.719726562500000	23425.6449468437	0.711914062500000
8910.29893961060	0.548828125000000	4296.73083446845	0.623046875000000	18137.4528476467	0.719726562500000	23452.2287472827	0.711914062500000
8920.39902909100	0.548828125000000	4301.60130696274	0.623046875000000	18158.0121911602	0.719726562500000	23478.8125477217	0.711914062500000
8930.49911857140	0.548828125000000	4306.47177945703	0.623046875000000	18178.5715346738	0.719726562500000	23505.3963481607	0.711914062500000
8940.59920805181	0.548828125000000	4311.34225195133	0.624023437500000	18199.1308781873	0.719726562500000	23531.9801485997	0.711914062500000
8950.69929753221	0.548828125000000	4316.21272444562	0.624023437500000	18219.6902217009	0.719726562500000	23558.5639490387	0.711914062500000
8960.79938701261	0.548828125000000	4321.08319693992	0.624023437500000	18240.2495652144	0.719726562500000	23585.1477494777	0.711914062500000
8970.89947649301	0.548828125000000	4325.95366943421	0.625976562500000	18260.8089087279	0.719726562500000	23611.7315499167	0.711914062500000
8980.99956597341	0.548828125000000	4330.82414192851	0.625976562500000	18281.3682522415	0.720703125000000	23638.3153503557	0.711914062500000
8991.09965545382	0.549804687500000	4335.69461442280	0.625976562500000	18301.9275957550	0.720703125000000	23664.8991507947	0.711914062500000
9001.19974493422	0.549804687500000	4340.56508691710	0.625976562500000	18322.4869392686	0.720703125000000	23691.4829512337	0.711914062500000
9011.29983441462	0.551757812500000	4345.43555941139	0.625976562500000	18343.0462827821	0.720703125000000	23718.0667516727	0.711914062500000
9021.39992389502	0.551757812500000	4350.30603190569	0.625976562500000	18363.6056262956	0.720703125000000	23744.6505521117	0.711914062500000
9031.50001337542	0.551757812500000	4355.17650439998	0.625976562500000	18384.1649698092	0.720703125000000	23771.2343525507	0.711914062500000
9041.60010285583	0.551757812500000	4360.04697689427	0.625976562500000	18404.7243133227	0.720703125000000	23797.8181529897	0.711914062500000
9051.70019233623	0.551757812500000	4364.91744938857	0.625976562500000	18425.2836568363	0.720703125000000	23824.4019534287	0.712890625000000
9061.80028181663	0.551757812500000	4369.78792188286	0.625976562500000	18445.8430003498	0.720703125000000	23850.9857538677	0.712890625000000
9071.90037129703	0.552734375000000	4374.65839437716	0.625976562500000	18466.4023438634	0.720703125000000	23877.5695543067	0.712890625000000
9082.00046077743	0.552734375000000	4379.52886687145	0.625976562500000	18486.9616873769	0.720703125000000	23904.1533547457	0.713867187500000
9092.10055025784	0.552734375000000	4384.39933936575	0.625976562500000	18507.5210308904	0.721679687500000	23930.7371551847	0.713867187500000
9102.20063973824	0.552734375000000	4389.26981186004	0.625976562500000	18528.0803744040	0.721679687500000	23957.3209556237	0.713867187500000
9112.30072921864	0.552734375000000	4394.14028435434	0.625976562500000	18548.6397179175	0.721679687500000	23983.9047560627	0.713867187500000
9122.40081869904	0.552734375000000	4399.01075684863	0.625976562500000	18569.1990614311	0.722656250000000	24010.4885565017	0.713867187500000
9132.50090817944	0.553710937500000	4403.88122934293	0.625976562500000	18589.7584049446	0.722656250000000	24037.0723569408	0.713867187500000
9142.60099765985	0.554687500000000	4408.75170183722	0.625976562500000	18610.3177484581	0.722656250000000	24063.6561573798	0.713867187500000
9152.70108714025	0.554687500000000	4413.62217433151	0.625976562500000	18630.8770919717	0.722656250000000	24090.2399578188	0.713867187500000
9162.80117662065	0.554687500000000	4418.49264682581	0.625976562500000	18651.4364354852	0.722656250000000	24116.8237582578	0.713867187500000
9172.90126610105	0.554687500000000	4423.36311932010	0.625976562500000	18671.9957789988	0.722656250000000	24143.4075586968	0.713867187500000
9183.00135558145	0.554687500000000	4428.23359181440	0.625976562500000	18692.5551225123	0.722656250000000	24169.9913591358	0.713867187500000
9193.10144506186	0.554687500000000	4433.10406430869	0.625976562500000	18713.1144660258	0.722656250000000	24196.5751595748	0.713867187500000
9203.20153454226	0.554687500000000	4437.97453680299	0.625976562500000	18733.6738095394	0.722656250000000	24223.1589600138	0.713867187500000
9213.30162402266	0.554687500000000	4442.84500929728	0.625976562500000	18754.2331530529	0.722656250000000	24249.7427604528	0.713867187500000
9223.40171350306	0.555664062500000	4447.71548179158	0.625976562500000	18774.7924965665	0.722656250000000	24276.3265608918	0.713867187500000
9233.50180298346	0.555664062500000	4452.58595428587	0.625976562500000	18795.3518400800	0.722656250000000	24302.9103613308	0.713867187500000
9243.60189246387	0.556640625000000	4457.45642678016	0.625976562500000	18815.9111835936	0.722656250000000	24329.4941617698	0.713867187500000
9253.70198194427	0.556640625000000	4462.32689927446	0.625976562500000	18836.4705271071	0.722656250000000	24356.0779622088	0.713867187500000
9263.80207142467	0.556640625000000	4467.19737176875	0.625976562500000	18857.0298706206	0.723632812500000	24382.6617626478	0.713867187500000
9273.90216090507	0.556640625000000	4472.06784426305	0.625976562500000	18877.5892141342	0.723632812500000	24409.2455630868	0.713867187500000
9284.00225038547	0.556640625000000	4476.93831675734	0.625976562500000	18898.1485576477	0.723632812500000	24435.8293635258	0.713867187500000
9294.10233986587	0.557617187500000	4481.80878925164	0.626953125000000	18918.7079011613	0.723632812500000	24462.4131639648	0.713867187500000
9304.20242934628	0.557617187500000	4486.67926174593	0.626953125000000	18939.2672446748	0.723632812500000	24488.9969644038	0.713867187500000
9314.30251882668	0.557617187500000	4491.54973424023	0.626953125000000	18959.8265881883	0.723632812500000	24515.5807648428	0.713867187500000
9324.40260830708	0.557617187500000	4496.42020673452	0.626953125000000	18980.3859317019	0.723632812500000	24542.1645652818	0.713867187500000
9334.50269778748	0.557617187500000	4501.29067922882	0.626953125000000	19000.9452752154	0.723632812500000	24568.7483657208	0.713867187500000
9344.60278726788	0.557617187500000	4506.16115172311	0.626953125000000	19021.5046187290	0.723632812500000	24595.3321661598	0.713867187500000
9354.70287674829	0.557617187500000	4511.03162421740	0.627929687500000	19042.0639622425	0.723632812500000	24621.9159665988	0.713867187500000
9364.80296622869	0.558593750000000	4515.90209671170	0.627929687500000	19062.6233057561	0.723632812500000	24648.4997670378	0.713867187500000
9374.90305570909	0.558593750000000	4520.77256920599	0.627929687500000	19083.1826492696	0.723632812500000	24675.0835674768	0.714843750000000
9385.00314518949	0.559570312500000	4525.64304170029	0.627929687500000	19103.7419927831	0.723632812500000	24701.6673679158	0.714843750000000
9395.10323466989	0.559570312500000	4530.51351419458	0.627929687500000	19124.3013362967	0.723632812500000	24728.2511683548	0.714843750000000
9405.20332415030	0.559570312500000	4535.38398668888	0.627929687500000	19144.8606798102	0.723632812500000	24754.8349687938	0.714843750000000
9415.30341363070	0.559570312500000	4540.25445918317	0.628906250000000	19165.4200233238	0.723632812500000	24781.4187692328	0.714843750000000
9425.40350311110	0.559570312500000	4545.12493167747	0.629882812500000	19185.9793668373	0.723632812500000	24808.0025696718	0.714843750000000
9435.50359259150	0.559570312500000	4549.99540417176	0.629882812500000	19206.5387103508	0.723632812500000	24834.5863701108	0.714843750000000
9445.60368207190	0.559570312500000	4554.86587666606	0.629882812500000	19227.0980538644	0.723632812500000	24861.1701705498	0.714843750000000
9455.70377155231	0.559570312500000	4559.73634916035	0.630859375000000	19247.6573973779	0.723632812500000	24887.7539709888	0.714843750000000
9465.80386103271	0.559570312500000	4564.60682165464	0.630859375000000	19268.2167408915	0.723632812500000	24914.3377714278	0.714843750000000
9475.90395051311	0.559570312500000	4569.47729414894	0.630859375000000	19288.7760844050	0.723632812500000	24940.9215718668	0.714843750000000
9486.00403999351	0.559570312500000	4574.34776664323	0.631835937500000	19309.3354279186	0.723632812500000	24967.5053723058	0.714843750000000
9496.10412947391	0.559570312500000	4579.21823913753	0.631835937500000	19329.8947714321	0.723632812500000	24994.0891727448	0.714843750000000
9506.20421895432	0.559570312500000	4584.08871163182	0.631835937500000	19350.4541149456	0.723632812500000	25020.6729731838	0.714843750000000
9516.30430843472	0.559570312500000	4588.95918412612	0.631835937500000	19371.0134584592	0.723632812500000	25047.2567736228	0.714843750000000
9526.40439791512	0.559570312500000	4593.82965662041	0.631835937500000	19391.5728019727	0.723632812500000	25073.8405740618	0.714843750000000
9536.50448739552	0.559570312500000	4598.70012911471	0.631835937500000	19412.1321454863	0.723632812500000	25100.4243745009	0.714843750000000
9546.60457687592	0.559570312500000	4603.57060160900	0.631835937500000	19432.6914889998	0.723632812500000	25127.0081749399	0.714843750000000
9556.70466635633	0.559570312500000	4608.44107410329	0.631835937500000	19453.2508325133	0.723632812500000	25153.5919753789	0.714843750000000
9566.80475583673	0.560546875000000	4613.31154659759	0.631835937500000	19473.8101760269	0.723632812500000	25180.1757758179	0.714843750000000
9576.90484531713	0.560546875000000	4618.18201909188	0.631835937500000	19494.3695195404	0.723632812500000	25206.7595762569	0.714843750000000
9587.00493479753	0.560546875000000	4623.05249158618	0.632812500000000	19514.9288630540	0.724609375000000	25233.3433766959	0.714843750000000
9597.10502427793	0.560546875000000	4627.92296408047	0.632812500000000	19535.4882065675	0.724609375000000	25259.9271771349	0.714843750000000
9607.20511375834	0.560546875000000	4632.79343657477	0.632812500000000	19556.0475500811	0.724609375000000	25286.5109775739	0.714843750000000
9617.30520323874	0.561523437500000	4637.66390906906	0.633789062500000	19576.6068935946	0.724609375000000	25313.0947780129	0.714843750000000
9627.40529271914	0.561523437500000	4642.53438156336	0.633789062500000	19597.1662371081	0.724609375000000	25339.6785784519	0.714843750000000
9637.50538219954	0.561523437500000	4647.40485405765	0.633789062500000	19617.7255806217	0.724609375000000	25366.2623788909	0.714843750000000
9647.60547167994	0.561523437500000	4652.27532655195	0.633789062500000	19638.2849241352	0.724609375000000	25392.8461793299	0.714843750000000
9657.70556116035	0.561523437500000	4657.14579904624	0.634765625000000	19658.8442676488	0.724609375000000	25419.4299797689	0.715820312500000
9667.80565064075	0.561523437500000	4662.01627154053	0.634765625000000	19679.4036111623	0.724609375000000	25446.0137802079	0.715820312500000
9677.90574012115	0.561523437500000	4666.88674403483	0.634765625000000	19699.9629546758	0.724609375000000	25472.5975806469	0.715820312500000
9688.00582960155	0.561523437500000	4671.75721652912	0.634765625000000	19720.5222981894	0.724609375000000	25499.1813810859	0.715820312500000
9698.10591908195	0.561523437500000	4676.62768902342	0.634765625000000	19741.0816417029	0.724609375000000	25525.7651815249	0.715820312500000
9708.20600856235	0.561523437500000	4681.49816151771	0.634765625000000	19761.6409852165	0.724609375000000	25552.3489819639	0.715820312500000
9718.30609804276	0.561523437500000	4686.36863401201	0.634765625000000	19782.2003287300	0.724609375000000	25578.9327824029	0.715820312500000
9728.40618752316	0.561523437500000	4691.23910650630	0.634765625000000	19802.7596722436	0.724609375000000	25605.5165828419	0.715820312500000
9738.50627700356	0.561523437500000	4696.10957900060	0.634765625000000	19823.3190157571	0.724609375000000	25632.1003832809	0.715820312500000
9748.60636648396	0.561523437500000	4700.98005149489	0.634765625000000	19843.8783592706	0.724609375000000	25658.6841837199	0.715820312500000
9758.70645596436	0.561523437500000	4705.85052398919	0.634765625000000	19864.4377027842	0.724609375000000	25685.2679841589	0.715820312500000
9768.80654544477	0.561523437500000	4710.72099648348	0.634765625000000	19884.9970462977	0.724609375000000	25711.8517845979	0.715820312500000
9778.90663492517	0.561523437500000	4715.59146897777	0.634765625000000	19905.5563898113	0.724609375000000	25738.4355850369	0.715820312500000
9789.00672440557	0.561523437500000	4720.46194147207	0.634765625000000	19926.1157333248	0.724609375000000	25765.0193854759	0.715820312500000
9799.10681388597	0.561523437500000	4725.33241396636	0.634765625000000	19946.6750768383	0.724609375000000	25791.6031859149	0.716796875000000
9809.20690336637	0.561523437500000	4730.20288646066	0.634765625000000	19967.2344203519	0.724609375000000	25818.1869863539	0.716796875000000
9819.30699284678	0.562500000000000	4735.07335895495	0.634765625000000	19987.7937638654	0.725585937500000	25844.7707867929	0.716796875000000
9829.40708232718	0.563476562500000	4739.94383144925	0.634765625000000	20008.3531073790	0.725585937500000	25871.3545872319	0.716796875000000
9839.50717180758	0.563476562500000	4744.81430394354	0.635742187500000	20028.9124508925	0.725585937500000	25897.9383876709	0.716796875000000
9849.60726128798	0.563476562500000	4749.68477643784	0.637695312500000	20049.4717944060	0.725585937500000	25924.5221881099	0.716796875000000
9859.70735076838	0.563476562500000	4754.55524893213	0.637695312500000	20070.0311379196	0.725585937500000	25951.1059885489	0.716796875000000
9869.80744024879	0.563476562500000	4759.42572142642	0.637695312500000	20090.5904814331	0.725585937500000	25977.6897889879	0.716796875000000
9879.90752972919	0.563476562500000	4764.29619392072	0.637695312500000	20111.1498249467	0.725585937500000	26004.2735894269	0.716796875000000
9890.00761920959	0.563476562500000	4769.16666641501	0.637695312500000	20131.7091684602	0.725585937500000	26030.8573898659	0.716796875000000
9900.10770868999	0.563476562500000	4774.03713890931	0.637695312500000	20152.2685119738	0.725585937500000	26057.4411903049	0.716796875000000
9910.20779817039	0.563476562500000	4778.90761140360	0.637695312500000	20172.8278554873	0.725585937500000	26084.0249907439	0.716796875000000
9920.30788765080	0.563476562500000	4783.77808389790	0.637695312500000	20193.3871990008	0.725585937500000	26110.6087911829	0.716796875000000
9930.40797713120	0.563476562500000	4788.64855639219	0.637695312500000	20213.9465425144	0.725585937500000	26137.1925916219	0.716796875000000
9940.50806661160	0.564453125000000	4793.51902888649	0.637695312500000	20234.5058860279	0.725585937500000	26163.7763920610	0.716796875000000
9950.60815609200	0.564453125000000	4798.38950138078	0.637695312500000	20255.0652295415	0.725585937500000	26190.3601925000	0.716796875000000
9960.70824557240	0.564453125000000	4803.25997387508	0.637695312500000	20275.6245730550	0.725585937500000	26216.9439929390	0.716796875000000
9970.80833505281	0.564453125000000	4808.13044636937	0.637695312500000	20296.1839165685	0.725585937500000	26243.5277933780	0.716796875000000
9980.90842453321	0.565429687500000	4813.00091886366	0.637695312500000	20316.7432600821	0.725585937500000	26270.1115938170	0.716796875000000
9991.00851401361	0.565429687500000	4817.87139135796	0.637695312500000	20337.3026035956	0.725585937500000	26296.6953942560	0.716796875000000
10001.1086034940	0.566406250000000	4822.74186385225	0.637695312500000	20357.8619471092	0.725585937500000	26323.2791946950	0.716796875000000
10011.2086929744	0.566406250000000	4827.61233634655	0.637695312500000	20378.4212906227	0.725585937500000	26349.8629951340	0.716796875000000
10021.3087824548	0.566406250000000	4832.48280884084	0.637695312500000	20398.9806341363	0.725585937500000	26376.4467955730	0.716796875000000
10031.4088719352	0.566406250000000	4837.35328133514	0.637695312500000	20419.5399776498	0.725585937500000	26403.0305960120	0.716796875000000
10041.5089614156	0.566406250000000	4842.22375382943	0.637695312500000	20440.0993211633	0.725585937500000	26429.6143964510	0.716796875000000
10051.6090508960	0.566406250000000	4847.09422632373	0.637695312500000	20460.6586646769	0.725585937500000	26456.1981968900	0.716796875000000
10061.7091403764	0.566406250000000	4851.96469881802	0.637695312500000	20481.2180081904	0.725585937500000	26482.7819973290	0.716796875000000
10071.8092298568	0.566406250000000	4856.83517131232	0.638671875000000	20501.7773517040	0.725585937500000	26509.3657977680	0.716796875000000
10081.9093193372	0.566406250000000	4861.70564380661	0.638671875000000	20522.3366952175	0.725585937500000	26535.9495982070	0.716796875000000
10092.0094088176	0.566406250000000	4866.57611630090	0.638671875000000	20542.8960387310	0.725585937500000	26562.5333986460	0.716796875000000

==> NewPics/CompareAllSyntheticNoisefreeReplacement.txt <==
t	targSimCo	targFAOL	targIAOL	targMEAOL
1	0	0	0	0
11	0	0	0	0
21	0	0	0.0143229166666667	0.0234375000000000
31	0	0.00260416666666667	0.0690104166666667	0.111979166666667
41	0	0.00781250000000000	0.165364583333333	0.221354166666667
51	0	0.0260416666666667	0.264322916666667	0.291666666666667
61	0	0.0638020833333333	0.333333333333333	0.359375000000000
71	0	0.111979166666667	0.388020833333333	0.407552083333333
81	0.00260416666666667	0.162760416666667	0.415364583333333	0.445312500000000
91	0.00260416666666667	0.207031250000000	0.446614583333333	0.466145833333333
101	0.00520833333333333	0.256510416666667	0.473958333333333	0.484375000000000
111	0.00911458333333333	0.285156250000000	0.505208333333333	0.509114583333333
121	0.0117187500000000	0.312500000000000	0.524739583333333	0.531250000000000
131	0.0195312500000000	0.333333333333333	0.544270833333333	0.542968750000000
141	0.0286458333333333	0.358072916666667	0.558593750000000	0.555989583333333
151	0.0416666666666667	0.377604166666667	0.570312500000000	0.571614583333333
161	0.0638020833333333	0.389322916666667	0.579427083333333	0.584635416666667
171	0.0794270833333333	0.401041666666667	0.592447916666667	0.593750000000000
181	0.104166666666667	0.421875000000000	0.605468750000000	0.602864583333333
191	0.121093750000000	0.432291666666667	0.617187500000000	0.611979166666667
201	0.147135416666667	0.449218750000000	0.631510416666667	0.617187500000000
211	0.177083333333333	0.463541666666667	0.639322916666667	0.627604166666667
221	0.199218750000000	0.471354166666667	0.645833333333333	0.634114583333333
231	0.223958333333333	0.480468750000000	0.647135416666667	0.640625000000000
241	0.257812500000000	0.485677083333333	0.651041666666667	0.647135416666667
251	0.272135416666667	0.490885416666667	0.657552083333333	0.653645833333333
261	0.283854166666667	0.497395833333333	0.661458333333333	0.660156250000000
271	0.295572916666667	0.510416666666667	0.666666666666667	0.669270833333333
281	0.300781250000000	0.514322916666667	0.670572916666667	0.675781250000000
291	0.312500000000000	0.518229166666667	0.677083333333333	0.680989583333333
301	0.329427083333333	0.520833333333333	0.682291666666667	0.683593750000000
311	0.339843750000000	0.529947916666667	0.688802083333333	0.688802083333333
321	0.347656250000000	0.537760416666667	0.694010416666667	0.695312500000000
331	0.352864583333333	0.539062500000000	0.699218750000000	0.699218750000000
341	0.358072916666667	0.550781250000000	0.707031250000000	0.701822916666667
351	0.364583333333333	0.557291666666667	0.710937500000000	0.703125000000000
361	0.380208333333333	0.565104166666667	0.713541666666667	0.707031250000000
371	0.386718750000000	0.569010416666667	0.717447916666667	0.710937500000000
381	0.393229166666667	0.574218750000000	0.721354166666667	0.713541666666667
391	0.398437500000000	0.575520833333333	0.725260416666667	0.717447916666667
401	0.408854166666667	0.580729166666667	0.726562500000000	0.721354166666667
411	0.412760416666667	0.583333333333333	0.729166666666667	0.723958333333333
421	0.419270833333333	0.588541666666667	0.733072916666667	0.726562500000000
431	0.424479166666667	0.592447916666667	0.736979166666667	0.730468750000000
441	0.430989583333333	0.593750000000000	0.742187500000000	0.731770833333333
451	0.433593750000000	0.598958333333333	0.742187500000000	0.731770833333333
461	0.438802083333333	0.600260416666667	0.746093750000000	0.733072916666667
471	0.442708333333333	0.604166666666667	0.746093750000000	0.734375000000000
481	0.450520833333333	0.605468750000000	0.746093750000000	0.735677083333333
491	0.455729166666667	0.610677083333333	0.748697916666667	0.738281250000000
501	0.457031250000000	0.614583333333333	0.750000000000000	0.743489583333333
511	0.460937500000000	0.618489583333333	0.752604166666667	0.744791666666667
521	0.464843750000000	0.621093750000000	0.752604166666667	0.744791666666667
531	0.471354166666667	0.622395833333333	0.756510416666667	0.746093750000000
541	0.476562500000000	0.628906250000000	0.757812500000000	0.746093750000000
551	0.476562500000000	0.632812500000000	0.760416666666667	0.747395833333333
561	0.479166666666667	0.632812500000000	0.761718750000000	0.748697916666667
571	0.483072916666667	0.636718750000000	0.764322916666667	0.750000000000000
581	0.485677083333333	0.639322916666667	0.764322916666667	0.750000000000000
591	0.489583333333333	0.644531250000000	0.764322916666667	0.753906250000000
601	0.490885416666667	0.645833333333333	0.764322916666667	0.756510416666666
611	0.497395833333333	0.649739583333333	0.764322916666667	0.757812500000000
621	0.498697916666667	0.651041666666667	0.765625000000000	0.757812500000000
631	0.503906250000000	0.657552083333333	0.766927083333333	0.757812500000000
641	0.506510416666667	0.658854166666667	0.768229166666667	0.757812500000000
651	0.506510416666667	0.660156250000000	0.769531250000000	0.759114583333333
661	0.506510416666667	0.661458333333333	0.772135416666667	0.759114583333333
671	0.507812500000000	0.664062500000000	0.772135416666667	0.763020833333333
681	0.507812500000000	0.664062500000000	0.773437500000000	0.766927083333333
691	0.510416666666667	0.665364583333333	0.774739583333333	0.766927083333333
701	0.510416666666667	0.670572916666667	0.777343750000000	0.769531250000000
711	0.511718750000000	0.673177083333333	0.778645833333333	0.770833333333333
721	0.514322916666667	0.674479166666667	0.782552083333333	0.772135416666667
731	0.515625000000000	0.674479166666667	0.782552083333333	0.772135416666667
741	0.516927083333333	0.675781250000000	0.782552083333333	0.772135416666667
751	0.516927083333333	0.680989583333333	0.785156250000000	0.773437500000000
761	0.518229166666667	0.680989583333333	0.786458333333333	0.773437500000000
771	0.519531250000000	0.683593750000000	0.786458333333333	0.773437500000000
781	0.519531250000000	0.684895833333333	0.786458333333333	0.776041666666667
791	0.520833333333333	0.686197916666667	0.787760416666667	0.777343750000000
801	0.520833333333333	0.688802083333333	0.787760416666667	0.777343750000000
811	0.520833333333333	0.690104166666667	0.790364583333333	0.779947916666667
821	0.520833333333333	0.691406250000000	0.790364583333333	0.782552083333333
831	0.523437500000000	0.696614583333333	0.790364583333333	0.785156250000000
841	0.526041666666667	0.696614583333333	0.790364583333333	0.785156250000000
851	0.527343750000000	0.697916666666667	0.791666666666667	0.787760416666667
861	0.528645833333333	0.699218750000000	0.791666666666667	0.789062500000000
871	0.528645833333333	0.700520833333333	0.791666666666667	0.789062500000000
881	0.531250000000000	0.700520833333333	0.792968750000000	0.789062500000000
891	0.532552083333333	0.700520833333333	0.792968750000000	0.789062500000000
901	0.532552083333333	0.701822916666667	0.792968750000000	0.790364583333333
911	0.532552083333333	0.703125000000000	0.792968750000000	0.791666666666667
921	0.533854166666667	0.705729166666667	0.794270833333333	0.794270833333333
931	0.533854166666667	0.705729166666667	0.796875000000000	0.794270833333333
941	0.533854166666667	0.707031250000000	0.796875000000000	0.794270833333333
951	0.533854166666667	0.710937500000000	0.798177083333333	0.795572916666667
961	0.533854166666667	0.712239583333333	0.798177083333333	0.796875000000000
971	0.535156250000000	0.713541666666667	0.799479166666667	0.798177083333333
981	0.537760416666667	0.714843750000000	0.800781250000000	0.798177083333333
991	0.541666666666667	0.716145833333333	0.802083333333333	0.798177083333333
1001	0.541666666666667	0.717447916666667	0.802083333333333	0.799479166666667
1011	0.541666666666667	0.717447916666667	0.802083333333333	0.799479166666667
1021	0.542968750000000	0.717447916666667	0.804687500000000	0.799479166666667
1031	0.542968750000000	0.717447916666667	0.804687500000000	0.799479166666667
1041	0.544270833333333	0.718750000000000	0.804687500000000	0.800781250000000
1051	0.546875000000000	0.720052083333333	0.805989583333333	0.800781250000000
1061	0.548177083333333	0.720052083333333	0.805989583333333	0.803385416666667
1071	0.549479166666667	0.721354166666667	0.805989583333333	0.803385416666667
1081	0.550781250000000	0.721354166666667	0.805989583333333	0.804687500000000
1091	0.550781250000000	0.721354166666667	0.805989583333333	0.804687500000000
1101	0.552083333333333	0.721354166666667	0.808593750000000	0.804687500000000
1111	0.552083333333333	0.723958333333333	0.808593750000000	0.804687500000000
1121	0.552083333333333	0.725260416666667	0.809895833333333	0.804687500000000
1131	0.553385416666667	0.725260416666667	0.809895833333333	0.804687500000000
1141	0.553385416666667	0.727864583333333	0.811197916666667	0.805989583333333
1151	0.554687500000000	0.729166666666667	0.811197916666667	0.807291666666667
1161	0.554687500000000	0.730468750000000	0.811197916666667	0.807291666666667
1171	0.555989583333333	0.730468750000000	0.812500000000000	0.807291666666667
1181	0.555989583333333	0.730468750000000	0.812500000000000	0.807291666666667
1191	0.558593750000000	0.730468750000000	0.812500000000000	0.809895833333333
1201	0.558593750000000	0.730468750000000	0.813802083333333	0.809895833333333
1211	0.558593750000000	0.730468750000000	0.815104166666667	0.809895833333333
1221	0.558593750000000	0.731770833333333	0.816406250000000	0.811197916666667
1231	0.558593750000000	0.733072916666667	0.816406250000000	0.811197916666667
1241	0.558593750000000	0.735677083333333	0.817708333333333	0.811197916666667
1251	0.558593750000000	0.736979166666667	0.821614583333333	0.811197916666667
1261	0.558593750000000	0.738281250000000	0.821614583333333	0.812500000000000
1271	0.558593750000000	0.738281250000000	0.821614583333333	0.815104166666667
1281	0.558593750000000	0.738281250000000	0.821614583333333	0.815104166666667
1291	0.558593750000000	0.738281250000000	0.824218750000000	0.815104166666667
1301	0.558593750000000	0.738281250000000	0.825520833333333	0.815104166666667
1311	0.558593750000000	0.738281250000000	0.828125000000000	0.815104166666667
1321	0.558593750000000	0.738281250000000	0.832031250000000	0.815104166666667
1331	0.559895833333333	0.739583333333333	0.832031250000000	0.815104166666667
1341	0.559895833333333	0.739583333333333	0.832031250000000	0.815104166666667
1351	0.559895833333333	0.740885416666667	0.832031250000000	0.815104166666667
1361	0.559895833333333	0.740885416666667	0.832031250000000	0.815104166666667
1371	0.559895833333333	0.740885416666667	0.832031250000000	0.815104166666667
1381	0.561197916666667	0.740885416666667	0.832031250000000	0.815104166666667
1391	0.561197916666667	0.742187500000000	0.834635416666667	0.815104166666667
1401	0.561197916666667	0.743489583333333	0.834635416666667	0.816406250000000
1411	0.561197916666667	0.743489583333333	0.834635416666667	0.816406250000000
1421	0.561197916666667	0.743489583333333	0.835937500000000	0.816406250000000
1431	0.561197916666667	0.744791666666667	0.837239583333333	0.816406250000000
1441	0.561197916666667	0.746093750000000	0.837239583333333	0.816406250000000
1451	0.562500000000000	0.747395833333333	0.837239583333333	0.816406250000000
1461	0.562500000000000	0.751302083333333	0.837239583333333	0.816406250000000
1471	0.562500000000000	0.751302083333333	0.837239583333333	0.816406250000000
1481	0.562500000000000	0.751302083333333	0.837239583333333	0.817708333333333
1491	0.562500000000000	0.753906250000000	0.837239583333333	0.817708333333333
1501	0.562500000000000	0.753906250000000	0.837239583333333	0.817708333333333
1511	0.562500000000000	0.753906250000000	0.837239583333333	0.819010416666667
1521	0.563802083333333	0.755208333333333	0.837239583333333	0.819010416666667
1531	0.566406250000000	0.755208333333333	0.837239583333333	0.819010416666667
1541	0.566406250000000	0.755208333333333	0.837239583333333	0.819010416666667
1551	0.566406250000000	0.755208333333333	0.837239583333333	0.820312500000000
1561	0.566406250000000	0.755208333333333	0.838541666666667	0.820312500000000
1571	0.566406250000000	0.755208333333333	0.839843750000000	0.821614583333333
1581	0.566406250000000	0.756510416666667	0.839843750000000	0.821614583333333
1591	0.569010416666667	0.756510416666667	0.841145833333333	0.821614583333333
1601	0.569010416666667	0.756510416666667	0.841145833333333	0.822916666666667
1611	0.569010416666667	0.756510416666667	0.841145833333333	0.825520833333333
1621	0.569010416666667	0.757812500000000	0.841145833333333	0.826822916666667
1631	0.571614583333333	0.760416666666667	0.841145833333333	0.826822916666667
1641	0.572916666666667	0.760416666666667	0.843750000000000	0.828125000000000
1651	0.572916666666667	0.761718750000000	0.843750000000000	0.828125000000000
1661	0.572916666666667	0.761718750000000	0.843750000000000	0.829427083333333
1671	0.572916666666667	0.763020833333333	0.843750000000000	0.829427083333333
1681	0.572916666666667	0.763020833333333	0.843750000000000	0.829427083333333
1691	0.572916666666667	0.764322916666667	0.843750000000000	0.829427083333333
1701	0.572916666666667	0.764322916666667	0.843750000000000	0.829427083333333
1711	0.572916666666667	0.764322916666667	0.847656250000000	0.829427083333333
1721	0.572916666666667	0.764322916666667	0.847656250000000	0.829427083333333
1731	0.572916666666667	0.765625000000000	0.847656250000000	0.829427083333333
1741	0.572916666666667	0.766927083333333	0.848958333333333	0.830729166666667
1751	0.572916666666667	0.766927083333333	0.848958333333333	0.832031250000000
1761	0.572916666666667	0.766927083333333	0.850260416666667	0.833333333333333
1771	0.572916666666667	0.766927083333333	0.850260416666667	0.834635416666667
1781	0.572916666666667	0.766927083333333	0.850260416666667	0.834635416666667
1791	0.572916666666667	0.768229166666667	0.850260416666667	0.834635416666667
1801	0.572916666666667	0.768229166666667	0.851562500000000	0.835937500000000
1811	0.572916666666667	0.768229166666667	0.851562500000000	0.835937500000000
1821	0.574218750000000	0.769531250000000	0.851562500000000	0.835937500000000
1831	0.574218750000000	0.770833333333333	0.851562500000000	0.835937500000000
1841	0.574218750000000	0.770833333333333	0.851562500000000	0.835937500000000
1851	0.574218750000000	0.770833333333333	0.851562500000000	0.837239583333333
1861	0.574218750000000	0.770833333333333	0.851562500000000	0.837239583333333
1871	0.574218750000000	0.770833333333333	0.851562500000000	0.837239583333333
1881	0.574218750000000	0.770833333333333	0.851562500000000	0.837239583333333
1891	0.575520833333333	0.770833333333333	0.852864583333333	0.838541666666667
1901	0.575520833333333	0.770833333333333	0.852864583333333	0.838541666666667
1911	0.575520833333333	0.772135416666667	0.852864583333333	0.838541666666667
1921	0.575520833333333	0.773437500000000	0.852864583333333	0.838541666666667
1931	0.575520833333333	0.773437500000000	0.852864583333333	0.841145833333333
1941	0.575520833333333	0.773437500000000	0.852864583333333	0.842447916666667
1951	0.576822916666667	0.773437500000000	0.852864583333333	0.842447916666667
1961	0.576822916666667	0.773437500000000	0.852864583333333	0.843750000000000
1971	0.576822916666667	0.773437500000000	0.852864583333333	0.843750000000000
1981	0.576822916666667	0.773437500000000	0.852864583333333	0.843750000000000
1991	0.576822916666667	0.773437500000000	0.852864583333333	0.845052083333333
2001	0.576822916666667	0.773437500000000	0.852864583333333	0.845052083333333
2011	0.576822916666667	0.773437500000000	0.852864583333333	0.846354166666667
2021	0.576822916666667	0.773437500000000	0.852864583333333	0.846354166666667
2031	0.576822916666667	0.773437500000000	0.852864583333333	0.848958333333333
2041	0.576822916666667	0.774739583333333	0.854166666666667	0.848958333333333
2051	0.576822916666667	0.774739583333333	0.854166666666667	0.848958333333333
2061	0.576822916666667	0.774739583333333	0.854166666666667	0.848958333333333
2071	0.576822916666667	0.774739583333333	0.854166666666667	0.848958333333333
2081	0.576822916666667	0.774739583333333	0.854166666666667	0.848958333333333
2091	0.576822916666667	0.774739583333333	0.854166666666667	0.848958333333333
2101	0.576822916666667	0.776041666666667	0.855468750000000	0.848958333333333
2111	0.576822916666667	0.776041666666667	0.855468750000000	0.850260416666667
2121	0.576822916666667	0.776041666666667	0.855468750000000	0.851562500000000
2131	0.578125000000000	0.776041666666667	0.855468750000000	0.852864583333333
2141	0.578125000000000	0.776041666666667	0.855468750000000	0.852864583333333
2151	0.578125000000000	0.776041666666667	0.855468750000000	0.852864583333333
2161	0.579427083333333	0.777343750000000	0.855468750000000	0.852864583333333
2171	0.579427083333333	0.778645833333333	0.855468750000000	0.852864583333333
2181	0.579427083333333	0.778645833333333	0.855468750000000	0.852864583333333
2191	0.579427083333333	0.778645833333333	0.855468750000000	0.852864583333333
2201	0.580729166666667	0.778645833333333	0.855468750000000	0.852864583333333
2211	0.580729166666667	0.778645833333333	0.855468750000000	0.854166666666667
2221	0.580729166666667	0.778645833333333	0.855468750000000	0.854166666666667
2231	0.580729166666667	0.778645833333333	0.856770833333333	0.854166666666667
2241	0.580729166666667	0.778645833333333	0.856770833333333	0.854166666666667
2251	0.580729166666667	0.779947916666667	0.856770833333333	0.854166666666667
2261	0.580729166666667	0.779947916666667	0.858072916666667	0.854166666666667
2271	0.580729166666667	0.781250000000000	0.858072916666667	0.854166666666667
2281	0.580729166666667	0.781250000000000	0.858072916666667	0.854166666666667
2291	0.580729166666667	0.781250000000000	0.858072916666667	0.854166666666667
2301	0.580729166666667	0.781250000000000	0.858072916666667	0.854166666666667
2311	0.582031250000000	0.782552083333333	0.858072916666667	0.854166666666667
2321	0.583333333333333	0.782552083333333	0.858072916666667	0.854166666666667
2331	0.583333333333333	0.782552083333333	0.859375000000000	0.856770833333333
2341	0.583333333333333	0.782552083333333	0.859375000000000	0.856770833333333
2351	0.583333333333333	0.783854166666667	0.859375000000000	0.856770833333333
2361	0.583333333333333	0.783854166666667	0.859375000000000	0.856770833333333
2371	0.583333333333333	0.783854166666667	0.859375000000000	0.856770833333333
2381	0.583333333333333	0.783854166666667	0.859375000000000	0.856770833333333
2391	0.583333333333333	0.783854166666667	0.859375000000000	0.856770833333333
2401	0.583333333333333	0.783854166666667	0.860677083333333	0.856770833333333
2411	0.583333333333333	0.783854166666667	0.860677083333333	0.856770833333333
2421	0.583333333333333	0.783854166666667	0.860677083333333	0.856770833333333
2431	0.583333333333333	0.783854166666667	0.860677083333333	0.856770833333333
2441	0.583333333333333	0.783854166666667	0.860677083333333	0.856770833333333
2451	0.583333333333333	0.783854166666667	0.860677083333333	0.858072916666667
2461	0.584635416666667	0.783854166666667	0.860677083333333	0.858072916666667
2471	0.584635416666667	0.783854166666667	0.860677083333333	0.858072916666667
2481	0.585937500000000	0.785156250000000	0.860677083333333	0.858072916666667
2491	0.585937500000000	0.785156250000000	0.860677083333333	0.858072916666667
2501	0.585937500000000	0.786458333333333	0.860677083333333	0.859375000000000
2511	0.585937500000000	0.786458333333333	0.861979166666667	0.859375000000000
2521	0.585937500000000	0.786458333333333	0.861979166666667	0.860677083333333
2531	0.585937500000000	0.786458333333333	0.861979166666667	0.860677083333333
2541	0.585937500000000	0.787760416666667	0.863281250000000	0.860677083333333
2551	0.585937500000000	0.789062500000000	0.863281250000000	0.860677083333333
2561	0.585937500000000	0.789062500000000	0.863281250000000	0.860677083333333
2571	0.585937500000000	0.789062500000000	0.863281250000000	0.860677083333333
2581	0.585937500000000	0.789062500000000	0.863281250000000	0.860677083333333
2591	0.587239583333333	0.790364583333333	0.863281250000000	0.860677083333333
2601	0.588541666666667	0.790364583333333	0.863281250000000	0.860677083333333
2611	0.588541666666667	0.790364583333333	0.863281250000000	0.860677083333333
2621	0.588541666666667	0.790364583333333	0.863281250000000	0.860677083333333
2631	0.588541666666667	0.790364583333333	0.863281250000000	0.860677083333333
2641	0.589843750000000	0.790364583333333	0.863281250000000	0.860677083333333
2651	0.589843750000000	0.790364583333333	0.863281250000000	0.860677083333333
2661	0.589843750000000	0.790364583333333	0.863281250000000	0.860677083333333
2671	0.589843750000000	0.790364583333333	0.863281250000000	0.860677083333333
2681	0.589843750000000	0.790364583333333	0.863281250000000	0.860677083333333
2691	0.589843750000000	0.790364583333333	0.863281250000000	0.860677083333333
2701	0.589843750000000	0.791666666666667	0.863281250000000	0.860677083333333
2711	0.589843750000000	0.791666666666667	0.863281250000000	0.860677083333333
2721	0.591145833333333	0.791666666666667	0.863281250000000	0.860677083333333
2731	0.591145833333333	0.791666666666667	0.863281250000000	0.861979166666667
2741	0.591145833333333	0.792968750000000	0.863281250000000	0.863281250000000
2751	0.591145833333333	0.792968750000000	0.863281250000000	0.863281250000000
2761	0.591145833333333	0.792968750000000	0.863281250000000	0.863281250000000
2771	0.592447916666667	0.794270833333333	0.863281250000000	0.864583333333333
2781	0.592447916666667	0.794270833333333	0.863281250000000	0.864583333333333
2791	0.592447916666667	0.794270833333333	0.863281250000000	0.865885416666667
2801	0.592447916666667	0.795572916666667	0.863281250000000	0.865885416666667
2811	0.592447916666667	0.795572916666667	0.864583333333333	0.867187500000000
2821	0.593750000000000	0.795572916666667	0.864583333333333	0.867187500000000
2831	0.593750000000000	0.795572916666667	0.864583333333333	0.867187500000000
2841	0.593750000000000	0.795572916666667	0.864583333333333	0.867187500000000
2851	0.595052083333333	0.795572916666667	0.864583333333333	0.867187500000000
2861	0.595052083333333	0.795572916666667	0.864583333333333	0.867187500000000
2871	0.595052083333333	0.795572916666667	0.865885416666667	0.867187500000000
2881	0.595052083333333	0.795572916666667	0.865885416666667	0.867187500000000
2891	0.595052083333333	0.795572916666667	0.865885416666667	0.867187500000000
2901	0.595052083333333	0.795572916666667	0.865885416666667	0.867187500000000
2911	0.595052083333333	0.796875000000000	0.867187500000000	0.867187500000000
2921	0.595052083333333	0.796875000000000	0.867187500000000	0.867187500000000
2931	0.595052083333333	0.796875000000000	0.867187500000000	0.868489583333333
2941	0.595052083333333	0.796875000000000	0.867187500000000	0.868489583333333
2951	0.595052083333333	0.796875000000000	0.867187500000000	0.868489583333333
2961	0.595052083333333	0.796875000000000	0.867187500000000	0.868489583333333
2971	0.595052083333333	0.796875000000000	0.868489583333333	0.868489583333333
2981	0.595052083333333	0.796875000000000	0.868489583333333	0.868489583333333
2991	0.595052083333333	0.796875000000000	0.869791666666667	0.868489583333333
3001	0.595052083333333	0.796875000000000	0.869791666666667	0.868489583333333
3011	0.595052083333333	0.796875000000000	0.869791666666667	0.868489583333333
3021	0.595052083333333	0.796875000000000	0.869791666666667	0.868489583333333
3031	0.595052083333333	0.796875000000000	0.869791666666667	0.868489583333333
3041	0.595052083333333	0.796875000000000	0.869791666666667	0.868489583333333
3051	0.595052083333333	0.796875000000000	0.869791666666667	0.868489583333333
3061	0.595052083333333	0.796875000000000	0.869791666666667	0.868489583333333
3071	0.595052083333333	0.796875000000000	0.869791666666667	0.868489583333333
3081	0.595052083333333	0.798177083333333	0.869791666666667	0.868489583333333
3091	0.595052083333333	0.798177083333333	0.869791666666667	0.868489583333333
3101	0.595052083333333	0.798177083333333	0.869791666666667	0.868489583333333
3111	0.595052083333333	0.798177083333333	0.869791666666667	0.868489583333333
3121	0.595052083333333	0.798177083333333	0.869791666666667	0.868489583333333
3131	0.596354166666667	0.798177083333333	0.869791666666667	0.868489583333333
3141	0.596354166666667	0.799479166666667	0.869791666666667	0.869791666666667
3151	0.596354166666667	0.799479166666667	0.869791666666667	0.869791666666667
3161	0.596354166666667	0.799479166666667	0.869791666666667	0.871093750000000
3171	0.596354166666667	0.799479166666667	0.869791666666667	0.871093750000000
3181	0.596354166666667	0.799479166666667	0.869791666666667	0.871093750000000
3191	0.596354166666667	0.799479166666667	0.869791666666667	0.871093750000000
3201	0.596354166666667	0.799479166666667	0.869791666666667	0.871093750000000
3211	0.596354166666667	0.799479166666667	0.869791666666667	0.871093750000000
3221	0.596354166666667	0.799479166666667	0.869791666666667	0.871093750000000
3231	0.596354166666667	0.799479166666667	0.869791666666667	0.871093750000000
3241	0.596354166666667	0.800781250000000	0.869791666666667	0.871093750000000
3251	0.596354166666667	0.800781250000000	0.871093750000000	0.871093750000000
3261	0.596354166666667	0.800781250000000	0.871093750000000	0.871093750000000
3271	0.596354166666667	0.800781250000000	0.871093750000000	0.871093750000000
3281	0.597656250000000	0.800781250000000	0.871093750000000	0.871093750000000
3291	0.597656250000000	0.800781250000000	0.871093750000000	0.871093750000000
3301	0.597656250000000	0.800781250000000	0.872395833333333	0.871093750000000
3311	0.597656250000000	0.800781250000000	0.873697916666667	0.871093750000000
3321	0.597656250000000	0.800781250000000	0.873697916666667	0.871093750000000
3331	0.597656250000000	0.800781250000000	0.873697916666667	0.871093750000000
3341	0.597656250000000	0.800781250000000	0.873697916666667	0.872395833333333
3351	0.597656250000000	0.800781250000000	0.873697916666667	0.872395833333333
3361	0.597656250000000	0.800781250000000	0.873697916666667	0.872395833333333
3371	0.597656250000000	0.802083333333333	0.873697916666667	0.872395833333333
3381	0.597656250000000	0.804687500000000	0.873697916666667	0.872395833333333
3391	0.597656250000000	0.804687500000000	0.873697916666667	0.872395833333333
3401	0.597656250000000	0.804687500000000	0.873697916666667	0.872395833333333
3411	0.597656250000000	0.804687500000000	0.873697916666667	0.872395833333333
3421	0.598958333333333	0.804687500000000	0.873697916666667	0.872395833333333
3431	0.598958333333333	0.804687500000000	0.873697916666667	0.873697916666667
3441	0.598958333333333	0.804687500000000	0.875000000000000	0.875000000000000
3451	0.598958333333333	0.804687500000000	0.875000000000000	0.875000000000000
3461	0.598958333333333	0.804687500000000	0.875000000000000	0.875000000000000
3471	0.598958333333333	0.804687500000000	0.875000000000000	0.875000000000000
3481	0.598958333333333	0.804687500000000	0.875000000000000	0.875000000000000
3491	0.598958333333333	0.804687500000000	0.875000000000000	0.875000000000000
3501	0.598958333333333	0.804687500000000	0.875000000000000	0.875000000000000
3511	0.598958333333333	0.804687500000000	0.875000000000000	0.875000000000000
3521	0.598958333333333	0.804687500000000	0.875000000000000	0.875000000000000
3531	0.598958333333333	0.804687500000000	0.875000000000000	0.875000000000000
3541	0.598958333333333	0.804687500000000	0.875000000000000	0.876302083333333
3551	0.598958333333333	0.804687500000000	0.875000000000000	0.876302083333333
3561	0.598958333333333	0.804687500000000	0.876302083333333	0.877604166666667
3571	0.598958333333333	0.804687500000000	0.876302083333333	0.877604166666667
3581	0.598958333333333	0.804687500000000	0.876302083333333	0.877604166666667
3591	0.600260416666667	0.804687500000000	0.876302083333333	0.877604166666667
3601	0.600260416666667	0.804687500000000	0.876302083333333	0.877604166666667
3611	0.600260416666667	0.805989583333333	0.876302083333333	0.877604166666667
3621	0.600260416666667	0.805989583333333	0.877604166666667	0.877604166666667
3631	0.600260416666667	0.805989583333333	0.878906250000000	0.877604166666667
3641	0.600260416666667	0.805989583333333	0.878906250000000	0.877604166666667
3651	0.600260416666667	0.805989583333333	0.878906250000000	0.877604166666667
3661	0.600260416666667	0.805989583333333	0.878906250000000	0.877604166666667
3671	0.600260416666667	0.805989583333333	0.881510416666667	0.877604166666667
3681	0.600260416666667	0.805989583333333	0.881510416666667	0.877604166666667
3691	0.600260416666667	0.807291666666667	0.881510416666667	0.877604166666667
3701	0.600260416666667	0.807291666666667	0.882812500000000	0.877604166666667
3711	0.600260416666667	0.807291666666667	0.882812500000000	0.877604166666667
3721	0.600260416666667	0.807291666666667	0.882812500000000	0.878906250000000
3731	0.600260416666667	0.807291666666667	0.884114583333333	0.878906250000000
3741	0.600260416666667	0.807291666666667	0.884114583333333	0.878906250000000
3751	0.600260416666667	0.808593750000000	0.884114583333333	0.878906250000000
3761	0.600260416666667	0.808593750000000	0.884114583333333	0.878906250000000
3771	0.600260416666667	0.808593750000000	0.884114583333333	0.878906250000000
3781	0.600260416666667	0.808593750000000	0.884114583333333	0.878906250000000
3791	0.600260416666667	0.808593750000000	0.884114583333333	0.878906250000000
3801	0.600260416666667	0.808593750000000	0.884114583333333	0.878906250000000
3811	0.600260416666667	0.808593750000000	0.884114583333333	0.878906250000000
3821	0.600260416666667	0.808593750000000	0.884114583333333	0.880208333333333
3831	0.601562500000000	0.809895833333333	0.884114583333333	0.880208333333333
3841	0.601562500000000	0.813802083333333	0.884114583333333	0.880208333333333
3851	0.601562500000000	0.813802083333333	0.884114583333333	0.880208333333333
3861	0.601562500000000	0.813802083333333	0.884114583333333	0.880208333333333
3871	0.601562500000000	0.813802083333333	0.884114583333333	0.880208333333333
3881	0.601562500000000	0.813802083333333	0.884114583333333	0.880208333333333
3891	0.602864583333333	0.813802083333333	0.884114583333333	0.880208333333333
3901	0.602864583333333	0.813802083333333	0.884114583333333	0.880208333333333
3911	0.602864583333333	0.813802083333333	0.884114583333333	0.880208333333333
3921	0.602864583333333	0.815104166666667	0.884114583333333	0.881510416666667
3931	0.602864583333333	0.816406250000000	0.884114583333333	0.881510416666667
3941	0.602864583333333	0.816406250000000	0.884114583333333	0.881510416666667
3951	0.602864583333333	0.816406250000000	0.884114583333333	0.881510416666667
3961	0.602864583333333	0.816406250000000	0.884114583333333	0.881510416666667
3971	0.602864583333333	0.816406250000000	0.884114583333333	0.881510416666667
3981	0.602864583333333	0.816406250000000	0.884114583333333	0.881510416666667
3991	0.602864583333333	0.816406250000000	0.884114583333333	0.881510416666667
4001	0.602864583333333	0.816406250000000	0.884114583333333	0.881510416666667
4011	0.602864583333333	0.816406250000000	0.884114583333333	0.881510416666667
4021	0.602864583333333	0.816406250000000	0.884114583333333	0.882812500000000
4031	0.602864583333333	0.816406250000000	0.884114583333333	0.882812500000000
4041	0.602864583333333	0.817708333333333	0.884114583333333	0.882812500000000
4051	0.602864583333333	0.817708333333333	0.885416666666667	0.882812500000000
4061	0.602864583333333	0.817708333333333	0.885416666666667	0.882812500000000
4071	0.602864583333333	0.817708333333333	0.885416666666667	0.882812500000000
4081	0.602864583333333	0.817708333333333	0.885416666666667	0.882812500000000
4091	0.602864583333333	0.817708333333333	0.885416666666667	0.882812500000000
4101	0.602864583333333	0.817708333333333	0.885416666666667	0.882812500000000
4111	0.602864583333333	0.817708333333333	0.885416666666667	0.882812500000000
4121	0.602864583333333	0.819010416666667	0.885416666666667	0.882812500000000
4131	0.602864583333333	0.819010416666667	0.885416666666667	0.882812500000000
4141	0.602864583333333	0.819010416666667	0.885416666666667	0.882812500000000
4151	0.602864583333333	0.819010416666667	0.885416666666667	0.882812500000000
4161	0.602864583333333	0.819010416666667	0.885416666666667	0.882812500000000
4171	0.602864583333333	0.819010416666667	0.885416666666667	0.882812500000000
4181	0.602864583333333	0.820312500000000	0.885416666666667	0.882812500000000
4191	0.602864583333333	0.820312500000000	0.885416666666667	0.882812500000000
4201	0.602864583333333	0.820312500000000	0.885416666666667	0.882812500000000
4211	0.602864583333333	0.821614583333333	0.885416666666667	0.882812500000000
4221	0.602864583333333	0.821614583333333	0.885416666666667	0.882812500000000
4231	0.602864583333333	0.821614583333333	0.886718750000000	0.882812500000000
4241	0.604166666666667	0.822916666666667	0.886718750000000	0.882812500000000
4251	0.604166666666667	0.822916666666667	0.886718750000000	0.882812500000000
4261	0.604166666666667	0.824218750000000	0.886718750000000	0.882812500000000
4271	0.604166666666667	0.824218750000000	0.888020833333333	0.882812500000000
4281	0.604166666666667	0.824218750000000	0.888020833333333	0.882812500000000
4291	0.604166666666667	0.824218750000000	0.888020833333333	0.882812500000000
4301	0.604166666666667	0.824218750000000	0.889322916666667	0.882812500000000
4311	0.604166666666667	0.824218750000000	0.889322916666667	0.882812500000000
4321	0.604166666666667	0.824218750000000	0.889322916666667	0.882812500000000
4331	0.604166666666667	0.824218750000000	0.889322916666667	0.882812500000000
4341	0.604166666666667	0.824218750000000	0.889322916666667	0.882812500000000
4351	0.605468750000000	0.824218750000000	0.889322916666667	0.882812500000000
4361	0.605468750000000	0.824218750000000	0.889322916666667	0.882812500000000
4371	0.605468750000000	0.824218750000000	0.889322916666667	0.882812500000000
4381	0.605468750000000	0.825520833333333	0.889322916666667	0.882812500000000
4391	0.605468750000000	0.825520833333333	0.889322916666667	0.882812500000000
4401	0.605468750000000	0.825520833333333	0.889322916666667	0.882812500000000
4411	0.605468750000000	0.825520833333333	0.889322916666667	0.882812500000000
4421	0.605468750000000	0.825520833333333	0.889322916666667	0.882812500000000
4431	0.605468750000000	0.826822916666667	0.889322916666667	0.882812500000000
4441	0.605468750000000	0.826822916666667	0.889322916666667	0.882812500000000
4451	0.605468750000000	0.826822916666667	0.889322916666667	0.882812500000000
4461	0.605468750000000	0.826822916666667	0.889322916666667	0.882812500000000
4471	0.605468750000000	0.826822916666667	0.889322916666667	0.882812500000000
4481	0.605468750000000	0.826822916666667	0.889322916666667	0.882812500000000
4491	0.605468750000000	0.828125000000000	0.889322916666667	0.882812500000000
4501	0.605468750000000	0.829427083333333	0.889322916666667	0.882812500000000
4511	0.605468750000000	0.829427083333333	0.889322916666667	0.882812500000000
4521	0.605468750000000	0.830729166666667	0.889322916666667	0.882812500000000
4531	0.605468750000000	0.830729166666667	0.889322916666667	0.882812500000000
4541	0.605468750000000	0.830729166666667	0.889322916666667	0.882812500000000
4551	0.605468750000000	0.830729166666667	0.889322916666667	0.882812500000000
4561	0.605468750000000	0.830729166666667	0.890625000000000	0.882812500000000
4571	0.605468750000000	0.832031250000000	0.890625000000000	0.882812500000000
4581	0.605468750000000	0.832031250000000	0.890625000000000	0.882812500000000
4591	0.605468750000000	0.832031250000000	0.891927083333333	0.882812500000000
4601	0.605468750000000	0.832031250000000	0.891927083333333	0.882812500000000
4611	0.605468750000000	0.832031250000000	0.891927083333333	0.882812500000000
4621	0.605468750000000	0.832031250000000	0.891927083333333	0.882812500000000
4631	0.605468750000000	0.832031250000000	0.891927083333333	0.882812500000000
4641	0.605468750000000	0.832031250000000	0.891927083333333	0.884114583333333
4651	0.605468750000000	0.832031250000000	0.891927083333333	0.884114583333333
4661	0.605468750000000	0.832031250000000	0.891927083333333	0.884114583333333
4671	0.605468750000000	0.832031250000000	0.891927083333333	0.884114583333333
4681	0.605468750000000	0.832031250000000	0.891927083333333	0.884114583333333
4691	0.605468750000000	0.832031250000000	0.891927083333333	0.884114583333333
4701	0.605468750000000	0.833333333333333	0.891927083333333	0.884114583333333
4711	0.605468750000000	0.833333333333333	0.891927083333333	0.884114583333333
4721	0.605468750000000	0.833333333333333	0.891927083333333	0.884114583333333
4731	0.605468750000000	0.833333333333333	0.891927083333333	0.884114583333333
4741	0.605468750000000	0.833333333333333	0.891927083333333	0.884114583333333
4751	0.605468750000000	0.833333333333333	0.891927083333333	0.884114583333333
4761	0.605468750000000	0.833333333333333	0.891927083333333	0.884114583333333
4771	0.605468750000000	0.834635416666667	0.891927083333333	0.884114583333333
4781	0.605468750000000	0.834635416666667	0.891927083333333	0.884114583333333
4791	0.605468750000000	0.834635416666667	0.891927083333333	0.884114583333333
4801	0.605468750000000	0.834635416666667	0.891927083333333	0.884114583333333
4811	0.605468750000000	0.834635416666667	0.891927083333333	0.885416666666667
4821	0.605468750000000	0.834635416666667	0.891927083333333	0.885416666666667
4831	0.605468750000000	0.834635416666667	0.891927083333333	0.885416666666667
4841	0.605468750000000	0.834635416666667	0.891927083333333	0.885416666666667
4851	0.605468750000000	0.834635416666667	0.891927083333333	0.885416666666667
4861	0.605468750000000	0.834635416666667	0.891927083333333	0.885416666666667
4871	0.605468750000000	0.834635416666667	0.891927083333333	0.885416666666667
4881	0.605468750000000	0.834635416666667	0.891927083333333	0.886718750000000
4891	0.605468750000000	0.834635416666667	0.891927083333333	0.886718750000000
4901	0.605468750000000	0.834635416666667	0.891927083333333	0.886718750000000
4911	0.605468750000000	0.834635416666667	0.891927083333333	0.886718750000000
4921	0.605468750000000	0.835937500000000	0.891927083333333	0.886718750000000
4931	0.606770833333333	0.837239583333333	0.891927083333333	0.888020833333333
4941	0.606770833333333	0.837239583333333	0.891927083333333	0.888020833333333
4951	0.606770833333333	0.837239583333333	0.891927083333333	0.888020833333333
4961	0.606770833333333	0.837239583333333	0.891927083333333	0.888020833333333
4971	0.606770833333333	0.837239583333333	0.891927083333333	0.888020833333333
4981	0.606770833333333	0.837239583333333	0.891927083333333	0.888020833333333
4991	0.606770833333333	0.837239583333333	0.891927083333333	0.888020833333333
5001	0.606770833333333	0.838541666666667	0.891927083333333	0.888020833333333
5011	0.606770833333333	0.838541666666667	0.891927083333333	0.888020833333333
5021	0.606770833333333	0.838541666666667	0.891927083333333	0.888020833333333
5031	0.606770833333333	0.838541666666667	0.891927083333333	0.889322916666667
5041	0.608072916666667	0.838541666666667	0.891927083333333	0.889322916666667
5051	0.608072916666667	0.838541666666667	0.891927083333333	0.889322916666667
5061	0.608072916666667	0.838541666666667	0.891927083333333	0.889322916666667
5071	0.608072916666667	0.838541666666667	0.891927083333333	0.889322916666667
5081	0.608072916666667	0.838541666666667	0.891927083333333	0.889322916666667
5091	0.608072916666667	0.838541666666667	0.891927083333333	0.889322916666667
5101	0.608072916666667	0.838541666666667	0.891927083333333	0.889322916666667
5111	0.608072916666667	0.838541666666667	0.891927083333333	0.889322916666667
5121	0.608072916666667	0.838541666666667	0.891927083333333	0.889322916666667
5131	0.608072916666667	0.838541666666667	0.891927083333333	0.890625000000000
5141	0.608072916666667	0.838541666666667	0.891927083333333	0.890625000000000
5151	0.608072916666667	0.838541666666667	0.891927083333333	0.890625000000000
5161	0.608072916666667	0.838541666666667	0.891927083333333	0.890625000000000
5171	0.608072916666667	0.838541666666667	0.891927083333333	0.890625000000000
5181	0.608072916666667	0.838541666666667	0.891927083333333	0.890625000000000
5191	0.608072916666667	0.838541666666667	0.891927083333333	0.890625000000000
5201	0.608072916666667	0.839843750000000	0.891927083333333	0.890625000000000
5211	0.608072916666667	0.839843750000000	0.891927083333333	0.890625000000000
5221	0.608072916666667	0.839843750000000	0.891927083333333	0.890625000000000
5231	0.608072916666667	0.839843750000000	0.891927083333333	0.890625000000000
5241	0.608072916666667	0.841145833333333	0.891927083333333	0.890625000000000
5251	0.608072916666667	0.841145833333333	0.891927083333333	0.890625000000000
5261	0.608072916666667	0.841145833333333	0.891927083333333	0.890625000000000
5271	0.608072916666667	0.841145833333333	0.891927083333333	0.890625000000000
5281	0.608072916666667	0.841145833333333	0.891927083333333	0.890625000000000
5291	0.608072916666667	0.841145833333333	0.891927083333333	0.890625000000000
5301	0.608072916666667	0.841145833333333	0.891927083333333	0.890625000000000
5311	0.608072916666667	0.841145833333333	0.891927083333333	0.890625000000000
5321	0.608072916666667	0.841145833333333	0.891927083333333	0.890625000000000
5331	0.608072916666667	0.841145833333333	0.891927083333333	0.890625000000000
5341	0.608072916666667	0.841145833333333	0.891927083333333	0.891927083333333
5351	0.608072916666667	0.841145833333333	0.891927083333333	0.891927083333333
5361	0.608072916666667	0.841145833333333	0.891927083333333	0.891927083333333
5371	0.608072916666667	0.841145833333333	0.891927083333333	0.891927083333333
5381	0.608072916666667	0.841145833333333	0.891927083333333	0.891927083333333
5391	0.608072916666667	0.841145833333333	0.891927083333333	0.891927083333333
5401	0.608072916666667	0.841145833333333	0.891927083333333	0.891927083333333
5411	0.608072916666667	0.841145833333333	0.891927083333333	0.891927083333333
5421	0.609375000000000	0.841145833333333	0.891927083333333	0.891927083333333
5431	0.609375000000000	0.842447916666667	0.891927083333333	0.893229166666667
5441	0.609375000000000	0.842447916666667	0.891927083333333	0.893229166666667
5451	0.609375000000000	0.842447916666667	0.891927083333333	0.893229166666667
5461	0.609375000000000	0.843750000000000	0.891927083333333	0.893229166666667
5471	0.609375000000000	0.843750000000000	0.891927083333333	0.893229166666667
5481	0.609375000000000	0.843750000000000	0.891927083333333	0.893229166666667
5491	0.609375000000000	0.843750000000000	0.891927083333333	0.894531250000000
5501	0.609375000000000	0.843750000000000	0.891927083333333	0.894531250000000
5511	0.609375000000000	0.843750000000000	0.891927083333333	0.894531250000000
5521	0.609375000000000	0.843750000000000	0.891927083333333	0.894531250000000
5531	0.609375000000000	0.843750000000000	0.891927083333333	0.894531250000000
5541	0.609375000000000	0.843750000000000	0.891927083333333	0.895833333333333
5551	0.609375000000000	0.845052083333333	0.891927083333333	0.895833333333333
5561	0.609375000000000	0.845052083333333	0.891927083333333	0.895833333333333
5571	0.609375000000000	0.845052083333333	0.891927083333333	0.895833333333333
5581	0.609375000000000	0.845052083333333	0.891927083333333	0.895833333333333
5591	0.609375000000000	0.845052083333333	0.891927083333333	0.895833333333333
5601	0.609375000000000	0.845052083333333	0.891927083333333	0.897135416666667
5611	0.609375000000000	0.846354166666667	0.891927083333333	0.897135416666667
5621	0.609375000000000	0.846354166666667	0.893229166666667	0.897135416666667
5631	0.609375000000000	0.846354166666667	0.893229166666667	0.897135416666667
5641	0.609375000000000	0.846354166666667	0.893229166666667	0.897135416666667
5651	0.609375000000000	0.846354166666667	0.893229166666667	0.897135416666667
5661	0.609375000000000	0.847656250000000	0.893229166666667	0.897135416666667
5671	0.609375000000000	0.847656250000000	0.893229166666667	0.897135416666667
5681	0.609375000000000	0.847656250000000	0.893229166666667	0.897135416666667
5691	0.609375000000000	0.847656250000000	0.894531250000000	0.897135416666667
5701	0.609375000000000	0.847656250000000	0.894531250000000	0.897135416666667
5711	0.609375000000000	0.847656250000000	0.894531250000000	0.897135416666667
5721	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5731	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5741	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5751	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5761	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5771	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5781	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5791	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5801	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5811	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5821	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5831	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5841	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5851	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5861	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5871	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5881	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5891	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5901	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5911	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5921	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5931	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5941	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5951	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5961	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5971	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5981	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5991	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6001	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6011	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6021	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6031	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6041	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6051	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6061	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6071	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6081	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6091	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6101	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6111	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6121	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6131	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6141	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6151	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6161	0.609375000000000	0.847656250000000	0.895833333333333	0.898437500000000
6171	0.609375000000000	0.848958333333333	0.895833333333333	0.898437500000000
6181	0.609375000000000	0.848958333333333	0.895833333333333	0.898437500000000
6191	0.609375000000000	0.848958333333333	0.895833333333333	0.898437500000000
6201	0.609375000000000	0.848958333333333	0.895833333333333	0.898437500000000
6211	0.609375000000000	0.848958333333333	0.895833333333333	0.898437500000000
6221	0.609375000000000	0.848958333333333	0.895833333333333	0.898437500000000
6231	0.609375000000000	0.848958333333333	0.895833333333333	0.898437500000000
6241	0.609375000000000	0.848958333333333	0.895833333333333	0.898437500000000
6251	0.609375000000000	0.848958333333333	0.895833333333333	0.898437500000000
6261	0.609375000000000	0.848958333333333	0.895833333333333	0.898437500000000
6271	0.609375000000000	0.850260416666667	0.895833333333333	0.898437500000000
6281	0.609375000000000	0.850260416666667	0.895833333333333	0.898437500000000
6291	0.609375000000000	0.850260416666667	0.897135416666667	0.898437500000000
6301	0.609375000000000	0.850260416666667	0.897135416666667	0.898437500000000
6311	0.609375000000000	0.850260416666667	0.897135416666667	0.898437500000000
6321	0.609375000000000	0.850260416666667	0.897135416666667	0.898437500000000
6331	0.609375000000000	0.850260416666667	0.897135416666667	0.898437500000000
6341	0.609375000000000	0.850260416666667	0.897135416666667	0.898437500000000
6351	0.609375000000000	0.850260416666667	0.897135416666667	0.898437500000000
6361	0.609375000000000	0.850260416666667	0.897135416666667	0.898437500000000
6371	0.609375000000000	0.850260416666667	0.897135416666667	0.898437500000000
6381	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6391	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6401	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6411	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6421	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6431	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6441	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6451	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6461	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6471	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6481	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6491	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6501	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6511	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6521	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6531	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6541	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6551	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6561	0.609375000000000	0.851562500000000	0.898437500000000	0.898437500000000
6571	0.609375000000000	0.851562500000000	0.898437500000000	0.898437500000000
6581	0.609375000000000	0.851562500000000	0.898437500000000	0.898437500000000
6591	0.610677083333333	0.851562500000000	0.898437500000000	0.898437500000000
6601	0.610677083333333	0.851562500000000	0.898437500000000	0.898437500000000
6611	0.610677083333333	0.851562500000000	0.898437500000000	0.898437500000000
6621	0.610677083333333	0.851562500000000	0.898437500000000	0.898437500000000
6631	0.610677083333333	0.851562500000000	0.898437500000000	0.898437500000000
6641	0.610677083333333	0.851562500000000	0.898437500000000	0.898437500000000
6651	0.610677083333333	0.851562500000000	0.898437500000000	0.899739583333333
6661	0.610677083333333	0.851562500000000	0.898437500000000	0.899739583333333
6671	0.610677083333333	0.851562500000000	0.898437500000000	0.899739583333333
6681	0.610677083333333	0.851562500000000	0.898437500000000	0.899739583333333
6691	0.610677083333333	0.851562500000000	0.898437500000000	0.899739583333333
6701	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6711	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6721	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6731	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6741	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6751	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6761	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6771	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6781	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6791	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6801	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6811	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6821	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6831	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6841	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6851	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6861	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6871	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6881	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6891	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6901	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6911	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6921	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6931	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6941	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6951	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6961	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6971	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6981	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6991	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
7001	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
7011	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
7021	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
7031	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
7041	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
7051	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
7061	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
7071	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
7081	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
7091	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
7101	0.610677083333333	0.852864583333333	0.898437500000000	0.901041666666667
7111	0.610677083333333	0.854166666666667	0.898437500000000	0.901041666666667
7121	0.610677083333333	0.854166666666667	0.898437500000000	0.902343750000000
7131	0.610677083333333	0.854166666666667	0.898437500000000	0.902343750000000
7141	0.610677083333333	0.854166666666667	0.898437500000000	0.902343750000000
7151	0.610677083333333	0.854166666666667	0.898437500000000	0.902343750000000
7161	0.610677083333333	0.854166666666667	0.898437500000000	0.902343750000000
7171	0.610677083333333	0.854166666666667	0.898437500000000	0.902343750000000
7181	0.610677083333333	0.854166666666667	0.898437500000000	0.902343750000000
7191	0.610677083333333	0.854166666666667	0.898437500000000	0.902343750000000
7201	0.610677083333333	0.854166666666667	0.898437500000000	0.902343750000000
7211	0.610677083333333	0.854166666666667	0.898437500000000	0.902343750000000
7221	0.610677083333333	0.854166666666667	0.899739583333333	0.902343750000000
7231	0.610677083333333	0.854166666666667	0.901041666666667	0.902343750000000
7241	0.610677083333333	0.854166666666667	0.901041666666667	0.902343750000000
7251	0.610677083333333	0.854166666666667	0.901041666666667	0.902343750000000
7261	0.610677083333333	0.854166666666667	0.901041666666667	0.902343750000000
7271	0.610677083333333	0.854166666666667	0.901041666666667	0.902343750000000
7281	0.610677083333333	0.855468750000000	0.901041666666667	0.902343750000000
7291	0.610677083333333	0.855468750000000	0.901041666666667	0.902343750000000
7301	0.610677083333333	0.855468750000000	0.901041666666667	0.902343750000000
7311	0.610677083333333	0.855468750000000	0.901041666666667	0.902343750000000
7321	0.610677083333333	0.855468750000000	0.901041666666667	0.902343750000000
7331	0.610677083333333	0.855468750000000	0.901041666666667	0.902343750000000
7341	0.610677083333333	0.855468750000000	0.901041666666667	0.902343750000000
7351	0.610677083333333	0.855468750000000	0.901041666666667	0.902343750000000
7361	0.610677083333333	0.855468750000000	0.901041666666667	0.902343750000000
7371	0.610677083333333	0.855468750000000	0.901041666666667	0.902343750000000
7381	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7391	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7401	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7411	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7421	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7431	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7441	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7451	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7461	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7471	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7481	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7491	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7501	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7511	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7521	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7531	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7541	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7551	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7561	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7571	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7581	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7591	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7601	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7611	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7621	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7631	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7641	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7651	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7661	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7671	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7681	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7691	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7701	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7711	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7721	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7731	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7741	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7751	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7761	0.610677083333333	0.858072916666667	0.901041666666667	0.902343750000000
7771	0.610677083333333	0.858072916666667	0.901041666666667	0.902343750000000
7781	0.610677083333333	0.858072916666667	0.901041666666667	0.902343750000000
7791	0.610677083333333	0.858072916666667	0.901041666666667	0.902343750000000
7801	0.610677083333333	0.858072916666667	0.901041666666667	0.902343750000000
7811	0.610677083333333	0.858072916666667	0.901041666666667	0.902343750000000
7821	0.610677083333333	0.859375000000000	0.901041666666667	0.902343750000000
7831	0.610677083333333	0.859375000000000	0.901041666666667	0.902343750000000
7841	0.610677083333333	0.859375000000000	0.901041666666667	0.904947916666667
7851	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
7861	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
7871	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
7881	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
7891	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
7901	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
7911	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
7921	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
7931	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
7941	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
7951	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
7961	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
7971	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
7981	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
7991	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8001	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8011	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8021	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8031	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8041	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8051	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8061	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8071	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8081	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8091	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8101	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8111	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8121	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8131	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8141	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8151	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8161	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8171	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8181	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8191	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8201	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8211	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8221	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8231	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8241	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8251	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8261	0.610677083333333	0.859375000000000	0.903645833333333	0.904947916666667
8271	0.610677083333333	0.859375000000000	0.903645833333333	0.904947916666667
8281	0.610677083333333	0.859375000000000	0.903645833333333	0.904947916666667
8291	0.610677083333333	0.859375000000000	0.903645833333333	0.904947916666667
8301	0.610677083333333	0.859375000000000	0.903645833333333	0.904947916666667
8311	0.610677083333333	0.859375000000000	0.903645833333333	0.904947916666667
8321	0.610677083333333	0.859375000000000	0.903645833333333	0.904947916666667
8331	0.610677083333333	0.859375000000000	0.903645833333333	0.904947916666667
8341	0.610677083333333	0.859375000000000	0.903645833333333	0.904947916666667
8351	0.610677083333333	0.859375000000000	0.903645833333333	0.904947916666667
8361	0.610677083333333	0.859375000000000	0.903645833333333	0.904947916666667
8371	0.610677083333333	0.859375000000000	0.903645833333333	0.904947916666667
8381	0.610677083333333	0.859375000000000	0.903645833333333	0.904947916666667
8391	0.610677083333333	0.860677083333333	0.903645833333333	0.904947916666667
8401	0.610677083333333	0.860677083333333	0.903645833333333	0.904947916666667
8411	0.610677083333333	0.860677083333333	0.903645833333333	0.904947916666667
8421	0.610677083333333	0.860677083333333	0.903645833333333	0.904947916666667
8431	0.610677083333333	0.860677083333333	0.903645833333333	0.904947916666667
8441	0.610677083333333	0.860677083333333	0.903645833333333	0.904947916666667
8451	0.610677083333333	0.860677083333333	0.903645833333333	0.904947916666667
8461	0.610677083333333	0.860677083333333	0.903645833333333	0.904947916666667
8471	0.610677083333333	0.860677083333333	0.903645833333333	0.904947916666667
8481	0.610677083333333	0.860677083333333	0.903645833333333	0.904947916666667
8491	0.610677083333333	0.860677083333333	0.903645833333333	0.906250000000000
8501	0.610677083333333	0.861979166666667	0.903645833333333	0.906250000000000
8511	0.610677083333333	0.861979166666667	0.903645833333333	0.906250000000000
8521	0.610677083333333	0.861979166666667	0.903645833333333	0.906250000000000
8531	0.610677083333333	0.861979166666667	0.903645833333333	0.906250000000000
8541	0.610677083333333	0.861979166666667	0.903645833333333	0.906250000000000
8551	0.610677083333333	0.861979166666667	0.903645833333333	0.906250000000000
8561	0.610677083333333	0.861979166666667	0.903645833333333	0.906250000000000
8571	0.610677083333333	0.861979166666667	0.903645833333333	0.906250000000000
8581	0.610677083333333	0.861979166666667	0.903645833333333	0.906250000000000
8591	0.610677083333333	0.861979166666667	0.903645833333333	0.906250000000000
8601	0.610677083333333	0.861979166666667	0.903645833333333	0.906250000000000
8611	0.610677083333333	0.861979166666667	0.903645833333333	0.906250000000000
8621	0.610677083333333	0.861979166666667	0.903645833333333	0.906250000000000
8631	0.610677083333333	0.861979166666667	0.903645833333333	0.906250000000000
8641	0.610677083333333	0.861979166666667	0.903645833333333	0.907552083333333
8651	0.610677083333333	0.861979166666667	0.903645833333333	0.907552083333333
8661	0.610677083333333	0.861979166666667	0.903645833333333	0.907552083333333
8671	0.610677083333333	0.861979166666667	0.903645833333333	0.907552083333333
8681	0.610677083333333	0.861979166666667	0.903645833333333	0.907552083333333
8691	0.610677083333333	0.861979166666667	0.903645833333333	0.907552083333333
8701	0.610677083333333	0.863281250000000	0.903645833333333	0.907552083333333
8711	0.610677083333333	0.863281250000000	0.903645833333333	0.907552083333333
8721	0.610677083333333	0.863281250000000	0.903645833333333	0.907552083333333
8731	0.610677083333333	0.863281250000000	0.903645833333333	0.907552083333333
8741	0.610677083333333	0.863281250000000	0.903645833333333	0.907552083333333
8751	0.610677083333333	0.863281250000000	0.903645833333333	0.908854166666667
8761	0.610677083333333	0.863281250000000	0.903645833333333	0.908854166666667
8771	0.610677083333333	0.863281250000000	0.903645833333333	0.908854166666667
8781	0.610677083333333	0.864583333333333	0.903645833333333	0.908854166666667
8791	0.610677083333333	0.864583333333333	0.903645833333333	0.908854166666667
8801	0.610677083333333	0.864583333333333	0.903645833333333	0.908854166666667
8811	0.610677083333333	0.864583333333333	0.903645833333333	0.908854166666667
8821	0.610677083333333	0.865885416666667	0.903645833333333	0.908854166666667
8831	0.610677083333333	0.865885416666667	0.903645833333333	0.908854166666667
8841	0.610677083333333	0.865885416666667	0.903645833333333	0.908854166666667
8851	0.610677083333333	0.865885416666667	0.903645833333333	0.908854166666667
8861	0.610677083333333	0.865885416666667	0.903645833333333	0.908854166666667
8871	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
8881	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
8891	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
8901	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
8911	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
8921	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
8931	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
8941	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
8951	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
8961	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
8971	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
8981	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
8991	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
9001	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
9011	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
9021	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
9031	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
9041	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
9051	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
9061	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
9071	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
9081	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
9091	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
9101	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
9111	0.610677083333333	0.867187500000000	0.903645833333333	0.910156250000000
9121	0.610677083333333	0.867187500000000	0.903645833333333	0.910156250000000
9131	0.610677083333333	0.867187500000000	0.903645833333333	0.910156250000000
9141	0.610677083333333	0.868489583333333	0.903645833333333	0.910156250000000
9151	0.610677083333333	0.868489583333333	0.904947916666667	0.910156250000000
9161	0.610677083333333	0.868489583333333	0.904947916666667	0.910156250000000
9171	0.610677083333333	0.868489583333333	0.904947916666667	0.910156250000000
9181	0.610677083333333	0.868489583333333	0.904947916666667	0.910156250000000
9191	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9201	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9211	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9221	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9231	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9241	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9251	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9261	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9271	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9281	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9291	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9301	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9311	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9321	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9331	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9341	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9351	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9361	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9371	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9381	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9391	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9401	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9411	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9421	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9431	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9441	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9451	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9461	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9471	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9481	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9491	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9501	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9511	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9521	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9531	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9541	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9551	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9561	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9571	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9581	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9591	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9601	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9611	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9621	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9631	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9641	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9651	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9661	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9671	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9681	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9691	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9701	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9711	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9721	0.611979166666667	0.872395833333333	0.906250000000000	0.910156250000000
9731	0.611979166666667	0.873697916666667	0.906250000000000	0.910156250000000
9741	0.611979166666667	0.873697916666667	0.906250000000000	0.910156250000000
9751	0.611979166666667	0.873697916666667	0.906250000000000	0.910156250000000
9761	0.611979166666667	0.873697916666667	0.906250000000000	0.910156250000000
9771	0.611979166666667	0.873697916666667	0.906250000000000	0.910156250000000
9781	0.611979166666667	0.873697916666667	0.906250000000000	0.910156250000000
9791	0.611979166666667	0.873697916666667	0.906250000000000	0.910156250000000
9801	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9811	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9821	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9831	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9841	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9851	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9861	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9871	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9881	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9891	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9901	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9911	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9921	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9931	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9941	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9951	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9961	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9971	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9981	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9991	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000

==> NewPics/CompareAllSyntheticNoisefreeTime.txt <==
tSimCo	hitsSimCo	tFAOL	hitsFAOL	tIAOL	hitsIAOL	tSVAOL	hitsSVAOL
0.247209590135000	0	0.383812487965000	0	0.658866012940000	0	0.906562168280000	0
1.48325754081000	0	2.30287492779000	0	3.95319607764000	0	5.43937300968000	0
2.71930549148500	0	4.22193736761500	0	7.24752614234000	0	9.97218385108000	0
3.95535344216000	0	6.14099980744000	0	10.5418562070400	0	14.5049946924800	0
5.19140139283500	0	8.06006224726500	0	13.8361862717400	0	19.0378055338800	0
6.42744934351000	0	9.97912468709000	0	17.1305163364400	0	23.5706163752800	0.00195312500000000
7.66349729418501	0	11.8981871269150	0	20.4248464011400	0.00292968750000000	28.1034272166800	0.00878906250000000
8.89954524486001	0	13.8172495667400	0	23.7191764658400	0.00976562500000000	32.6362380580800	0.0166015625000000
10.1355931955350	0	15.7363120065650	0	27.0135065305400	0.0146484375000000	37.1690488994800	0.0302734375000000
11.3716411462100	0	17.6553744463900	0	30.3078365952400	0.0283203125000000	41.7018597408800	0.0439453125000000
12.6076890968850	0	19.5744368862150	0	33.6021666599400	0.0449218750000000	46.2346705822800	0.0664062500000000
13.8437370475600	0	21.4934993260400	0	36.8964967246400	0.0644531250000000	50.7674814236800	0.0898437500000000
15.0797849982350	0	23.4125617658650	0	40.1908267893400	0.0781250000000000	55.3002922650799	0.108398437500000
16.3158329489100	0	25.3316242056900	0	43.4851568540400	0.0937500000000000	59.8331031064799	0.128906250000000
17.5518808995850	0	27.2506866455150	0	46.7794869187400	0.112304687500000	64.3659139478799	0.144531250000000
18.7879288502600	0	29.1697490853400	0	50.0738169834401	0.126953125000000	68.8987247892799	0.167968750000000
20.0239768009350	0	31.0888115251650	0	53.3681470481401	0.148437500000000	73.4315356306800	0.181640625000000
21.2600247516100	0	33.0078739649900	0.000976562500000000	56.6624771128401	0.166015625000000	77.9643464720800	0.199218750000000
22.4960727022850	0	34.9269364048150	0.000976562500000000	59.9568071775401	0.186523437500000	82.4971573134800	0.209960937500000
23.7321206529600	0	36.8459988446400	0.000976562500000000	63.2511372422401	0.205078125000000	87.0299681548800	0.227539062500000
24.9681686036350	0	38.7650612844650	0.000976562500000000	66.5454673069401	0.213867187500000	91.5627789962800	0.237304687500000
26.2042165543100	0	40.6841237242900	0.000976562500000000	69.8397973716401	0.223632812500000	96.0955898376801	0.253906250000000
27.4402645049850	0	42.6031861641150	0.00292968750000000	73.1341274363401	0.235351562500000	100.628400679080	0.266601562500000
28.6763124556600	0	44.5222486039400	0.00390625000000000	76.4284575010400	0.247070312500000	105.161211520480	0.280273437500000
29.9123604063350	0	46.4413110437651	0.00390625000000000	79.7227875657400	0.258789062500000	109.694022361880	0.287109375000000
31.1484083570100	0	48.3603734835901	0.00390625000000000	83.0171176304400	0.269531250000000	114.226833203280	0.295898437500000
32.3844563076850	0	50.2794359234151	0.00488281250000000	86.3114476951400	0.283203125000000	118.759644044680	0.307617187500000
33.6205042583600	0	52.1984983632401	0.00585937500000000	89.6057777598399	0.300781250000000	123.292454886080	0.317382812500000
34.8565522090350	0	54.1175608030651	0.00683593750000000	92.9001078245399	0.310546875000000	127.825265727480	0.325195312500000
36.0926001597100	0	56.0366232428901	0.00683593750000000	96.1944378892399	0.317382812500000	132.358076568880	0.330078125000000
37.3286481103850	0	57.9556856827151	0.00878906250000000	99.4887679539399	0.325195312500000	136.890887410280	0.335937500000000
38.5646960610600	0	59.8747481225401	0.00976562500000000	102.783098018640	0.328125000000000	141.423698251680	0.343750000000000
39.8007440117350	0	61.7938105623652	0.00976562500000000	106.077428083340	0.333007812500000	145.956509093080	0.353515625000000
41.0367919624100	0	63.7128730021902	0.0107421875000000	109.371758148040	0.336914062500000	150.489319934480	0.359375000000000
42.2728399130850	0	65.6319354420152	0.0126953125000000	112.666088212740	0.340820312500000	155.022130775880	0.362304687500000
43.5088878637600	0	67.5509978818402	0.0156250000000000	115.960418277440	0.346679687500000	159.554941617280	0.369140625000000
44.7449358144350	0	69.4700603216652	0.0175781250000000	119.254748342140	0.354492187500000	164.087752458680	0.375976562500000
45.9809837651100	0	71.3891227614902	0.0185546875000000	122.549078406840	0.358398437500000	168.620563300080	0.384765625000000
47.2170317157850	0	73.3081852013152	0.0195312500000000	125.843408471540	0.365234375000000	173.153374141480	0.388671875000000
48.4530796664600	0	75.2272476411402	0.0205078125000000	129.137738536240	0.368164062500000	177.686184982880	0.394531250000000
49.6891276171350	0	77.1463100809653	0.0224609375000000	132.432068600940	0.372070312500000	182.218995824280	0.398437500000000
50.9251755678100	0	79.0653725207903	0.0253906250000000	135.726398665640	0.376953125000000	186.751806665680	0.401367187500000
52.1612235184850	0	80.9844349606153	0.0273437500000000	139.020728730340	0.379882812500000	191.284617507081	0.405273437500000
53.3972714691600	0	82.9034974004403	0.0312500000000000	142.315058795040	0.387695312500000	195.817428348481	0.410156250000000
54.6333194198350	0	84.8225598402653	0.0322265625000000	145.609388859740	0.396484375000000	200.350239189881	0.413085937500000
55.8693673705100	0	86.7416222800903	0.0390625000000000	148.903718924440	0.401367187500000	204.883050031281	0.417968750000000
57.1054153211850	0	88.6606847199153	0.0410156250000000	152.198048989140	0.407226562500000	209.415860872681	0.425781250000000
58.3414632718600	0	90.5797471597403	0.0429687500000000	155.492379053840	0.413085937500000	213.948671714081	0.430664062500000
59.5775112225350	0	92.4988095995654	0.0468750000000000	158.786709118539	0.418945312500000	218.481482555481	0.436523437500000
60.8135591732100	0	94.4178720393904	0.0517578125000000	162.081039183239	0.421875000000000	223.014293396881	0.443359375000000
62.0496071238850	0	96.3369344792154	0.0517578125000000	165.375369247939	0.425781250000000	227.547104238281	0.447265625000000
63.2856550745601	0.00195312500000000	98.2559969190404	0.0556640625000000	168.669699312639	0.428710937500000	232.079915079681	0.447265625000000
64.5217030252350	0.00195312500000000	100.175059358865	0.0585937500000000	171.964029377339	0.432617187500000	236.612725921081	0.451171875000000
65.7577509759100	0.00195312500000000	102.094121798690	0.0615234375000000	175.258359442039	0.437500000000000	241.145536762481	0.454101562500000
66.9937989265850	0.00195312500000000	104.013184238515	0.0644531250000000	178.552689506739	0.437500000000000	245.678347603881	0.460937500000000
68.2298468772600	0.00195312500000000	105.932246678340	0.0693359375000000	181.847019571439	0.443359375000000	250.211158445281	0.464843750000000
69.4658948279351	0.00292968750000000	107.851309118165	0.0712890625000000	185.141349636139	0.445312500000000	254.743969286681	0.467773437500000
70.7019427786101	0.00390625000000000	109.770371557990	0.0742187500000000	188.435679700839	0.447265625000000	259.276780128081	0.470703125000000
71.9379907292851	0.00390625000000000	111.689433997815	0.0781250000000000	191.730009765539	0.450195312500000	263.809590969481	0.473632812500000
73.1740386799601	0.00390625000000000	113.608496437640	0.0820312500000000	195.024339830239	0.453125000000000	268.342401810881	0.478515625000000
74.4100866306351	0.00390625000000000	115.527558877466	0.0849609375000000	198.318669894939	0.455078125000000	272.875212652281	0.482421875000000
75.6461345813101	0.00390625000000000	117.446621317291	0.0859375000000000	201.612999959639	0.458007812500000	277.408023493681	0.487304687500000
76.8821825319851	0.00390625000000000	119.365683757116	0.0927734375000000	204.907330024339	0.463867187500000	281.940834335081	0.492187500000000
78.1182304826601	0.00390625000000000	121.284746196941	0.0957031250000000	208.201660089039	0.467773437500000	286.473645176481	0.497070312500000
79.3542784333351	0.00488281250000000	123.203808636766	0.101562500000000	211.495990153739	0.467773437500000	291.006456017881	0.498046875000000
80.5903263840101	0.00585937500000000	125.122871076591	0.105468750000000	214.790320218439	0.470703125000000	295.539266859281	0.499023437500000
81.8263743346851	0.00585937500000000	127.041933516416	0.107421875000000	218.084650283139	0.473632812500000	300.072077700681	0.500000000000000
83.0624222853601	0.00781250000000000	128.960995956241	0.110351562500000	221.378980347839	0.473632812500000	304.604888542081	0.503906250000000
84.2984702360351	0.00781250000000000	130.880058396066	0.113281250000000	224.673310412539	0.474609375000000	309.137699383481	0.510742187500000
85.5345181867101	0.00781250000000000	132.799120835891	0.117187500000000	227.967640477239	0.474609375000000	313.670510224881	0.512695312500000
86.7705661373851	0.00878906250000000	134.718183275716	0.117187500000000	231.261970541939	0.476562500000000	318.203321066281	0.513671875000000
88.0066140880601	0.00976562500000000	136.637245715541	0.122070312500000	234.556300606639	0.478515625000000	322.736131907681	0.515625000000000
89.2426620387351	0.00976562500000000	138.556308155366	0.126953125000000	237.850630671339	0.484375000000000	327.268942749081	0.518554687500000
90.4787099894101	0.00976562500000000	140.475370595191	0.129882812500000	241.144960736039	0.487304687500000	331.801753590481	0.521484375000000
91.7147579400851	0.0107421875000000	142.394433035016	0.135742187500000	244.439290800739	0.488281250000000	336.334564431881	0.522460937500000
92.9508058907601	0.0107421875000000	144.313495474841	0.136718750000000	247.733620865439	0.490234375000000	340.867375273281	0.523437500000000
94.1868538414351	0.0117187500000000	146.232557914666	0.138671875000000	251.027950930139	0.491210937500000	345.400186114681	0.525390625000000
95.4229017921101	0.0117187500000000	148.151620354491	0.140625000000000	254.322280994839	0.500000000000000	349.932996956081	0.525390625000000
96.6589497427851	0.0126953125000000	150.070682794316	0.144531250000000	257.616611059539	0.500000000000000	354.465807797481	0.525390625000000
97.8949976934601	0.0136718750000000	151.989745234141	0.145507812500000	260.910941124239	0.501953125000000	358.998618638881	0.525390625000000
99.1310456441351	0.0136718750000000	153.908807673966	0.150390625000000	264.205271188939	0.505859375000000	363.531429480281	0.528320312500000
100.367093594810	0.0136718750000000	155.827870113791	0.155273437500000	267.499601253639	0.506835937500000	368.064240321681	0.530273437500000
101.603141545485	0.0156250000000000	157.746932553616	0.157226562500000	270.793931318339	0.508789062500000	372.597051163081	0.532226562500000
102.839189496160	0.0156250000000000	159.665994993441	0.163085937500000	274.088261383039	0.509765625000000	377.129862004481	0.532226562500000
104.075237446835	0.0166015625000000	161.585057433266	0.165039062500000	277.382591447739	0.512695312500000	381.662672845881	0.534179687500000
105.311285397510	0.0166015625000000	163.504119873091	0.166992187500000	280.676921512439	0.512695312500000	386.195483687281	0.536132812500000
106.547333348185	0.0185546875000000	165.423182312916	0.171875000000000	283.971251577139	0.512695312500000	390.728294528681	0.538085937500000
107.783381298860	0.0195312500000000	167.342244752741	0.175781250000000	287.265581641839	0.514648437500000	395.261105370081	0.538085937500000
109.019429249535	0.0205078125000000	169.261307192566	0.176757812500000	290.559911706539	0.516601562500000	399.793916211482	0.538085937500000
110.255477200210	0.0205078125000000	171.180369632391	0.179687500000000	293.854241771239	0.520507812500000	404.326727052882	0.539062500000000
111.491525150885	0.0234375000000000	173.099432072216	0.182617187500000	297.148571835939	0.521484375000000	408.859537894282	0.539062500000000
112.727573101560	0.0234375000000000	175.018494512041	0.185546875000000	300.442901900639	0.523437500000000	413.392348735682	0.541992187500000
113.963621052235	0.0244140625000000	176.937556951866	0.187500000000000	303.737231965339	0.524414062500000	417.925159577082	0.543945312500000
115.199669002910	0.0244140625000000	178.856619391691	0.190429687500000	307.031562030038	0.528320312500000	422.457970418482	0.544921875000000
116.435716953585	0.0253906250000000	180.775681831516	0.192382812500000	310.325892094738	0.533203125000000	426.990781259882	0.545898437500000
117.671764904260	0.0263671875000000	182.694744271341	0.194335937500000	313.620222159438	0.534179687500000	431.523592101282	0.548828125000000
118.907812854935	0.0263671875000000	184.613806711166	0.196289062500000	316.914552224138	0.535156250000000	436.056402942682	0.550781250000000
120.143860805610	0.0273437500000000	186.532869150991	0.197265625000000	320.208882288838	0.535156250000000	440.589213784082	0.554687500000000
121.379908756285	0.0273437500000000	188.451931590816	0.200195312500000	323.503212353538	0.535156250000000	445.122024625482	0.556640625000000
122.615956706960	0.0292968750000000	190.370994030641	0.203125000000000	326.797542418238	0.535156250000000	449.654835466882	0.559570312500000
123.852004657635	0.0302734375000000	192.290056470466	0.204101562500000	330.091872482938	0.537109375000000	454.187646308282	0.559570312500000
125.088052608310	0.0302734375000000	194.209118910291	0.208007812500000	333.386202547638	0.539062500000000	458.720457149682	0.559570312500000
126.324100558985	0.0302734375000000	196.128181350116	0.213867187500000	336.680532612338	0.539062500000000	463.253267991082	0.561523437500000
127.560148509660	0.0302734375000000	198.047243789941	0.217773437500000	339.974862677038	0.540039062500000	467.786078832482	0.561523437500000
128.796196460335	0.0302734375000000	199.966306229766	0.224609375000000	343.269192741738	0.540039062500000	472.318889673882	0.562500000000000
130.032244411010	0.0322265625000000	201.885368669591	0.226562500000000	346.563522806438	0.541015625000000	476.851700515282	0.563476562500000
131.268292361685	0.0322265625000000	203.804431109416	0.228515625000000	349.857852871138	0.541992187500000	481.384511356682	0.564453125000000
132.504340312360	0.0322265625000000	205.723493549241	0.230468750000000	353.152182935838	0.544921875000000	485.917322198082	0.566406250000000
133.740388263035	0.0332031250000000	207.642555989066	0.234375000000000	356.446513000538	0.547851562500000	490.450133039482	0.567382812500000
134.976436213710	0.0341796875000000	209.561618428891	0.236328125000000	359.740843065238	0.548828125000000	494.982943880882	0.568359375000000
136.212484164385	0.0351562500000000	211.480680868716	0.236328125000000	363.035173129938	0.550781250000000	499.515754722282	0.569335937500000
137.448532115060	0.0351562500000000	213.399743308541	0.236328125000000	366.329503194638	0.550781250000000	504.048565563682	0.571289062500000
138.684580065734	0.0371093750000000	215.318805748366	0.238281250000000	369.623833259338	0.553710937500000	508.581376405082	0.573242187500000
139.920628016409	0.0390625000000000	217.237868188191	0.242187500000000	372.918163324038	0.554687500000000	513.114187246482	0.574218750000000
141.156675967084	0.0400390625000000	219.156930628016	0.243164062500000	376.212493388738	0.555664062500000	517.646998087882	0.575195312500000
142.392723917759	0.0410156250000000	221.075993067841	0.245117187500000	379.506823453438	0.555664062500000	522.179808929281	0.575195312500000
143.628771868434	0.0429687500000000	222.995055507666	0.247070312500000	382.801153518138	0.555664062500000	526.712619770681	0.575195312500000
144.864819819109	0.0439453125000000	224.914117947491	0.250976562500000	386.095483582838	0.556640625000000	531.245430612081	0.575195312500000
146.100867769784	0.0468750000000000	226.833180387316	0.251953125000000	389.389813647538	0.556640625000000	535.778241453481	0.576171875000000
147.336915720459	0.0478515625000000	228.752242827141	0.253906250000000	392.684143712238	0.556640625000000	540.311052294880	0.577148437500000
148.572963671134	0.0517578125000000	230.671305266966	0.254882812500000	395.978473776938	0.557617187500000	544.843863136280	0.579101562500000
149.809011621809	0.0527343750000000	232.590367706791	0.259765625000000	399.272803841638	0.558593750000000	549.376673977680	0.579101562500000
151.045059572484	0.0537109375000000	234.509430146616	0.263671875000000	402.567133906338	0.558593750000000	553.909484819080	0.580078125000000
152.281107523159	0.0556640625000000	236.428492586441	0.266601562500000	405.861463971038	0.558593750000000	558.442295660479	0.581054687500000
153.517155473834	0.0566406250000000	238.347555026266	0.267578125000000	409.155794035738	0.560546875000000	562.975106501879	0.582031250000000
154.753203424509	0.0585937500000000	240.266617466091	0.267578125000000	412.450124100438	0.560546875000000	567.507917343279	0.582031250000000
155.989251375184	0.0605468750000000	242.185679905916	0.270507812500000	415.744454165138	0.561523437500000	572.040728184679	0.583007812500000
157.225299325858	0.0625000000000000	244.104742345741	0.272460937500000	419.038784229838	0.564453125000000	576.573539026078	0.583984375000000
158.461347276533	0.0625000000000000	246.023804785566	0.274414062500000	422.333114294538	0.566406250000000	581.106349867478	0.584960937500000
159.697395227208	0.0644531250000000	247.942867225391	0.276367187500000	425.627444359238	0.568359375000000	585.639160708878	0.585937500000000
160.933443177883	0.0644531250000000	249.861929665216	0.278320312500000	428.921774423938	0.572265625000000	590.171971550278	0.585937500000000
162.169491128558	0.0664062500000000	251.780992105041	0.281250000000000	432.216104488638	0.572265625000000	594.704782391677	0.585937500000000
163.405539079233	0.0683593750000000	253.700054544866	0.287109375000000	435.510434553338	0.573242187500000	599.237593233077	0.586914062500000
164.641587029908	0.0712890625000000	255.619116984691	0.290039062500000	438.804764618038	0.574218750000000	603.770404074477	0.588867187500000
165.877634980583	0.0732421875000000	257.538179424516	0.292968750000000	442.099094682738	0.575195312500000	608.303214915876	0.589843750000000
167.113682931258	0.0761718750000000	259.457241864341	0.292968750000000	445.393424747438	0.575195312500000	612.836025757276	0.589843750000000
168.349730881933	0.0791015625000000	261.376304304166	0.292968750000000	448.687754812138	0.575195312500000	617.368836598676	0.590820312500000
169.585778832608	0.0800781250000000	263.295366743991	0.294921875000000	451.982084876837	0.576171875000000	621.901647440076	0.590820312500000
170.821826783283	0.0830078125000000	265.214429183816	0.294921875000000	455.276414941537	0.578125000000000	626.434458281475	0.591796875000000
172.057874733958	0.0849609375000000	267.133491623641	0.296875000000000	458.570745006237	0.579101562500000	630.967269122875	0.593750000000000
173.293922684633	0.0898437500000000	269.052554063466	0.296875000000000	461.865075070937	0.580078125000000	635.500079964275	0.595703125000000
174.529970635307	0.0917968750000000	270.971616503290	0.298828125000000	465.159405135637	0.583007812500000	640.032890805675	0.596679687500000
175.766018585982	0.0917968750000000	272.890678943115	0.300781250000000	468.453735200337	0.583984375000000	644.565701647074	0.596679687500000
177.002066536657	0.0917968750000000	274.809741382940	0.302734375000000	471.748065265037	0.586914062500000	649.098512488474	0.598632812500000
178.238114487332	0.0947265625000000	276.728803822765	0.305664062500000	475.042395329737	0.588867187500000	653.631323329874	0.601562500000000
179.474162438007	0.0966796875000000	278.647866262590	0.309570312500000	478.336725394437	0.588867187500000	658.164134171274	0.601562500000000
180.710210388682	0.0986328125000000	280.566928702415	0.310546875000000	481.631055459137	0.589843750000000	662.696945012673	0.601562500000000
181.946258339357	0.0996093750000000	282.485991142240	0.312500000000000	484.925385523837	0.589843750000000	667.229755854073	0.604492187500000
183.182306290032	0.0996093750000000	284.405053582064	0.313476562500000	488.219715588537	0.589843750000000	671.762566695473	0.605468750000000
184.418354240707	0.0996093750000000	286.324116021889	0.314453125000000	491.514045653237	0.589843750000000	676.295377536873	0.606445312500000
185.654402191382	0.0996093750000000	288.243178461714	0.316406250000000	494.808375717937	0.589843750000000	680.828188378272	0.606445312500000
186.890450142057	0.100585937500000	290.162240901539	0.317382812500000	498.102705782637	0.589843750000000	685.360999219672	0.606445312500000
188.126498092732	0.103515625000000	292.081303341364	0.317382812500000	501.397035847337	0.590820312500000	689.893810061072	0.607421875000000
189.362546043407	0.104492187500000	294.000365781189	0.321289062500000	504.691365912037	0.591796875000000	694.426620902471	0.608398437500000
190.598593994082	0.107421875000000	295.919428221014	0.321289062500000	507.985695976737	0.592773437500000	698.959431743871	0.610351562500000
191.834641944756	0.109375000000000	297.838490660839	0.322265625000000	511.280026041437	0.593750000000000	703.492242585271	0.610351562500000
193.070689895431	0.111328125000000	299.757553100663	0.324218750000000	514.574356106137	0.594726562500000	708.025053426671	0.610351562500000
194.306737846106	0.111328125000000	301.676615540488	0.328125000000000	517.868686170838	0.597656250000000	712.557864268070	0.611328125000000
195.542785796781	0.112304687500000	303.595677980313	0.328125000000000	521.163016235538	0.597656250000000	717.090675109470	0.612304687500000
196.778833747456	0.113281250000000	305.514740420138	0.328125000000000	524.457346300238	0.598632812500000	721.623485950870	0.614257812500000
198.014881698131	0.118164062500000	307.433802859963	0.329101562500000	527.751676364938	0.598632812500000	726.156296792270	0.615234375000000
199.250929648806	0.118164062500000	309.352865299788	0.332031250000000	531.046006429639	0.598632812500000	730.689107633669	0.615234375000000
200.486977599481	0.119140625000000	311.271927739613	0.332031250000000	534.340336494339	0.599609375000000	735.221918475069	0.616210937500000
201.723025550156	0.120117187500000	313.190990179438	0.333007812500000	537.634666559039	0.601562500000000	739.754729316469	0.616210937500000
202.959073500831	0.122070312500000	315.110052619262	0.333984375000000	540.928996623739	0.601562500000000	744.287540157869	0.617187500000000
204.195121451506	0.123046875000000	317.029115059087	0.334960937500000	544.223326688440	0.602539062500000	748.820350999268	0.617187500000000
205.431169402181	0.124023437500000	318.948177498912	0.334960937500000	547.517656753140	0.603515625000000	753.353161840668	0.617187500000000
206.667217352856	0.127929687500000	320.867239938737	0.337890625000000	550.811986817840	0.604492187500000	757.885972682068	0.617187500000000
207.903265303531	0.128906250000000	322.786302378562	0.342773437500000	554.106316882540	0.605468750000000	762.418783523468	0.618164062500000
209.139313254206	0.130859375000000	324.705364818387	0.344726562500000	557.400646947241	0.605468750000000	766.951594364867	0.619140625000000
210.375361204880	0.130859375000000	326.624427258212	0.346679687500000	560.694977011941	0.605468750000000	771.484405206267	0.620117187500000
211.611409155555	0.131835937500000	328.543489698036	0.349609375000000	563.989307076641	0.605468750000000	776.017216047667	0.621093750000000
212.847457106230	0.131835937500000	330.462552137861	0.353515625000000	567.283637141341	0.606445312500000	780.550026889066	0.623046875000000
214.083505056905	0.132812500000000	332.381614577686	0.353515625000000	570.577967206042	0.606445312500000	785.082837730466	0.623046875000000
215.319553007580	0.137695312500000	334.300677017511	0.355468750000000	573.872297270742	0.607421875000000	789.615648571866	0.624023437500000
216.555600958255	0.137695312500000	336.219739457336	0.356445312500000	577.166627335442	0.608398437500000	794.148459413266	0.624023437500000
217.791648908930	0.138671875000000	338.138801897161	0.358398437500000	580.460957400142	0.609375000000000	798.681270254665	0.625000000000000
219.027696859605	0.141601562500000	340.057864336986	0.362304687500000	583.755287464843	0.609375000000000	803.214081096065	0.625976562500000
220.263744810280	0.143554687500000	341.976926776811	0.365234375000000	587.049617529543	0.610351562500000	807.746891937465	0.625976562500000
221.499792760955	0.145507812500000	343.895989216635	0.367187500000000	590.343947594243	0.610351562500000	812.279702778865	0.626953125000000
222.735840711630	0.149414062500000	345.815051656460	0.369140625000000	593.638277658944	0.612304687500000	816.812513620264	0.626953125000000
223.971888662305	0.152343750000000	347.734114096285	0.369140625000000	596.932607723644	0.613281250000000	821.345324461664	0.628906250000000
225.207936612980	0.156250000000000	349.653176536110	0.370117187500000	600.226937788344	0.613281250000000	825.878135303064	0.628906250000000
226.443984563655	0.156250000000000	351.572238975935	0.371093750000000	603.521267853044	0.614257812500000	830.410946144464	0.628906250000000
227.680032514329	0.157226562500000	353.491301415760	0.373046875000000	606.815597917745	0.614257812500000	834.943756985863	0.628906250000000
228.916080465004	0.157226562500000	355.410363855585	0.374023437500000	610.109927982445	0.614257812500000	839.476567827263	0.631835937500000
230.152128415679	0.158203125000000	357.329426295410	0.375000000000000	613.404258047145	0.614257812500000	844.009378668663	0.631835937500000
231.388176366354	0.158203125000000	359.248488735234	0.375976562500000	616.698588111845	0.614257812500000	848.542189510063	0.631835937500000
232.624224317029	0.159179687500000	361.167551175059	0.375976562500000	619.992918176546	0.614257812500000	853.075000351462	0.631835937500000
233.860272267704	0.159179687500000	363.086613614884	0.376953125000000	623.287248241246	0.614257812500000	857.607811192862	0.632812500000000
235.096320218379	0.161132812500000	365.005676054709	0.377929687500000	626.581578305946	0.614257812500000	862.140622034262	0.632812500000000
236.332368169054	0.164062500000000	366.924738494534	0.377929687500000	629.875908370646	0.615234375000000	866.673432875661	0.632812500000000
237.568416119729	0.164062500000000	368.843800934359	0.377929687500000	633.170238435347	0.615234375000000	871.206243717061	0.632812500000000
238.804464070404	0.164062500000000	370.762863374184	0.378906250000000	636.464568500047	0.615234375000000	875.739054558461	0.632812500000000
240.040512021079	0.166015625000000	372.681925814009	0.380859375000000	639.758898564747	0.616210937500000	880.271865399861	0.632812500000000
241.276559971754	0.167968750000000	374.600988253833	0.380859375000000	643.053228629447	0.617187500000000	884.804676241260	0.633789062500000
242.512607922429	0.169921875000000	376.520050693658	0.381835937500000	646.347558694148	0.620117187500000	889.337487082660	0.633789062500000
243.748655873104	0.169921875000000	378.439113133483	0.382812500000000	649.641888758848	0.620117187500000	893.870297924060	0.633789062500000
244.984703823778	0.171875000000000	380.358175573308	0.383789062500000	652.936218823548	0.621093750000000	898.403108765460	0.633789062500000
246.220751774453	0.173828125000000	382.277238013133	0.385742187500000	656.230548888248	0.621093750000000	902.935919606859	0.634765625000000
247.456799725128	0.174804687500000	384.196300452958	0.385742187500000	659.524878952949	0.623046875000000	907.468730448259	0.634765625000000
248.692847675803	0.177734375000000	386.115362892783	0.387695312500000	662.819209017649	0.623046875000000	912.001541289659	0.634765625000000
249.928895626478	0.180664062500000	388.034425332607	0.387695312500000	666.113539082349	0.623046875000000	916.534352131059	0.634765625000000
251.164943577153	0.181640625000000	389.953487772432	0.387695312500000	669.407869147050	0.623046875000000	921.067162972458	0.635742187500000
252.400991527828	0.182617187500000	391.872550212257	0.388671875000000	672.702199211750	0.623046875000000	925.599973813858	0.636718750000000
253.637039478503	0.182617187500000	393.791612652082	0.389648437500000	675.996529276450	0.625000000000000	930.132784655258	0.636718750000000
254.873087429178	0.183593750000000	395.710675091907	0.392578125000000	679.290859341150	0.625000000000000	934.665595496658	0.636718750000000
256.109135379853	0.184570312500000	397.629737531732	0.392578125000000	682.585189405851	0.625000000000000	939.198406338057	0.636718750000000
257.345183330528	0.185546875000000	399.548799971557	0.393554687500000	685.879519470551	0.625976562500000	943.731217179457	0.636718750000000
258.581231281203	0.185546875000000	401.467862411382	0.394531250000000	689.173849535251	0.625976562500000	948.264028020857	0.636718750000000
259.817279231878	0.188476562500000	403.386924851206	0.396484375000000	692.468179599951	0.625976562500000	952.796838862256	0.637695312500000
261.053327182553	0.190429687500000	405.305987291031	0.399414062500000	695.762509664652	0.625976562500000	957.329649703656	0.637695312500000
262.289375133228	0.190429687500000	407.225049730856	0.401367187500000	699.056839729352	0.626953125000000	961.862460545056	0.637695312500000
263.525423083903	0.192382812500000	409.144112170681	0.402343750000000	702.351169794052	0.627929687500000	966.395271386456	0.637695312500000
264.761471034578	0.194335937500000	411.063174610506	0.402343750000000	705.645499858752	0.629882812500000	970.928082227855	0.638671875000000
265.997518985253	0.199218750000000	412.982237050331	0.403320312500000	708.939829923453	0.629882812500000	975.460893069255	0.638671875000000
267.233566935929	0.201171875000000	414.901299490156	0.405273437500000	712.234159988153	0.629882812500000	979.993703910655	0.639648437500000
268.469614886604	0.203125000000000	416.820361929981	0.405273437500000	715.528490052853	0.629882812500000	984.526514752055	0.639648437500000
269.705662837279	0.203125000000000	418.739424369805	0.407226562500000	718.822820117553	0.629882812500000	989.059325593454	0.639648437500000
270.941710787954	0.203125000000000	420.658486809630	0.408203125000000	722.117150182254	0.631835937500000	993.592136434854	0.639648437500000
272.177758738629	0.206054687500000	422.577549249455	0.408203125000000	725.411480246954	0.631835937500000	998.124947276254	0.639648437500000
273.413806689304	0.206054687500000	424.496611689280	0.410156250000000	728.705810311654	0.631835937500000	1002.65775811765	0.639648437500000
274.649854639979	0.208007812500000	426.415674129105	0.412109375000000	732.000140376355	0.631835937500000	1007.19056895905	0.639648437500000
275.885902590654	0.211914062500000	428.334736568930	0.413085937500000	735.294470441055	0.631835937500000	1011.72337980045	0.641601562500000
277.121950541329	0.211914062500000	430.253799008755	0.415039062500000	738.588800505755	0.632812500000000	1016.25619064185	0.641601562500000
278.357998492004	0.212890625000000	432.172861448579	0.416015625000000	741.883130570455	0.632812500000000	1020.78900148325	0.641601562500000
279.594046442679	0.213867187500000	434.091923888404	0.416015625000000	745.177460635156	0.633789062500000	1025.32181232465	0.641601562500000
280.830094393354	0.214843750000000	436.010986328229	0.416992187500000	748.471790699856	0.633789062500000	1029.85462316605	0.641601562500000
282.066142344029	0.214843750000000	437.930048768054	0.416992187500000	751.766120764556	0.634765625000000	1034.38743400745	0.642578125000000
283.302190294704	0.215820312500000	439.849111207879	0.417968750000000	755.060450829256	0.634765625000000	1038.92024484885	0.642578125000000
284.538238245380	0.216796875000000	441.768173647704	0.419921875000000	758.354780893957	0.635742187500000	1043.45305569025	0.642578125000000
285.774286196055	0.217773437500000	443.687236087529	0.419921875000000	761.649110958657	0.635742187500000	1047.98586653165	0.642578125000000
287.010334146730	0.218750000000000	445.606298527354	0.419921875000000	764.943441023357	0.635742187500000	1052.51867737305	0.643554687500000
288.246382097405	0.219726562500000	447.525360967178	0.420898437500000	768.237771088057	0.636718750000000	1057.05148821445	0.643554687500000
289.482430048080	0.219726562500000	449.444423407003	0.421875000000000	771.532101152758	0.636718750000000	1061.58429905586	0.643554687500000
290.718477998755	0.220703125000000	451.363485846828	0.421875000000000	774.826431217458	0.636718750000000	1066.11710989726	0.643554687500000
291.954525949430	0.222656250000000	453.282548286653	0.426757812500000	778.120761282158	0.636718750000000	1070.64992073866	0.643554687500000
293.190573900105	0.224609375000000	455.201610726478	0.426757812500000	781.415091346858	0.636718750000000	1075.18273158006	0.643554687500000
294.426621850780	0.225585937500000	457.120673166303	0.427734375000000	784.709421411559	0.637695312500000	1079.71554242146	0.644531250000000
295.662669801455	0.227539062500000	459.039735606128	0.427734375000000	788.003751476259	0.637695312500000	1084.24835326286	0.645507812500000
296.898717752130	0.228515625000000	460.958798045953	0.427734375000000	791.298081540959	0.637695312500000	1088.78116410426	0.645507812500000
298.134765702805	0.228515625000000	462.877860485777	0.428710937500000	794.592411605659	0.637695312500000	1093.31397494566	0.645507812500000
299.370813653480	0.228515625000000	464.796922925602	0.428710937500000	797.886741670360	0.637695312500000	1097.84678578706	0.645507812500000
300.606861604155	0.231445312500000	466.715985365427	0.429687500000000	801.181071735060	0.637695312500000	1102.37959662846	0.645507812500000
301.842909554831	0.232421875000000	468.635047805252	0.430664062500000	804.475401799760	0.637695312500000	1106.91240746986	0.647460937500000
303.078957505506	0.234375000000000	470.554110245077	0.431640625000000	807.769731864461	0.637695312500000	1111.44521831126	0.647460937500000
304.315005456181	0.235351562500000	472.473172684902	0.432617187500000	811.064061929161	0.638671875000000	1115.97802915266	0.647460937500000
305.551053406856	0.237304687500000	474.392235124727	0.432617187500000	814.358391993861	0.638671875000000	1120.51083999406	0.647460937500000
306.787101357531	0.240234375000000	476.311297564551	0.435546875000000	817.652722058561	0.638671875000000	1125.04365083546	0.647460937500000
308.023149308206	0.241210937500000	478.230360004376	0.435546875000000	820.947052123262	0.639648437500000	1129.57646167686	0.647460937500000
309.259197258881	0.242187500000000	480.149422444201	0.436523437500000	824.241382187962	0.639648437500000	1134.10927251826	0.647460937500000
310.495245209556	0.243164062500000	482.068484884026	0.436523437500000	827.535712252662	0.639648437500000	1138.64208335966	0.648437500000000
311.731293160231	0.245117187500000	483.987547323851	0.437500000000000	830.830042317362	0.641601562500000	1143.17489420106	0.649414062500000
312.967341110906	0.249023437500000	485.906609763676	0.440429687500000	834.124372382063	0.642578125000000	1147.70770504246	0.649414062500000
314.203389061581	0.250976562500000	487.825672203501	0.441406250000000	837.418702446763	0.642578125000000	1152.24051588386	0.649414062500000
315.439437012256	0.252929687500000	489.744734643326	0.441406250000000	840.713032511463	0.642578125000000	1156.77332672526	0.649414062500000
316.675484962931	0.253906250000000	491.663797083150	0.444335937500000	844.007362576163	0.642578125000000	1161.30613756666	0.649414062500000
317.911532913606	0.253906250000000	493.582859522975	0.444335937500000	847.301692640864	0.642578125000000	1165.83894840806	0.649414062500000
319.147580864282	0.254882812500000	495.501921962800	0.444335937500000	850.596022705564	0.642578125000000	1170.37175924946	0.649414062500000
320.383628814957	0.256835937500000	497.420984402625	0.445312500000000	853.890352770264	0.643554687500000	1174.90457009086	0.649414062500000
321.619676765632	0.259765625000000	499.340046842450	0.445312500000000	857.184682834964	0.643554687500000	1179.43738093226	0.649414062500000
322.855724716307	0.261718750000000	501.259109282275	0.447265625000000	860.479012899665	0.643554687500000	1183.97019177366	0.650390625000000
324.091772666982	0.262695312500000	503.178171722100	0.447265625000000	863.773342964365	0.643554687500000	1188.50300261506	0.650390625000000
325.327820617657	0.264648437500000	505.097234161925	0.448242187500000	867.067673029065	0.644531250000000	1193.03581345646	0.650390625000000
326.563868568332	0.265625000000000	507.016296601749	0.449218750000000	870.362003093766	0.645507812500000	1197.56862429786	0.651367187500000
327.799916519007	0.266601562500000	508.935359041574	0.452148437500000	873.656333158466	0.645507812500000	1202.10143513926	0.651367187500000
329.035964469682	0.266601562500000	510.854421481399	0.453125000000000	876.950663223166	0.646484375000000	1206.63424598066	0.651367187500000
330.272012420357	0.266601562500000	512.773483921224	0.453125000000000	880.244993287866	0.647460937500000	1211.16705682207	0.651367187500000
331.508060371032	0.267578125000000	514.692546361049	0.453125000000000	883.539323352567	0.647460937500000	1215.69986766347	0.651367187500000
332.744108321707	0.267578125000000	516.611608800874	0.456054687500000	886.833653417267	0.647460937500000	1220.23267850487	0.651367187500000
333.980156272382	0.269531250000000	518.530671240699	0.458007812500000	890.127983481967	0.647460937500000	1224.76548934627	0.651367187500000
335.216204223057	0.271484375000000	520.449733680524	0.458007812500000	893.422313546667	0.647460937500000	1229.29830018767	0.651367187500000
336.452252173733	0.272460937500000	522.368796120348	0.458007812500000	896.716643611368	0.647460937500000	1233.83111102907	0.651367187500000
337.688300124408	0.273437500000000	524.287858560173	0.458007812500000	900.010973676068	0.647460937500000	1238.36392187047	0.651367187500000
338.924348075083	0.275390625000000	526.206920999998	0.458007812500000	903.305303740768	0.647460937500000	1242.89673271187	0.651367187500000
340.160396025758	0.279296875000000	528.125983439823	0.461914062500000	906.599633805468	0.647460937500000	1247.42954355327	0.652343750000000
341.396443976433	0.280273437500000	530.045045879648	0.461914062500000	909.893963870169	0.647460937500000	1251.96235439467	0.652343750000000
342.632491927108	0.280273437500000	531.964108319473	0.462890625000000	913.188293934869	0.648437500000000	1256.49516523607	0.652343750000000
343.868539877783	0.280273437500000	533.883170759298	0.463867187500000	916.482623999569	0.649414062500000	1261.02797607747	0.652343750000000
345.104587828458	0.281250000000000	535.802233199123	0.463867187500000	919.776954064269	0.649414062500000	1265.56078691887	0.652343750000000
346.340635779133	0.283203125000000	537.721295638947	0.463867187500000	923.071284128970	0.649414062500000	1270.09359776027	0.652343750000000
347.576683729808	0.285156250000000	539.640358078772	0.463867187500000	926.365614193670	0.649414062500000	1274.62640860167	0.652343750000000
348.812731680483	0.286132812500000	541.559420518597	0.464843750000000	929.659944258370	0.651367187500000	1279.15921944307	0.652343750000000
350.048779631158	0.286132812500000	543.478482958422	0.464843750000000	932.954274323070	0.651367187500000	1283.69203028447	0.652343750000000
351.284827581833	0.286132812500000	545.397545398247	0.464843750000000	936.248604387771	0.651367187500000	1288.22484112587	0.652343750000000
352.520875532508	0.287109375000000	547.316607838072	0.465820312500000	939.542934452471	0.651367187500000	1292.75765196727	0.652343750000000
353.756923483184	0.288085937500000	549.235670277897	0.465820312500000	942.837264517171	0.651367187500000	1297.29046280867	0.652343750000000
354.992971433859	0.290039062500000	551.154732717722	0.465820312500000	946.131594581872	0.651367187500000	1301.82327365007	0.652343750000000
356.229019384534	0.291015625000000	553.073795157546	0.466796875000000	949.425924646572	0.651367187500000	1306.35608449147	0.652343750000000
357.465067335209	0.291015625000000	554.992857597371	0.466796875000000	952.720254711272	0.651367187500000	1310.88889533287	0.652343750000000
358.701115285884	0.291015625000000	556.911920037196	0.468750000000000	956.014584775972	0.652343750000000	1315.42170617427	0.652343750000000
359.937163236559	0.291015625000000	558.830982477021	0.469726562500000	959.308914840673	0.652343750000000	1319.95451701567	0.652343750000000
361.173211187234	0.291992187500000	560.750044916846	0.469726562500000	962.603244905373	0.652343750000000	1324.48732785707	0.652343750000000
362.409259137909	0.292968750000000	562.669107356671	0.472656250000000	965.897574970073	0.652343750000000	1329.02013869847	0.652343750000000
363.645307088584	0.294921875000000	564.588169796496	0.472656250000000	969.191905034773	0.652343750000000	1333.55294953987	0.652343750000000
364.881355039259	0.295898437500000	566.507232236320	0.472656250000000	972.486235099474	0.652343750000000	1338.08576038127	0.652343750000000
366.117402989934	0.297851562500000	568.426294676145	0.473632812500000	975.780565164174	0.652343750000000	1342.61857122267	0.652343750000000
367.353450940609	0.299804687500000	570.345357115970	0.474609375000000	979.074895228874	0.652343750000000	1347.15138206407	0.652343750000000
368.589498891284	0.300781250000000	572.264419555795	0.474609375000000	982.369225293574	0.652343750000000	1351.68419290547	0.652343750000000
369.825546841959	0.300781250000000	574.183481995620	0.474609375000000	985.663555358275	0.653320312500000	1356.21700374687	0.653320312500000
371.061594792635	0.301757812500000	576.102544435445	0.475585937500000	988.957885422975	0.653320312500000	1360.74981458828	0.653320312500000
372.297642743310	0.301757812500000	578.021606875270	0.476562500000000	992.252215487675	0.654296875000000	1365.28262542968	0.653320312500000
373.533690693985	0.301757812500000	579.940669315095	0.479492187500000	995.546545552375	0.655273437500000	1369.81543627108	0.653320312500000
374.769738644660	0.302734375000000	581.859731754919	0.479492187500000	998.840875617076	0.655273437500000	1374.34824711248	0.654296875000000
376.005786595335	0.303710937500000	583.778794194744	0.479492187500000	1002.13520568178	0.655273437500000	1378.88105795388	0.654296875000000
377.241834546010	0.304687500000000	585.697856634569	0.481445312500000	1005.42953574648	0.655273437500000	1383.41386879528	0.654296875000000
378.477882496685	0.304687500000000	587.616919074394	0.481445312500000	1008.72386581118	0.655273437500000	1387.94667963668	0.654296875000000
379.713930447360	0.305664062500000	589.535981514219	0.482421875000000	1012.01819587588	0.656250000000000	1392.47949047808	0.654296875000000
380.949978398035	0.305664062500000	591.455043954044	0.482421875000000	1015.31252594058	0.656250000000000	1397.01230131948	0.655273437500000
382.186026348710	0.306640625000000	593.374106393869	0.483398437500000	1018.60685600528	0.656250000000000	1401.54511216088	0.655273437500000
383.422074299385	0.306640625000000	595.293168833694	0.483398437500000	1021.90118606998	0.657226562500000	1406.07792300228	0.655273437500000
384.658122250060	0.308593750000000	597.212231273518	0.483398437500000	1025.19551613468	0.657226562500000	1410.61073384368	0.655273437500000
385.894170200735	0.310546875000000	599.131293713343	0.484375000000000	1028.48984619938	0.657226562500000	1415.14354468508	0.655273437500000
387.130218151411	0.311523437500000	601.050356153168	0.484375000000000	1031.78417626408	0.657226562500000	1419.67635552648	0.655273437500000
388.366266102086	0.312500000000000	602.969418592993	0.485351562500000	1035.07850632878	0.658203125000000	1424.20916636788	0.655273437500000
389.602314052761	0.313476562500000	604.888481032818	0.486328125000000	1038.37283639348	0.658203125000000	1428.74197720928	0.655273437500000
390.838362003436	0.314453125000000	606.807543472643	0.487304687500000	1041.66716645818	0.659179687500000	1433.27478805068	0.655273437500000
392.074409954111	0.314453125000000	608.726605912468	0.487304687500000	1044.96149652288	0.659179687500000	1437.80759889208	0.655273437500000
393.310457904786	0.315429687500000	610.645668352292	0.487304687500000	1048.25582658758	0.659179687500000	1442.34040973348	0.655273437500000
394.546505855461	0.316406250000000	612.564730792117	0.487304687500000	1051.55015665228	0.659179687500000	1446.87322057488	0.656250000000000
395.782553806136	0.316406250000000	614.483793231942	0.487304687500000	1054.84448671698	0.659179687500000	1451.40603141628	0.656250000000000
397.018601756811	0.316406250000000	616.402855671767	0.487304687500000	1058.13881678168	0.660156250000000	1455.93884225768	0.657226562500000
398.254649707486	0.317382812500000	618.321918111592	0.488281250000000	1061.43314684638	0.660156250000000	1460.47165309908	0.657226562500000
399.490697658161	0.317382812500000	620.240980551417	0.488281250000000	1064.72747691108	0.660156250000000	1465.00446394048	0.657226562500000
400.726745608836	0.318359375000000	622.160042991242	0.488281250000000	1068.02180697578	0.660156250000000	1469.53727478188	0.657226562500000
401.962793559511	0.318359375000000	624.079105431067	0.489257812500000	1071.31613704048	0.661132812500000	1474.07008562328	0.657226562500000
403.198841510186	0.318359375000000	625.998167870891	0.490234375000000	1074.61046710518	0.661132812500000	1478.60289646468	0.657226562500000
404.434889460862	0.318359375000000	627.917230310716	0.491210937500000	1077.90479716988	0.661132812500000	1483.13570730608	0.657226562500000
405.670937411537	0.319335937500000	629.836292750541	0.492187500000000	1081.19912723458	0.663085937500000	1487.66851814748	0.658203125000000
406.906985362212	0.320312500000000	631.755355190366	0.495117187500000	1084.49345729928	0.663085937500000	1492.20132898888	0.658203125000000
408.143033312887	0.322265625000000	633.674417630191	0.497070312500000	1087.78778736398	0.663085937500000	1496.73413983028	0.658203125000000
409.379081263562	0.323242187500000	635.593480070016	0.497070312500000	1091.08211742868	0.664062500000000	1501.26695067168	0.658203125000000
410.615129214237	0.324218750000000	637.512542509841	0.497070312500000	1094.37644749338	0.664062500000000	1505.79976151308	0.658203125000000
411.851177164912	0.326171875000000	639.431604949666	0.497070312500000	1097.67077755808	0.664062500000000	1510.33257235449	0.658203125000000
413.087225115587	0.328125000000000	641.350667389490	0.499023437500000	1100.96510762278	0.664062500000000	1514.86538319589	0.659179687500000
414.323273066262	0.330078125000000	643.269729829315	0.499023437500000	1104.25943768748	0.664062500000000	1519.39819403729	0.659179687500000
415.559321016937	0.330078125000000	645.188792269140	0.499023437500000	1107.55376775218	0.664062500000000	1523.93100487869	0.659179687500000
416.795368967612	0.331054687500000	647.107854708965	0.500000000000000	1110.84809781688	0.664062500000000	1528.46381572009	0.659179687500000
418.031416918287	0.332031250000000	649.026917148790	0.500000000000000	1114.14242788158	0.665039062500000	1532.99662656149	0.659179687500000
419.267464868962	0.333984375000000	650.945979588615	0.500000000000000	1117.43675794629	0.665039062500000	1537.52943740289	0.659179687500000
420.503512819637	0.334960937500000	652.865042028440	0.500000000000000	1120.73108801099	0.666015625000000	1542.06224824429	0.659179687500000
421.739560770313	0.336914062500000	654.784104468264	0.500976562500000	1124.02541807569	0.666015625000000	1546.59505908569	0.659179687500000
422.975608720988	0.337890625000000	656.703166908089	0.500976562500000	1127.31974814039	0.666015625000000	1551.12786992709	0.659179687500000
424.211656671663	0.339843750000000	658.622229347914	0.502929687500000	1130.61407820509	0.666015625000000	1555.66068076849	0.659179687500000
425.447704622338	0.344726562500000	660.541291787739	0.502929687500000	1133.90840826979	0.666015625000000	1560.19349160989	0.659179687500000
426.683752573013	0.344726562500000	662.460354227564	0.503906250000000	1137.20273833449	0.666015625000000	1564.72630245129	0.659179687500000
427.919800523688	0.344726562500000	664.379416667389	0.503906250000000	1140.49706839919	0.666015625000000	1569.25911329269	0.660156250000000
429.155848474363	0.345703125000000	666.298479107214	0.504882812500000	1143.79139846389	0.666015625000000	1573.79192413409	0.660156250000000
430.391896425038	0.345703125000000	668.217541547039	0.506835937500000	1147.08572852859	0.666015625000000	1578.32473497549	0.661132812500000
431.627944375713	0.346679687500000	670.136603986863	0.506835937500000	1150.38005859329	0.666015625000000	1582.85754581689	0.661132812500000
432.863992326388	0.347656250000000	672.055666426688	0.506835937500000	1153.67438865799	0.666015625000000	1587.39035665829	0.661132812500000
434.100040277063	0.348632812500000	673.974728866513	0.507812500000000	1156.96871872269	0.666015625000000	1591.92316749969	0.661132812500000
435.336088227738	0.348632812500000	675.893791306338	0.507812500000000	1160.26304878739	0.666992187500000	1596.45597834109	0.661132812500000
436.572136178413	0.351562500000000	677.812853746163	0.507812500000000	1163.55737885209	0.666992187500000	1600.98878918249	0.661132812500000
437.808184129088	0.351562500000000	679.731916185988	0.507812500000000	1166.85170891679	0.666992187500000	1605.52160002389	0.662109375000000
439.044232079764	0.352539062500000	681.650978625813	0.507812500000000	1170.14603898149	0.666992187500000	1610.05441086529	0.662109375000000
440.280280030439	0.353515625000000	683.570041065638	0.507812500000000	1173.44036904619	0.666992187500000	1614.58722170669	0.662109375000000
441.516327981114	0.353515625000000	685.489103505462	0.508789062500000	1176.73469911089	0.666992187500000	1619.12003254809	0.662109375000000
442.752375931789	0.355468750000000	687.408165945287	0.509765625000000	1180.02902917559	0.666992187500000	1623.65284338949	0.662109375000000
443.988423882464	0.355468750000000	689.327228385112	0.509765625000000	1183.32335924029	0.666992187500000	1628.18565423089	0.662109375000000
445.224471833139	0.356445312500000	691.246290824937	0.511718750000000	1186.61768930499	0.666992187500000	1632.71846507229	0.662109375000000
446.460519783814	0.357421875000000	693.165353264762	0.512695312500000	1189.91201936969	0.666992187500000	1637.25127591369	0.662109375000000
447.696567734489	0.357421875000000	695.084415704587	0.512695312500000	1193.20634943439	0.666992187500000	1641.78408675509	0.663085937500000
448.932615685164	0.357421875000000	697.003478144412	0.512695312500000	1196.50067949909	0.666992187500000	1646.31689759649	0.663085937500000
450.168663635839	0.358398437500000	698.922540584237	0.512695312500000	1199.79500956379	0.666992187500000	1650.84970843789	0.663085937500000
451.404711586514	0.359375000000000	700.841603024061	0.512695312500000	1203.08933962849	0.666992187500000	1655.38251927930	0.663085937500000
452.640759537189	0.360351562500000	702.760665463886	0.513671875000000	1206.38366969319	0.666992187500000	1659.91533012070	0.663085937500000
453.876807487864	0.362304687500000	704.679727903711	0.514648437500000	1209.67799975789	0.667968750000000	1664.44814096210	0.663085937500000
455.112855438539	0.363281250000000	706.598790343536	0.514648437500000	1212.97232982259	0.667968750000000	1668.98095180350	0.663085937500000
456.348903389215	0.364257812500000	708.517852783361	0.514648437500000	1216.26665988729	0.667968750000000	1673.51376264490	0.663085937500000
457.584951339890	0.364257812500000	710.436915223186	0.514648437500000	1219.56098995199	0.667968750000000	1678.04657348630	0.663085937500000
458.820999290565	0.366210937500000	712.355977663011	0.514648437500000	1222.85532001669	0.667968750000000	1682.57938432770	0.663085937500000
460.057047241240	0.366210937500000	714.275040102835	0.514648437500000	1226.14965008139	0.667968750000000	1687.11219516910	0.663085937500000
461.293095191915	0.367187500000000	716.194102542660	0.514648437500000	1229.44398014609	0.667968750000000	1691.64500601050	0.664062500000000
462.529143142590	0.367187500000000	718.113164982485	0.514648437500000	1232.73831021079	0.667968750000000	1696.17781685190	0.664062500000000
463.765191093265	0.367187500000000	720.032227422310	0.514648437500000	1236.03264027549	0.667968750000000	1700.71062769330	0.665039062500000
465.001239043940	0.370117187500000	721.951289862135	0.514648437500000	1239.32697034019	0.668945312500000	1705.24343853470	0.665039062500000
466.237286994615	0.370117187500000	723.870352301960	0.514648437500000	1242.62130040490	0.668945312500000	1709.77624937610	0.665039062500000
467.473334945290	0.370117187500000	725.789414741785	0.514648437500000	1245.91563046960	0.668945312500000	1714.30906021750	0.665039062500000
468.709382895965	0.370117187500000	727.708477181610	0.514648437500000	1249.20996053430	0.668945312500000	1718.84187105890	0.665039062500000
469.945430846640	0.371093750000000	729.627539621434	0.514648437500000	1252.50429059900	0.669921875000000	1723.37468190030	0.665039062500000
471.181478797315	0.372070312500000	731.546602061259	0.515625000000000	1255.79862066370	0.669921875000000	1727.90749274170	0.666015625000000
472.417526747990	0.372070312500000	733.465664501084	0.515625000000000	1259.09295072840	0.669921875000000	1732.44030358310	0.666015625000000
473.653574698666	0.373046875000000	735.384726940909	0.517578125000000	1262.38728079310	0.669921875000000	1736.97311442450	0.667968750000000
474.889622649341	0.375000000000000	737.303789380734	0.517578125000000	1265.68161085780	0.669921875000000	1741.50592526590	0.667968750000000
476.125670600016	0.375976562500000	739.222851820559	0.517578125000000	1268.97594092250	0.669921875000000	1746.03873610730	0.667968750000000
477.361718550691	0.376953125000000	741.141914260384	0.517578125000000	1272.27027098720	0.669921875000000	1750.57154694870	0.667968750000000
478.597766501366	0.376953125000000	743.060976700209	0.518554687500000	1275.56460105190	0.669921875000000	1755.10435779010	0.668945312500000
479.833814452041	0.376953125000000	744.980039140033	0.518554687500000	1278.85893111660	0.669921875000000	1759.63716863150	0.668945312500000
481.069862402716	0.377929687500000	746.899101579858	0.519531250000000	1282.15326118130	0.669921875000000	1764.16997947290	0.668945312500000
482.305910353391	0.379882812500000	748.818164019683	0.519531250000000	1285.44759124600	0.670898437500000	1768.70279031430	0.668945312500000
483.541958304066	0.381835937500000	750.737226459508	0.519531250000000	1288.74192131070	0.670898437500000	1773.23560115570	0.668945312500000
484.778006254741	0.383789062500000	752.656288899333	0.519531250000000	1292.03625137540	0.670898437500000	1777.76841199710	0.670898437500000
486.014054205416	0.383789062500000	754.575351339158	0.519531250000000	1295.33058144010	0.670898437500000	1782.30122283850	0.670898437500000
487.250102156091	0.385742187500000	756.494413778983	0.520507812500000	1298.62491150480	0.670898437500000	1786.83403367990	0.671875000000000
488.486150106766	0.385742187500000	758.413476218807	0.520507812500000	1301.91924156950	0.670898437500000	1791.36684452130	0.671875000000000
489.722198057441	0.386718750000000	760.332538658632	0.520507812500000	1305.21357163420	0.670898437500000	1795.89965536270	0.671875000000000
490.958246008117	0.386718750000000	762.251601098457	0.522460937500000	1308.50790169890	0.671875000000000	1800.43246620410	0.672851562500000
492.194293958792	0.387695312500000	764.170663538282	0.522460937500000	1311.80223176360	0.671875000000000	1804.96527704551	0.673828125000000
493.430341909467	0.387695312500000	766.089725978107	0.523437500000000	1315.09656182830	0.671875000000000	1809.49808788691	0.673828125000000
494.666389860142	0.389648437500000	768.008788417932	0.524414062500000	1318.39089189300	0.671875000000000	1814.03089872831	0.673828125000000
495.902437810817	0.390625000000000	769.927850857757	0.524414062500000	1321.68522195770	0.671875000000000	1818.56370956971	0.673828125000000
497.138485761492	0.390625000000000	771.846913297582	0.525390625000000	1324.97955202240	0.671875000000000	1823.09652041111	0.673828125000000
498.374533712167	0.390625000000000	773.765975737406	0.525390625000000	1328.27388208710	0.671875000000000	1827.62933125251	0.673828125000000
499.610581662842	0.390625000000000	775.685038177231	0.525390625000000	1331.56821215180	0.671875000000000	1832.16214209391	0.673828125000000
500.846629613517	0.390625000000000	777.604100617056	0.525390625000000	1334.86254221650	0.671875000000000	1836.69495293531	0.673828125000000
502.082677564192	0.392578125000000	779.523163056881	0.528320312500000	1338.15687228120	0.671875000000000	1841.22776377671	0.673828125000000
503.318725514867	0.392578125000000	781.442225496706	0.529296875000000	1341.45120234590	0.672851562500000	1845.76057461811	0.673828125000000
504.554773465542	0.392578125000000	783.361287936531	0.530273437500000	1344.74553241060	0.672851562500000	1850.29338545951	0.673828125000000
505.790821416217	0.393554687500000	785.280350376356	0.531250000000000	1348.03986247530	0.673828125000000	1854.82619630091	0.673828125000000
507.026869366892	0.395507812500000	787.199412816181	0.531250000000000	1351.33419254000	0.673828125000000	1859.35900714231	0.673828125000000
508.262917317568	0.397460937500000	789.118475256005	0.531250000000000	1354.62852260470	0.673828125000000	1863.89181798371	0.673828125000000
509.498965268243	0.397460937500000	791.037537695830	0.531250000000000	1357.92285266940	0.673828125000000	1868.42462882511	0.673828125000000
510.735013218918	0.399414062500000	792.956600135655	0.531250000000000	1361.21718273410	0.674804687500000	1872.95743966651	0.673828125000000
511.971061169593	0.399414062500000	794.875662575480	0.531250000000000	1364.51151279880	0.674804687500000	1877.49025050791	0.673828125000000
513.207109120268	0.399414062500000	796.794725015305	0.531250000000000	1367.80584286351	0.674804687500000	1882.02306134931	0.673828125000000
514.443157070942	0.401367187500000	798.713787455130	0.532226562500000	1371.10017292821	0.674804687500000	1886.55587219071	0.673828125000000
515.679205021617	0.402343750000000	800.632849894955	0.532226562500000	1374.39450299291	0.674804687500000	1891.08868303211	0.673828125000000
516.915252972292	0.403320312500000	802.551912334779	0.532226562500000	1377.68883305761	0.674804687500000	1895.62149387351	0.674804687500000
518.151300922967	0.403320312500000	804.470974774604	0.532226562500000	1380.98316312231	0.674804687500000	1900.15430471491	0.675781250000000
519.387348873642	0.403320312500000	806.390037214429	0.532226562500000	1384.27749318701	0.674804687500000	1904.68711555631	0.675781250000000
520.623396824316	0.404296875000000	808.309099654254	0.532226562500000	1387.57182325171	0.674804687500000	1909.21992639771	0.676757812500000
521.859444774991	0.404296875000000	810.228162094079	0.533203125000000	1390.86615331641	0.674804687500000	1913.75273723911	0.676757812500000
523.095492725666	0.405273437500000	812.147224533904	0.533203125000000	1394.16048338111	0.674804687500000	1918.28554808051	0.676757812500000
524.331540676341	0.406250000000000	814.066286973729	0.533203125000000	1397.45481344581	0.674804687500000	1922.81835892191	0.676757812500000
525.567588627015	0.407226562500000	815.985349413554	0.534179687500000	1400.74914351051	0.674804687500000	1927.35116976331	0.676757812500000
526.803636577690	0.408203125000000	817.904411853378	0.534179687500000	1404.04347357521	0.674804687500000	1931.88398060471	0.676757812500000
528.039684528365	0.409179687500000	819.823474293203	0.535156250000000	1407.33780363991	0.674804687500000	1936.41679144611	0.676757812500000
529.275732479040	0.410156250000000	821.742536733028	0.535156250000000	1410.63213370461	0.674804687500000	1940.94960228751	0.676757812500000
530.511780429715	0.410156250000000	823.661599172853	0.536132812500000	1413.92646376931	0.674804687500000	1945.48241312891	0.676757812500000
531.747828380389	0.412109375000000	825.580661612678	0.536132812500000	1417.22079383401	0.674804687500000	1950.01522397031	0.677734375000000
532.983876331064	0.413085937500000	827.499724052503	0.536132812500000	1420.51512389871	0.674804687500000	1954.54803481172	0.677734375000000
534.219924281739	0.414062500000000	829.418786492328	0.536132812500000	1423.80945396341	0.674804687500000	1959.08084565312	0.678710937500000
535.455972232414	0.415039062500000	831.337848932153	0.537109375000000	1427.10378402811	0.674804687500000	1963.61365649452	0.678710937500000
536.692020183089	0.416015625000000	833.256911371977	0.537109375000000	1430.39811409281	0.674804687500000	1968.14646733592	0.678710937500000
537.928068133763	0.416015625000000	835.175973811802	0.537109375000000	1433.69244415751	0.674804687500000	1972.67927817732	0.678710937500000
539.164116084438	0.416015625000000	837.095036251627	0.539062500000000	1436.98677422221	0.675781250000000	1977.21208901872	0.679687500000000
540.400164035113	0.416015625000000	839.014098691452	0.539062500000000	1440.28110428691	0.675781250000000	1981.74489986012	0.679687500000000
541.636211985788	0.416015625000000	840.933161131277	0.539062500000000	1443.57543435161	0.676757812500000	1986.27771070152	0.679687500000000
542.872259936463	0.416015625000000	842.852223571102	0.540039062500000	1446.86976441631	0.676757812500000	1990.81052154292	0.679687500000000
544.108307887137	0.416992187500000	844.771286010927	0.540039062500000	1450.16409448101	0.677734375000000	1995.34333238432	0.679687500000000
545.344355837812	0.416992187500000	846.690348450752	0.540039062500000	1453.45842454571	0.677734375000000	1999.87614322572	0.679687500000000
546.580403788487	0.416992187500000	848.609410890576	0.542968750000000	1456.75275461041	0.677734375000000	2004.40895406712	0.679687500000000
547.816451739162	0.416992187500000	850.528473330401	0.542968750000000	1460.04708467511	0.677734375000000	2008.94176490852	0.679687500000000
549.052499689836	0.416992187500000	852.447535770226	0.542968750000000	1463.34141473981	0.677734375000000	2013.47457574992	0.679687500000000
550.288547640511	0.416992187500000	854.366598210051	0.542968750000000	1466.63574480451	0.677734375000000	2018.00738659132	0.679687500000000
551.524595591186	0.417968750000000	856.285660649876	0.543945312500000	1469.93007486921	0.677734375000000	2022.54019743272	0.679687500000000
552.760643541861	0.419921875000000	858.204723089701	0.543945312500000	1473.22440493391	0.677734375000000	2027.07300827412	0.679687500000000
553.996691492536	0.419921875000000	860.123785529526	0.543945312500000	1476.51873499861	0.677734375000000	2031.60581911552	0.679687500000000
555.232739443210	0.419921875000000	862.042847969350	0.543945312500000	1479.81306506331	0.677734375000000	2036.13862995692	0.679687500000000
556.468787393885	0.420898437500000	863.961910409175	0.543945312500000	1483.10739512801	0.677734375000000	2040.67144079832	0.679687500000000
557.704835344560	0.421875000000000	865.880972849000	0.543945312500000	1486.40172519271	0.677734375000000	2045.20425163972	0.679687500000000
558.940883295235	0.421875000000000	867.800035288825	0.543945312500000	1489.69605525741	0.677734375000000	2049.73706248112	0.679687500000000
560.176931245910	0.421875000000000	869.719097728650	0.544921875000000	1492.99038532212	0.677734375000000	2054.26987332252	0.679687500000000
561.412979196584	0.421875000000000	871.638160168475	0.544921875000000	1496.28471538682	0.677734375000000	2058.80268416392	0.680664062500000
562.649027147259	0.422851562500000	873.557222608300	0.544921875000000	1499.57904545152	0.678710937500000	2063.33549500532	0.681640625000000
563.885075097934	0.423828125000000	875.476285048125	0.544921875000000	1502.87337551622	0.678710937500000	2067.86830584672	0.681640625000000
565.121123048609	0.423828125000000	877.395347487949	0.544921875000000	1506.16770558092	0.678710937500000	2072.40111668812	0.681640625000000
566.357170999283	0.424804687500000	879.314409927774	0.544921875000000	1509.46203564562	0.678710937500000	2076.93392752952	0.681640625000000
567.593218949958	0.424804687500000	881.233472367599	0.544921875000000	1512.75636571032	0.678710937500000	2081.46673837092	0.681640625000000
568.829266900633	0.424804687500000	883.152534807424	0.544921875000000	1516.05069577502	0.678710937500000	2085.99954921231	0.681640625000000
570.065314851308	0.424804687500000	885.071597247249	0.544921875000000	1519.34502583972	0.678710937500000	2090.53236005371	0.681640625000000
571.301362801983	0.424804687500000	886.990659687074	0.544921875000000	1522.63935590442	0.678710937500000	2095.06517089511	0.681640625000000
572.537410752657	0.425781250000000	888.909722126899	0.544921875000000	1525.93368596912	0.678710937500000	2099.59798173651	0.681640625000000
573.773458703332	0.425781250000000	890.828784566724	0.544921875000000	1529.22801603382	0.679687500000000	2104.13079257791	0.681640625000000
575.009506654007	0.426757812500000	892.747847006548	0.545898437500000	1532.52234609852	0.679687500000000	2108.66360341931	0.681640625000000
576.245554604682	0.426757812500000	894.666909446373	0.547851562500000	1535.81667616322	0.679687500000000	2113.19641426071	0.681640625000000
577.481602555357	0.426757812500000	896.585971886198	0.548828125000000	1539.11100622792	0.679687500000000	2117.72922510211	0.681640625000000
578.717650506031	0.426757812500000	898.505034326023	0.548828125000000	1542.40533629262	0.679687500000000	2122.26203594351	0.682617187500000
579.953698456706	0.426757812500000	900.424096765848	0.548828125000000	1545.69966635732	0.679687500000000	2126.79484678491	0.682617187500000
581.189746407381	0.426757812500000	902.343159205673	0.548828125000000	1548.99399642202	0.679687500000000	2131.32765762631	0.682617187500000
582.425794358056	0.426757812500000	904.262221645498	0.548828125000000	1552.28832648672	0.679687500000000	2135.86046846771	0.682617187500000
583.661842308731	0.426757812500000	906.181284085322	0.549804687500000	1555.58265655142	0.679687500000000	2140.39327930910	0.682617187500000
584.897890259405	0.426757812500000	908.100346525147	0.549804687500000	1558.87698661612	0.679687500000000	2144.92609015050	0.682617187500000
586.133938210080	0.426757812500000	910.019408964972	0.549804687500000	1562.17131668082	0.679687500000000	2149.45890099190	0.682617187500000
587.369986160755	0.427734375000000	911.938471404797	0.549804687500000	1565.46564674552	0.679687500000000	2153.99171183330	0.682617187500000
588.606034111430	0.427734375000000	913.857533844622	0.551757812500000	1568.75997681022	0.679687500000000	2158.52452267470	0.682617187500000
589.842082062104	0.428710937500000	915.776596284447	0.551757812500000	1572.05430687492	0.679687500000000	2163.05733351610	0.682617187500000
591.078130012779	0.430664062500000	917.695658724272	0.552734375000000	1575.34863693962	0.679687500000000	2167.59014435750	0.682617187500000
592.314177963454	0.430664062500000	919.614721164097	0.552734375000000	1578.64296700432	0.680664062500000	2172.12295519890	0.682617187500000
593.550225914129	0.430664062500000	921.533783603921	0.552734375000000	1581.93729706902	0.680664062500000	2176.65576604030	0.682617187500000
594.786273864804	0.430664062500000	923.452846043746	0.552734375000000	1585.23162713372	0.680664062500000	2181.18857688170	0.682617187500000
596.022321815478	0.430664062500000	925.371908483571	0.554687500000000	1588.52595719842	0.680664062500000	2185.72138772310	0.682617187500000
597.258369766153	0.431640625000000	927.290970923396	0.554687500000000	1591.82028726312	0.680664062500000	2190.25419856450	0.682617187500000
598.494417716828	0.434570312500000	929.210033363221	0.554687500000000	1595.11461732782	0.680664062500000	2194.78700940589	0.683593750000000
599.730465667503	0.434570312500000	931.129095803046	0.554687500000000	1598.40894739252	0.680664062500000	2199.31982024729	0.683593750000000
600.966513618178	0.434570312500000	933.048158242871	0.555664062500000	1601.70327745722	0.680664062500000	2203.85263108869	0.683593750000000
602.202561568852	0.435546875000000	934.967220682696	0.555664062500000	1604.99760752192	0.680664062500000	2208.38544193009	0.683593750000000
603.438609519527	0.436523437500000	936.886283122520	0.557617187500000	1608.29193758662	0.680664062500000	2212.91825277149	0.683593750000000
604.674657470202	0.436523437500000	938.805345562345	0.557617187500000	1611.58626765132	0.680664062500000	2217.45106361289	0.683593750000000
605.910705420877	0.437500000000000	940.724408002170	0.558593750000000	1614.88059771602	0.680664062500000	2221.98387445429	0.683593750000000
607.146753371551	0.437500000000000	942.643470441995	0.558593750000000	1618.17492778072	0.680664062500000	2226.51668529569	0.683593750000000
608.382801322226	0.437500000000000	944.562532881820	0.559570312500000	1621.46925784543	0.680664062500000	2231.04949613709	0.683593750000000
609.618849272901	0.437500000000000	946.481595321645	0.560546875000000	1624.76358791013	0.680664062500000	2235.58230697849	0.683593750000000
610.854897223576	0.438476562500000	948.400657761470	0.560546875000000	1628.05791797483	0.680664062500000	2240.11511781989	0.683593750000000
612.090945174251	0.438476562500000	950.319720201294	0.561523437500000	1631.35224803953	0.680664062500000	2244.64792866129	0.683593750000000
613.326993124925	0.438476562500000	952.238782641119	0.561523437500000	1634.64657810423	0.680664062500000	2249.18073950268	0.683593750000000
614.563041075600	0.438476562500000	954.157845080944	0.562500000000000	1637.94090816893	0.680664062500000	2253.71355034408	0.683593750000000
615.799089026275	0.440429687500000	956.076907520769	0.563476562500000	1641.23523823363	0.680664062500000	2258.24636118548	0.683593750000000
617.035136976950	0.441406250000000	957.995969960594	0.563476562500000	1644.52956829833	0.680664062500000	2262.77917202688	0.683593750000000
618.271184927625	0.441406250000000	959.915032400419	0.563476562500000	1647.82389836303	0.680664062500000	2267.31198286828	0.683593750000000
619.507232878299	0.441406250000000	961.834094840244	0.563476562500000	1651.11822842773	0.680664062500000	2271.84479370968	0.683593750000000
620.743280828974	0.442382812500000	963.753157280069	0.564453125000000	1654.41255849243	0.680664062500000	2276.37760455108	0.683593750000000
621.979328779649	0.442382812500000	965.672219719893	0.564453125000000	1657.70688855713	0.680664062500000	2280.91041539248	0.684570312500000
623.215376730324	0.443359375000000	967.591282159718	0.564453125000000	1661.00121862183	0.680664062500000	2285.44322623388	0.684570312500000
624.451424680999	0.444335937500000	969.510344599543	0.565429687500000	1664.29554868653	0.680664062500000	2289.97603707528	0.684570312500000
625.687472631673	0.444335937500000	971.429407039368	0.565429687500000	1667.58987875123	0.680664062500000	2294.50884791668	0.684570312500000
626.923520582348	0.444335937500000	973.348469479193	0.565429687500000	1670.88420881593	0.680664062500000	2299.04165875808	0.684570312500000
628.159568533023	0.445312500000000	975.267531919018	0.566406250000000	1674.17853888063	0.680664062500000	2303.57446959947	0.684570312500000
629.395616483698	0.445312500000000	977.186594358843	0.566406250000000	1677.47286894533	0.680664062500000	2308.10728044087	0.684570312500000
630.631664434372	0.446289062500000	979.105656798668	0.566406250000000	1680.76719901003	0.680664062500000	2312.64009128227	0.684570312500000
631.867712385047	0.446289062500000	981.024719238492	0.566406250000000	1684.06152907473	0.680664062500000	2317.17290212367	0.684570312500000
633.103760335722	0.449218750000000	982.943781678317	0.566406250000000	1687.35585913943	0.680664062500000	2321.70571296507	0.684570312500000
634.339808286397	0.450195312500000	984.862844118142	0.566406250000000	1690.65018920413	0.680664062500000	2326.23852380647	0.684570312500000
635.575856237072	0.450195312500000	986.781906557967	0.567382812500000	1693.94451926883	0.680664062500000	2330.77133464787	0.684570312500000
636.811904187746	0.450195312500000	988.700968997792	0.567382812500000	1697.23884933353	0.680664062500000	2335.30414548927	0.685546875000000
638.047952138421	0.451171875000000	990.620031437617	0.567382812500000	1700.53317939823	0.680664062500000	2339.83695633067	0.685546875000000
639.284000089096	0.451171875000000	992.539093877442	0.568359375000000	1703.82750946293	0.680664062500000	2344.36976717207	0.685546875000000
640.520048039771	0.452148437500000	994.458156317267	0.568359375000000	1707.12183952763	0.680664062500000	2348.90257801347	0.685546875000000
641.756095990446	0.452148437500000	996.377218757091	0.568359375000000	1710.41616959233	0.680664062500000	2353.43538885487	0.685546875000000
642.992143941120	0.454101562500000	998.296281196916	0.568359375000000	1713.71049965703	0.681640625000000	2357.96819969626	0.685546875000000
644.228191891795	0.454101562500000	1000.21534363674	0.568359375000000	1717.00482972173	0.681640625000000	2362.50101053766	0.686523437500000
645.464239842470	0.454101562500000	1002.13440607657	0.568359375000000	1720.29915978643	0.681640625000000	2367.03382137906	0.686523437500000
646.700287793145	0.454101562500000	1004.05346851639	0.568359375000000	1723.59348985113	0.681640625000000	2371.56663222046	0.686523437500000
647.936335743819	0.454101562500000	1005.97253095622	0.568359375000000	1726.88781991583	0.681640625000000	2376.09944306186	0.686523437500000
649.172383694494	0.454101562500000	1007.89159339604	0.569335937500000	1730.18214998053	0.681640625000000	2380.63225390326	0.686523437500000
650.408431645169	0.455078125000000	1009.81065583587	0.569335937500000	1733.47648004523	0.682617187500000	2385.16506474466	0.686523437500000
651.644479595844	0.455078125000000	1011.72971827569	0.569335937500000	1736.77081010993	0.682617187500000	2389.69787558606	0.686523437500000
652.880527546519	0.456054687500000	1013.64878071552	0.569335937500000	1740.06514017463	0.682617187500000	2394.23068642746	0.686523437500000
654.116575497193	0.457031250000000	1015.56784315534	0.569335937500000	1743.35947023933	0.682617187500000	2398.76349726886	0.686523437500000
655.352623447868	0.458007812500000	1017.48690559516	0.570312500000000	1746.65380030404	0.682617187500000	2403.29630811026	0.686523437500000
656.588671398543	0.458007812500000	1019.40596803499	0.570312500000000	1749.94813036874	0.682617187500000	2407.82911895166	0.686523437500000
657.824719349218	0.458007812500000	1021.32503047481	0.570312500000000	1753.24246043344	0.683593750000000	2412.36192979305	0.686523437500000
659.060767299893	0.458984375000000	1023.24409291464	0.571289062500000	1756.53679049814	0.683593750000000	2416.89474063445	0.686523437500000
660.296815250567	0.458984375000000	1025.16315535446	0.571289062500000	1759.83112056284	0.683593750000000	2421.42755147585	0.686523437500000
661.532863201242	0.458984375000000	1027.08221779429	0.571289062500000	1763.12545062754	0.684570312500000	2425.96036231725	0.687500000000000
662.768911151917	0.458984375000000	1029.00128023412	0.571289062500000	1766.41978069224	0.684570312500000	2430.49317315865	0.687500000000000
664.004959102592	0.459960937500000	1030.92034267394	0.573242187500000	1769.71411075694	0.684570312500000	2435.02598400005	0.687500000000000
665.241007053267	0.459960937500000	1032.83940511377	0.573242187500000	1773.00844082164	0.685546875000000	2439.55879484145	0.687500000000000
666.477055003941	0.460937500000000	1034.75846755359	0.573242187500000	1776.30277088634	0.685546875000000	2444.09160568285	0.687500000000000
667.713102954616	0.462890625000000	1036.67752999342	0.573242187500000	1779.59710095104	0.685546875000000	2448.62441652425	0.687500000000000
668.949150905291	0.462890625000000	1038.59659243324	0.573242187500000	1782.89143101574	0.685546875000000	2453.15722736565	0.687500000000000
670.185198855966	0.462890625000000	1040.51565487307	0.573242187500000	1786.18576108044	0.685546875000000	2457.69003820705	0.687500000000000
671.421246806640	0.462890625000000	1042.43471731289	0.573242187500000	1789.48009114514	0.685546875000000	2462.22284904845	0.687500000000000
672.657294757315	0.462890625000000	1044.35377975272	0.573242187500000	1792.77442120984	0.685546875000000	2466.75565988984	0.687500000000000
673.893342707990	0.463867187500000	1046.27284219254	0.573242187500000	1796.06875127454	0.685546875000000	2471.28847073124	0.687500000000000
675.129390658665	0.463867187500000	1048.19190463237	0.573242187500000	1799.36308133924	0.685546875000000	2475.82128157264	0.687500000000000
676.365438609340	0.463867187500000	1050.11096707220	0.573242187500000	1802.65741140394	0.685546875000000	2480.35409241404	0.687500000000000
677.601486560014	0.463867187500000	1052.03002951202	0.573242187500000	1805.95174146864	0.685546875000000	2484.88690325544	0.687500000000000
678.837534510689	0.463867187500000	1053.94909195185	0.573242187500000	1809.24607153334	0.685546875000000	2489.41971409684	0.687500000000000
680.073582461364	0.463867187500000	1055.86815439167	0.573242187500000	1812.54040159804	0.685546875000000	2493.95252493824	0.687500000000000
681.309630412039	0.464843750000000	1057.78721683150	0.573242187500000	1815.83473166274	0.685546875000000	2498.48533577964	0.687500000000000
682.545678362714	0.464843750000000	1059.70627927132	0.573242187500000	1819.12906172744	0.685546875000000	2503.01814662104	0.687500000000000
683.781726313388	0.464843750000000	1061.62534171115	0.573242187500000	1822.42339179214	0.685546875000000	2507.55095746244	0.687500000000000
685.017774264063	0.465820312500000	1063.54440415097	0.573242187500000	1825.71772185684	0.685546875000000	2512.08376830384	0.687500000000000
686.253822214738	0.465820312500000	1065.46346659080	0.573242187500000	1829.01205192154	0.685546875000000	2516.61657914524	0.687500000000000
687.489870165413	0.465820312500000	1067.38252903062	0.573242187500000	1832.30638198624	0.686523437500000	2521.14938998663	0.687500000000000
688.725918116087	0.465820312500000	1069.30159147045	0.573242187500000	1835.60071205094	0.686523437500000	2525.68220082803	0.687500000000000
689.961966066762	0.465820312500000	1071.22065391028	0.573242187500000	1838.89504211564	0.686523437500000	2530.21501166943	0.687500000000000
691.198014017437	0.466796875000000	1073.13971635010	0.574218750000000	1842.18937218034	0.687500000000000	2534.74782251083	0.687500000000000
692.434061968112	0.466796875000000	1075.05877878993	0.574218750000000	1845.48370224504	0.688476562500000	2539.28063335223	0.687500000000000
693.670109918787	0.466796875000000	1076.97784122975	0.574218750000000	1848.77803230974	0.688476562500000	2543.81344419363	0.687500000000000
694.906157869461	0.467773437500000	1078.89690366958	0.574218750000000	1852.07236237444	0.688476562500000	2548.34625503503	0.687500000000000
696.142205820136	0.467773437500000	1080.81596610940	0.575195312500000	1855.36669243914	0.688476562500000	2552.87906587643	0.687500000000000
697.378253770811	0.467773437500000	1082.73502854923	0.575195312500000	1858.66102250384	0.688476562500000	2557.41187671783	0.687500000000000
698.614301721486	0.467773437500000	1084.65409098905	0.575195312500000	1861.95535256854	0.688476562500000	2561.94468755923	0.687500000000000
699.850349672161	0.468750000000000	1086.57315342888	0.575195312500000	1865.24968263324	0.688476562500000	2566.47749840063	0.687500000000000
701.086397622835	0.468750000000000	1088.49221586870	0.575195312500000	1868.54401269794	0.688476562500000	2571.01030924203	0.687500000000000
702.322445573510	0.468750000000000	1090.41127830853	0.575195312500000	1871.83834276265	0.689453125000000	2575.54312008342	0.687500000000000
703.558493524185	0.468750000000000	1092.33034074836	0.575195312500000	1875.13267282735	0.689453125000000	2580.07593092482	0.687500000000000
704.794541474860	0.470703125000000	1094.24940318818	0.575195312500000	1878.42700289205	0.689453125000000	2584.60874176622	0.687500000000000
706.030589425535	0.470703125000000	1096.16846562801	0.577148437500000	1881.72133295675	0.690429687500000	2589.14155260762	0.687500000000000
707.266637376209	0.471679687500000	1098.08752806783	0.577148437500000	1885.01566302145	0.690429687500000	2593.67436344902	0.687500000000000
708.502685326884	0.471679687500000	1100.00659050766	0.577148437500000	1888.30999308615	0.690429687500000	2598.20717429042	0.687500000000000
709.738733277559	0.471679687500000	1101.92565294748	0.577148437500000	1891.60432315085	0.690429687500000	2602.73998513182	0.687500000000000
710.974781228234	0.471679687500000	1103.84471538731	0.578125000000000	1894.89865321555	0.690429687500000	2607.27279597322	0.687500000000000
712.210829178908	0.471679687500000	1105.76377782713	0.578125000000000	1898.19298328025	0.690429687500000	2611.80560681462	0.687500000000000
713.446877129583	0.471679687500000	1107.68284026696	0.578125000000000	1901.48731334495	0.690429687500000	2616.33841765602	0.687500000000000
714.682925080258	0.474609375000000	1109.60190270678	0.578125000000000	1904.78164340965	0.690429687500000	2620.87122849742	0.687500000000000
715.918973030933	0.474609375000000	1111.52096514661	0.578125000000000	1908.07597347435	0.690429687500000	2625.40403933882	0.687500000000000
717.155020981608	0.474609375000000	1113.44002758644	0.578125000000000	1911.37030353905	0.690429687500000	2629.93685018021	0.687500000000000
718.391068932282	0.474609375000000	1115.35909002626	0.578125000000000	1914.66463360375	0.690429687500000	2634.46966102161	0.687500000000000
719.627116882957	0.474609375000000	1117.27815246609	0.579101562500000	1917.95896366845	0.690429687500000	2639.00247186301	0.687500000000000
720.863164833632	0.474609375000000	1119.19721490591	0.579101562500000	1921.25329373315	0.690429687500000	2643.53528270441	0.687500000000000
722.099212784307	0.474609375000000	1121.11627734574	0.581054687500000	1924.54762379785	0.690429687500000	2648.06809354581	0.687500000000000
723.335260734982	0.474609375000000	1123.03533978556	0.582031250000000	1927.84195386255	0.690429687500000	2652.60090438721	0.687500000000000
724.571308685656	0.474609375000000	1124.95440222539	0.582031250000000	1931.13628392725	0.690429687500000	2657.13371522861	0.688476562500000
725.807356636331	0.474609375000000	1126.87346466521	0.582031250000000	1934.43061399195	0.690429687500000	2661.66652607001	0.688476562500000
727.043404587006	0.474609375000000	1128.79252710504	0.582031250000000	1937.72494405665	0.690429687500000	2666.19933691141	0.688476562500000
728.279452537681	0.475585937500000	1130.71158954486	0.582031250000000	1941.01927412135	0.690429687500000	2670.73214775281	0.688476562500000
729.515500488355	0.477539062500000	1132.63065198469	0.582031250000000	1944.31360418605	0.690429687500000	2675.26495859421	0.688476562500000
730.751548439030	0.478515625000000	1134.54971442451	0.582031250000000	1947.60793425075	0.690429687500000	2679.79776943561	0.689453125000000
731.987596389705	0.478515625000000	1136.46877686434	0.582031250000000	1950.90226431545	0.690429687500000	2684.33058027700	0.689453125000000
733.223644340380	0.478515625000000	1138.38783930417	0.582031250000000	1954.19659438015	0.690429687500000	2688.86339111840	0.689453125000000
734.459692291055	0.479492187500000	1140.30690174399	0.582031250000000	1957.49092444485	0.690429687500000	2693.39620195980	0.689453125000000
735.695740241729	0.479492187500000	1142.22596418382	0.583007812500000	1960.78525450955	0.690429687500000	2697.92901280120	0.689453125000000
736.931788192404	0.479492187500000	1144.14502662364	0.583984375000000	1964.07958457425	0.690429687500000	2702.46182364260	0.689453125000000
738.167836143079	0.479492187500000	1146.06408906347	0.583984375000000	1967.37391463895	0.690429687500000	2706.99463448400	0.689453125000000
739.403884093754	0.480468750000000	1147.98315150329	0.583984375000000	1970.66824470365	0.690429687500000	2711.52744532540	0.689453125000000
740.639932044429	0.480468750000000	1149.90221394312	0.583984375000000	1973.96257476835	0.691406250000000	2716.06025616680	0.689453125000000
741.875979995103	0.480468750000000	1151.82127638294	0.584960937500000	1977.25690483305	0.691406250000000	2720.59306700820	0.689453125000000
743.112027945778	0.480468750000000	1153.74033882277	0.584960937500000	1980.55123489775	0.691406250000000	2725.12587784960	0.689453125000000
744.348075896453	0.480468750000000	1155.65940126259	0.584960937500000	1983.84556496245	0.691406250000000	2729.65868869100	0.689453125000000
745.584123847128	0.480468750000000	1157.57846370242	0.584960937500000	1987.13989502715	0.691406250000000	2734.19149953240	0.689453125000000
746.820171797803	0.480468750000000	1159.49752614225	0.584960937500000	1990.43422509185	0.691406250000000	2738.72431037379	0.689453125000000
748.056219748477	0.481445312500000	1161.41658858207	0.584960937500000	1993.72855515655	0.692382812500000	2743.25712121519	0.689453125000000
749.292267699152	0.481445312500000	1163.33565102190	0.584960937500000	1997.02288522126	0.692382812500000	2747.78993205659	0.689453125000000
750.528315649827	0.481445312500000	1165.25471346172	0.584960937500000	2000.31721528596	0.692382812500000	2752.32274289799	0.689453125000000
751.764363600502	0.481445312500000	1167.17377590155	0.584960937500000	2003.61154535066	0.693359375000000	2756.85555373939	0.689453125000000
753.000411551176	0.482421875000000	1169.09283834137	0.584960937500000	2006.90587541536	0.693359375000000	2761.38836458079	0.689453125000000
754.236459501851	0.482421875000000	1171.01190078120	0.584960937500000	2010.20020548006	0.693359375000000	2765.92117542219	0.689453125000000
755.472507452526	0.482421875000000	1172.93096322102	0.584960937500000	2013.49453554476	0.693359375000000	2770.45398626359	0.689453125000000
756.708555403201	0.482421875000000	1174.85002566085	0.584960937500000	2016.78886560946	0.693359375000000	2774.98679710499	0.689453125000000
757.944603353876	0.482421875000000	1176.76908810067	0.584960937500000	2020.08319567416	0.693359375000000	2779.51960794639	0.689453125000000
759.180651304550	0.482421875000000	1178.68815054050	0.584960937500000	2023.37752573886	0.693359375000000	2784.05241878779	0.689453125000000
760.416699255225	0.483398437500000	1180.60721298033	0.584960937500000	2026.67185580356	0.693359375000000	2788.58522962919	0.689453125000000
761.652747205900	0.484375000000000	1182.52627542015	0.585937500000000	2029.96618586826	0.693359375000000	2793.11804047058	0.689453125000000
762.888795156575	0.485351562500000	1184.44533785998	0.585937500000000	2033.26051593296	0.693359375000000	2797.65085131198	0.690429687500000
764.124843107250	0.485351562500000	1186.36440029980	0.585937500000000	2036.55484599766	0.694335937500000	2802.18366215338	0.690429687500000
765.360891057924	0.486328125000000	1188.28346273963	0.585937500000000	2039.84917606236	0.694335937500000	2806.71647299478	0.690429687500000
766.596939008599	0.486328125000000	1190.20252517945	0.585937500000000	2043.14350612706	0.694335937500000	2811.24928383618	0.690429687500000
767.832986959274	0.486328125000000	1192.12158761928	0.585937500000000	2046.43783619176	0.694335937500000	2815.78209467758	0.690429687500000
769.069034909949	0.486328125000000	1194.04065005910	0.585937500000000	2049.73216625646	0.694335937500000	2820.31490551898	0.690429687500000
770.305082860623	0.486328125000000	1195.95971249893	0.585937500000000	2053.02649632116	0.694335937500000	2824.84771636038	0.690429687500000
771.541130811298	0.486328125000000	1197.87877493875	0.585937500000000	2056.32082638586	0.695312500000000	2829.38052720178	0.690429687500000
772.777178761973	0.486328125000000	1199.79783737858	0.585937500000000	2059.61515645056	0.695312500000000	2833.91333804318	0.690429687500000
774.013226712648	0.486328125000000	1201.71689981841	0.585937500000000	2062.90948651526	0.695312500000000	2838.44614888458	0.690429687500000
775.249274663323	0.486328125000000	1203.63596225823	0.586914062500000	2066.20381657996	0.695312500000000	2842.97895972598	0.690429687500000
776.485322613997	0.486328125000000	1205.55502469806	0.586914062500000	2069.49814664466	0.695312500000000	2847.51177056737	0.690429687500000
777.721370564672	0.486328125000000	1207.47408713788	0.586914062500000	2072.79247670936	0.695312500000000	2852.04458140877	0.690429687500000
778.957418515347	0.487304687500000	1209.39314957771	0.586914062500000	2076.08680677406	0.696289062500000	2856.57739225017	0.690429687500000
780.193466466022	0.489257812500000	1211.31221201753	0.586914062500000	2079.38113683876	0.696289062500000	2861.11020309157	0.690429687500000
781.429514416697	0.489257812500000	1213.23127445736	0.586914062500000	2082.67546690346	0.696289062500000	2865.64301393297	0.690429687500000
782.665562367371	0.489257812500000	1215.15033689718	0.586914062500000	2085.96979696816	0.697265625000000	2870.17582477437	0.690429687500000
783.901610318046	0.489257812500000	1217.06939933701	0.586914062500000	2089.26412703286	0.697265625000000	2874.70863561577	0.690429687500000
785.137658268721	0.490234375000000	1218.98846177683	0.586914062500000	2092.55845709756	0.697265625000000	2879.24144645717	0.692382812500000
786.373706219396	0.490234375000000	1220.90752421666	0.586914062500000	2095.85278716226	0.697265625000000	2883.77425729857	0.692382812500000
787.609754170071	0.491210937500000	1222.82658665649	0.586914062500000	2099.14711722696	0.697265625000000	2888.30706813997	0.692382812500000
788.845802120745	0.491210937500000	1224.74564909631	0.586914062500000	2102.44144729166	0.697265625000000	2892.83987898137	0.692382812500000
790.081850071420	0.492187500000000	1226.66471153614	0.587890625000000	2105.73577735636	0.697265625000000	2897.37268982277	0.692382812500000
791.317898022095	0.493164062500000	1228.58377397596	0.587890625000000	2109.03010742106	0.697265625000000	2901.90550066416	0.693359375000000
792.553945972770	0.493164062500000	1230.50283641579	0.587890625000000	2112.32443748576	0.697265625000000	2906.43831150556	0.693359375000000
793.789993923444	0.493164062500000	1232.42189885561	0.587890625000000	2115.61876755046	0.697265625000000	2910.97112234696	0.693359375000000
795.026041874119	0.493164062500000	1234.34096129544	0.587890625000000	2118.91309761516	0.697265625000000	2915.50393318836	0.693359375000000
796.262089824794	0.493164062500000	1236.26002373526	0.587890625000000	2122.20742767987	0.698242187500000	2920.03674402976	0.693359375000000
797.498137775469	0.494140625000000	1238.17908617509	0.587890625000000	2125.50175774457	0.698242187500000	2924.56955487116	0.693359375000000
798.734185726144	0.494140625000000	1240.09814861491	0.587890625000000	2128.79608780927	0.699218750000000	2929.10236571256	0.693359375000000
799.970233676818	0.494140625000000	1242.01721105474	0.587890625000000	2132.09041787397	0.699218750000000	2933.63517655396	0.693359375000000
801.206281627493	0.494140625000000	1243.93627349456	0.588867187500000	2135.38474793867	0.699218750000000	2938.16798739536	0.693359375000000
802.442329578168	0.494140625000000	1245.85533593439	0.588867187500000	2138.67907800337	0.699218750000000	2942.70079823676	0.694335937500000
803.678377528843	0.494140625000000	1247.77439837422	0.589843750000000	2141.97340806807	0.699218750000000	2947.23360907816	0.694335937500000
804.914425479518	0.494140625000000	1249.69346081404	0.589843750000000	2145.26773813277	0.699218750000000	2951.76641991956	0.694335937500000
806.150473430192	0.495117187500000	1251.61252325387	0.589843750000000	2148.56206819747	0.699218750000000	2956.29923076095	0.694335937500000
807.386521380867	0.495117187500000	1253.53158569369	0.590820312500000	2151.85639826217	0.699218750000000	2960.83204160235	0.694335937500000
808.622569331542	0.495117187500000	1255.45064813352	0.590820312500000	2155.15072832687	0.699218750000000	2965.36485244375	0.694335937500000
809.858617282217	0.495117187500000	1257.36971057334	0.590820312500000	2158.44505839157	0.700195312500000	2969.89766328515	0.694335937500000
811.094665232891	0.495117187500000	1259.28877301317	0.590820312500000	2161.73938845627	0.700195312500000	2974.43047412655	0.694335937500000
812.330713183566	0.495117187500000	1261.20783545299	0.590820312500000	2165.03371852097	0.700195312500000	2978.96328496795	0.694335937500000
813.566761134241	0.495117187500000	1263.12689789282	0.590820312500000	2168.32804858567	0.700195312500000	2983.49609580935	0.694335937500000
814.802809084916	0.495117187500000	1265.04596033264	0.590820312500000	2171.62237865037	0.701171875000000	2988.02890665075	0.694335937500000
816.038857035591	0.495117187500000	1266.96502277247	0.590820312500000	2174.91670871507	0.701171875000000	2992.56171749215	0.694335937500000
817.274904986265	0.495117187500000	1268.88408521230	0.590820312500000	2178.21103877977	0.701171875000000	2997.09452833355	0.694335937500000
818.510952936940	0.495117187500000	1270.80314765212	0.590820312500000	2181.50536884447	0.701171875000000	3001.62733917495	0.694335937500000
819.747000887615	0.495117187500000	1272.72221009195	0.590820312500000	2184.79969890917	0.701171875000000	3006.16015001635	0.694335937500000
820.983048838290	0.495117187500000	1274.64127253177	0.590820312500000	2188.09402897387	0.701171875000000	3010.69296085774	0.694335937500000
822.219096788965	0.495117187500000	1276.56033497160	0.590820312500000	2191.38835903857	0.702148437500000	3015.22577169914	0.694335937500000
823.455144739639	0.495117187500000	1278.47939741142	0.590820312500000	2194.68268910327	0.702148437500000	3019.75858254054	0.695312500000000
824.691192690314	0.495117187500000	1280.39845985125	0.590820312500000	2197.97701916797	0.702148437500000	3024.29139338194	0.695312500000000
825.927240640989	0.496093750000000	1282.31752229107	0.590820312500000	2201.27134923267	0.703125000000000	3028.82420422334	0.695312500000000
827.163288591664	0.498046875000000	1284.23658473090	0.590820312500000	2204.56567929737	0.704101562500000	3033.35701506474	0.695312500000000
828.399336542339	0.498046875000000	1286.15564717072	0.590820312500000	2207.86000936207	0.704101562500000	3037.88982590614	0.696289062500000
829.635384493013	0.498046875000000	1288.07470961055	0.590820312500000	2211.15433942677	0.704101562500000	3042.42263674754	0.696289062500000
830.871432443688	0.499023437500000	1289.99377205038	0.590820312500000	2214.44866949147	0.704101562500000	3046.95544758894	0.696289062500000
832.107480394363	0.499023437500000	1291.91283449020	0.590820312500000	2217.74299955617	0.704101562500000	3051.48825843034	0.697265625000000
833.343528345038	0.499023437500000	1293.83189693003	0.590820312500000	2221.03732962087	0.705078125000000	3056.02106927174	0.697265625000000
834.579576295712	0.499023437500000	1295.75095936985	0.590820312500000	2224.33165968557	0.705078125000000	3060.55388011314	0.697265625000000
835.815624246387	0.499023437500000	1297.67002180968	0.591796875000000	2227.62598975027	0.706054687500000	3065.08669095454	0.697265625000000
837.051672197062	0.499023437500000	1299.58908424950	0.591796875000000	2230.92031981497	0.706054687500000	3069.61950179593	0.699218750000000
838.287720147737	0.499023437500000	1301.50814668933	0.591796875000000	2234.21464987967	0.707031250000000	3074.15231263733	0.699218750000000
839.523768098412	0.499023437500000	1303.42720912915	0.591796875000000	2237.50897994437	0.707031250000000	3078.68512347873	0.699218750000000
840.759816049086	0.499023437500000	1305.34627156898	0.591796875000000	2240.80331000907	0.707031250000000	3083.21793432013	0.699218750000000
841.995863999761	0.499023437500000	1307.26533400880	0.591796875000000	2244.09764007377	0.707031250000000	3087.75074516153	0.699218750000000
843.231911950436	0.499023437500000	1309.18439644863	0.591796875000000	2247.39197013848	0.707031250000000	3092.28355600293	0.699218750000000
844.467959901111	0.499023437500000	1311.10345888846	0.591796875000000	2250.68630020318	0.707031250000000	3096.81636684433	0.699218750000000
845.704007851786	0.499023437500000	1313.02252132828	0.591796875000000	2253.98063026788	0.707031250000000	3101.34917768573	0.699218750000000
846.940055802460	0.499023437500000	1314.94158376811	0.591796875000000	2257.27496033258	0.707031250000000	3105.88198852713	0.699218750000000
848.176103753135	0.499023437500000	1316.86064620793	0.591796875000000	2260.56929039728	0.708007812500000	3110.41479936853	0.699218750000000
849.412151703810	0.499023437500000	1318.77970864776	0.591796875000000	2263.86362046198	0.708007812500000	3114.94761020993	0.699218750000000
850.648199654485	0.499023437500000	1320.69877108758	0.591796875000000	2267.15795052668	0.708007812500000	3119.48042105133	0.699218750000000
851.884247605159	0.499023437500000	1322.61783352741	0.591796875000000	2270.45228059138	0.708007812500000	3124.01323189272	0.699218750000000
853.120295555834	0.500000000000000	1324.53689596723	0.591796875000000	2273.74661065608	0.708007812500000	3128.54604273412	0.699218750000000
854.356343506509	0.500000000000000	1326.45595840706	0.591796875000000	2277.04094072078	0.708984375000000	3133.07885357552	0.699218750000000
855.592391457184	0.500000000000000	1328.37502084688	0.591796875000000	2280.33527078548	0.708984375000000	3137.61166441692	0.699218750000000
856.828439407859	0.501953125000000	1330.29408328671	0.592773437500000	2283.62960085018	0.708984375000000	3142.14447525832	0.699218750000000
858.064487358533	0.501953125000000	1332.21314572654	0.592773437500000	2286.92393091488	0.708984375000000	3146.67728609972	0.699218750000000
859.300535309208	0.501953125000000	1334.13220816636	0.592773437500000	2290.21826097958	0.708984375000000	3151.21009694112	0.699218750000000
860.536583259883	0.502929687500000	1336.05127060619	0.592773437500000	2293.51259104428	0.708984375000000	3155.74290778252	0.699218750000000
861.772631210558	0.503906250000000	1337.97033304601	0.592773437500000	2296.80692110898	0.708984375000000	3160.27571862392	0.699218750000000
863.008679161233	0.503906250000000	1339.88939548584	0.592773437500000	2300.10125117368	0.708984375000000	3164.80852946532	0.700195312500000
864.244727111907	0.503906250000000	1341.80845792566	0.592773437500000	2303.39558123838	0.708984375000000	3169.34134030672	0.700195312500000
865.480775062582	0.503906250000000	1343.72752036549	0.592773437500000	2306.68991130308	0.708984375000000	3173.87415114812	0.700195312500000
866.716823013257	0.503906250000000	1345.64658280531	0.593750000000000	2309.98424136778	0.708984375000000	3178.40696198951	0.700195312500000
867.952870963932	0.503906250000000	1347.56564524514	0.593750000000000	2313.27857143248	0.709960937500000	3182.93977283091	0.700195312500000
869.188918914607	0.504882812500000	1349.48470768496	0.593750000000000	2316.57290149718	0.709960937500000	3187.47258367231	0.700195312500000
870.424966865281	0.504882812500000	1351.40377012479	0.593750000000000	2319.86723156188	0.709960937500000	3192.00539451371	0.700195312500000
871.661014815956	0.504882812500000	1353.32283256461	0.594726562500000	2323.16156162658	0.709960937500000	3196.53820535511	0.700195312500000
872.897062766631	0.504882812500000	1355.24189500444	0.594726562500000	2326.45589169128	0.709960937500000	3201.07101619651	0.700195312500000
874.133110717306	0.504882812500000	1357.16095744427	0.594726562500000	2329.75022175598	0.709960937500000	3205.60382703791	0.700195312500000
875.369158667980	0.505859375000000	1359.08001988409	0.594726562500000	2333.04455182068	0.709960937500000	3210.13663787931	0.700195312500000
876.605206618655	0.505859375000000	1360.99908232392	0.594726562500000	2336.33888188538	0.709960937500000	3214.66944872071	0.700195312500000
877.841254569330	0.505859375000000	1362.91814476374	0.594726562500000	2339.63321195008	0.709960937500000	3219.20225956211	0.700195312500000
879.077302520005	0.505859375000000	1364.83720720357	0.595703125000000	2342.92754201478	0.709960937500000	3223.73507040351	0.700195312500000
880.313350470680	0.505859375000000	1366.75626964339	0.595703125000000	2346.22187207948	0.709960937500000	3228.26788124491	0.700195312500000
881.549398421354	0.505859375000000	1368.67533208322	0.595703125000000	2349.51620214418	0.709960937500000	3232.80069208630	0.700195312500000
882.785446372029	0.505859375000000	1370.59439452304	0.596679687500000	2352.81053220888	0.709960937500000	3237.33350292770	0.700195312500000
884.021494322704	0.505859375000000	1372.51345696287	0.596679687500000	2356.10486227358	0.709960937500000	3241.86631376910	0.700195312500000
885.257542273379	0.505859375000000	1374.43251940269	0.597656250000000	2359.39919233828	0.709960937500000	3246.39912461050	0.701171875000000
886.493590224054	0.505859375000000	1376.35158184252	0.597656250000000	2362.69352240298	0.709960937500000	3250.93193545190	0.701171875000000
887.729638174728	0.506835937500000	1378.27064428235	0.597656250000000	2365.98785246768	0.709960937500000	3255.46474629330	0.701171875000000
888.965686125403	0.506835937500000	1380.18970672217	0.597656250000000	2369.28218253238	0.709960937500000	3259.99755713470	0.701171875000000
890.201734076078	0.506835937500000	1382.10876916200	0.599609375000000	2372.57651259708	0.709960937500000	3264.53036797610	0.701171875000000
891.437782026753	0.506835937500000	1384.02783160182	0.600585937500000	2375.87084266179	0.709960937500000	3269.06317881750	0.701171875000000
892.673829977427	0.506835937500000	1385.94689404165	0.600585937500000	2379.16517272649	0.709960937500000	3273.59598965890	0.701171875000000
893.909877928102	0.506835937500000	1387.86595648147	0.601562500000000	2382.45950279119	0.709960937500000	3278.12880050030	0.701171875000000
895.145925878777	0.506835937500000	1389.78501892130	0.601562500000000	2385.75383285589	0.709960937500000	3282.66161134170	0.701171875000000
896.381973829452	0.506835937500000	1391.70408136112	0.602539062500000	2389.04816292059	0.710937500000000	3287.19442218309	0.701171875000000
897.618021780127	0.506835937500000	1393.62314380095	0.602539062500000	2392.34249298529	0.710937500000000	3291.72723302449	0.701171875000000
898.854069730801	0.506835937500000	1395.54220624077	0.602539062500000	2395.63682304999	0.710937500000000	3296.26004386589	0.701171875000000
900.090117681476	0.506835937500000	1397.46126868060	0.602539062500000	2398.93115311469	0.710937500000000	3300.79285470729	0.701171875000000
901.326165632151	0.506835937500000	1399.38033112043	0.602539062500000	2402.22548317939	0.711914062500000	3305.32566554869	0.701171875000000
902.562213582826	0.506835937500000	1401.29939356025	0.602539062500000	2405.51981324409	0.711914062500000	3309.85847639009	0.701171875000000
903.798261533501	0.507812500000000	1403.21845600008	0.602539062500000	2408.81414330879	0.711914062500000	3314.39128723149	0.701171875000000
905.034309484175	0.507812500000000	1405.13751843990	0.602539062500000	2412.10847337349	0.711914062500000	3318.92409807289	0.701171875000000
906.270357434850	0.507812500000000	1407.05658087973	0.602539062500000	2415.40280343819	0.711914062500000	3323.45690891429	0.701171875000000
907.506405385525	0.508789062500000	1408.97564331955	0.603515625000000	2418.69713350289	0.711914062500000	3327.98971975569	0.701171875000000
908.742453336200	0.508789062500000	1410.89470575938	0.603515625000000	2421.99146356759	0.711914062500000	3332.52253059709	0.702148437500000
909.978501286875	0.509765625000000	1412.81376819920	0.603515625000000	2425.28579363229	0.711914062500000	3337.05534143849	0.702148437500000
911.214549237549	0.509765625000000	1414.73283063903	0.603515625000000	2428.58012369699	0.711914062500000	3341.58815227988	0.702148437500000
912.450597188224	0.509765625000000	1416.65189307885	0.603515625000000	2431.87445376169	0.711914062500000	3346.12096312128	0.702148437500000
913.686645138899	0.509765625000000	1418.57095551868	0.603515625000000	2435.16878382639	0.711914062500000	3350.65377396268	0.702148437500000
914.922693089574	0.509765625000000	1420.49001795851	0.603515625000000	2438.46311389109	0.711914062500000	3355.18658480408	0.703125000000000
916.158741040248	0.509765625000000	1422.40908039833	0.603515625000000	2441.75744395579	0.711914062500000	3359.71939564548	0.703125000000000
917.394788990923	0.509765625000000	1424.32814283816	0.604492187500000	2445.05177402049	0.711914062500000	3364.25220648688	0.703125000000000
918.630836941598	0.509765625000000	1426.24720527798	0.604492187500000	2448.34610408519	0.711914062500000	3368.78501732828	0.703125000000000
919.866884892273	0.509765625000000	1428.16626771781	0.604492187500000	2451.64043414989	0.711914062500000	3373.31782816968	0.703125000000000
921.102932842948	0.510742187500000	1430.08533015763	0.604492187500000	2454.93476421459	0.711914062500000	3377.85063901108	0.703125000000000
922.338980793622	0.510742187500000	1432.00439259746	0.604492187500000	2458.22909427929	0.711914062500000	3382.38344985248	0.703125000000000
923.575028744297	0.510742187500000	1433.92345503728	0.604492187500000	2461.52342434399	0.711914062500000	3386.91626069388	0.703125000000000
924.811076694972	0.510742187500000	1435.84251747711	0.606445312500000	2464.81775440869	0.711914062500000	3391.44907153528	0.703125000000000
926.047124645647	0.510742187500000	1437.76157991693	0.606445312500000	2468.11208447339	0.711914062500000	3395.98188237667	0.703125000000000
927.283172596322	0.511718750000000	1439.68064235676	0.606445312500000	2471.40641453809	0.711914062500000	3400.51469321807	0.703125000000000
928.519220546996	0.511718750000000	1441.59970479659	0.606445312500000	2474.70074460279	0.711914062500000	3405.04750405947	0.703125000000000
929.755268497671	0.511718750000000	1443.51876723641	0.606445312500000	2477.99507466749	0.711914062500000	3409.58031490087	0.703125000000000
930.991316448346	0.511718750000000	1445.43782967624	0.606445312500000	2481.28940473219	0.711914062500000	3414.11312574227	0.703125000000000
932.227364399021	0.511718750000000	1447.35689211606	0.606445312500000	2484.58373479689	0.711914062500000	3418.64593658367	0.704101562500000
933.463412349695	0.511718750000000	1449.27595455589	0.606445312500000	2487.87806486159	0.711914062500000	3423.17874742507	0.704101562500000
934.699460300370	0.511718750000000	1451.19501699571	0.606445312500000	2491.17239492629	0.711914062500000	3427.71155826647	0.704101562500000
935.935508251045	0.511718750000000	1453.11407943554	0.606445312500000	2494.46672499099	0.711914062500000	3432.24436910787	0.704101562500000
937.171556201720	0.511718750000000	1455.03314187536	0.606445312500000	2497.76105505569	0.711914062500000	3436.77717994927	0.704101562500000
938.407604152395	0.512695312500000	1456.95220431519	0.607421875000000	2501.05538512040	0.711914062500000	3441.30999079067	0.704101562500000
939.643652103069	0.512695312500000	1458.87126675501	0.607421875000000	2504.34971518510	0.711914062500000	3445.84280163207	0.704101562500000
940.879700053744	0.512695312500000	1460.79032919484	0.607421875000000	2507.64404524980	0.711914062500000	3450.37561247346	0.704101562500000
942.115748004419	0.513671875000000	1462.70939163466	0.607421875000000	2510.93837531450	0.711914062500000	3454.90842331486	0.704101562500000
943.351795955094	0.514648437500000	1464.62845407449	0.607421875000000	2514.23270537920	0.711914062500000	3459.44123415626	0.704101562500000
944.587843905769	0.515625000000000	1466.54751651432	0.607421875000000	2517.52703544390	0.711914062500000	3463.97404499766	0.704101562500000
945.823891856443	0.515625000000000	1468.46657895414	0.607421875000000	2520.82136550860	0.711914062500000	3468.50685583906	0.704101562500000
947.059939807118	0.515625000000000	1470.38564139397	0.607421875000000	2524.11569557330	0.711914062500000	3473.03966668046	0.704101562500000
948.295987757793	0.515625000000000	1472.30470383379	0.607421875000000	2527.41002563800	0.712890625000000	3477.57247752186	0.704101562500000
949.532035708468	0.515625000000000	1474.22376627362	0.607421875000000	2530.70435570270	0.712890625000000	3482.10528836326	0.704101562500000
950.768083659143	0.515625000000000	1476.14282871344	0.608398437500000	2533.99868576740	0.712890625000000	3486.63809920466	0.704101562500000
952.004131609817	0.515625000000000	1478.06189115327	0.608398437500000	2537.29301583210	0.712890625000000	3491.17091004606	0.704101562500000
953.240179560492	0.515625000000000	1479.98095359309	0.608398437500000	2540.58734589680	0.712890625000000	3495.70372088746	0.704101562500000
954.476227511167	0.516601562500000	1481.90001603292	0.608398437500000	2543.88167596150	0.712890625000000	3500.23653172886	0.704101562500000
955.712275461842	0.516601562500000	1483.81907847274	0.608398437500000	2547.17600602620	0.712890625000000	3504.76934257025	0.704101562500000
956.948323412516	0.517578125000000	1485.73814091257	0.608398437500000	2550.47033609090	0.712890625000000	3509.30215341165	0.705078125000000
958.184371363191	0.517578125000000	1487.65720335240	0.608398437500000	2553.76466615560	0.712890625000000	3513.83496425305	0.705078125000000
959.420419313866	0.517578125000000	1489.57626579222	0.608398437500000	2557.05899622030	0.712890625000000	3518.36777509445	0.705078125000000
960.656467264541	0.518554687500000	1491.49532823205	0.608398437500000	2560.35332628500	0.712890625000000	3522.90058593585	0.705078125000000
961.892515215216	0.519531250000000	1493.41439067187	0.608398437500000	2563.64765634970	0.713867187500000	3527.43339677725	0.707031250000000
963.128563165890	0.519531250000000	1495.33345311170	0.608398437500000	2566.94198641440	0.713867187500000	3531.96620761865	0.707031250000000
964.364611116565	0.519531250000000	1497.25251555152	0.608398437500000	2570.23631647910	0.713867187500000	3536.49901846005	0.707031250000000
965.600659067240	0.519531250000000	1499.17157799135	0.608398437500000	2573.53064654380	0.714843750000000	3541.03182930145	0.707031250000000
966.836707017915	0.519531250000000	1501.09064043117	0.608398437500000	2576.82497660850	0.714843750000000	3545.56464014285	0.707031250000000
968.072754968590	0.520507812500000	1503.00970287100	0.608398437500000	2580.11930667320	0.714843750000000	3550.09745098425	0.707031250000000
969.308802919264	0.520507812500000	1504.92876531082	0.609375000000000	2583.41363673790	0.714843750000000	3554.63026182565	0.707031250000000
970.544850869939	0.520507812500000	1506.84782775065	0.609375000000000	2586.70796680260	0.714843750000000	3559.16307266704	0.707031250000000
971.780898820614	0.521484375000000	1508.76689019048	0.609375000000000	2590.00229686730	0.715820312500000	3563.69588350844	0.707031250000000
973.016946771289	0.521484375000000	1510.68595263030	0.609375000000000	2593.29662693200	0.715820312500000	3568.22869434984	0.707031250000000
974.252994721963	0.521484375000000	1512.60501507013	0.610351562500000	2596.59095699670	0.715820312500000	3572.76150519124	0.707031250000000
975.489042672638	0.521484375000000	1514.52407750995	0.610351562500000	2599.88528706140	0.715820312500000	3577.29431603264	0.707031250000000
976.725090623313	0.521484375000000	1516.44313994978	0.610351562500000	2603.17961712610	0.715820312500000	3581.82712687404	0.707031250000000
977.961138573988	0.521484375000000	1518.36220238960	0.610351562500000	2606.47394719080	0.715820312500000	3586.35993771544	0.707031250000000
979.197186524663	0.521484375000000	1520.28126482943	0.610351562500000	2609.76827725550	0.715820312500000	3590.89274855684	0.707031250000000
980.433234475337	0.521484375000000	1522.20032726925	0.610351562500000	2613.06260732020	0.715820312500000	3595.42555939824	0.707031250000000
981.669282426012	0.521484375000000	1524.11938970908	0.610351562500000	2616.35693738490	0.715820312500000	3599.95837023964	0.707031250000000
982.905330376687	0.521484375000000	1526.03845214890	0.610351562500000	2619.65126744960	0.715820312500000	3604.49118108104	0.707031250000000
984.141378327362	0.522460937500000	1527.95751458873	0.610351562500000	2622.94559751430	0.715820312500000	3609.02399192244	0.707031250000000
985.377426278037	0.522460937500000	1529.87657702856	0.610351562500000	2626.23992757901	0.715820312500000	3613.55680276383	0.707031250000000
986.613474228711	0.522460937500000	1531.79563946838	0.610351562500000	2629.53425764371	0.715820312500000	3618.08961360523	0.707031250000000
987.849522179386	0.522460937500000	1533.71470190821	0.610351562500000	2632.82858770841	0.715820312500000	3622.62242444663	0.707031250000000
989.085570130061	0.522460937500000	1535.63376434803	0.610351562500000	2636.12291777311	0.715820312500000	3627.15523528803	0.707031250000000
990.321618080736	0.523437500000000	1537.55282678786	0.610351562500000	2639.41724783781	0.715820312500000	3631.68804612943	0.707031250000000
991.557666031411	0.523437500000000	1539.47188922768	0.610351562500000	2642.71157790251	0.715820312500000	3636.22085697083	0.707031250000000
992.793713982085	0.523437500000000	1541.39095166751	0.610351562500000	2646.00590796721	0.715820312500000	3640.75366781223	0.708007812500000
994.029761932760	0.523437500000000	1543.31001410733	0.610351562500000	2649.30023803191	0.715820312500000	3645.28647865363	0.708007812500000
995.265809883435	0.523437500000000	1545.22907654716	0.610351562500000	2652.59456809661	0.715820312500000	3649.81928949503	0.708007812500000
996.501857834110	0.523437500000000	1547.14813898698	0.610351562500000	2655.88889816131	0.715820312500000	3654.35210033643	0.708007812500000
997.737905784784	0.524414062500000	1549.06720142681	0.610351562500000	2659.18322822601	0.715820312500000	3658.88491117783	0.708007812500000
998.973953735459	0.524414062500000	1550.98626386664	0.611328125000000	2662.47755829071	0.715820312500000	3663.41772201923	0.708007812500000
1000.21000168613	0.524414062500000	1552.90532630646	0.611328125000000	2665.77188835541	0.715820312500000	3667.95053286062	0.707031250000000
1001.44604963681	0.524414062500000	1554.82438874629	0.611328125000000	2669.06621842011	0.715820312500000	3672.48334370202	0.707031250000000
1002.68209758748	0.524414062500000	1556.74345118611	0.612304687500000	2672.36054848481	0.715820312500000	3677.01615454342	0.707031250000000
1003.91814553816	0.524414062500000	1558.66251362594	0.612304687500000	2675.65487854951	0.715820312500000	3681.54896538482	0.708007812500000
1005.15419348883	0.526367187500000	1560.58157606576	0.613281250000000	2678.94920861421	0.715820312500000	3686.08177622622	0.708007812500000
1006.39024143951	0.526367187500000	1562.50063850559	0.613281250000000	2682.24353867891	0.716796875000000	3690.61458706762	0.708007812500000
1007.62628939018	0.526367187500000	1564.41970094541	0.613281250000000	2685.53786874361	0.716796875000000	3695.14739790902	0.708007812500000
1008.86233734086	0.526367187500000	1566.33876338524	0.613281250000000	2688.83219880831	0.716796875000000	3699.68020875042	0.708007812500000
1010.09838529153	0.526367187500000	1568.25782582506	0.613281250000000	2692.12652887301	0.716796875000000	3704.21301959182	0.708007812500000
1011.33443324221	0.526367187500000	1570.17688826489	0.613281250000000	2695.42085893771	0.716796875000000	3708.74583043322	0.708984375000000
1012.57048119288	0.526367187500000	1572.09595070471	0.614257812500000	2698.71518900241	0.717773437500000	3713.27864127462	0.708984375000000
1013.80652914356	0.526367187500000	1574.01501314454	0.614257812500000	2702.00951906711	0.717773437500000	3717.81145211602	0.708984375000000
1015.04257709423	0.527343750000000	1575.93407558437	0.614257812500000	2705.30384913181	0.717773437500000	3722.34426295741	0.708984375000000
1016.27862504491	0.527343750000000	1577.85313802419	0.614257812500000	2708.59817919651	0.717773437500000	3726.87707379881	0.708984375000000
1017.51467299558	0.528320312500000	1579.77220046402	0.614257812500000	2711.89250926121	0.717773437500000	3731.40988464021	0.708984375000000
1018.75072094626	0.530273437500000	1581.69126290384	0.614257812500000	2715.18683932591	0.717773437500000	3735.94269548161	0.708984375000000
1019.98676889693	0.530273437500000	1583.61032534367	0.614257812500000	2718.48116939061	0.717773437500000	3740.47550632301	0.708984375000000
1021.22281684761	0.531250000000000	1585.52938778349	0.615234375000000	2721.77549945531	0.717773437500000	3745.00831716441	0.708984375000000
1022.45886479828	0.531250000000000	1587.44845022332	0.616210937500000	2725.06982952001	0.717773437500000	3749.54112800581	0.708984375000000
1023.69491274896	0.531250000000000	1589.36751266314	0.616210937500000	2728.36415958471	0.717773437500000	3754.07393884721	0.708984375000000
1024.93096069963	0.531250000000000	1591.28657510297	0.616210937500000	2731.65848964941	0.717773437500000	3758.60674968861	0.708984375000000
1026.16700865031	0.532226562500000	1593.20563754279	0.616210937500000	2734.95281971411	0.718750000000000	3763.13956053001	0.708984375000000
1027.40305660098	0.532226562500000	1595.12469998262	0.616210937500000	2738.24714977881	0.718750000000000	3767.67237137141	0.708984375000000
1028.63910455166	0.532226562500000	1597.04376242245	0.616210937500000	2741.54147984351	0.718750000000000	3772.20518221281	0.708984375000000
1029.87515250233	0.532226562500000	1598.96282486227	0.616210937500000	2744.83580990821	0.718750000000000	3776.73799305420	0.708984375000000
1031.11120045301	0.532226562500000	1600.88188730210	0.617187500000000	2748.13013997291	0.718750000000000	3781.27080389560	0.708984375000000
1032.34724840368	0.532226562500000	1602.80094974192	0.617187500000000	2751.42447003762	0.718750000000000	3785.80361473700	0.708984375000000
1033.58329635436	0.532226562500000	1604.72001218175	0.618164062500000	2754.71880010232	0.718750000000000	3790.33642557840	0.708984375000000
1034.81934430503	0.532226562500000	1606.63907462157	0.618164062500000	2758.01313016702	0.718750000000000	3794.86923641980	0.708984375000000
1036.05539225571	0.532226562500000	1608.55813706140	0.618164062500000	2761.30746023172	0.718750000000000	3799.40204726120	0.708984375000000
1037.29144020638	0.533203125000000	1610.47719950122	0.619140625000000	2764.60179029642	0.718750000000000	3803.93485810260	0.708984375000000
1038.52748815706	0.533203125000000	1612.39626194105	0.619140625000000	2767.89612036112	0.718750000000000	3808.46766894400	0.708984375000000
1039.76353610773	0.535156250000000	1614.31532438087	0.619140625000000	2771.19045042582	0.718750000000000	3813.00047978540	0.708984375000000
1040.99958405841	0.535156250000000	1616.23438682070	0.619140625000000	2774.48478049052	0.718750000000000	3817.53329062680	0.708984375000000
1042.23563200909	0.535156250000000	1618.15344926053	0.619140625000000	2777.77911055522	0.718750000000000	3822.06610146820	0.708984375000000
1043.47167995976	0.536132812500000	1620.07251170035	0.619140625000000	2781.07344061992	0.718750000000000	3826.59891230960	0.708984375000000
1044.70772791044	0.536132812500000	1621.99157414018	0.619140625000000	2784.36777068462	0.718750000000000	3831.13172315099	0.708984375000000
1045.94377586111	0.537109375000000	1623.91063658000	0.619140625000000	2787.66210074932	0.718750000000000	3835.66453399239	0.708984375000000
1047.17982381179	0.537109375000000	1625.82969901983	0.620117187500000	2790.95643081402	0.718750000000000	3840.19734483379	0.708984375000000
1048.41587176246	0.537109375000000	1627.74876145965	0.620117187500000	2794.25076087872	0.718750000000000	3844.73015567519	0.708984375000000
1049.65191971314	0.537109375000000	1629.66782389948	0.620117187500000	2797.54509094342	0.718750000000000	3849.26296651659	0.708984375000000
1050.88796766381	0.537109375000000	1631.58688633930	0.620117187500000	2800.83942100812	0.718750000000000	3853.79577735799	0.708984375000000
1052.12401561449	0.537109375000000	1633.50594877913	0.620117187500000	2804.13375107282	0.718750000000000	3858.32858819939	0.708984375000000
1053.36006356516	0.537109375000000	1635.42501121895	0.620117187500000	2807.42808113752	0.718750000000000	3862.86139904079	0.709960937500000
1054.59611151584	0.538085937500000	1637.34407365878	0.620117187500000	2810.72241120222	0.718750000000000	3867.39420988219	0.709960937500000
1055.83215946651	0.538085937500000	1639.26313609861	0.620117187500000	2814.01674126692	0.718750000000000	3871.92702072359	0.709960937500000
1057.06820741719	0.539062500000000	1641.18219853843	0.620117187500000	2817.31107133162	0.718750000000000	3876.45983156499	0.709960937500000
1058.30425536786	0.540039062500000	1643.10126097826	0.620117187500000	2820.60540139632	0.718750000000000	3880.99264240639	0.709960937500000
1059.54030331854	0.540039062500000	1645.02032341808	0.620117187500000	2823.89973146102	0.718750000000000	3885.52545324778	0.709960937500000
1060.77635126922	0.540039062500000	1646.93938585791	0.620117187500000	2827.19406152572	0.718750000000000	3890.05826408918	0.709960937500000
1062.01239921989	0.541015625000000	1648.85844829773	0.620117187500000	2830.48839159042	0.718750000000000	3894.59107493058	0.709960937500000
1063.24844717057	0.541992187500000	1650.77751073756	0.621093750000000	2833.78272165512	0.718750000000000	3899.12388577198	0.709960937500000
1064.48449512124	0.541992187500000	1652.69657317738	0.621093750000000	2837.07705171982	0.719726562500000	3903.65669661338	0.709960937500000
1065.72054307192	0.541992187500000	1654.61563561721	0.621093750000000	2840.37138178452	0.719726562500000	3908.18950745478	0.709960937500000
1066.95659102259	0.541992187500000	1656.53469805703	0.621093750000000	2843.66571184922	0.719726562500000	3912.72231829618	0.709960937500000
1068.19263897327	0.542968750000000	1658.45376049686	0.622070312500000	2846.96004191392	0.719726562500000	3917.25512913758	0.709960937500000
1069.42868692394	0.542968750000000	1660.37282293669	0.622070312500000	2850.25437197862	0.719726562500000	3921.78793997898	0.709960937500000
1070.66473487462	0.542968750000000	1662.29188537651	0.622070312500000	2853.54870204332	0.719726562500000	3926.32075082038	0.709960937500000
1071.90078282529	0.542968750000000	1664.21094781634	0.622070312500000	2856.84303210802	0.719726562500000	3930.85356166178	0.710937500000000
1073.13683077597	0.542968750000000	1666.13001025616	0.622070312500000	2860.13736217272	0.719726562500000	3935.38637250318	0.710937500000000
1074.37287872664	0.543945312500000	1668.04907269599	0.622070312500000	2863.43169223742	0.719726562500000	3939.91918334457	0.710937500000000
1075.60892667732	0.545898437500000	1669.96813513581	0.622070312500000	2866.72602230212	0.719726562500000	3944.45199418597	0.710937500000000
1076.84497462800	0.545898437500000	1671.88719757564	0.622070312500000	2870.02035236682	0.719726562500000	3948.98480502737	0.710937500000000
1078.08102257867	0.545898437500000	1673.80626001546	0.622070312500000	2873.31468243152	0.719726562500000	3953.51761586877	0.710937500000000
1079.31707052935	0.545898437500000	1675.72532245529	0.622070312500000	2876.60901249622	0.719726562500000	3958.05042671017	0.711914062500000
1080.55311848002	0.546875000000000	1677.64438489511	0.622070312500000	2879.90334256093	0.719726562500000	3962.58323755157	0.711914062500000
1081.78916643070	0.546875000000000	1679.56344733494	0.623046875000000	2883.19767262563	0.719726562500000	3967.11604839297	0.711914062500000
1083.02521438137	0.546875000000000	1681.48250977476	0.623046875000000	2886.49200269033	0.719726562500000	3971.64885923437	0.711914062500000
1084.26126233205	0.546875000000000	1683.40157221459	0.623046875000000	2889.78633275503	0.719726562500000	3976.18167007577	0.711914062500000
1085.49731028272	0.546875000000000	1685.32063465442	0.623046875000000	2893.08066281973	0.719726562500000	3980.71448091717	0.711914062500000
1086.73335823340	0.546875000000000	1687.23969709424	0.623046875000000	2896.37499288443	0.719726562500000	3985.24729175857	0.711914062500000
1087.96940618407	0.546875000000000	1689.15875953407	0.623046875000000	2899.66932294913	0.719726562500000	3989.78010259997	0.711914062500000
1089.20545413475	0.546875000000000	1691.07782197389	0.623046875000000	2902.96365301383	0.719726562500000	3994.31291344136	0.711914062500000
1090.44150208542	0.548828125000000	1692.99688441372	0.623046875000000	2906.25798307853	0.719726562500000	3998.84572428276	0.711914062500000
1091.67755003610	0.548828125000000	1694.91594685354	0.623046875000000	2909.55231314323	0.719726562500000	4003.37853512416	0.711914062500000
1092.91359798677	0.548828125000000	1696.83500929337	0.623046875000000	2912.84664320793	0.719726562500000	4007.91134596556	0.711914062500000
1094.14964593745	0.548828125000000	1698.75407173319	0.624023437500000	2916.14097327263	0.719726562500000	4012.44415680696	0.711914062500000
1095.38569388813	0.548828125000000	1700.67313417302	0.624023437500000	2919.43530333733	0.719726562500000	4016.97696764836	0.711914062500000
1096.62174183880	0.548828125000000	1702.59219661284	0.624023437500000	2922.72963340203	0.719726562500000	4021.50977848976	0.711914062500000
1097.85778978948	0.548828125000000	1704.51125905267	0.625976562500000	2926.02396346673	0.719726562500000	4026.04258933116	0.711914062500000
1099.09383774015	0.548828125000000	1706.43032149250	0.625976562500000	2929.31829353143	0.720703125000000	4030.57540017256	0.711914062500000
1100.32988569083	0.549804687500000	1708.34938393232	0.625976562500000	2932.61262359613	0.720703125000000	4035.10821101396	0.711914062500000
1101.56593364150	0.549804687500000	1710.26844637215	0.625976562500000	2935.90695366083	0.720703125000000	4039.64102185536	0.711914062500000
1102.80198159218	0.551757812500000	1712.18750881197	0.625976562500000	2939.20128372553	0.720703125000000	4044.17383269676	0.711914062500000
1104.03802954285	0.551757812500000	1714.10657125180	0.625976562500000	2942.49561379023	0.720703125000000	4048.70664353815	0.711914062500000
1105.27407749353	0.551757812500000	1716.02563369162	0.625976562500000	2945.78994385493	0.720703125000000	4053.23945437955	0.711914062500000
1106.51012544420	0.551757812500000	1717.94469613145	0.625976562500000	2949.08427391963	0.720703125000000	4057.77226522095	0.711914062500000
1107.74617339488	0.551757812500000	1719.86375857127	0.625976562500000	2952.37860398433	0.720703125000000	4062.30507606235	0.712890625000000
1108.98222134555	0.551757812500000	1721.78282101110	0.625976562500000	2955.67293404903	0.720703125000000	4066.83788690375	0.712890625000000
1110.21826929623	0.552734375000000	1723.70188345092	0.625976562500000	2958.96726411373	0.720703125000000	4071.37069774515	0.712890625000000
1111.45431724691	0.552734375000000	1725.62094589075	0.625976562500000	2962.26159417843	0.720703125000000	4075.90350858655	0.713867187500000
1112.69036519758	0.552734375000000	1727.54000833058	0.625976562500000	2965.55592424313	0.721679687500000	4080.43631942795	0.713867187500000
1113.92641314826	0.552734375000000	1729.45907077040	0.625976562500000	2968.85025430783	0.721679687500000	4084.96913026935	0.713867187500000
1115.16246109893	0.552734375000000	1731.37813321023	0.625976562500000	2972.14458437253	0.721679687500000	4089.50194111075	0.713867187500000
1116.39850904961	0.552734375000000	1733.29719565005	0.625976562500000	2975.43891443723	0.722656250000000	4094.03475195215	0.713867187500000
1117.63455700028	0.553710937500000	1735.21625808988	0.625976562500000	2978.73324450193	0.722656250000000	4098.56756279355	0.713867187500000
1118.87060495096	0.554687500000000	1737.13532052970	0.625976562500000	2982.02757456663	0.722656250000000	4103.10037363495	0.713867187500000
1120.10665290163	0.554687500000000	1739.05438296953	0.625976562500000	2985.32190463133	0.722656250000000	4107.63318447635	0.713867187500000
1121.34270085231	0.554687500000000	1740.97344540935	0.625976562500000	2988.61623469603	0.722656250000000	4112.16599531775	0.713867187500000
1122.57874880298	0.554687500000000	1742.89250784918	0.625976562500000	2991.91056476073	0.722656250000000	4116.69880615915	0.713867187500000
1123.81479675366	0.554687500000000	1744.81157028900	0.625976562500000	2995.20489482543	0.722656250000000	4121.23161700055	0.713867187500000
1125.05084470433	0.554687500000000	1746.73063272883	0.625976562500000	2998.49922489013	0.722656250000000	4125.76442784196	0.713867187500000
1126.28689265501	0.554687500000000	1748.64969516866	0.625976562500000	3001.79355495483	0.722656250000000	4130.29723868336	0.713867187500000
1127.52294060568	0.554687500000000	1750.56875760848	0.625976562500000	3005.08788501954	0.722656250000000	4134.83004952476	0.713867187500000
1128.75898855636	0.555664062500000	1752.48782004831	0.625976562500000	3008.38221508424	0.722656250000000	4139.36286036616	0.713867187500000
1129.99503650704	0.555664062500000	1754.40688248813	0.625976562500000	3011.67654514894	0.722656250000000	4143.89567120756	0.713867187500000
1131.23108445771	0.556640625000000	1756.32594492796	0.625976562500000	3014.97087521364	0.722656250000000	4148.42848204896	0.713867187500000
1132.46713240839	0.556640625000000	1758.24500736778	0.625976562500000	3018.26520527834	0.722656250000000	4152.96129289036	0.713867187500000
1133.70318035906	0.556640625000000	1760.16406980761	0.625976562500000	3021.55953534304	0.723632812500000	4157.49410373177	0.713867187500000
1134.93922830974	0.556640625000000	1762.08313224743	0.625976562500000	3024.85386540774	0.723632812500000	4162.02691457317	0.713867187500000
1136.17527626041	0.556640625000000	1764.00219468726	0.625976562500000	3028.14819547244	0.723632812500000	4166.55972541457	0.713867187500000
1137.41132421109	0.557617187500000	1765.92125712708	0.626953125000000	3031.44252553714	0.723632812500000	4171.09253625597	0.713867187500000
1138.64737216176	0.557617187500000	1767.84031956691	0.626953125000000	3034.73685560184	0.723632812500000	4175.62534709737	0.713867187500000
1139.88342011244	0.557617187500000	1769.75938200674	0.626953125000000	3038.03118566654	0.723632812500000	4180.15815793877	0.713867187500000
1141.11946806311	0.557617187500000	1771.67844444656	0.626953125000000	3041.32551573124	0.723632812500000	4184.69096878017	0.713867187500000
1142.35551601379	0.557617187500000	1773.59750688639	0.626953125000000	3044.61984579594	0.723632812500000	4189.22377962158	0.713867187500000
1143.59156396446	0.557617187500000	1775.51656932621	0.626953125000000	3047.91417586064	0.723632812500000	4193.75659046298	0.713867187500000
1144.82761191514	0.557617187500000	1777.43563176604	0.627929687500000	3051.20850592534	0.723632812500000	4198.28940130438	0.713867187500000
1146.06365986582	0.558593750000000	1779.35469420586	0.627929687500000	3054.50283599004	0.723632812500000	4202.82221214578	0.713867187500000
1147.29970781649	0.558593750000000	1781.27375664569	0.627929687500000	3057.79716605474	0.723632812500000	4207.35502298718	0.714843750000000
1148.53575576717	0.559570312500000	1783.19281908551	0.627929687500000	3061.09149611944	0.723632812500000	4211.88783382858	0.714843750000000
1149.77180371784	0.559570312500000	1785.11188152534	0.627929687500000	3064.38582618414	0.723632812500000	4216.42064466998	0.714843750000000
1151.00785166852	0.559570312500000	1787.03094396516	0.627929687500000	3067.68015624884	0.723632812500000	4220.95345551139	0.714843750000000
1152.24389961919	0.559570312500000	1788.95000640499	0.628906250000000	3070.97448631354	0.723632812500000	4225.48626635279	0.714843750000000
1153.47994756987	0.559570312500000	1790.86906884481	0.629882812500000	3074.26881637824	0.723632812500000	4230.01907719419	0.714843750000000
1154.71599552054	0.559570312500000	1792.78813128464	0.629882812500000	3077.56314644294	0.723632812500000	4234.55188803559	0.714843750000000
1155.95204347122	0.559570312500000	1794.70719372447	0.629882812500000	3080.85747650764	0.723632812500000	4239.08469887699	0.714843750000000
1157.18809142189	0.559570312500000	1796.62625616429	0.630859375000000	3084.15180657234	0.723632812500000	4243.61750971839	0.714843750000000
1158.42413937257	0.559570312500000	1798.54531860412	0.630859375000000	3087.44613663704	0.723632812500000	4248.15032055979	0.714843750000000
1159.66018732324	0.559570312500000	1800.46438104394	0.630859375000000	3090.74046670174	0.723632812500000	4252.68313140120	0.714843750000000
1160.89623527392	0.559570312500000	1802.38344348377	0.631835937500000	3094.03479676644	0.723632812500000	4257.21594224260	0.714843750000000
1162.13228322459	0.559570312500000	1804.30250592359	0.631835937500000	3097.32912683114	0.723632812500000	4261.74875308400	0.714843750000000
1163.36833117527	0.559570312500000	1806.22156836342	0.631835937500000	3100.62345689584	0.723632812500000	4266.28156392540	0.714843750000000
1164.60437912595	0.559570312500000	1808.14063080324	0.631835937500000	3103.91778696054	0.723632812500000	4270.81437476680	0.714843750000000
1165.84042707662	0.559570312500000	1810.05969324307	0.631835937500000	3107.21211702524	0.723632812500000	4275.34718560820	0.714843750000000
1167.07647502730	0.559570312500000	1811.97875568289	0.631835937500000	3110.50644708994	0.723632812500000	4279.87999644960	0.714843750000000
1168.31252297797	0.559570312500000	1813.89781812272	0.631835937500000	3113.80077715464	0.723632812500000	4284.41280729101	0.714843750000000
1169.54857092865	0.559570312500000	1815.81688056255	0.631835937500000	3117.09510721934	0.723632812500000	4288.94561813241	0.714843750000000
1170.78461887932	0.560546875000000	1817.73594300237	0.631835937500000	3120.38943728404	0.723632812500000	4293.47842897381	0.714843750000000
1172.02066683000	0.560546875000000	1819.65500544220	0.631835937500000	3123.68376734874	0.723632812500000	4298.01123981521	0.714843750000000
1173.25671478067	0.560546875000000	1821.57406788202	0.632812500000000	3126.97809741344	0.724609375000000	4302.54405065661	0.714843750000000
1174.49276273135	0.560546875000000	1823.49313032185	0.632812500000000	3130.27242747815	0.724609375000000	4307.07686149801	0.714843750000000
1175.72881068202	0.560546875000000	1825.41219276167	0.632812500000000	3133.56675754285	0.724609375000000	4311.60967233941	0.714843750000000
1176.96485863270	0.561523437500000	1827.33125520150	0.633789062500000	3136.86108760755	0.724609375000000	4316.14248318082	0.714843750000000
1178.20090658337	0.561523437500000	1829.25031764132	0.633789062500000	3140.15541767225	0.724609375000000	4320.67529402222	0.714843750000000
1179.43695453405	0.561523437500000	1831.16938008115	0.633789062500000	3143.44974773695	0.724609375000000	4325.20810486362	0.714843750000000
1180.67300248473	0.561523437500000	1833.08844252097	0.633789062500000	3146.74407780165	0.724609375000000	4329.74091570502	0.714843750000000
1181.90905043540	0.561523437500000	1835.00750496080	0.634765625000000	3150.03840786635	0.724609375000000	4334.27372654642	0.715820312500000
1183.14509838608	0.561523437500000	1836.92656740063	0.634765625000000	3153.33273793105	0.724609375000000	4338.80653738782	0.715820312500000
1184.38114633675	0.561523437500000	1838.84562984045	0.634765625000000	3156.62706799575	0.724609375000000	4343.33934822922	0.715820312500000
1185.61719428743	0.561523437500000	1840.76469228028	0.634765625000000	3159.92139806045	0.724609375000000	4347.87215907063	0.715820312500000
1186.85324223810	0.561523437500000	1842.68375472010	0.634765625000000	3163.21572812515	0.724609375000000	4352.40496991203	0.715820312500000
1188.08929018878	0.561523437500000	1844.60281715993	0.634765625000000	3166.51005818985	0.724609375000000	4356.93778075343	0.715820312500000
1189.32533813945	0.561523437500000	1846.52187959975	0.634765625000000	3169.80438825455	0.724609375000000	4361.47059159483	0.715820312500000
1190.56138609013	0.561523437500000	1848.44094203958	0.634765625000000	3173.09871831925	0.724609375000000	4366.00340243623	0.715820312500000
1191.79743404080	0.561523437500000	1850.36000447940	0.634765625000000	3176.39304838395	0.724609375000000	4370.53621327763	0.715820312500000
1193.03348199148	0.561523437500000	1852.27906691923	0.634765625000000	3179.68737844865	0.724609375000000	4375.06902411903	0.715820312500000
1194.26952994215	0.561523437500000	1854.19812935905	0.634765625000000	3182.98170851335	0.724609375000000	4379.60183496044	0.715820312500000
1195.50557789283	0.561523437500000	1856.11719179888	0.634765625000000	3186.27603857805	0.724609375000000	4384.13464580184	0.715820312500000
1196.74162584350	0.561523437500000	1858.03625423871	0.634765625000000	3189.57036864275	0.724609375000000	4388.66745664324	0.715820312500000
1197.97767379418	0.561523437500000	1859.95531667853	0.634765625000000	3192.86469870745	0.724609375000000	4393.20026748464	0.715820312500000
1199.21372174486	0.561523437500000	1861.87437911836	0.634765625000000	3196.15902877215	0.724609375000000	4397.73307832604	0.716796875000000
1200.44976969553	0.561523437500000	1863.79344155818	0.634765625000000	3199.45335883685	0.724609375000000	4402.26588916744	0.716796875000000
1201.68581764621	0.562500000000000	1865.71250399801	0.634765625000000	3202.74768890155	0.725585937500000	4406.79870000884	0.716796875000000
1202.92186559688	0.563476562500000	1867.63156643783	0.634765625000000	3206.04201896625	0.725585937500000	4411.33151085025	0.716796875000000
1204.15791354756	0.563476562500000	1869.55062887766	0.635742187500000	3209.33634903095	0.725585937500000	4415.86432169165	0.716796875000000
1205.39396149823	0.563476562500000	1871.46969131748	0.637695312500000	3212.63067909565	0.725585937500000	4420.39713253305	0.716796875000000
1206.63000944891	0.563476562500000	1873.38875375731	0.637695312500000	3215.92500916035	0.725585937500000	4424.92994337445	0.716796875000000
1207.86605739958	0.563476562500000	1875.30781619713	0.637695312500000	3219.21933922505	0.725585937500000	4429.46275421585	0.716796875000000
1209.10210535026	0.563476562500000	1877.22687863696	0.637695312500000	3222.51366928975	0.725585937500000	4433.99556505725	0.716796875000000
1210.33815330093	0.563476562500000	1879.14594107679	0.637695312500000	3225.80799935445	0.725585937500000	4438.52837589865	0.716796875000000
1211.57420125161	0.563476562500000	1881.06500351661	0.637695312500000	3229.10232941915	0.725585937500000	4443.06118674006	0.716796875000000
1212.81024920228	0.563476562500000	1882.98406595644	0.637695312500000	3232.39665948385	0.725585937500000	4447.59399758146	0.716796875000000
1214.04629715296	0.563476562500000	1884.90312839626	0.637695312500000	3235.69098954855	0.725585937500000	4452.12680842286	0.716796875000000
1215.28234510364	0.563476562500000	1886.82219083609	0.637695312500000	3238.98531961325	0.725585937500000	4456.65961926426	0.716796875000000
1216.51839305431	0.564453125000000	1888.74125327591	0.637695312500000	3242.27964967795	0.725585937500000	4461.19243010566	0.716796875000000
1217.75444100499	0.564453125000000	1890.66031571574	0.637695312500000	3245.57397974265	0.725585937500000	4465.72524094706	0.716796875000000
1218.99048895566	0.564453125000000	1892.57937815556	0.637695312500000	3248.86830980735	0.725585937500000	4470.25805178846	0.716796875000000
1220.22653690634	0.564453125000000	1894.49844059539	0.637695312500000	3252.16263987205	0.725585937500000	4474.79086262987	0.716796875000000
1221.46258485701	0.565429687500000	1896.41750303521	0.637695312500000	3255.45696993676	0.725585937500000	4479.32367347127	0.716796875000000
1222.69863280769	0.565429687500000	1898.33656547504	0.637695312500000	3258.75130000146	0.725585937500000	4483.85648431267	0.716796875000000
1223.93468075836	0.566406250000000	1900.25562791486	0.637695312500000	3262.04563006616	0.725585937500000	4488.38929515407	0.716796875000000
1225.17072870904	0.566406250000000	1902.17469035469	0.637695312500000	3265.33996013086	0.725585937500000	4492.92210599547	0.716796875000000
1226.40677665971	0.566406250000000	1904.09375279452	0.637695312500000	3268.63429019556	0.725585937500000	4497.45491683687	0.716796875000000
1227.64282461039	0.566406250000000	1906.01281523434	0.637695312500000	3271.92862026026	0.725585937500000	4501.98772767827	0.716796875000000
1228.87887256106	0.566406250000000	1907.93187767417	0.637695312500000	3275.22295032496	0.725585937500000	4506.52053851968	0.716796875000000
1230.11492051174	0.566406250000000	1909.85094011399	0.637695312500000	3278.51728038966	0.725585937500000	4511.05334936108	0.716796875000000
1231.35096846241	0.566406250000000	1911.77000255382	0.637695312500000	3281.81161045436	0.725585937500000	4515.58616020248	0.716796875000000
1232.58701641309	0.566406250000000	1913.68906499364	0.638671875000000	3285.10594051906	0.725585937500000	4520.11897104388	0.716796875000000
1233.82306436377	0.566406250000000	1915.60812743347	0.638671875000000	3288.40027058376	0.725585937500000	4524.65178188528	0.716796875000000
1235.05911231444	0.566406250000000	1917.52718987329	0.638671875000000	3291.69460064846	0.725585937500000	4529.18459272668	0.716796875000000

==> NewPics/CompareAllSyntheticNoisyReplacement.txt <==
t	targSimCo	targFAOL	targIAOL	targMEAOL
1	0	0	0	0
11	0	0	0	0
21	0	0	0	0.00130208333333333
31	0	0	0.0104166666666667	0.0221354166666667
41	0	0.00260416666666667	0.0507812500000000	0.0872395833333333
51	0	0.00651041666666667	0.114583333333333	0.156250000000000
61	0	0.0169270833333333	0.186197916666667	0.217447916666667
71	0	0.0299479166666667	0.248697916666667	0.290364583333333
81	0	0.0533854166666667	0.298177083333333	0.329427083333333
91	0	0.0833333333333333	0.352864583333333	0.368489583333333
101	0.00130208333333333	0.114583333333333	0.378906250000000	0.406250000000000
111	0.00130208333333333	0.145833333333333	0.402343750000000	0.428385416666667
121	0.00260416666666667	0.191406250000000	0.423177083333333	0.446614583333333
131	0.00390625000000000	0.209635416666667	0.444010416666667	0.463541666666667
141	0.00520833333333333	0.235677083333333	0.457031250000000	0.484375000000000
151	0.00651041666666667	0.265625000000000	0.468750000000000	0.497395833333333
161	0.0104166666666667	0.286458333333333	0.488281250000000	0.506510416666667
171	0.0104166666666667	0.296875000000000	0.500000000000000	0.518229166666667
181	0.0156250000000000	0.312500000000000	0.511718750000000	0.531250000000000
191	0.0234375000000000	0.324218750000000	0.524739583333333	0.540364583333333
201	0.0299479166666667	0.342447916666667	0.537760416666667	0.549479166666667
211	0.0377604166666667	0.355468750000000	0.545572916666667	0.557291666666667
221	0.0468750000000000	0.364583333333333	0.557291666666667	0.559895833333333
231	0.0533854166666667	0.375000000000000	0.563802083333333	0.567708333333333
241	0.0703125000000000	0.389322916666667	0.570312500000000	0.574218750000000
251	0.0807291666666667	0.399739583333333	0.574218750000000	0.578125000000000
261	0.0976562500000000	0.407552083333333	0.576822916666667	0.579427083333333
271	0.109375000000000	0.415364583333333	0.579427083333333	0.582031250000000
281	0.126302083333333	0.424479166666667	0.580729166666667	0.585937500000000
291	0.135416666666667	0.432291666666667	0.585937500000000	0.587239583333333
301	0.156250000000000	0.442708333333333	0.588541666666667	0.591145833333333
311	0.177083333333333	0.451822916666667	0.589843750000000	0.595052083333333
321	0.196614583333333	0.455729166666667	0.589843750000000	0.600260416666667
331	0.212239583333333	0.464843750000000	0.591145833333333	0.601562500000000
341	0.229166666666667	0.466145833333333	0.592447916666667	0.604166666666667
351	0.235677083333333	0.470052083333333	0.593750000000000	0.611979166666667
361	0.246093750000000	0.472656250000000	0.595052083333333	0.613281250000000
371	0.261718750000000	0.475260416666667	0.604166666666667	0.613281250000000
381	0.269531250000000	0.477864583333333	0.608072916666667	0.617187500000000
391	0.273437500000000	0.479166666666667	0.609375000000000	0.619791666666667
401	0.278645833333333	0.483072916666667	0.613281250000000	0.625000000000000
411	0.285156250000000	0.488281250000000	0.615885416666667	0.627604166666667
421	0.292968750000000	0.492187500000000	0.617187500000000	0.627604166666667
431	0.302083333333333	0.493489583333333	0.618489583333333	0.630208333333333
441	0.313802083333333	0.496093750000000	0.621093750000000	0.635416666666667
451	0.321614583333333	0.500000000000000	0.621093750000000	0.636718750000000
461	0.334635416666667	0.503906250000000	0.622395833333333	0.638020833333333
471	0.337239583333333	0.509114583333333	0.623697916666667	0.639322916666667
481	0.338541666666667	0.518229166666667	0.626302083333333	0.640625000000000
491	0.347656250000000	0.520833333333333	0.626302083333333	0.641927083333333
501	0.351562500000000	0.523437500000000	0.627604166666667	0.643229166666667
511	0.355468750000000	0.526041666666667	0.628906250000000	0.643229166666667
521	0.356770833333333	0.532552083333333	0.628906250000000	0.643229166666667
531	0.359375000000000	0.536458333333333	0.631510416666667	0.643229166666667
541	0.368489583333333	0.537760416666667	0.632812500000000	0.643229166666667
551	0.367187500000000	0.542968750000000	0.632812500000000	0.644531250000000
561	0.373697916666667	0.545572916666667	0.632812500000000	0.648437500000000
571	0.377604166666667	0.550781250000000	0.632812500000000	0.649739583333333
581	0.380208333333333	0.555989583333333	0.634114583333333	0.649739583333333
591	0.378906250000000	0.558593750000000	0.636718750000000	0.652343750000000
601	0.384114583333333	0.558593750000000	0.638020833333333	0.654947916666667
611	0.388020833333333	0.558593750000000	0.639322916666667	0.654947916666667
621	0.391927083333333	0.563802083333333	0.639322916666667	0.654947916666667
631	0.391927083333333	0.563802083333333	0.641927083333333	0.654947916666667
641	0.390625000000000	0.566406250000000	0.641927083333333	0.654947916666667
651	0.395833333333333	0.567708333333333	0.643229166666667	0.656250000000000
661	0.402343750000000	0.571614583333333	0.643229166666667	0.657552083333333
671	0.401041666666667	0.572916666666667	0.645833333333333	0.660156250000000
681	0.404947916666667	0.576822916666667	0.645833333333333	0.660156250000000
691	0.407552083333333	0.579427083333333	0.647135416666667	0.661458333333333
701	0.407552083333333	0.579427083333333	0.647135416666667	0.661458333333333
711	0.411458333333333	0.579427083333333	0.647135416666667	0.662760416666667
721	0.414062500000000	0.582031250000000	0.647135416666667	0.662760416666667
731	0.410156250000000	0.588541666666667	0.647135416666667	0.662760416666667
741	0.412760416666667	0.589843750000000	0.647135416666667	0.662760416666667
751	0.415364583333333	0.589843750000000	0.647135416666667	0.662760416666667
761	0.415364583333333	0.592447916666667	0.651041666666667	0.662760416666667
771	0.421875000000000	0.592447916666667	0.653645833333333	0.662760416666667
781	0.424479166666667	0.592447916666667	0.653645833333333	0.664062500000000
791	0.424479166666667	0.592447916666667	0.654947916666667	0.664062500000000
801	0.425781250000000	0.596354166666667	0.654947916666667	0.665364583333333
811	0.428385416666667	0.597656250000000	0.654947916666667	0.666666666666667
821	0.428385416666667	0.597656250000000	0.654947916666667	0.666666666666667
831	0.430989583333333	0.600260416666667	0.654947916666667	0.666666666666667
841	0.433593750000000	0.600260416666667	0.656250000000000	0.667968750000000
851	0.433593750000000	0.600260416666667	0.657552083333333	0.667968750000000
861	0.437500000000000	0.601562500000000	0.657552083333333	0.669270833333333
871	0.436197916666667	0.604166666666667	0.657552083333333	0.669270833333333
881	0.436197916666667	0.605468750000000	0.657552083333333	0.669270833333333
891	0.437500000000000	0.606770833333333	0.660156250000000	0.669270833333333
901	0.437500000000000	0.609375000000000	0.660156250000000	0.669270833333333
911	0.437500000000000	0.609375000000000	0.660156250000000	0.670572916666667
921	0.440104166666667	0.610677083333333	0.660156250000000	0.671875000000000
931	0.441406250000000	0.610677083333333	0.660156250000000	0.671875000000000
941	0.442708333333333	0.613281250000000	0.660156250000000	0.671875000000000
951	0.445312500000000	0.613281250000000	0.661458333333333	0.674479166666667
961	0.445312500000000	0.614583333333333	0.662760416666667	0.674479166666667
971	0.446614583333333	0.615885416666667	0.664062500000000	0.675781250000000
981	0.446614583333333	0.617187500000000	0.664062500000000	0.675781250000000
991	0.450520833333333	0.618489583333333	0.664062500000000	0.675781250000000
1001	0.449218750000000	0.619791666666667	0.664062500000000	0.677083333333333
1011	0.451822916666667	0.621093750000000	0.664062500000000	0.677083333333333
1021	0.454427083333333	0.621093750000000	0.665364583333333	0.677083333333333
1031	0.454427083333333	0.622395833333333	0.665364583333333	0.677083333333333
1041	0.453125000000000	0.625000000000000	0.665364583333333	0.677083333333333
1051	0.451822916666667	0.625000000000000	0.665364583333333	0.677083333333333
1061	0.451822916666667	0.625000000000000	0.666666666666667	0.679687500000000
1071	0.451822916666667	0.625000000000000	0.667968750000000	0.679687500000000
1081	0.451822916666667	0.625000000000000	0.667968750000000	0.679687500000000
1091	0.451822916666667	0.625000000000000	0.667968750000000	0.679687500000000
1101	0.453125000000000	0.625000000000000	0.667968750000000	0.682291666666667
1111	0.454427083333333	0.628906250000000	0.667968750000000	0.682291666666667
1121	0.453125000000000	0.630208333333333	0.667968750000000	0.683593750000000
1131	0.453125000000000	0.630208333333333	0.669270833333333	0.684895833333333
1141	0.453125000000000	0.631510416666667	0.669270833333333	0.684895833333333
1151	0.453125000000000	0.632812500000000	0.670572916666667	0.686197916666667
1161	0.453125000000000	0.632812500000000	0.670572916666667	0.687500000000000
1171	0.453125000000000	0.632812500000000	0.670572916666667	0.687500000000000
1181	0.455729166666667	0.632812500000000	0.671875000000000	0.688802083333333
1191	0.455729166666667	0.634114583333333	0.671875000000000	0.688802083333333
1201	0.455729166666667	0.634114583333333	0.671875000000000	0.688802083333333
1211	0.454427083333333	0.635416666666667	0.671875000000000	0.688802083333333
1221	0.458333333333333	0.638020833333333	0.671875000000000	0.688802083333333
1231	0.458333333333333	0.638020833333333	0.671875000000000	0.688802083333333
1241	0.455729166666667	0.638020833333333	0.671875000000000	0.688802083333333
1251	0.455729166666667	0.638020833333333	0.673177083333333	0.688802083333333
1261	0.457031250000000	0.639322916666667	0.673177083333333	0.688802083333333
1271	0.457031250000000	0.639322916666667	0.673177083333333	0.690104166666667
1281	0.457031250000000	0.641927083333333	0.673177083333333	0.690104166666667
1291	0.458333333333333	0.641927083333333	0.673177083333333	0.690104166666667
1301	0.458333333333333	0.641927083333333	0.673177083333333	0.690104166666667
1311	0.459635416666667	0.643229166666667	0.673177083333333	0.690104166666667
1321	0.459635416666667	0.644531250000000	0.673177083333333	0.690104166666667
1331	0.459635416666667	0.647135416666667	0.674479166666667	0.690104166666667
1341	0.462239583333333	0.647135416666667	0.674479166666667	0.690104166666667
1351	0.462239583333333	0.647135416666667	0.674479166666667	0.690104166666667
1361	0.462239583333333	0.647135416666667	0.674479166666667	0.690104166666667
1371	0.463541666666667	0.648437500000000	0.674479166666667	0.690104166666667
1381	0.464843750000000	0.649739583333333	0.674479166666667	0.690104166666667
1391	0.466145833333333	0.649739583333333	0.674479166666667	0.690104166666667
1401	0.466145833333333	0.651041666666667	0.674479166666667	0.690104166666667
1411	0.466145833333333	0.651041666666667	0.674479166666667	0.690104166666667
1421	0.467447916666667	0.651041666666667	0.674479166666667	0.690104166666667
1431	0.467447916666667	0.651041666666667	0.674479166666667	0.690104166666667
1441	0.467447916666667	0.652343750000000	0.674479166666667	0.690104166666667
1451	0.468750000000000	0.652343750000000	0.675781250000000	0.690104166666667
1461	0.468750000000000	0.652343750000000	0.675781250000000	0.691406250000000
1471	0.468750000000000	0.652343750000000	0.675781250000000	0.692708333333333
1481	0.467447916666667	0.652343750000000	0.675781250000000	0.694010416666667
1491	0.470052083333333	0.652343750000000	0.675781250000000	0.694010416666667
1501	0.470052083333333	0.652343750000000	0.675781250000000	0.694010416666667
1511	0.470052083333333	0.654947916666667	0.675781250000000	0.694010416666667
1521	0.471354166666667	0.656250000000000	0.675781250000000	0.694010416666667
1531	0.472656250000000	0.656250000000000	0.677083333333333	0.694010416666667
1541	0.471354166666667	0.656250000000000	0.678385416666667	0.695312500000000
1551	0.473958333333333	0.656250000000000	0.678385416666667	0.695312500000000
1561	0.472656250000000	0.658854166666667	0.679687500000000	0.695312500000000
1571	0.472656250000000	0.658854166666667	0.679687500000000	0.695312500000000
1581	0.473958333333333	0.658854166666667	0.680989583333333	0.695312500000000
1591	0.475260416666667	0.658854166666667	0.680989583333333	0.695312500000000
1601	0.475260416666667	0.658854166666667	0.680989583333333	0.695312500000000
1611	0.475260416666667	0.658854166666667	0.680989583333333	0.695312500000000
1621	0.477864583333333	0.658854166666667	0.680989583333333	0.695312500000000
1631	0.476562500000000	0.658854166666667	0.680989583333333	0.696614583333333
1641	0.476562500000000	0.658854166666667	0.680989583333333	0.696614583333333
1651	0.476562500000000	0.658854166666667	0.680989583333333	0.696614583333333
1661	0.476562500000000	0.658854166666667	0.680989583333333	0.696614583333333
1671	0.475260416666667	0.660156250000000	0.680989583333333	0.697916666666667
1681	0.477864583333333	0.660156250000000	0.680989583333333	0.697916666666667
1691	0.475260416666667	0.660156250000000	0.680989583333333	0.697916666666667
1701	0.477864583333333	0.661458333333333	0.680989583333333	0.699218750000000
1711	0.475260416666667	0.661458333333333	0.680989583333333	0.699218750000000
1721	0.476562500000000	0.661458333333333	0.682291666666667	0.699218750000000
1731	0.475260416666667	0.661458333333333	0.683593750000000	0.700520833333333
1741	0.476562500000000	0.661458333333333	0.683593750000000	0.700520833333333
1751	0.473958333333333	0.661458333333333	0.683593750000000	0.700520833333333
1761	0.473958333333333	0.662760416666667	0.683593750000000	0.700520833333333
1771	0.473958333333333	0.664062500000000	0.683593750000000	0.700520833333333
1781	0.473958333333333	0.664062500000000	0.683593750000000	0.700520833333333
1791	0.475260416666667	0.664062500000000	0.683593750000000	0.700520833333333
1801	0.473958333333333	0.664062500000000	0.683593750000000	0.700520833333333
1811	0.475260416666667	0.664062500000000	0.684895833333333	0.700520833333333
1821	0.475260416666667	0.664062500000000	0.686197916666667	0.700520833333333
1831	0.475260416666667	0.664062500000000	0.686197916666667	0.700520833333333
1841	0.475260416666667	0.664062500000000	0.686197916666667	0.700520833333333
1851	0.475260416666667	0.664062500000000	0.686197916666667	0.700520833333333
1861	0.475260416666667	0.664062500000000	0.687500000000000	0.701822916666667
1871	0.477864583333333	0.664062500000000	0.687500000000000	0.701822916666667
1881	0.477864583333333	0.664062500000000	0.687500000000000	0.703125000000000
1891	0.477864583333333	0.664062500000000	0.687500000000000	0.704427083333333
1901	0.477864583333333	0.664062500000000	0.688802083333333	0.704427083333333
1911	0.477864583333333	0.664062500000000	0.688802083333333	0.704427083333333
1921	0.476562500000000	0.665364583333333	0.691406250000000	0.705729166666667
1931	0.476562500000000	0.665364583333333	0.691406250000000	0.705729166666667
1941	0.476562500000000	0.665364583333333	0.691406250000000	0.705729166666667
1951	0.476562500000000	0.665364583333333	0.691406250000000	0.705729166666667
1961	0.475260416666667	0.665364583333333	0.691406250000000	0.705729166666667
1971	0.475260416666667	0.665364583333333	0.691406250000000	0.705729166666667
1981	0.475260416666667	0.665364583333333	0.692708333333333	0.705729166666667
1991	0.477864583333333	0.665364583333333	0.694010416666667	0.707031250000000
2001	0.477864583333333	0.666666666666667	0.694010416666667	0.707031250000000
2011	0.477864583333333	0.666666666666667	0.694010416666667	0.707031250000000
2021	0.477864583333333	0.667968750000000	0.694010416666667	0.707031250000000
2031	0.480468750000000	0.667968750000000	0.694010416666667	0.707031250000000
2041	0.480468750000000	0.667968750000000	0.694010416666667	0.707031250000000
2051	0.479166666666667	0.667968750000000	0.694010416666667	0.707031250000000
2061	0.479166666666667	0.667968750000000	0.694010416666667	0.708333333333333
2071	0.479166666666667	0.669270833333333	0.694010416666667	0.708333333333333
2081	0.479166666666667	0.669270833333333	0.694010416666667	0.708333333333333
2091	0.479166666666667	0.670572916666667	0.694010416666667	0.708333333333333
2101	0.479166666666667	0.670572916666667	0.695312500000000	0.708333333333333
2111	0.479166666666667	0.670572916666667	0.696614583333333	0.708333333333333
2121	0.480468750000000	0.670572916666667	0.697916666666667	0.708333333333333
2131	0.480468750000000	0.671875000000000	0.697916666666667	0.708333333333333
2141	0.480468750000000	0.671875000000000	0.700520833333333	0.708333333333333
2151	0.480468750000000	0.671875000000000	0.700520833333333	0.708333333333333
2161	0.480468750000000	0.671875000000000	0.700520833333333	0.708333333333333
2171	0.480468750000000	0.671875000000000	0.700520833333333	0.708333333333333
2181	0.480468750000000	0.671875000000000	0.700520833333333	0.708333333333333
2191	0.480468750000000	0.671875000000000	0.701822916666667	0.708333333333333
2201	0.480468750000000	0.671875000000000	0.701822916666667	0.708333333333333
2211	0.480468750000000	0.671875000000000	0.701822916666667	0.708333333333333
2221	0.480468750000000	0.671875000000000	0.701822916666667	0.708333333333333
2231	0.480468750000000	0.671875000000000	0.701822916666667	0.708333333333333
2241	0.480468750000000	0.671875000000000	0.701822916666667	0.708333333333333
2251	0.480468750000000	0.671875000000000	0.701822916666667	0.708333333333333
2261	0.481770833333333	0.673177083333333	0.701822916666667	0.708333333333333
2271	0.481770833333333	0.673177083333333	0.701822916666667	0.708333333333333
2281	0.481770833333333	0.673177083333333	0.701822916666667	0.708333333333333
2291	0.481770833333333	0.673177083333333	0.701822916666667	0.708333333333333
2301	0.481770833333333	0.674479166666667	0.701822916666667	0.708333333333333
2311	0.481770833333333	0.674479166666667	0.701822916666667	0.708333333333333
2321	0.481770833333333	0.675781250000000	0.701822916666667	0.708333333333333
2331	0.481770833333333	0.675781250000000	0.701822916666667	0.708333333333333
2341	0.481770833333333	0.675781250000000	0.701822916666667	0.708333333333333
2351	0.480468750000000	0.677083333333333	0.701822916666667	0.708333333333333
2361	0.480468750000000	0.678385416666667	0.701822916666667	0.708333333333333
2371	0.480468750000000	0.679687500000000	0.701822916666667	0.708333333333333
2381	0.480468750000000	0.679687500000000	0.701822916666667	0.708333333333333
2391	0.480468750000000	0.680989583333333	0.701822916666667	0.708333333333333
2401	0.480468750000000	0.680989583333333	0.701822916666667	0.708333333333333
2411	0.480468750000000	0.680989583333333	0.701822916666667	0.708333333333333
2421	0.480468750000000	0.682291666666667	0.703125000000000	0.708333333333333
2431	0.480468750000000	0.682291666666667	0.703125000000000	0.708333333333333
2441	0.480468750000000	0.682291666666667	0.704427083333333	0.708333333333333
2451	0.480468750000000	0.682291666666667	0.705729166666667	0.708333333333333
2461	0.480468750000000	0.682291666666667	0.705729166666667	0.709635416666667
2471	0.480468750000000	0.682291666666667	0.707031250000000	0.709635416666667
2481	0.480468750000000	0.682291666666667	0.707031250000000	0.709635416666667
2491	0.480468750000000	0.682291666666667	0.707031250000000	0.709635416666667
2501	0.480468750000000	0.683593750000000	0.707031250000000	0.709635416666667
2511	0.480468750000000	0.683593750000000	0.707031250000000	0.709635416666667
2521	0.479166666666667	0.683593750000000	0.707031250000000	0.709635416666667
2531	0.481770833333333	0.683593750000000	0.707031250000000	0.709635416666667
2541	0.480468750000000	0.683593750000000	0.707031250000000	0.709635416666667
2551	0.480468750000000	0.683593750000000	0.707031250000000	0.709635416666667
2561	0.480468750000000	0.683593750000000	0.707031250000000	0.710937500000000
2571	0.481770833333333	0.683593750000000	0.707031250000000	0.710937500000000
2581	0.481770833333333	0.683593750000000	0.707031250000000	0.710937500000000
2591	0.481770833333333	0.684895833333333	0.707031250000000	0.710937500000000
2601	0.481770833333333	0.686197916666667	0.707031250000000	0.712239583333333
2611	0.481770833333333	0.686197916666667	0.707031250000000	0.713541666666667
2621	0.481770833333333	0.686197916666667	0.707031250000000	0.713541666666667
2631	0.481770833333333	0.686197916666667	0.707031250000000	0.713541666666667
2641	0.481770833333333	0.686197916666667	0.707031250000000	0.713541666666667
2651	0.481770833333333	0.686197916666667	0.707031250000000	0.713541666666667
2661	0.481770833333333	0.686197916666667	0.707031250000000	0.713541666666667
2671	0.481770833333333	0.686197916666667	0.707031250000000	0.713541666666667
2681	0.481770833333333	0.686197916666667	0.707031250000000	0.713541666666667
2691	0.481770833333333	0.686197916666667	0.707031250000000	0.713541666666667
2701	0.481770833333333	0.686197916666667	0.707031250000000	0.713541666666667
2711	0.480468750000000	0.686197916666667	0.707031250000000	0.713541666666667
2721	0.480468750000000	0.686197916666667	0.708333333333333	0.713541666666667
2731	0.481770833333333	0.686197916666667	0.708333333333333	0.713541666666667
2741	0.481770833333333	0.686197916666667	0.708333333333333	0.713541666666667
2751	0.479166666666667	0.686197916666667	0.709635416666667	0.713541666666667
2761	0.479166666666667	0.686197916666667	0.709635416666667	0.713541666666667
2771	0.479166666666667	0.686197916666667	0.709635416666667	0.713541666666667
2781	0.480468750000000	0.686197916666667	0.709635416666667	0.713541666666667
2791	0.479166666666667	0.687500000000000	0.709635416666667	0.713541666666667
2801	0.479166666666667	0.687500000000000	0.709635416666667	0.713541666666667
2811	0.480468750000000	0.687500000000000	0.709635416666667	0.713541666666667
2821	0.481770833333333	0.687500000000000	0.709635416666667	0.713541666666667
2831	0.480468750000000	0.687500000000000	0.709635416666667	0.713541666666667
2841	0.480468750000000	0.687500000000000	0.709635416666667	0.713541666666667
2851	0.481770833333333	0.687500000000000	0.709635416666667	0.713541666666667
2861	0.481770833333333	0.687500000000000	0.709635416666667	0.713541666666667
2871	0.481770833333333	0.687500000000000	0.709635416666667	0.713541666666667
2881	0.483072916666667	0.687500000000000	0.709635416666667	0.713541666666667
2891	0.483072916666667	0.688802083333333	0.709635416666667	0.713541666666667
2901	0.483072916666667	0.688802083333333	0.709635416666667	0.713541666666667
2911	0.484375000000000	0.688802083333333	0.709635416666667	0.713541666666667
2921	0.483072916666667	0.688802083333333	0.709635416666667	0.713541666666667
2931	0.481770833333333	0.688802083333333	0.709635416666667	0.713541666666667
2941	0.483072916666667	0.688802083333333	0.709635416666667	0.713541666666667
2951	0.483072916666667	0.688802083333333	0.709635416666667	0.714843750000000
2961	0.483072916666667	0.688802083333333	0.709635416666667	0.714843750000000
2971	0.483072916666667	0.688802083333333	0.709635416666667	0.716145833333333
2981	0.483072916666667	0.688802083333333	0.710937500000000	0.716145833333333
2991	0.483072916666667	0.688802083333333	0.710937500000000	0.716145833333333
3001	0.484375000000000	0.688802083333333	0.710937500000000	0.716145833333333
3011	0.483072916666667	0.688802083333333	0.710937500000000	0.716145833333333
3021	0.483072916666667	0.688802083333333	0.710937500000000	0.716145833333333
3031	0.483072916666667	0.688802083333333	0.710937500000000	0.716145833333333
3041	0.483072916666667	0.688802083333333	0.710937500000000	0.716145833333333
3051	0.483072916666667	0.688802083333333	0.710937500000000	0.716145833333333
3061	0.481770833333333	0.688802083333333	0.710937500000000	0.716145833333333
3071	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3081	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3091	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3101	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3111	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3121	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3131	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3141	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3151	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3161	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3171	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3181	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3191	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3201	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3211	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3221	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3231	0.481770833333333	0.691406250000000	0.710937500000000	0.717447916666667
3241	0.481770833333333	0.691406250000000	0.710937500000000	0.717447916666667
3251	0.483072916666667	0.691406250000000	0.710937500000000	0.717447916666667
3261	0.483072916666667	0.691406250000000	0.710937500000000	0.717447916666667
3271	0.483072916666667	0.691406250000000	0.710937500000000	0.717447916666667
3281	0.484375000000000	0.691406250000000	0.710937500000000	0.717447916666667
3291	0.484375000000000	0.691406250000000	0.710937500000000	0.717447916666667
3301	0.484375000000000	0.691406250000000	0.710937500000000	0.717447916666667
3311	0.484375000000000	0.691406250000000	0.710937500000000	0.717447916666667
3321	0.484375000000000	0.691406250000000	0.710937500000000	0.717447916666667
3331	0.484375000000000	0.691406250000000	0.710937500000000	0.717447916666667
3341	0.484375000000000	0.691406250000000	0.710937500000000	0.717447916666667
3351	0.484375000000000	0.691406250000000	0.710937500000000	0.717447916666667
3361	0.484375000000000	0.691406250000000	0.710937500000000	0.717447916666667
3371	0.484375000000000	0.692708333333333	0.710937500000000	0.717447916666667
3381	0.484375000000000	0.694010416666667	0.710937500000000	0.717447916666667
3391	0.484375000000000	0.694010416666667	0.710937500000000	0.717447916666667
3401	0.484375000000000	0.694010416666667	0.710937500000000	0.717447916666667
3411	0.484375000000000	0.694010416666667	0.710937500000000	0.717447916666667
3421	0.484375000000000	0.694010416666667	0.710937500000000	0.717447916666667
3431	0.484375000000000	0.695312500000000	0.710937500000000	0.717447916666667
3441	0.484375000000000	0.695312500000000	0.710937500000000	0.717447916666667
3451	0.484375000000000	0.695312500000000	0.710937500000000	0.717447916666667
3461	0.484375000000000	0.695312500000000	0.710937500000000	0.718750000000000
3471	0.484375000000000	0.695312500000000	0.710937500000000	0.718750000000000
3481	0.484375000000000	0.696614583333333	0.710937500000000	0.718750000000000
3491	0.484375000000000	0.696614583333333	0.710937500000000	0.718750000000000
3501	0.484375000000000	0.696614583333333	0.710937500000000	0.718750000000000
3511	0.484375000000000	0.696614583333333	0.710937500000000	0.718750000000000
3521	0.484375000000000	0.696614583333333	0.710937500000000	0.721354166666667
3531	0.484375000000000	0.697916666666667	0.710937500000000	0.721354166666667
3541	0.484375000000000	0.697916666666667	0.710937500000000	0.721354166666667
3551	0.484375000000000	0.697916666666667	0.710937500000000	0.721354166666667
3561	0.484375000000000	0.697916666666667	0.710937500000000	0.721354166666667
3571	0.484375000000000	0.697916666666667	0.710937500000000	0.721354166666667
3581	0.484375000000000	0.697916666666667	0.710937500000000	0.721354166666667
3591	0.484375000000000	0.697916666666667	0.710937500000000	0.721354166666667
3601	0.484375000000000	0.697916666666667	0.710937500000000	0.721354166666667
3611	0.484375000000000	0.697916666666667	0.710937500000000	0.721354166666667
3621	0.484375000000000	0.697916666666667	0.710937500000000	0.721354166666667
3631	0.485677083333333	0.697916666666667	0.710937500000000	0.721354166666667
3641	0.485677083333333	0.697916666666667	0.710937500000000	0.721354166666667
3651	0.485677083333333	0.697916666666667	0.710937500000000	0.721354166666667
3661	0.485677083333333	0.699218750000000	0.710937500000000	0.721354166666667
3671	0.485677083333333	0.700520833333333	0.710937500000000	0.721354166666667
3681	0.485677083333333	0.700520833333333	0.710937500000000	0.721354166666667
3691	0.485677083333333	0.700520833333333	0.710937500000000	0.721354166666667
3701	0.485677083333333	0.700520833333333	0.710937500000000	0.721354166666667
3711	0.485677083333333	0.700520833333333	0.710937500000000	0.721354166666667
3721	0.485677083333333	0.700520833333333	0.710937500000000	0.721354166666667
3731	0.485677083333333	0.700520833333333	0.713541666666667	0.721354166666667
3741	0.485677083333333	0.700520833333333	0.713541666666667	0.721354166666667
3751	0.485677083333333	0.700520833333333	0.713541666666667	0.721354166666667
3761	0.486979166666667	0.700520833333333	0.713541666666667	0.721354166666667
3771	0.486979166666667	0.700520833333333	0.713541666666667	0.721354166666667
3781	0.486979166666667	0.700520833333333	0.713541666666667	0.721354166666667
3791	0.486979166666667	0.700520833333333	0.713541666666667	0.721354166666667
3801	0.486979166666667	0.701822916666667	0.713541666666667	0.721354166666667
3811	0.486979166666667	0.701822916666667	0.713541666666667	0.721354166666667
3821	0.486979166666667	0.701822916666667	0.713541666666667	0.721354166666667
3831	0.486979166666667	0.701822916666667	0.713541666666667	0.722656250000000
3841	0.486979166666667	0.701822916666667	0.713541666666667	0.722656250000000
3851	0.486979166666667	0.701822916666667	0.713541666666667	0.722656250000000
3861	0.486979166666667	0.701822916666667	0.713541666666667	0.722656250000000
3871	0.486979166666667	0.701822916666667	0.713541666666667	0.722656250000000
3881	0.486979166666667	0.701822916666667	0.713541666666667	0.722656250000000
3891	0.486979166666667	0.701822916666667	0.713541666666667	0.722656250000000
3901	0.486979166666667	0.701822916666667	0.713541666666667	0.722656250000000
3911	0.486979166666667	0.701822916666667	0.713541666666667	0.722656250000000
3921	0.486979166666667	0.701822916666667	0.713541666666667	0.722656250000000
3931	0.486979166666667	0.701822916666667	0.713541666666667	0.722656250000000
3941	0.486979166666667	0.701822916666667	0.713541666666667	0.722656250000000
3951	0.486979166666667	0.701822916666667	0.713541666666667	0.722656250000000
3961	0.486979166666667	0.701822916666667	0.713541666666667	0.722656250000000
3971	0.486979166666667	0.701822916666667	0.713541666666667	0.722656250000000
3981	0.486979166666667	0.703125000000000	0.713541666666667	0.722656250000000
3991	0.486979166666667	0.703125000000000	0.713541666666667	0.722656250000000
4001	0.486979166666667	0.703125000000000	0.713541666666667	0.722656250000000
4011	0.486979166666667	0.703125000000000	0.714843750000000	0.723958333333333
4021	0.486979166666667	0.703125000000000	0.714843750000000	0.723958333333333
4031	0.486979166666667	0.703125000000000	0.714843750000000	0.723958333333333
4041	0.486979166666667	0.703125000000000	0.714843750000000	0.723958333333333
4051	0.486979166666667	0.703125000000000	0.714843750000000	0.723958333333333
4061	0.486979166666667	0.703125000000000	0.716145833333333	0.723958333333333
4071	0.486979166666667	0.703125000000000	0.716145833333333	0.723958333333333
4081	0.486979166666667	0.703125000000000	0.716145833333333	0.723958333333333
4091	0.486979166666667	0.703125000000000	0.716145833333333	0.723958333333333
4101	0.486979166666667	0.703125000000000	0.716145833333333	0.723958333333333
4111	0.486979166666667	0.703125000000000	0.717447916666667	0.723958333333333
4121	0.486979166666667	0.703125000000000	0.717447916666667	0.723958333333333
4131	0.486979166666667	0.703125000000000	0.717447916666667	0.723958333333333
4141	0.488281250000000	0.703125000000000	0.717447916666667	0.723958333333333
4151	0.486979166666667	0.703125000000000	0.717447916666667	0.723958333333333
4161	0.488281250000000	0.703125000000000	0.717447916666667	0.723958333333333
4171	0.485677083333333	0.704427083333333	0.718750000000000	0.723958333333333
4181	0.486979166666667	0.704427083333333	0.718750000000000	0.723958333333333
4191	0.486979166666667	0.704427083333333	0.720052083333333	0.723958333333333
4201	0.486979166666667	0.704427083333333	0.720052083333333	0.723958333333333
4211	0.485677083333333	0.704427083333333	0.720052083333333	0.723958333333333
4221	0.485677083333333	0.704427083333333	0.720052083333333	0.723958333333333
4231	0.486979166666667	0.704427083333333	0.720052083333333	0.723958333333333
4241	0.486979166666667	0.704427083333333	0.720052083333333	0.723958333333333
4251	0.486979166666667	0.704427083333333	0.720052083333333	0.723958333333333
4261	0.488281250000000	0.704427083333333	0.720052083333333	0.723958333333333
4271	0.488281250000000	0.704427083333333	0.720052083333333	0.723958333333333
4281	0.488281250000000	0.704427083333333	0.720052083333333	0.723958333333333
4291	0.485677083333333	0.704427083333333	0.720052083333333	0.723958333333333
4301	0.486979166666667	0.704427083333333	0.720052083333333	0.723958333333333
4311	0.486979166666667	0.704427083333333	0.720052083333333	0.723958333333333
4321	0.488281250000000	0.704427083333333	0.720052083333333	0.723958333333333
4331	0.488281250000000	0.704427083333333	0.720052083333333	0.723958333333333
4341	0.486979166666667	0.704427083333333	0.720052083333333	0.723958333333333
4351	0.488281250000000	0.704427083333333	0.720052083333333	0.723958333333333
4361	0.488281250000000	0.704427083333333	0.720052083333333	0.723958333333333
4371	0.488281250000000	0.704427083333333	0.720052083333333	0.723958333333333
4381	0.486979166666667	0.704427083333333	0.720052083333333	0.723958333333333
4391	0.488281250000000	0.704427083333333	0.720052083333333	0.723958333333333
4401	0.488281250000000	0.704427083333333	0.721354166666667	0.723958333333333
4411	0.486979166666667	0.704427083333333	0.721354166666667	0.723958333333333
4421	0.486979166666667	0.704427083333333	0.721354166666667	0.723958333333333
4431	0.488281250000000	0.704427083333333	0.721354166666667	0.723958333333333
4441	0.488281250000000	0.704427083333333	0.721354166666667	0.723958333333333
4451	0.488281250000000	0.704427083333333	0.721354166666667	0.723958333333333
4461	0.486979166666667	0.704427083333333	0.721354166666667	0.723958333333333
4471	0.486979166666667	0.704427083333333	0.721354166666667	0.723958333333333
4481	0.488281250000000	0.704427083333333	0.721354166666667	0.723958333333333
4491	0.486979166666667	0.705729166666667	0.721354166666667	0.723958333333333
4501	0.488281250000000	0.705729166666667	0.721354166666667	0.723958333333333
4511	0.488281250000000	0.705729166666667	0.721354166666667	0.723958333333333
4521	0.488281250000000	0.705729166666667	0.721354166666667	0.723958333333333
4531	0.486979166666667	0.705729166666667	0.721354166666667	0.723958333333333
4541	0.488281250000000	0.705729166666667	0.721354166666667	0.723958333333333
4551	0.486979166666667	0.705729166666667	0.721354166666667	0.723958333333333
4561	0.488281250000000	0.707031250000000	0.721354166666667	0.723958333333333
4571	0.488281250000000	0.707031250000000	0.721354166666667	0.723958333333333
4581	0.488281250000000	0.707031250000000	0.721354166666667	0.723958333333333
4591	0.489583333333333	0.707031250000000	0.721354166666667	0.723958333333333
4601	0.488281250000000	0.707031250000000	0.721354166666667	0.723958333333333
4611	0.489583333333333	0.707031250000000	0.721354166666667	0.723958333333333
4621	0.489583333333333	0.707031250000000	0.721354166666667	0.725260416666667
4631	0.489583333333333	0.707031250000000	0.721354166666667	0.726562500000000
4641	0.488281250000000	0.707031250000000	0.721354166666667	0.726562500000000
4651	0.488281250000000	0.707031250000000	0.721354166666667	0.726562500000000
4661	0.489583333333333	0.707031250000000	0.721354166666667	0.726562500000000
4671	0.489583333333333	0.707031250000000	0.721354166666667	0.726562500000000
4681	0.489583333333333	0.707031250000000	0.721354166666667	0.726562500000000
4691	0.488281250000000	0.707031250000000	0.721354166666667	0.726562500000000
4701	0.488281250000000	0.707031250000000	0.721354166666667	0.726562500000000
4711	0.488281250000000	0.707031250000000	0.721354166666667	0.726562500000000
4721	0.488281250000000	0.707031250000000	0.721354166666667	0.726562500000000
4731	0.488281250000000	0.707031250000000	0.721354166666667	0.726562500000000
4741	0.489583333333333	0.707031250000000	0.721354166666667	0.726562500000000
4751	0.489583333333333	0.707031250000000	0.721354166666667	0.726562500000000
4761	0.488281250000000	0.707031250000000	0.721354166666667	0.726562500000000
4771	0.489583333333333	0.707031250000000	0.721354166666667	0.726562500000000
4781	0.489583333333333	0.707031250000000	0.721354166666667	0.726562500000000
4791	0.488281250000000	0.707031250000000	0.721354166666667	0.726562500000000
4801	0.489583333333333	0.707031250000000	0.721354166666667	0.726562500000000
4811	0.489583333333333	0.707031250000000	0.721354166666667	0.726562500000000
4821	0.488281250000000	0.707031250000000	0.721354166666667	0.726562500000000
4831	0.489583333333333	0.707031250000000	0.721354166666667	0.726562500000000
4841	0.488281250000000	0.707031250000000	0.721354166666667	0.726562500000000
4851	0.489583333333333	0.707031250000000	0.721354166666667	0.726562500000000
4861	0.488281250000000	0.707031250000000	0.721354166666667	0.726562500000000
4871	0.489583333333333	0.708333333333333	0.721354166666667	0.726562500000000
4881	0.488281250000000	0.708333333333333	0.721354166666667	0.726562500000000
4891	0.489583333333333	0.709635416666667	0.721354166666667	0.726562500000000
4901	0.489583333333333	0.709635416666667	0.721354166666667	0.726562500000000
4911	0.489583333333333	0.709635416666667	0.721354166666667	0.726562500000000
4921	0.489583333333333	0.709635416666667	0.721354166666667	0.726562500000000
4931	0.489583333333333	0.709635416666667	0.721354166666667	0.726562500000000
4941	0.489583333333333	0.709635416666667	0.721354166666667	0.726562500000000
4951	0.489583333333333	0.709635416666667	0.721354166666667	0.726562500000000
4961	0.489583333333333	0.709635416666667	0.721354166666667	0.726562500000000
4971	0.489583333333333	0.709635416666667	0.721354166666667	0.726562500000000
4981	0.489583333333333	0.709635416666667	0.721354166666667	0.726562500000000
4991	0.489583333333333	0.709635416666667	0.722656250000000	0.726562500000000
5001	0.489583333333333	0.709635416666667	0.722656250000000	0.726562500000000
5011	0.489583333333333	0.709635416666667	0.722656250000000	0.726562500000000
5021	0.489583333333333	0.709635416666667	0.722656250000000	0.726562500000000
5031	0.489583333333333	0.709635416666667	0.722656250000000	0.726562500000000
5041	0.489583333333333	0.709635416666667	0.722656250000000	0.726562500000000
5051	0.489583333333333	0.709635416666667	0.722656250000000	0.726562500000000
5061	0.489583333333333	0.709635416666667	0.722656250000000	0.726562500000000
5071	0.489583333333333	0.709635416666667	0.722656250000000	0.726562500000000
5081	0.489583333333333	0.709635416666667	0.722656250000000	0.726562500000000
5091	0.488281250000000	0.709635416666667	0.722656250000000	0.727864583333333
5101	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5111	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5121	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5131	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5141	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5151	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5161	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5171	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5181	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5191	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5201	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5211	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5221	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5231	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5241	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5251	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5261	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5271	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5281	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5291	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5301	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5311	0.489583333333333	0.710937500000000	0.722656250000000	0.727864583333333
5321	0.489583333333333	0.710937500000000	0.722656250000000	0.727864583333333
5331	0.489583333333333	0.710937500000000	0.722656250000000	0.727864583333333
5341	0.489583333333333	0.710937500000000	0.722656250000000	0.727864583333333
5351	0.489583333333333	0.710937500000000	0.722656250000000	0.727864583333333
5361	0.489583333333333	0.710937500000000	0.722656250000000	0.727864583333333
5371	0.489583333333333	0.710937500000000	0.722656250000000	0.727864583333333
5381	0.489583333333333	0.710937500000000	0.722656250000000	0.727864583333333
5391	0.489583333333333	0.710937500000000	0.722656250000000	0.727864583333333
5401	0.489583333333333	0.710937500000000	0.722656250000000	0.727864583333333
5411	0.489583333333333	0.710937500000000	0.722656250000000	0.727864583333333
5421	0.489583333333333	0.710937500000000	0.722656250000000	0.727864583333333
5431	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5441	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5451	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5461	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5471	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5481	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5491	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5501	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5511	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5521	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5531	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5541	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5551	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5561	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5571	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5581	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5591	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5601	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5611	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5621	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5631	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5641	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5651	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5661	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5671	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5681	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5691	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5701	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5711	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5721	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5731	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5741	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5751	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5761	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5771	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5781	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5791	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5801	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5811	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5821	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5831	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5841	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5851	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5861	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5871	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5881	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5891	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5901	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5911	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5921	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5931	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5941	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5951	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5961	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5971	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5981	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5991	0.489583333333333	0.712239583333333	0.722656250000000	0.730468750000000
6001	0.489583333333333	0.712239583333333	0.722656250000000	0.730468750000000
6011	0.489583333333333	0.712239583333333	0.722656250000000	0.730468750000000
6021	0.489583333333333	0.712239583333333	0.722656250000000	0.730468750000000
6031	0.489583333333333	0.712239583333333	0.722656250000000	0.730468750000000
6041	0.489583333333333	0.712239583333333	0.722656250000000	0.730468750000000
6051	0.489583333333333	0.712239583333333	0.722656250000000	0.730468750000000
6061	0.489583333333333	0.712239583333333	0.722656250000000	0.730468750000000
6071	0.489583333333333	0.712239583333333	0.722656250000000	0.730468750000000
6081	0.489583333333333	0.712239583333333	0.722656250000000	0.730468750000000
6091	0.489583333333333	0.712239583333333	0.722656250000000	0.730468750000000
6101	0.489583333333333	0.712239583333333	0.722656250000000	0.730468750000000
6111	0.489583333333333	0.712239583333333	0.722656250000000	0.730468750000000
6121	0.489583333333333	0.712239583333333	0.722656250000000	0.730468750000000
6131	0.489583333333333	0.712239583333333	0.722656250000000	0.730468750000000
6141	0.489583333333333	0.713541666666667	0.722656250000000	0.730468750000000
6151	0.489583333333333	0.713541666666667	0.722656250000000	0.730468750000000
6161	0.489583333333333	0.713541666666667	0.722656250000000	0.730468750000000
6171	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6181	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6191	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6201	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6211	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6221	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6231	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6241	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6251	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6261	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6271	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6281	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6291	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6301	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6311	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6321	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6331	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6341	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6351	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6361	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6371	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6381	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6391	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6401	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6411	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6421	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6431	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6441	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6451	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6461	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6471	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6481	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6491	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6501	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6511	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6521	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6531	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6541	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6551	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6561	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6571	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6581	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6591	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6601	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6611	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6621	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6631	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6641	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6651	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6661	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6671	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6681	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6691	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6701	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6711	0.490885416666667	0.716145833333333	0.723958333333333	0.730468750000000
6721	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6731	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6741	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6751	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6761	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6771	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6781	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6791	0.490885416666667	0.716145833333333	0.723958333333333	0.730468750000000
6801	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6811	0.490885416666667	0.716145833333333	0.723958333333333	0.730468750000000
6821	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6831	0.490885416666667	0.716145833333333	0.723958333333333	0.730468750000000
6841	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6851	0.489583333333333	0.717447916666667	0.723958333333333	0.730468750000000
6861	0.489583333333333	0.717447916666667	0.723958333333333	0.730468750000000
6871	0.489583333333333	0.717447916666667	0.723958333333333	0.730468750000000
6881	0.490885416666667	0.717447916666667	0.723958333333333	0.730468750000000
6891	0.489583333333333	0.717447916666667	0.723958333333333	0.730468750000000
6901	0.489583333333333	0.717447916666667	0.725260416666667	0.730468750000000
6911	0.489583333333333	0.717447916666667	0.725260416666667	0.730468750000000
6921	0.489583333333333	0.717447916666667	0.725260416666667	0.730468750000000
6931	0.489583333333333	0.717447916666667	0.725260416666667	0.730468750000000
6941	0.490885416666667	0.717447916666667	0.725260416666667	0.730468750000000
6951	0.489583333333333	0.718750000000000	0.725260416666667	0.730468750000000
6961	0.489583333333333	0.718750000000000	0.725260416666667	0.730468750000000
6971	0.490885416666667	0.718750000000000	0.725260416666667	0.730468750000000
6981	0.490885416666667	0.718750000000000	0.725260416666667	0.730468750000000
6991	0.489583333333333	0.718750000000000	0.725260416666667	0.730468750000000
7001	0.489583333333333	0.718750000000000	0.725260416666667	0.730468750000000
7011	0.489583333333333	0.718750000000000	0.725260416666667	0.730468750000000
7021	0.489583333333333	0.718750000000000	0.725260416666667	0.730468750000000
7031	0.489583333333333	0.718750000000000	0.725260416666667	0.730468750000000
7041	0.490885416666667	0.718750000000000	0.725260416666667	0.730468750000000
7051	0.489583333333333	0.718750000000000	0.725260416666667	0.730468750000000
7061	0.489583333333333	0.718750000000000	0.725260416666667	0.730468750000000
7071	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7081	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7091	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7101	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7111	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7121	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7131	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7141	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7151	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7161	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7171	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7181	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7191	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7201	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7211	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7221	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7231	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7241	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7251	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7261	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7271	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7281	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7291	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7301	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7311	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7321	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7331	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7341	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7351	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7361	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7371	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7381	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7391	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7401	0.492187500000000	0.720052083333333	0.725260416666667	0.730468750000000
7411	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7421	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7431	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7441	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7451	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7461	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7471	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7481	0.490885416666667	0.721354166666667	0.725260416666667	0.730468750000000
7491	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7501	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7511	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7521	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7531	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7541	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7551	0.490885416666667	0.721354166666667	0.725260416666667	0.730468750000000
7561	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7571	0.492187500000000	0.721354166666667	0.725260416666667	0.730468750000000
7581	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7591	0.490885416666667	0.721354166666667	0.725260416666667	0.730468750000000
7601	0.492187500000000	0.721354166666667	0.725260416666667	0.730468750000000
7611	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7621	0.490885416666667	0.721354166666667	0.725260416666667	0.730468750000000
7631	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7641	0.490885416666667	0.721354166666667	0.725260416666667	0.730468750000000
7651	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7661	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7671	0.490885416666667	0.721354166666667	0.725260416666667	0.730468750000000
7681	0.490885416666667	0.721354166666667	0.725260416666667	0.730468750000000
7691	0.490885416666667	0.721354166666667	0.725260416666667	0.730468750000000
7701	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7711	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7721	0.488281250000000	0.721354166666667	0.725260416666667	0.730468750000000
7731	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7741	0.490885416666667	0.721354166666667	0.725260416666667	0.730468750000000
7751	0.490885416666667	0.721354166666667	0.725260416666667	0.730468750000000
7761	0.492187500000000	0.721354166666667	0.725260416666667	0.730468750000000
7771	0.490885416666667	0.721354166666667	0.725260416666667	0.730468750000000
7781	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7791	0.490885416666667	0.721354166666667	0.725260416666667	0.730468750000000
7801	0.490885416666667	0.721354166666667	0.725260416666667	0.730468750000000
7811	0.490885416666667	0.722656250000000	0.725260416666667	0.730468750000000
7821	0.490885416666667	0.722656250000000	0.725260416666667	0.730468750000000
7831	0.490885416666667	0.722656250000000	0.725260416666667	0.731770833333333
7841	0.490885416666667	0.722656250000000	0.725260416666667	0.731770833333333
7851	0.490885416666667	0.722656250000000	0.725260416666667	0.731770833333333
7861	0.490885416666667	0.722656250000000	0.725260416666667	0.731770833333333
7871	0.490885416666667	0.722656250000000	0.725260416666667	0.731770833333333
7881	0.489583333333333	0.722656250000000	0.725260416666667	0.731770833333333
7891	0.489583333333333	0.722656250000000	0.725260416666667	0.731770833333333
7901	0.490885416666667	0.722656250000000	0.725260416666667	0.731770833333333
7911	0.490885416666667	0.722656250000000	0.725260416666667	0.731770833333333
7921	0.490885416666667	0.722656250000000	0.725260416666667	0.731770833333333
7931	0.490885416666667	0.722656250000000	0.725260416666667	0.731770833333333
7941	0.490885416666667	0.722656250000000	0.725260416666667	0.731770833333333
7951	0.489583333333333	0.722656250000000	0.725260416666667	0.731770833333333
7961	0.490885416666667	0.722656250000000	0.725260416666667	0.731770833333333
7971	0.490885416666667	0.722656250000000	0.725260416666667	0.731770833333333
7981	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
7991	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8001	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8011	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8021	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8031	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8041	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8051	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8061	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8071	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8081	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8091	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8101	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8111	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8121	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8131	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8141	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8151	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8161	0.490885416666667	0.723958333333333	0.725260416666667	0.733072916666667
8171	0.490885416666667	0.723958333333333	0.725260416666667	0.733072916666667
8181	0.490885416666667	0.723958333333333	0.726562500000000	0.733072916666667
8191	0.490885416666667	0.723958333333333	0.726562500000000	0.733072916666667
8201	0.490885416666667	0.725260416666667	0.726562500000000	0.733072916666667
8211	0.490885416666667	0.725260416666667	0.726562500000000	0.733072916666667
8221	0.490885416666667	0.725260416666667	0.726562500000000	0.733072916666667
8231	0.490885416666667	0.725260416666667	0.726562500000000	0.733072916666667
8241	0.489583333333333	0.725260416666667	0.726562500000000	0.733072916666667
8251	0.490885416666667	0.725260416666667	0.726562500000000	0.733072916666667
8261	0.490885416666667	0.725260416666667	0.726562500000000	0.733072916666667
8271	0.489583333333333	0.725260416666667	0.726562500000000	0.733072916666667
8281	0.489583333333333	0.725260416666667	0.726562500000000	0.733072916666667
8291	0.488281250000000	0.725260416666667	0.726562500000000	0.733072916666667
8301	0.490885416666667	0.725260416666667	0.726562500000000	0.733072916666667
8311	0.490885416666667	0.725260416666667	0.726562500000000	0.733072916666667
8321	0.489583333333333	0.725260416666667	0.726562500000000	0.733072916666667
8331	0.490885416666667	0.725260416666667	0.726562500000000	0.733072916666667
8341	0.490885416666667	0.725260416666667	0.726562500000000	0.733072916666667
8351	0.489583333333333	0.725260416666667	0.726562500000000	0.733072916666667
8361	0.489583333333333	0.725260416666667	0.726562500000000	0.733072916666667
8371	0.490885416666667	0.725260416666667	0.726562500000000	0.733072916666667
8381	0.489583333333333	0.725260416666667	0.726562500000000	0.733072916666667
8391	0.489583333333333	0.725260416666667	0.726562500000000	0.733072916666667
8401	0.489583333333333	0.725260416666667	0.726562500000000	0.733072916666667
8411	0.489583333333333	0.725260416666667	0.726562500000000	0.733072916666667
8421	0.489583333333333	0.725260416666667	0.726562500000000	0.733072916666667
8431	0.489583333333333	0.725260416666667	0.726562500000000	0.733072916666667
8441	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8451	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8461	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8471	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8481	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8491	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8501	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8511	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8521	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8531	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8541	0.490885416666667	0.726562500000000	0.726562500000000	0.733072916666667
8551	0.490885416666667	0.726562500000000	0.726562500000000	0.733072916666667
8561	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8571	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8581	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8591	0.490885416666667	0.726562500000000	0.726562500000000	0.733072916666667
8601	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8611	0.490885416666667	0.726562500000000	0.726562500000000	0.733072916666667
8621	0.490885416666667	0.726562500000000	0.726562500000000	0.733072916666667
8631	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8641	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8651	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8661	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8671	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8681	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8691	0.490885416666667	0.726562500000000	0.727864583333333	0.733072916666667
8701	0.490885416666667	0.726562500000000	0.727864583333333	0.733072916666667
8711	0.490885416666667	0.726562500000000	0.727864583333333	0.733072916666667
8721	0.489583333333333	0.726562500000000	0.727864583333333	0.733072916666667
8731	0.489583333333333	0.726562500000000	0.727864583333333	0.733072916666667
8741	0.490885416666667	0.726562500000000	0.727864583333333	0.733072916666667
8751	0.489583333333333	0.727864583333333	0.727864583333333	0.733072916666667
8761	0.489583333333333	0.727864583333333	0.727864583333333	0.733072916666667
8771	0.489583333333333	0.727864583333333	0.727864583333333	0.733072916666667
8781	0.489583333333333	0.727864583333333	0.727864583333333	0.733072916666667
8791	0.489583333333333	0.727864583333333	0.727864583333333	0.733072916666667
8801	0.489583333333333	0.727864583333333	0.727864583333333	0.733072916666667
8811	0.489583333333333	0.727864583333333	0.727864583333333	0.733072916666667
8821	0.489583333333333	0.727864583333333	0.729166666666667	0.733072916666667
8831	0.489583333333333	0.727864583333333	0.729166666666667	0.733072916666667
8841	0.489583333333333	0.727864583333333	0.729166666666667	0.733072916666667
8851	0.490885416666667	0.727864583333333	0.730468750000000	0.733072916666667
8861	0.489583333333333	0.727864583333333	0.730468750000000	0.733072916666667
8871	0.490885416666667	0.727864583333333	0.730468750000000	0.733072916666667
8881	0.490885416666667	0.727864583333333	0.730468750000000	0.733072916666667
8891	0.490885416666667	0.727864583333333	0.730468750000000	0.733072916666667
8901	0.492187500000000	0.727864583333333	0.730468750000000	0.733072916666667
8911	0.490885416666667	0.727864583333333	0.730468750000000	0.733072916666667
8921	0.490885416666667	0.727864583333333	0.730468750000000	0.733072916666667
8931	0.489583333333333	0.727864583333333	0.730468750000000	0.733072916666667
8941	0.489583333333333	0.727864583333333	0.730468750000000	0.733072916666667
8951	0.489583333333333	0.727864583333333	0.730468750000000	0.733072916666667
8961	0.489583333333333	0.727864583333333	0.730468750000000	0.733072916666667
8971	0.490885416666667	0.727864583333333	0.730468750000000	0.733072916666667
8981	0.490885416666667	0.727864583333333	0.730468750000000	0.733072916666667
8991	0.489583333333333	0.727864583333333	0.730468750000000	0.733072916666667
9001	0.489583333333333	0.727864583333333	0.730468750000000	0.733072916666667
9011	0.489583333333333	0.727864583333333	0.730468750000000	0.733072916666667
9021	0.490885416666667	0.727864583333333	0.730468750000000	0.733072916666667
9031	0.489583333333333	0.727864583333333	0.730468750000000	0.733072916666667
9041	0.489583333333333	0.727864583333333	0.730468750000000	0.733072916666667
9051	0.490885416666667	0.727864583333333	0.730468750000000	0.733072916666667
9061	0.489583333333333	0.727864583333333	0.730468750000000	0.733072916666667
9071	0.489583333333333	0.727864583333333	0.730468750000000	0.733072916666667
9081	0.489583333333333	0.727864583333333	0.730468750000000	0.733072916666667
9091	0.489583333333333	0.727864583333333	0.730468750000000	0.733072916666667
9101	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9111	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9121	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9131	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9141	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9151	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9161	0.490885416666667	0.727864583333333	0.730468750000000	0.734375000000000
9171	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9181	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9191	0.490885416666667	0.727864583333333	0.730468750000000	0.734375000000000
9201	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9211	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9221	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9231	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9241	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9251	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9261	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9271	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9281	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9291	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9301	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9311	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9321	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9331	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9341	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9351	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9361	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9371	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9381	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9391	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9401	0.490885416666667	0.727864583333333	0.731770833333333	0.734375000000000
9411	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9421	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9431	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9441	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9451	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9461	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9471	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9481	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9491	0.490885416666667	0.727864583333333	0.731770833333333	0.734375000000000
9501	0.489583333333333	0.727864583333333	0.733072916666667	0.734375000000000
9511	0.489583333333333	0.727864583333333	0.733072916666667	0.734375000000000
9521	0.489583333333333	0.727864583333333	0.733072916666667	0.734375000000000
9531	0.489583333333333	0.727864583333333	0.733072916666667	0.734375000000000
9541	0.490885416666667	0.727864583333333	0.733072916666667	0.734375000000000
9551	0.489583333333333	0.727864583333333	0.733072916666667	0.734375000000000
9561	0.489583333333333	0.727864583333333	0.733072916666667	0.735677083333333
9571	0.489583333333333	0.727864583333333	0.733072916666667	0.735677083333333
9581	0.489583333333333	0.727864583333333	0.733072916666667	0.735677083333333
9591	0.489583333333333	0.727864583333333	0.733072916666667	0.735677083333333
9601	0.489583333333333	0.727864583333333	0.733072916666667	0.735677083333333
9611	0.489583333333333	0.727864583333333	0.733072916666667	0.735677083333333
9621	0.489583333333333	0.729166666666667	0.733072916666667	0.735677083333333
9631	0.489583333333333	0.730468750000000	0.733072916666667	0.735677083333333
9641	0.489583333333333	0.730468750000000	0.733072916666667	0.735677083333333
9651	0.489583333333333	0.730468750000000	0.733072916666667	0.735677083333333
9661	0.489583333333333	0.730468750000000	0.733072916666667	0.735677083333333
9671	0.489583333333333	0.730468750000000	0.733072916666667	0.735677083333333
9681	0.489583333333333	0.730468750000000	0.733072916666667	0.735677083333333
9691	0.490885416666667	0.730468750000000	0.733072916666667	0.735677083333333
9701	0.490885416666667	0.730468750000000	0.733072916666667	0.736979166666667
9711	0.489583333333333	0.730468750000000	0.733072916666667	0.736979166666667
9721	0.489583333333333	0.730468750000000	0.733072916666667	0.736979166666667
9731	0.489583333333333	0.730468750000000	0.733072916666667	0.736979166666667
9741	0.489583333333333	0.730468750000000	0.733072916666667	0.736979166666667
9751	0.489583333333333	0.730468750000000	0.733072916666667	0.736979166666667
9761	0.489583333333333	0.730468750000000	0.733072916666667	0.736979166666667
9771	0.489583333333333	0.730468750000000	0.733072916666667	0.736979166666667
9781	0.489583333333333	0.730468750000000	0.733072916666667	0.736979166666667
9791	0.489583333333333	0.730468750000000	0.733072916666667	0.736979166666667
9801	0.489583333333333	0.730468750000000	0.733072916666667	0.736979166666667
9811	0.489583333333333	0.730468750000000	0.734375000000000	0.736979166666667
9821	0.489583333333333	0.730468750000000	0.734375000000000	0.736979166666667
9831	0.489583333333333	0.730468750000000	0.734375000000000	0.736979166666667
9841	0.489583333333333	0.730468750000000	0.734375000000000	0.736979166666667
9851	0.489583333333333	0.730468750000000	0.734375000000000	0.736979166666667
9861	0.489583333333333	0.730468750000000	0.734375000000000	0.736979166666667
9871	0.490885416666667	0.730468750000000	0.734375000000000	0.736979166666667
9881	0.489583333333333	0.730468750000000	0.734375000000000	0.736979166666667
9891	0.490885416666667	0.730468750000000	0.734375000000000	0.736979166666667
9901	0.489583333333333	0.730468750000000	0.734375000000000	0.736979166666667
9911	0.489583333333333	0.730468750000000	0.734375000000000	0.736979166666667
9921	0.490885416666667	0.730468750000000	0.734375000000000	0.736979166666667
9931	0.489583333333333	0.730468750000000	0.734375000000000	0.736979166666667
9941	0.490885416666667	0.730468750000000	0.734375000000000	0.736979166666667
9951	0.489583333333333	0.730468750000000	0.734375000000000	0.736979166666667
9961	0.490885416666667	0.730468750000000	0.734375000000000	0.736979166666667
9971	0.489583333333333	0.730468750000000	0.734375000000000	0.736979166666667
9981	0.489583333333333	0.730468750000000	0.734375000000000	0.736979166666667
9991	0.489583333333333	0.730468750000000	0.734375000000000	0.736979166666667

==> NewPics/DecayTargetCompareExplicitImplicit.txt <==
t	targFAOL	targIAOL	targMEAOL
1	0.000906222395142465	0.000718409834316150	0.000567746756550655
2	0.000770556173320467	0.000610131374469955	0.000521529866805946
3	0.000717678426443435	0.000558597953974695	0.000505584251006458
4	0.000688849603592052	0.000528761762632704	0.000497635253135790
5	0.000670650011712843	0.000511758486487076	0.000493933706690187
6	0.000662528217204758	0.000504666255303742	0.000489179271608446
7	0.000658919960683698	0.000501353711149545	0.000487228122862288
8	0.000655004201461828	0.000498362731974880	0.000486007716279325
9	0.000651566356948991	0.000496237923969725	0.000484503955845554
10	0.000650338364413050	0.000494603179039957	0.000483359207374012
11	0.000647632446831632	0.000493542907034439	0.000482014094475167
12	0.000644056838597297	0.000492126168673925	0.000480796482988827
13	0.000642593312161840	0.000490855201197279	0.000480044631768368
14	0.000640799076160047	0.000489651545958387	0.000479690184748291
15	0.000637108185267548	0.000488582217815608	0.000479289812306722
16	0.000634116073783807	0.000488329584822636	0.000479398432647940
17	0.000630753757694255	0.000487081533869398	0.000478181111768316
18	0.000629307551615458	0.000486155131796601	0.000478016574963818
19	0.000627458222915092	0.000485732772893519	0.000477489193769115
20	0.000625172302086702	0.000485684531344182	0.000477334500972925
21	0.000622033186467266	0.000485249918419968	0.000476521989337436
22	0.000621524251080362	0.000484995129489971	0.000476703546658961
23	0.000620619061958144	0.000484632161412374	0.000477339405603411
24	0.000618842952111384	0.000484340338583512	0.000477096212514838
25	0.000617926124663852	0.000483952536506225	0.000477252249319362
26	0.000617185580220881	0.000483357032544477	0.000476241521328768
27	0.000616055139409773	0.000482203724067766	0.000476869527216346
28	0.000615172332593076	0.000482019889726967	0.000476499052120334
29	0.000614495672535523	0.000481338667243274	0.000476921093213277
30	0.000611268928052459	0.000480771297077430	0.000476491792108050
31	0.000609791334693190	0.000480647486535838	0.000475624801969240
32	0.000605786056641129	0.000480450173499894	0.000476205844127657
33	0.000604779362836867	0.000479891110110063	0.000475850666498918
34	0.000603592222811661	0.000480060799700164	0.000475876428634406
35	0.000602808220786171	0.000479995691349294	0.000475888003518633
36	0.000602149243772952	0.000479805076392376	0.000475466382817938
37	0.000601259425937413	0.000479395356844510	0.000476120071293794
38	0.000600389784416386	0.000478811091237262	0.000476351156336760
39	0.000599966461910139	0.000478598696227486	0.000476427038352155
40	0.000599515571167535	0.000478551322917349	0.000476214181824664
41	0.000599063200006837	0.000478447597477366	0.000475345389148813
42	0.000598576163289476	0.000478314212223369	0.000474516753604069
43	0.000597537651543169	0.000478221213368210	0.000475039739829651
44	0.000596426792629114	0.000477829186917497	0.000474599339242700
45	0.000595658109355551	0.000477924865403309	0.000474539616916243
46	0.000594961370571053	0.000477907210705008	0.000474606177660331
47	0.000593796309819895	0.000477526117164829	0.000474422595706721
48	0.000593105051963752	0.000477643315294200	0.000474046013615394
49	0.000592506192769162	0.000477871570014195	0.000473828088453144
50	0.000591401634396212	0.000477501905595809	0.000474205684916277
51	0.000590882876061097	0.000477168761527497	0.000473814343896960
52	0.000589840258934216	0.000476921464593158	0.000474346326243272
53	0.000589001916086214	0.000476808906464368	0.000473695737375430
54	0.000588098810196552	0.000477061757558026	0.000474080488770415
55	0.000587545128564149	0.000476916672921540	0.000474379901416443
56	0.000585882351563743	0.000476906581864130	0.000475033375146733
57	0.000584193841554362	0.000477080213748421	0.000474726344677861
58	0.000583888265040549	0.000477127414804912	0.000473882605397484
59	0.000582804949918358	0.000477009375583676	0.000474850321942432
60	0.000581434140355758	0.000476522773482839	0.000474885404828390
61	0.000580999311201585	0.000476536847263005	0.000474749803084466
62	0.000579908697306071	0.000476285121578816	0.000475227168910276
63	0.000579911228332741	0.000476289253807049	0.000475059544543475
64	0.000579527267894322	0.000476338086880027	0.000474598483929385
65	0.000579357006110433	0.000475967953125682	0.000474102807466549
66	0.000577907513909203	0.000476296444801391	0.000474292000491334
67	0.000577725776961326	0.000475942277474466	0.000473721287341494
68	0.000577215673181173	0.000475959803349418	0.000473328740570944
69	0.000576685647087493	0.000475609109156876	0.000473891504495891
70	0.000575852585096805	0.000475597733549229	0.000474219113762573
71	0.000575480206363473	0.000475595473523162	0.000473971295161240
72	0.000574709119411127	0.000475547282005220	0.000474008540308915
73	0.000574340936270111	0.000475471752021588	0.000474427671220789
74	0.000573925290666537	0.000475625249348829	0.000474718590182115
75	0.000573663025168822	0.000475725293987927	0.000474730201717357
76	0.000573481841627950	0.000475611701700274	0.000474578895487310
77	0.000572956815192516	0.000475610953386054	0.000474709760854295
78	0.000572627426500224	0.000475232415289062	0.000474178255248444
79	0.000572190552958774	0.000474811852339873	0.000474590233357589
80	0.000571690134698584	0.000474931597959315	0.000474230405416841
81	0.000570632160578887	0.000475138605997597	0.000473855202757481
82	0.000569528479113561	0.000475100454507633	0.000473604795420883
83	0.000569199120498557	0.000475386724183320	0.000473827733454087
84	0.000568790457018779	0.000475104381745823	0.000473624346985862
85	0.000568583154341750	0.000475318405138166	0.000473947670155961
86	0.000568538678793121	0.000475008096834791	0.000474456868859729
87	0.000568342016250172	0.000474928762644921	0.000473883439256487
88	0.000568136994497375	0.000474879469972813	0.000473899731730515
89	0.000567896112503466	0.000475081472962780	0.000473869989850164
90	0.000567550959888735	0.000475233353602984	0.000473589086845207
91	0.000567295406329052	0.000475199743104863	0.000473640844248585
92	0.000566989861055887	0.000475167017152094	0.000474636990343185
93	0.000566726489629824	0.000475056564476879	0.000475002347478069
94	0.000566463118057964	0.000475110826878506	0.000474619368984538
95	0.000566163547158803	0.000475124557991428	0.000474429661166511
96	0.000565601078369533	0.000475307003654621	0.000474891921593756
97	0.000565330425995972	0.000475119770416320	0.000474824601028499
98	0.000564717893273224	0.000475363620726639	0.000474914472698109
99	0.000564462778177193	0.000475418448464906	0.000475045417447574
100	0.000563767073794507	0.000475667488122861	0.000474485068301974

==> NewPics/DecayTargetSheppLoganSquare.txt <==
t	targSAOL	targFAOL	targIAOL	targMEAOL
1	0.00950410744490698	0.00946469961050110	0.00713576640506206	0.00609833021118945
2	0.00828879844640354	0.00818011732309901	0.00611019551566651	0.00536390755523901
3	0.00770383223177551	0.00757537315733692	0.00564542190793199	0.00510467805134802
4	0.00737738745746471	0.00725667845361867	0.00539922508098540	0.00499975229651312
5	0.00720145273088166	0.00707137000227947	0.00524189225343995	0.00493518089854688
6	0.00710722631864950	0.00693504206969596	0.00513496470138720	0.00489646982293373
7	0.00704125330199022	0.00685933076283508	0.00506999008761891	0.00487560310782636
8	0.00698709808253089	0.00678568539383795	0.00501981829851724	0.00486032186258683
9	0.00692198239750674	0.00673227712292185	0.00498402026809944	0.00484728802706307
10	0.00688128867714276	0.00666254753473143	0.00495887259151023	0.00483683588496865
11	0.00684415280305141	0.00661256078011560	0.00493359655727142	0.00482946400047987
12	0.00680986097904382	0.00657586574422861	0.00491231146490952	0.00482212019102402
13	0.00678926560781858	0.00654054557708403	0.00489735675089859	0.00481507593217726
14	0.00675778913764559	0.00650661494135408	0.00488672150458773	0.00481030402793449
15	0.00673412944372490	0.00647070391969250	0.00487802868383285	0.00480355529496792
16	0.00670654300561124	0.00643993474815641	0.00487113749277629	0.00480140541015348
17	0.00667000373229469	0.00641386136681825	0.00486319866607996	0.00479558449639666
18	0.00664679561307655	0.00639437035366685	0.00485504208126478	0.00479224728573856
19	0.00662342647292528	0.00636893769622611	0.00484985670111254	0.00478926134546936
20	0.00660446425211999	0.00634148608713623	0.00484346561305054	0.00478844162287488
21	0.00657829693640001	0.00631101119490480	0.00483766774319164	0.00478371531846889
22	0.00655893052501332	0.00629186849757202	0.00483106278026948	0.00478254274306033
23	0.00653975511360387	0.00627187111229660	0.00482651778896633	0.00478074359847133
24	0.00652313084910655	0.00624158279886607	0.00482225562607373	0.00478127866005622
25	0.00650922913278483	0.00621653367987039	0.00481950667121469	0.00477902207516781
26	0.00649363079104712	0.00619611876248429	0.00481568802369523	0.00477689047142035
27	0.00647626002648233	0.00618174455600025	0.00481185089527178	0.00477558473627290
28	0.00646235434658609	0.00616626141481887	0.00480919231785526	0.00477411155546744
29	0.00644595681428276	0.00614665471720324	0.00480637158324592	0.00477407535358994
30	0.00643263733174932	0.00612689867180098	0.00480480197545335	0.00476982637378089
31	0.00641636450419628	0.00611159301658898	0.00480214378748777	0.00476876981310017
32	0.00639636575092414	0.00609896038419185	0.00479982692280297	0.00477009566052123
33	0.00638770469343234	0.00608134009123262	0.00479599936688554	0.00477098084420225
34	0.00637580702592241	0.00606104965512720	0.00479409703692714	0.00476998635544795
35	0.00636313725861425	0.00604638638456704	0.00479264664864966	0.00476803805685790
36	0.00635060796557445	0.00603137150146225	0.00479022823071349	0.00476783324881764
37	0.00633845845924543	0.00601907278001001	0.00478891944650466	0.00476957382740891
38	0.00632925155350816	0.00600747943288312	0.00478725093880980	0.00476937261847116
39	0.00632071957268103	0.00599104645546522	0.00478498538528754	0.00476682966879181
40	0.00630735501941800	0.00597991647339813	0.00478408311203525	0.00476538704866414
41	0.00629559137474347	0.00597045197508267	0.00478358391693519	0.00476610111419339
42	0.00628687794426442	0.00595871978429046	0.00478241399868163	0.00476648532055305
43	0.00627278283566845	0.00595029156757326	0.00478129088411463	0.00476599665077978
44	0.00626462009047638	0.00593962425157891	0.00477944340730159	0.00476419564247789
45	0.00625228115739615	0.00593136571754920	0.00477771046994290	0.00476344170677069
46	0.00624630811657993	0.00592345480655563	0.00477617516698932	0.00476219793583010
47	0.00623803387929904	0.00590968377628454	0.00477471843655332	0.00476279662320526
48	0.00623041259577894	0.00590072925676814	0.00477439776186496	0.00476377482885386
49	0.00622157831376602	0.00588890393372989	0.00477439643030426	0.00476269239587504
50	0.00621261945396046	0.00587620048469987	0.00477291046592449	0.00476095992206982
51	0.00620260113800028	0.00586844327464229	0.00477108074584823	0.00476218079359020
52	0.00619782014095882	0.00585810185975656	0.00477037991322537	0.00476158731903747
53	0.00618933617151305	0.00585077013778465	0.00476895759827772	0.00476380998816055
54	0.00618121189061407	0.00584443947055695	0.00476862569685807	0.00476445667245236
55	0.00617468373190094	0.00583867605323015	0.00476846719076671	0.00476395200968566
56	0.00616785797285508	0.00582868985649719	0.00476658303822659	0.00476382743643676
57	0.00615921654479563	0.00581939509879821	0.00476649141596659	0.00476120448918423
58	0.00615231961429103	0.00581386293680430	0.00476507796328596	0.00476101835716105
59	0.00614616620944711	0.00580572529021057	0.00476382154376656	0.00476341888451840
60	0.00614065393106130	0.00579974792472396	0.00476348750162726	0.00476166482074857
61	0.00613021982902704	0.00579259650896098	0.00476291247125596	0.00476200630839894
62	0.00612682755211372	0.00578444623451961	0.00476156033565340	0.00476089312220230
63	0.00612126167268202	0.00577889419930570	0.00476229142566252	0.00476156627356175
64	0.00611454837952156	0.00577227482383668	0.00476232112272080	0.00476055858882693
65	0.00610786471079024	0.00576664787806203	0.00476165122842702	0.00476311649656626
66	0.00610124571340231	0.00576191577591474	0.00476157282954422	0.00476321576237802
67	0.00609734593123204	0.00575775946712661	0.00476034459707561	0.00475928683651618
68	0.00609363996213607	0.00575262077597352	0.00476028599647204	0.00476015280694238
69	0.00608639107463205	0.00574676410453258	0.00476041379162142	0.00476191806179382
70	0.00608193087079375	0.00574086027685060	0.00476139280937017	0.00476130369647319
71	0.00607334195750512	0.00573658893675348	0.00475963560701494	0.00476212474995937
72	0.00606809284729626	0.00572950797721266	0.00475989742828029	0.00476352201939481
73	0.00606284409641462	0.00572554099855696	0.00476000624312152	0.00476325703057844
74	0.00605883201775778	0.00572099400359908	0.00475931665832005	0.00476174999218715
75	0.00605320281382119	0.00571640556160142	0.00475902628680194	0.00476213483390039
76	0.00604692468805837	0.00571325945037751	0.00475871565181647	0.00476141549503486
77	0.00604482722231498	0.00570970330635205	0.00475940850314940	0.00476294266382568
78	0.00603700821226142	0.00570608677603529	0.00475840460007053	0.00476141581252247
79	0.00603360138567475	0.00570120070448827	0.00475787780395125	0.00476270706645802
80	0.00602780872868233	0.00569686651471032	0.00475762407089833	0.00476391145494217
81	0.00602423517050010	0.00569278990921405	0.00475707234234846	0.00476536841296597
82	0.00601756391249304	0.00568689136475055	0.00475613110705410	0.00476419428227108
83	0.00601600796126932	0.00568319403048181	0.00475629135279200	0.00476487330236134
84	0.00601101229469800	0.00567978275219535	0.00475472873753115	0.00476529106603210
85	0.00600820381255175	0.00567403888561150	0.00475509943140364	0.00476293182182907
86	0.00600304662056936	0.00567157269737591	0.00475359054300589	0.00476334666100388
87	0.00599901942371968	0.00566664614403651	0.00475355704335338	0.00476377126212898
88	0.00599556101195542	0.00566343667153333	0.00475377487405065	0.00476297268929051
89	0.00599027596248418	0.00565791564844735	0.00475334245001418	0.00476230554635545
90	0.00598618125262925	0.00565448090590675	0.00475350378644240	0.00475926279904836
91	0.00598397442310985	0.00565161913240993	0.00475382850460662	0.00476069320428256
92	0.00597850761488372	0.00564668620893442	0.00475455337161544	0.00476126260452963
93	0.00597419918370967	0.00564282308456107	0.00475452927441142	0.00476204805833273
94	0.00597173320674182	0.00563965398434771	0.00475397280518002	0.00476225209322654
95	0.00596829302023117	0.00563469286148174	0.00475421081664298	0.00476107407419703
96	0.00596445089700237	0.00563201451695023	0.00475333446866103	0.00476208593564821
97	0.00596193707780302	0.00562952613049674	0.00475291395212301	0.00476023454663251
98	0.00595883844314946	0.00562503359252430	0.00475284960968885	0.00476041996625570
99	0.00595612860734136	0.00562268665807814	0.00475319860935132	0.00476001859257177
100	0.00595217744571323	0.00561951919545027	0.00475311415232913	0.00476213254964064
101	0.00595054702280526	0.00561647578142833	0.00475284163491911	0.00476036398671290
102	0.00594548764336916	0.00561398752148478	0.00475291090307005	0.00476068503096114
103	0.00594228039278660	0.00561111760388797	0.00475149792608000	0.00476181478168416
104	0.00594022458530554	0.00560802074114332	0.00475165945217898	0.00476372778102244
105	0.00593702334199887	0.00560541639852632	0.00475090503836639	0.00476509956401987
106	0.00593305508345509	0.00560330862588607	0.00475022571991754	0.00476451807667640
107	0.00593046323681752	0.00559961050091738	0.00475122174174535	0.00476376334077129
108	0.00592682589853337	0.00559615566627764	0.00475127755119429	0.00476393981451002
109	0.00592569558587028	0.00559354486294524	0.00475148652766732	0.00476299399622104
110	0.00592201784114849	0.00559075767921582	0.00475063480485298	0.00476148265970990
111	0.00591918143414804	0.00558877019697058	0.00475150805044210	0.00476045627374147
112	0.00591694882819466	0.00558615511851074	0.00475049269645925	0.00476280238868877
113	0.00591147644345926	0.00558439648087413	0.00474972413194046	0.00476393553449634
114	0.00591155667747761	0.00558177463553631	0.00475040333771616	0.00476420587372851
115	0.00590722348564913	0.00557876106483748	0.00474933878070097	0.00476261135939301
116	0.00590580858862863	0.00557661753808220	0.00474920324001111	0.00476353363004281
117	0.00590275966089792	0.00557369644387423	0.00474944311694112	0.00476244668008803
118	0.00589955970343167	0.00557181898177005	0.00474924165979423	0.00476346030969071
119	0.00589724130325977	0.00556960343889079	0.00474851988381512	0.00476401133435946
120	0.00589391593936609	0.00556748104668237	0.00474876825442481	0.00476274491659710
121	0.00589195713936093	0.00556554816501824	0.00474867727888319	0.00476471574692614
122	0.00588977942046713	0.00556299897316946	0.00474914828131859	0.00476181598990157
123	0.00588717855893258	0.00555984633245377	0.00474915549442026	0.00476228404754246
124	0.00588530807118004	0.00555850111963189	0.00474987833934344	0.00476277680073096
125	0.00588227587549555	0.00555654672304418	0.00474960734836014	0.00476373759553894
126	0.00588002199339108	0.00555313078228515	0.00474897926816612	0.00476189233116293
127	0.00587760064974392	0.00555161617585905	0.00474845708601356	0.00476232249491963
128	0.00587524365049513	0.00554905724640674	0.00474831438456489	0.00476253914239336
129	0.00587314527889402	0.00554652547043056	0.00474838033616453	0.00475914949613986
130	0.00587258700655567	0.00554444387475767	0.00474892101907149	0.00475931464002706
131	0.00586930466096185	0.00554271996836558	0.00474921432650944	0.00475988964051293
132	0.00586703776242372	0.00554042583985137	0.00474924031210864	0.00476430344435581
133	0.00586544413756713	0.00553802113037706	0.00474955707820642	0.00476372592573673
134	0.00586222625791563	0.00553408604760663	0.00474995861736690	0.00476343019441142
135	0.00585953483549677	0.00553208193816569	0.00474979576538442	0.00476335526585651
136	0.00585625804669465	0.00553043943067071	0.00475038323201407	0.00476261497876607
137	0.00585478846449697	0.00552862274935508	0.00474991155427849	0.00476210362663837
138	0.00585443201039859	0.00552631272347675	0.00474960484628606	0.00476208633330575
139	0.00585078494948966	0.00552509674384874	0.00474988343823055	0.00476210766637263
140	0.00584845536075821	0.00552452608497571	0.00475028463117437	0.00476152556892419
141	0.00584587913073061	0.00552163023694639	0.00474977406844304	0.00476263822983328
142	0.00584461212098459	0.00552042169566355	0.00474983697594704	0.00476331128024253
143	0.00584183541912059	0.00551900755346299	0.00475011344537648	0.00476326368880992
144	0.00583953988279202	0.00551769480484592	0.00475068320882117	0.00476449904063148
145	0.00583814788970093	0.00551513597729659	0.00475065592653084	0.00476568003105910
146	0.00583552769714861	0.00551402136095878	0.00474942283056265	0.00476638346192941
147	0.00583423632089495	0.00551163011300104	0.00474964512841431	0.00476604080852148
148	0.00583284525005000	0.00550942002779740	0.00475011118603694	0.00476466590588575
149	0.00583029411077549	0.00550818924468922	0.00474996689474729	0.00476537348846586
150	0.00582881598053260	0.00550702338479832	0.00474885239747481	0.00476304744979963
151	0.00582801671209468	0.00550535362016982	0.00474924423001912	0.00476427837048173
152	0.00582460780489327	0.00550266149816824	0.00474920876517208	0.00476163780473097
153	0.00582323568335624	0.00550128031298235	0.00474883196624565	0.00476119146170761
154	0.00582128916178900	0.00549984021609197	0.00474914689288001	0.00476121148164793
155	0.00581875419782440	0.00549785688891886	0.00474863423560509	0.00476249430485753
156	0.00581639049865720	0.00549626158567760	0.00474918347966426	0.00476305675671942
157	0.00581443602708610	0.00549530211137506	0.00474863500880434	0.00476413516355277
158	0.00581323262421923	0.00549439919904437	0.00474927099804672	0.00476387123389128
159	0.00581132625808238	0.00549235738584734	0.00475005545138218	0.00476373959646034
160	0.00581076139531676	0.00549096657431691	0.00475009754022861	0.00476380177495222
161	0.00580790215906362	0.00548909075241298	0.00474964460033580	0.00476421951298079
162	0.00580591208831108	0.00548732537809583	0.00475055038717688	0.00476312135516852
163	0.00580478378662541	0.00548668769407528	0.00475044595048538	0.00476256993002417
164	0.00580309658130913	0.00548560845696470	0.00475086595571146	0.00476198632411139
165	0.00580135663536519	0.00548425557158006	0.00475095780782549	0.00476063032581661
166	0.00579859475797572	0.00548271038882512	0.00475073371354994	0.00476291432192679
167	0.00579711188432589	0.00547990302163814	0.00475047045896074	0.00476473769159487
168	0.00579707004557071	0.00547786345235554	0.00475163691853646	0.00476321964948400
169	0.00579422448642198	0.00547550630593882	0.00475214072355297	0.00476218577365073
170	0.00579138325801094	0.00547423720627185	0.00475127932371383	0.00476406405034701
171	0.00579030002037245	0.00547265164918026	0.00475130176238109	0.00476614279961585
172	0.00578936091984510	0.00547101665897707	0.00475185445159853	0.00476469030770573
173	0.00578787497776267	0.00546855020842609	0.00475090168883784	0.00476475406776079
174	0.00578611048412146	0.00546781242294746	0.00475125132408199	0.00476412658271833
175	0.00578407576496679	0.00546681209073108	0.00475164019984469	0.00476242847529876
176	0.00578309697103636	0.00546595974379186	0.00475149449467977	0.00476231447066836
177	0.00578152233771622	0.00546452577389968	0.00475118872846410	0.00476430281672716
178	0.00577908122352609	0.00546368603452852	0.00475099255908505	0.00476509050877588
179	0.00577776501593482	0.00546218186444659	0.00474999562691511	0.00476511301145718
180	0.00577705478884071	0.00546144945274966	0.00475018141453548	0.00476579748930291
181	0.00577459751791498	0.00546038650628869	0.00474997062873438	0.00476432898566061
182	0.00577350234093767	0.00545837092900831	0.00474999505056602	0.00476529187917869
183	0.00577329956869870	0.00545615986359705	0.00474889591504105	0.00476549473918023
184	0.00577015487137508	0.00545469047460616	0.00474957144152022	0.00476770345868146
185	0.00576960384972340	0.00545390087639933	0.00474949239110595	0.00476459724080530
186	0.00576814719245870	0.00545269560702071	0.00474896215097765	0.00476606469140938
187	0.00576595742689041	0.00545139013012693	0.00474964281394386	0.00476682429519488
188	0.00576451899448813	0.00545050893654009	0.00474960368743677	0.00476849995251910
189	0.00576360692570168	0.00544887833322825	0.00474974592375795	0.00476742733669050
190	0.00576212633426203	0.00544802025115181	0.00474989888649841	0.00476821193120243
191	0.00576100971104278	0.00544672083458071	0.00474986522125728	0.00477001893068946
192	0.00575965754715806	0.00544593654960637	0.00475023589988652	0.00476825901479923
193	0.00575783199288137	0.00544543633085217	0.00474986684061702	0.00476796274076234
194	0.00575569629386275	0.00544445802076946	0.00474946042916969	0.00476603309201619
195	0.00575467977898160	0.00544328743676129	0.00474971897480093	0.00476717982810690
196	0.00575391673930030	0.00544203713532632	0.00474899786738922	0.00476699959188672
197	0.00575221425535622	0.00544162069007588	0.00475002157022249	0.00476596130944765
198	0.00575080057107771	0.00544090293483599	0.00474939021813371	0.00476305856904209
199	0.00575023493616047	0.00543960368841261	0.00474924200623101	0.00476419285368019
200	0.00574834357646284	0.00543816752223174	0.00474943298339754	0.00476543523703293
201	0.00574626365136321	0.00543733239243644	0.00474996887874353	0.00476848678475155
202	0.00574528711967070	0.00543626783038251	0.00474996289228295	0.00476795335271680
203	0.00574513830635572	0.00543558370627152	0.00475058550872042	0.00476814658999238
204	0.00574292923156980	0.00543522493836721	0.00475074724685037	0.00476679218824906
205	0.00574263600961712	0.00543378654107301	0.00475101973500210	0.00476472942823332
206	0.00574102256394318	0.00543326661852358	0.00475061087974104	0.00476468955442643
207	0.00573987379486700	0.00543219296563257	0.00475059155051707	0.00476567297516194
208	0.00573926135335686	0.00543130210904827	0.00475052715776838	0.00476608780414530
209	0.00573725878267153	0.00542974718677421	0.00475000110319373	0.00476580362968769
210	0.00573630246237299	0.00542887195610458	0.00474968714751604	0.00476648713709932
211	0.00573542127021796	0.00542836971829982	0.00474980523848300	0.00476660335882681
212	0.00573411625598686	0.00542760949647319	0.00475001258536946	0.00476545052672209
213	0.00573319669408172	0.00542672948687771	0.00474931082495300	0.00476504274429519
214	0.00573167622118454	0.00542625929612610	0.00474956513467141	0.00476630185315706
215	0.00573078722589857	0.00542546189654538	0.00474916740792510	0.00476781904454590
216	0.00572935122072982	0.00542475368028850	0.00474882407895538	0.00476722865338417
217	0.00572880578032664	0.00542405479454122	0.00474874748449889	0.00476702299481547
218	0.00572747375879047	0.00542336046351566	0.00474881987170628	0.00476880034200476
219	0.00572661564968515	0.00542272715678250	0.00474946766072510	0.00476753268410785
220	0.00572469829671252	0.00542215385340958	0.00475015094136280	0.00476657761340414
221	0.00572412542310452	0.00542098964252699	0.00475086689919423	0.00476482699601691
222	0.00572279502103049	0.00542001826212462	0.00475083676843643	0.00476696300818218
223	0.00572195703188140	0.00541938562053968	0.00475076237204754	0.00476557172715515
224	0.00572118343846176	0.00541892549379781	0.00475032095131468	0.00476407536434665
225	0.00571982649660457	0.00541771430430160	0.00475068586511088	0.00476460743476257
226	0.00571860876955773	0.00541671500806225	0.00475087596069306	0.00476578989867872
227	0.00571845720704692	0.00541547822371064	0.00475030538478117	0.00476593541942602
228	0.00571651800491609	0.00541483099429145	0.00475029756696258	0.00476591032453037
229	0.00571520499943713	0.00541441154950955	0.00475023756213393	0.00476745530530762
230	0.00571460419540539	0.00541361145348762	0.00475049116432616	0.00476746207016848
231	0.00571276560348075	0.00541301615973492	0.00475092415480234	0.00476730138436031
232	0.00571135779853139	0.00541272072384539	0.00475101044215134	0.00476587780612038
233	0.00571003051325054	0.00541127365858453	0.00475028947791480	0.00476436471536364
234	0.00570925090680558	0.00541046033283966	0.00474988979622269	0.00476542846891415
235	0.00570782635783337	0.00540947523457960	0.00475011260292775	0.00476698324762080
236	0.00570740824102967	0.00540846745523982	0.00475049141984850	0.00476727858445510
237	0.00570688532208739	0.00540815713761717	0.00475057805949413	0.00476703128382061
238	0.00570554093933576	0.00540721762105255	0.00474970629311186	0.00476802985932633
239	0.00570431154081578	0.00540656857589511	0.00474963905990495	0.00476651803823551
240	0.00570356828321188	0.00540595116221051	0.00474945392563359	0.00476579290929542
241	0.00570246677187326	0.00540548437002761	0.00475002768636165	0.00476572663829035
242	0.00570107418370051	0.00540442646498859	0.00474980960862275	0.00476487629251880
243	0.00569974130298413	0.00540377987479711	0.00474920857535423	0.00476511265750691
244	0.00569936050568674	0.00540331248819070	0.00474917468725312	0.00476478468803843
245	0.00569825986525251	0.00540275604204980	0.00474975970880683	0.00476701036999268
246	0.00569795611741792	0.00540187493634947	0.00474920441760758	0.00476438489445510
247	0.00569549874190204	0.00540089829558957	0.00474997779122537	0.00476401722546979
248	0.00569541895101185	0.00540006507244737	0.00475027484584959	0.00476544866382929
249	0.00569423051364908	0.00539944001722972	0.00475087170127026	0.00476572302568395
250	0.00569314794997904	0.00539935657131887	0.00474953328901721	0.00476576070056086
251	0.00569240503089057	0.00539852387482718	0.00474943783220159	0.00476572416516046
252	0.00569097276559710	0.00539740503148325	0.00474934846285074	0.00476576172459180
253	0.00569098307289524	0.00539692697166278	0.00474835190560324	0.00476793543662625
254	0.00568986381994752	0.00539623032601379	0.00474827183470843	0.00476715203323488
255	0.00568840884593892	0.00539523098913713	0.00474772329324542	0.00476840556956851
256	0.00568730429648633	0.00539464882294387	0.00474857564024525	0.00476913453751178
257	0.00568742896698256	0.00539366919479869	0.00474863386815309	0.00476715394427163
258	0.00568616649790403	0.00539284052014639	0.00474871204556647	0.00476830650035686
259	0.00568518830838186	0.00539250414986251	0.00474941627303727	0.00476737322141261
260	0.00568446083113532	0.00539204265740146	0.00475000326259093	0.00476571480837836
261	0.00568348712153473	0.00539069694248053	0.00474883693776508	0.00476762114957645
262	0.00568310216728253	0.00539014755314789	0.00474765089181073	0.00476865534319538
263	0.00568162901094326	0.00538953423419606	0.00474774029010978	0.00476843043978266
264	0.00568127361172156	0.00538895648992427	0.00474872066815433	0.00476756984865401
265	0.00568011769495009	0.00538850595207397	0.00474902442447060	0.00476968576204061
266	0.00567983335758773	0.00538786396570256	0.00474909946835864	0.00477079848459944
267	0.00567803466820966	0.00538736688177736	0.00474943935465650	0.00476944045804219
268	0.00567699001047838	0.00538691238689983	0.00474892226550032	0.00476839811320133
269	0.00567599509323959	0.00538674209889358	0.00474920493623304	0.00476757173301934
270	0.00567576031387380	0.00538585942536987	0.00474860904664968	0.00476907838525917
271	0.00567500391403225	0.00538542782818071	0.00474875658111218	0.00476926378052864
272	0.00567411747906276	0.00538499234516965	0.00474867345717003	0.00476740283065497
273	0.00567310819255393	0.00538438145398112	0.00474868978540935	0.00476728350760634
274	0.00567260621447854	0.00538367568202334	0.00474902466967695	0.00476542549623854
275	0.00567162272965512	0.00538289109197424	0.00474823543750946	0.00476525166921447
276	0.00567079595650321	0.00538203647532366	0.00474836493759989	0.00476434424453503
277	0.00567047579098659	0.00538131786895519	0.00474835008940204	0.00476605975632346
278	0.00566979290478446	0.00538047348188587	0.00474846161991899	0.00476716452406643
279	0.00566817551105901	0.00538003236752499	0.00474832868781184	0.00476533452188589
280	0.00566755867843551	0.00537918142406212	0.00474817002007094	0.00476510187953903
281	0.00566702346108569	0.00537866132261734	0.00474789070694238	0.00476462542173407
282	0.00566632650133411	0.00537809332571686	0.00474838392034856	0.00476516970568656
283	0.00566533983653885	0.00537758678640090	0.00474920795921380	0.00476604286349333
284	0.00566590782407575	0.00537697458926856	0.00474856990197577	0.00476564127785577
285	0.00566412241416020	0.00537634779044601	0.00474816499612244	0.00476556861457491
286	0.00566289013583086	0.00537596714095595	0.00474788284809218	0.00476525155061805
287	0.00566229176658300	0.00537543288697120	0.00474804583628308	0.00476536681261016
288	0.00566138094851694	0.00537453231367780	0.00474825488221127	0.00476622708731335
289	0.00566057930574240	0.00537399981270322	0.00474835559384220	0.00476849625923319
290	0.00565973088928079	0.00537342661315786	0.00474804673716707	0.00476882357885034
291	0.00565923363214727	0.00537284181984759	0.00474867223557451	0.00476805002226102
292	0.00565802822588763	0.00537226111704623	0.00474822883862839	0.00476769120982637
293	0.00565800378105692	0.00537206412635479	0.00474837531887589	0.00476669341323784
294	0.00565682722064274	0.00537143762965824	0.00474886920909293	0.00476703871380259
295	0.00565619016585555	0.00537081568745083	0.00474879994406743	0.00476819406351504
296	0.00565577393731818	0.00537026632644092	0.00474901348329900	0.00476742491086191
297	0.00565477732106300	0.00536932105219234	0.00474930438494373	0.00476689328717778
298	0.00565432736325520	0.00536869882210899	0.00474899380397538	0.00476634705269930
299	0.00565381708426444	0.00536795617273164	0.00474856639104078	0.00476514029709397
300	0.00565262084381508	0.00536780274032645	0.00474850472263188	0.00476711691330998
301	0.00565172804018298	0.00536733614444128	0.00474928090717909	0.00476539452736812
302	0.00565092076734317	0.00536626684333636	0.00474944006282314	0.00476579609492445
303	0.00565063458643552	0.00536594253201197	0.00474886476521488	0.00476685196425690
304	0.00565002464374738	0.00536544600098052	0.00474882350217239	0.00476837103125029
305	0.00564906102220469	0.00536531022588094	0.00474894190639867	0.00476723466302186
306	0.00564817169334533	0.00536469325439329	0.00474905368412022	0.00476825397946254
307	0.00564794918913484	0.00536421817499478	0.00474908906091784	0.00476808907313087
308	0.00564733583876434	0.00536400760293125	0.00475028855168755	0.00476946869685978
309	0.00564642749082800	0.00536372042393321	0.00474963740377461	0.00476792354106737
310	0.00564547707850571	0.00536331650994628	0.00475036737768160	0.00476859290087814
311	0.00564532914926210	0.00536315024365476	0.00475061509106125	0.00476980839613499
312	0.00564445792165199	0.00536248438084758	0.00475015444380915	0.00476964196095598
313	0.00564466566005011	0.00536224441899480	0.00475007543254597	0.00477004823499153
314	0.00564347667611175	0.00536161219131181	0.00474915480674348	0.00476791942952264
315	0.00564220075490763	0.00536070541472961	0.00474933486432478	0.00476869066674845
316	0.00564168232675114	0.00536028337086467	0.00474887058845302	0.00476838074674599
317	0.00564120521738274	0.00535952667459595	0.00474856841882395	0.00476814339650937
318	0.00564025248179477	0.00535914706707381	0.00474818719413780	0.00476735649359612
319	0.00563947309732256	0.00535870768507390	0.00474914776727654	0.00476541212928713
320	0.00563939810944848	0.00535847452867155	0.00475003811065130	0.00476508673956704
321	0.00563818750024497	0.00535827619845430	0.00474950338149397	0.00476577002544862
322	0.00563812954110173	0.00535758377025105	0.00474962207953350	0.00476557070519921
323	0.00563710956689038	0.00535722191611985	0.00475051230187005	0.00476714799942778
324	0.00563639413782394	0.00535689260513122	0.00474948938845413	0.00476800339440449
325	0.00563588706781406	0.00535641529921992	0.00474976686502948	0.00476698523352283
326	0.00563499506785648	0.00535614843742873	0.00475006573438375	0.00476830309699112
327	0.00563489380115100	0.00535604773571720	0.00475096114356734	0.00476723091719693
328	0.00563420987182398	0.00535534026910027	0.00475061593258795	0.00476788143765122
329	0.00563332557873054	0.00535498030927480	0.00475072276127483	0.00476588437590863
330	0.00563299858297521	0.00535454753287266	0.00475070111022626	0.00476752360663578
331	0.00563251012868019	0.00535415907290300	0.00475081616276645	0.00476784527938670
332	0.00563153358658560	0.00535339705548386	0.00475018328589456	0.00476586058296350
333	0.00563083981061737	0.00535272592686559	0.00474964563254782	0.00476615086688741
334	0.00563046225369961	0.00535226715429652	0.00475072646571110	0.00476611015756299
335	0.00562928212935116	0.00535173338889046	0.00475114442262439	0.00476736164987263
336	0.00562885821904301	0.00535115306610156	0.00475096749754090	0.00476524345129696
337	0.00562916148429275	0.00535097009623363	0.00475004819979791	0.00476495806778476
338	0.00562789336336179	0.00535060703402966	0.00474960314588741	0.00476348337179802
339	0.00562734980088113	0.00535018120242565	0.00474987255629854	0.00476353487182104
340	0.00562681093199404	0.00534945776870226	0.00474945290084225	0.00476665639577248
341	0.00562623913587128	0.00534897076365424	0.00474982307137540	0.00476494874186708
342	0.00562481490352023	0.00534855526984999	0.00474991861785571	0.00476468652026984
343	0.00562444982750992	0.00534859623507680	0.00474952378221934	0.00476668486034446
344	0.00562406554930198	0.00534777141889488	0.00474984644592824	0.00476804310446623
345	0.00562393157612075	0.00534713630367697	0.00474991260780926	0.00476530049714563
346	0.00562302909889755	0.00534675526141006	0.00474937057149612	0.00476683683498460
347	0.00562271943784010	0.00534624188126807	0.00474946473691475	0.00476887622536498
348	0.00562164179568481	0.00534582631678397	0.00474977585321049	0.00476709774809641
349	0.00562104792521655	0.00534538290944432	0.00474911795884250	0.00476703716521634
350	0.00562055433296262	0.00534435317625359	0.00474924067610235	0.00476990477127634
351	0.00561978482021929	0.00534404479324375	0.00474946563187538	0.00476883907854551
352	0.00561901043403201	0.00534371900943679	0.00475032752823401	0.00476958079675006
353	0.00561845923314518	0.00534251869109222	0.00475070790732994	0.00476679114303096
354	0.00561801286798807	0.00534233574410352	0.00475023429428006	0.00476763960698534
355	0.00561753827638807	0.00534201087028709	0.00475049724773199	0.00476569190623708
356	0.00561684671862735	0.00534146872885448	0.00475059828928905	0.00476586344818113
357	0.00561669266293451	0.00534132057492074	0.00475079598051232	0.00476555111758249
358	0.00561605289488657	0.00534094845194365	0.00475099838989848	0.00476522515531547
359	0.00561565053384641	0.00534067300181882	0.00475049818465956	0.00476677002102215
360	0.00561496029169998	0.00533977743973274	0.00475030084712759	0.00476833850148304
361	0.00561445062936674	0.00533940682399664	0.00475023485902656	0.00476736850163783
362	0.00561353360472975	0.00533936346730980	0.00475061448911821	0.00476759391413617
363	0.00561296367554179	0.00533880840401232	0.00475057066194672	0.00476968544857914
364	0.00561228785592025	0.00533840102621586	0.00475045797209828	0.00476842835429505
365	0.00561185994542452	0.00533798473971256	0.00475064238450448	0.00476776918565550
366	0.00561133086386995	0.00533753028227409	0.00475111124649636	0.00476536132889083
367	0.00561047922063891	0.00533667470486733	0.00475083249886897	0.00476640732208385
368	0.00561067397256335	0.00533627653890846	0.00475051032645717	0.00476594335152565
369	0.00560976790638042	0.00533617720554451	0.00475089041306459	0.00476520798175695
370	0.00560915335468310	0.00533599283521621	0.00475061521346401	0.00476474507476016
371	0.00560871139422518	0.00533582041536428	0.00474978536597395	0.00476506760592891
372	0.00560825852415845	0.00533549851924707	0.00474970948792803	0.00476572054361891
373	0.00560788122092411	0.00533500162294328	0.00474960141270850	0.00476651275795039
374	0.00560700034712106	0.00533417638651972	0.00474990044451368	0.00476620591691296
375	0.00560665063576968	0.00533356428369476	0.00475067138849402	0.00476714570069272
376	0.00560634698163210	0.00533321288094838	0.00475173949077300	0.00476765079996925
377	0.00560539230430187	0.00533277165505028	0.00475139132066520	0.00476589464739191
378	0.00560472546538584	0.00533237119016399	0.00475083749414177	0.00476533921853530
379	0.00560411436425654	0.00533155432548433	0.00475067588580229	0.00476756721987280
380	0.00560396714217710	0.00533137916146235	0.00475062316166706	0.00476520536357595
381	0.00560338123233253	0.00533108680452287	0.00475056751581728	0.00476421734814866
382	0.00560280800402787	0.00533073444139690	0.00475064841545370	0.00476436571377803
383	0.00560234092961386	0.00533044665668153	0.00474992711144405	0.00476498907838779
384	0.00560184333051070	0.00533016485055727	0.00475098208776229	0.00476498905174772
385	0.00560090769647406	0.00532942749239153	0.00475065407600857	0.00476382403770166
386	0.00560070469605783	0.00532869732980530	0.00475064666158947	0.00476342137607215
387	0.00560066636645657	0.00532840528548463	0.00475053513181039	0.00476298980517432
388	0.00559952963854870	0.00532752868199419	0.00475065009238669	0.00476251136852608
389	0.00559889756948548	0.00532727488751860	0.00475158380213153	0.00476526221541767
390	0.00559872221982210	0.00532694873296325	0.00475142862410410	0.00476397357163754
391	0.00559819740050483	0.00532677433098861	0.00475101437580768	0.00476413411908800
392	0.00559800141601085	0.00532634420683690	0.00475104548551485	0.00476598980882381
393	0.00559701787745522	0.00532596387425323	0.00475192075837772	0.00476332369334926
394	0.00559661545296203	0.00532587343782080	0.00475251316453825	0.00476296019541686
395	0.00559671498978009	0.00532538077116656	0.00475226943106313	0.00476382510045920
396	0.00559550311397921	0.00532509712762939	0.00475205197246757	0.00476562716129009
397	0.00559492889629436	0.00532452123892208	0.00475260447765747	0.00476771365564201
398	0.00559465783289776	0.00532415771219319	0.00475241722322882	0.00476814187551120
399	0.00559409966656093	0.00532362745756651	0.00475198181509959	0.00476814823277883
400	0.00559353599005599	0.00532343265302576	0.00475199206634400	0.00476785666205367
401	0.00559274293308998	0.00532272868768094	0.00475140782094272	0.00476813974647386
402	0.00559282105308242	0.00532265229688577	0.00475076259577920	0.00476825895089457
403	0.00559248946915450	0.00532212933167310	0.00475070901588298	0.00476797361952215
404	0.00559187603241930	0.00532205401673245	0.00475097825062489	0.00476664047113313
405	0.00559138261707567	0.00532149232274579	0.00475084075561399	0.00476561494046433
406	0.00559101263210445	0.00532100993764686	0.00475121876947478	0.00476591448034594
407	0.00559039253325981	0.00532070023744982	0.00475069611200947	0.00476762733864990
408	0.00559010852838812	0.00532057446896168	0.00475084763072744	0.00476583049922831
409	0.00558915279505111	0.00532020079837852	0.00475090624922075	0.00476422848066595
410	0.00558893689472881	0.00531996816252244	0.00475105065207556	0.00476630036829067
411	0.00558883330464694	0.00531942801292370	0.00475093188541238	0.00476618287732443
412	0.00558816074380385	0.00531872615687168	0.00475137010257204	0.00476706413749595
413	0.00558775512827082	0.00531836812568169	0.00475145428593584	0.00476858648054858
414	0.00558739847117251	0.00531824053843959	0.00475150485822737	0.00476843464370127
415	0.00558698813988363	0.00531800934842773	0.00475124495752356	0.00476793934925339
416	0.00558666678901145	0.00531782061940075	0.00475149519304354	0.00476827548060670
417	0.00558625008012409	0.00531752433969372	0.00475115121244683	0.00476959519769974
418	0.00558513119750413	0.00531689708397662	0.00475080432186664	0.00477094442936326
419	0.00558476311837448	0.00531667411340222	0.00475036971277451	0.00477124886660886
420	0.00558435771098406	0.00531645583079184	0.00475125166294022	0.00477043264500496
421	0.00558438979305415	0.00531620323176919	0.00475084034104777	0.00477080546483845
422	0.00558360549238272	0.00531584483883078	0.00475033978775029	0.00477102129468487
423	0.00558315247172725	0.00531543018667712	0.00474997563081931	0.00477073678677164
424	0.00558293820860624	0.00531541019893094	0.00475169937590127	0.00477376515455564
425	0.00558240892516660	0.00531491277815385	0.00475171909274778	0.00477141297839610
426	0.00558158070862993	0.00531460334760750	0.00475128216820732	0.00477085538853923
427	0.00558120252684931	0.00531402913938371	0.00475024051421060	0.00477132165395222
428	0.00558058842634305	0.00531374396640683	0.00475118757082432	0.00477023620770229
429	0.00558039865774924	0.00531343172408465	0.00475086007952097	0.00477005776165537
430	0.00557998251971878	0.00531328713429318	0.00474989023252942	0.00476835507194067
431	0.00557993502902007	0.00531303336557075	0.00475125016993650	0.00476842957832483
432	0.00557901715635396	0.00531273768326178	0.00475114371879615	0.00476605905707930
433	0.00557848509876597	0.00531259106909838	0.00475127597314160	0.00476721056353633
434	0.00557818409861069	0.00531207188413808	0.00475213179695624	0.00476825925339930
435	0.00557755164103186	0.00531172475447681	0.00475212041786800	0.00476722678360658
436	0.00557705743930650	0.00531143292572817	0.00475250108809494	0.00476875119982670
437	0.00557662212040955	0.00531122695415709	0.00475193442580609	0.00476739138296180
438	0.00557618505790416	0.00531120928701508	0.00475120645381604	0.00476743364212004
439	0.00557598593623216	0.00531081456030389	0.00475098655759482	0.00476882756787650
440	0.00557600785061077	0.00531057787986960	0.00475085478196628	0.00476671014308596
441	0.00557544027052993	0.00531020191616158	0.00475117741638636	0.00476609964101286
442	0.00557480104929054	0.00530979654618895	0.00475123384048609	0.00476665413315384
443	0.00557445130951970	0.00530969003735145	0.00475196385037215	0.00476775318887099
444	0.00557399011901510	0.00530956550077582	0.00475182277162805	0.00476824814269309
445	0.00557398782381302	0.00530933986941713	0.00475114667422767	0.00477023899916605
446	0.00557321093656550	0.00530878467286350	0.00475067065305134	0.00477094384376994
447	0.00557271362534801	0.00530828540074888	0.00475003738758596	0.00476883427141405
448	0.00557234167593146	0.00530790759667682	0.00475088937919983	0.00476821844293329
449	0.00557232377264913	0.00530732494640519	0.00475114648230318	0.00476882971019870
450	0.00557213374583989	0.00530710113445521	0.00475119839697379	0.00476968910720794
451	0.00557126966440411	0.00530684654923307	0.00475155426139335	0.00477076606911818
452	0.00557117039484476	0.00530652882072074	0.00475156508471738	0.00477107402094409
453	0.00557046510805186	0.00530645129297371	0.00475131325996876	0.00476905173501092
454	0.00557013231395783	0.00530588996764089	0.00475183334942162	0.00477081552651707
455	0.00557001521540228	0.00530562046779953	0.00475075634203283	0.00477064048266833
456	0.00556958441979236	0.00530510925842970	0.00475106309838889	0.00477169713694712
457	0.00556909606473585	0.00530497190122580	0.00475110342363759	0.00477019065826516
458	0.00556901048469272	0.00530468319093395	0.00475101669559323	0.00477090212842115
459	0.00556832871745376	0.00530431265000932	0.00475126086571627	0.00476978254597214
460	0.00556806874927398	0.00530391048951260	0.00475136674744620	0.00476927328554717
461	0.00556735235336058	0.00530345505929715	0.00475129375734534	0.00477002842602554
462	0.00556699024146979	0.00530271565803034	0.00475114828541013	0.00476994453262952
463	0.00556655906243230	0.00530248877191281	0.00475044926157000	0.00476931423818620
464	0.00556612682915554	0.00530232755075148	0.00475111829529074	0.00476940285576691
465	0.00556586071043653	0.00530166864931486	0.00475185932746271	0.00476904268755014
466	0.00556546785355763	0.00530142943260272	0.00475209067019386	0.00476917951536689
467	0.00556515384633164	0.00530103191831329	0.00475162836071637	0.00477003081290075
468	0.00556493835610433	0.00530068254597519	0.00475200794823931	0.00476771916099961
469	0.00556460081035848	0.00530035787256715	0.00475195869963172	0.00476826684590523
470	0.00556393931985825	0.00530005204738159	0.00475225700758754	0.00476935475690344
471	0.00556352946675189	0.00529973408650261	0.00475204414492120	0.00476721841726585
472	0.00556334860805589	0.00529969555796450	0.00475182125681232	0.00476794431126821
473	0.00556269295158755	0.00529940650073340	0.00475304472456714	0.00476739517821949
474	0.00556217735870058	0.00529899946811915	0.00475256459567200	0.00476808098398649
475	0.00556170124677118	0.00529879855987935	0.00475177020156895	0.00476705373763983
476	0.00556198673468813	0.00529862254638500	0.00475152335713078	0.00476970747717291
477	0.00556125139728852	0.00529830867764406	0.00475045809676623	0.00476944083089405
478	0.00556097845790860	0.00529798339759523	0.00475084169441684	0.00477063499279350
479	0.00556058297109581	0.00529766295147017	0.00475185517048170	0.00477153916529580
480	0.00556036936564229	0.00529747850888680	0.00475188238777012	0.00477221113533265
481	0.00555991512697902	0.00529702196462746	0.00475153697643786	0.00477045562958953
482	0.00555967494066850	0.00529667045436843	0.00475151802979979	0.00476953683719947
483	0.00555926811745894	0.00529641725044836	0.00474992522652483	0.00477055013785358
484	0.00555880607237926	0.00529627075464190	0.00475010661743439	0.00477171871791139
485	0.00555880673786039	0.00529561966165228	0.00475038374430769	0.00477089160380880
486	0.00555851275868605	0.00529536698239672	0.00474997618602360	0.00476956709298901
487	0.00555776475094415	0.00529508035868011	0.00474993411943026	0.00476948828502472
488	0.00555752968583107	0.00529451517419530	0.00475003659436295	0.00477120578185543
489	0.00555701989433341	0.00529420943255196	0.00475101567578329	0.00477025980129685
490	0.00555654372043081	0.00529386336043627	0.00475097961104540	0.00476880008824472
491	0.00555598746356466	0.00529371222779510	0.00475048917637060	0.00476892398039247
492	0.00555594455790738	0.00529362162671042	0.00475043425270134	0.00477044310276020
493	0.00555571242652126	0.00529345788155473	0.00475045473368936	0.00476853388926960
494	0.00555581181186627	0.00529315867075449	0.00475102550062838	0.00476880947831316
495	0.00555493947113348	0.00529268825798239	0.00475063657157361	0.00476913184788332
496	0.00555418184924886	0.00529244362304701	0.00474985744910224	0.00476896271757921
497	0.00555427312939060	0.00529217894092334	0.00474972610430511	0.00476662284923310
498	0.00555341222866366	0.00529213200880832	0.00474988898138652	0.00476757854384441
499	0.00555326562335096	0.00529167262810774	0.00475063220192781	0.00476691933185502
500	0.00555312955201646	0.00529146222481761	0.00475116360037321	0.00476667209717306
501	0.00555257205114344	0.00529118455581873	0.00475062738655383	0.00476632208089574
502	0.00555243228545602	0.00529091081651283	0.00475072670181559	0.00476455240297821
503	0.00555175836575037	0.00529061725645726	0.00475017988984128	0.00476415803972955
504	0.00555133102396937	0.00529012255467956	0.00474993244447388	0.00476543222213454
505	0.00555077044293684	0.00528982532433475	0.00474990701219511	0.00476581143727504
506	0.00555112235289398	0.00528974329474993	0.00475060215229420	0.00476448777845842
507	0.00555087435055722	0.00528952830854336	0.00475104090963241	0.00476520577462191
508	0.00555014242991043	0.00528913920183398	0.00475170826642758	0.00476533735285149
509	0.00554961835119572	0.00528862210456988	0.00475185418935731	0.00476694184855482
510	0.00554948765382354	0.00528841150423162	0.00475212720533823	0.00476777667878643
511	0.00554914281995302	0.00528785572005936	0.00475164514096537	0.00476694182745077
512	0.00554874146202159	0.00528757535530775	0.00475146956866194	0.00476688568062889
513	0.00554851534689160	0.00528751535781859	0.00475171478950608	0.00476548459433611
514	0.00554792829623122	0.00528709808936924	0.00475123939708045	0.00476675289494568
515	0.00554768194781628	0.00528680575268532	0.00475100293001868	0.00476742166134838
516	0.00554754294445790	0.00528654398646885	0.00475074426545300	0.00476859757264872
517	0.00554746888900258	0.00528652916796041	0.00475111525816226	0.00476755848915366
518	0.00554681442191215	0.00528602697145441	0.00475045156213571	0.00476817194155687
519	0.00554628697338517	0.00528572441815512	0.00475076523363268	0.00476947875998827
520	0.00554617978872471	0.00528530801214787	0.00475104698219440	0.00477084346946024
521	0.00554608054426660	0.00528499116798333	0.00475124985899735	0.00477152348568616
522	0.00554532121590533	0.00528467841625912	0.00475231303909932	0.00477051023275095
523	0.00554498539442144	0.00528442239631849	0.00475267521505912	0.00476954405177472
524	0.00554445785140125	0.00528394865416983	0.00475185741413765	0.00476996866857010
525	0.00554420304686418	0.00528386481252610	0.00475230236482889	0.00477125439425783
526	0.00554389124927829	0.00528361752849606	0.00475234163105188	0.00476846429687857
527	0.00554333401271251	0.00528330168863607	0.00475191280730183	0.00476779637686202
528	0.00554312942983615	0.00528302745501547	0.00475235216077363	0.00476908492062692
529	0.00554313577291741	0.00528266410241168	0.00475154002644690	0.00476827066521173
530	0.00554270537707881	0.00528220532478801	0.00475139837227880	0.00476898120333430
531	0.00554227545489564	0.00528199902084198	0.00475157306483507	0.00476979773188814
532	0.00554197777205284	0.00528176120226343	0.00475078633800945	0.00477253123805673
533	0.00554181371106456	0.00528182257643511	0.00475062056563148	0.00477238926442503
534	0.00554145692290153	0.00528152102556206	0.00475113508787492	0.00477111945009600
535	0.00554091966381933	0.00528130903555866	0.00475164039602622	0.00477067066489246
536	0.00554065899839101	0.00528090774892238	0.00475103834830648	0.00476994164237635
537	0.00554045876878798	0.00528100783690772	0.00475059379267479	0.00477228350744453
538	0.00554023605694597	0.00528047427632053	0.00475110874629465	0.00477071704821145
539	0.00554000079272655	0.00528038308978843	0.00475107470599451	0.00477008960758984
540	0.00553947189236223	0.00528013417108956	0.00475049062469018	0.00476775604033272
541	0.00553901440682983	0.00527958724904573	0.00475068362481562	0.00476970829130065
542	0.00553851069334342	0.00527961637219402	0.00475072115614282	0.00477098619634312
543	0.00553795454291189	0.00527928633884744	0.00475046033749333	0.00477158265646350
544	0.00553762644237342	0.00527893570362937	0.00475108280814262	0.00477040265013193
545	0.00553748359874030	0.00527864567116843	0.00475069102170043	0.00476959085237456
546	0.00553709331801290	0.00527819497915745	0.00475096484084725	0.00477171060854425
547	0.00553690432384526	0.00527790640980120	0.00475123111160318	0.00477042685888369
548	0.00553660278020359	0.00527758075759570	0.00475111416098501	0.00477222081096464
549	0.00553667564865207	0.00527766059927962	0.00475137749739552	0.00477022660294278
550	0.00553598673402614	0.00527744637090972	0.00475160547842266	0.00476913310963984
551	0.00553600011122955	0.00527683136246117	0.00475249218606355	0.00477066493171191
552	0.00553563253311570	0.00527669535129883	0.00475339119331460	0.00477060889460950
553	0.00553503973973279	0.00527639913598505	0.00475309153217936	0.00477100548173721
554	0.00553512076414912	0.00527601904973114	0.00475265688493165	0.00477170457125317
555	0.00553478377166083	0.00527600568943277	0.00475259753790251	0.00477304605653958
556	0.00553443599524587	0.00527577362343611	0.00475281566084342	0.00477240742096819
557	0.00553386101272090	0.00527547762281124	0.00475241159088185	0.00477280709235749
558	0.00553383074539208	0.00527515403006032	0.00475146353337908	0.00477208170205996
559	0.00553312366932615	0.00527531812366745	0.00475137902453975	0.00477031235359007
560	0.00553284831933750	0.00527473742825219	0.00475113786721574	0.00476982190959142
561	0.00553275335858802	0.00527470883788229	0.00475089168408718	0.00476874769470531
562	0.00553266633926403	0.00527474004597926	0.00475016012780520	0.00477031438845119
563	0.00553218370700430	0.00527428268247506	0.00475164789681573	0.00477142568108118
564	0.00553184689026729	0.00527379873013740	0.00475149901509783	0.00477150188308458
565	0.00553147430220533	0.00527349064967833	0.00475133892900074	0.00476979730431571
566	0.00553089033473097	0.00527330180038784	0.00475108385499032	0.00477044018762808
567	0.00553034786705793	0.00527309957754357	0.00475049482192838	0.00476982682837809
568	0.00553033277730216	0.00527273931628178	0.00475082075153680	0.00476759393039573
569	0.00552975908877572	0.00527258545957947	0.00475103005761801	0.00476842287474586
570	0.00552983193371697	0.00527225625776691	0.00475154403436192	0.00476803281382321
571	0.00552958282212747	0.00527199044969620	0.00475191471972646	0.00476843754999992
572	0.00552935089474168	0.00527193294093680	0.00475189891628878	0.00476888359260763
573	0.00552897322710285	0.00527140545889648	0.00475178496398189	0.00477064957185344
574	0.00552854065685072	0.00527119314090643	0.00475127416001399	0.00477116309972680
575	0.00552826488436573	0.00527089810268792	0.00475096335960223	0.00476961767490808
576	0.00552806480603051	0.00527072681325336	0.00475059149368402	0.00476974821515663
577	0.00552774830410841	0.00527060074459977	0.00475012245239851	0.00477017027041280
578	0.00552739305401534	0.00527042606505138	0.00474932811491948	0.00476894889975122
579	0.00552745481198917	0.00527013524977478	0.00474931315746374	0.00476982688797415
580	0.00552655978599190	0.00526970268399839	0.00474998073656774	0.00476980789061497
581	0.00552624726436869	0.00526957102146578	0.00475113658236672	0.00476910251086107
582	0.00552601583925501	0.00526935364242010	0.00475120985784105	0.00476931155295648
583	0.00552577292606091	0.00526905942489936	0.00475164136286119	0.00476874830232493
584	0.00552528269149463	0.00526860609665185	0.00475206307284390	0.00476878318345172
585	0.00552587017758773	0.00526860439821639	0.00475210801208616	0.00476861150773295
586	0.00552548379869612	0.00526846653892376	0.00475165302459128	0.00476835802079473
587	0.00552474878794515	0.00526797571392816	0.00475193317923007	0.00476994412973781
588	0.00552442073133691	0.00526773151265042	0.00475215437760910	0.00477142469325720
589	0.00552409574722011	0.00526765941641244	0.00475120931958251	0.00477182830754057
590	0.00552387842421173	0.00526722545411739	0.00475068104048129	0.00477120903447218
591	0.00552357049914543	0.00526697036511001	0.00475026364414763	0.00477113897767201
592	0.00552324541077309	0.00526681453057524	0.00474982523508671	0.00477348186967900
593	0.00552275516893148	0.00526664642468644	0.00475011714738039	0.00477327323694373
594	0.00552254014167084	0.00526652845301977	0.00474988224723075	0.00476968380521876
595	0.00552231126042712	0.00526631253585876	0.00475054451091414	0.00477016574320649
596	0.00552204865959048	0.00526592565607537	0.00475111230750932	0.00477062863788468
597	0.00552142455609818	0.00526582424156330	0.00475081382084882	0.00477048179585780
598	0.00552101090859478	0.00526568617572324	0.00474996553028582	0.00477122779839466
599	0.00552122638792426	0.00526547070710952	0.00475094806952818	0.00476882040927356
600	0.00552088055595568	0.00526519588327446	0.00475042156356583	0.00476892463717882
601	0.00552072048552530	0.00526499117388601	0.00475057121716754	0.00476884635260191
602	0.00551991659606088	0.00526495222077328	0.00475015746594150	0.00477008918226873
603	0.00552002565468742	0.00526462412379794	0.00475017301859646	0.00477055047441783
604	0.00551955183743941	0.00526452021162111	0.00474966865318949	0.00476879366671046
605	0.00551929268544031	0.00526427351091244	0.00475007568831490	0.00476775885189260
606	0.00551861804818560	0.00526405988553772	0.00474936821076630	0.00476823111616530
607	0.00551830423098169	0.00526356434110387	0.00474949880722505	0.00476819069167781
608	0.00551844746335004	0.00526318144544259	0.00474972439990823	0.00476913428345884
609	0.00551782340177247	0.00526302406268724	0.00475016906485694	0.00476815969121622
610	0.00551807142199497	0.00526283446816088	0.00475115870791179	0.00476948180903885
611	0.00551755194819311	0.00526290250795610	0.00475033218231168	0.00477034622757079
612	0.00551733586964594	0.00526283241424711	0.00474997286097923	0.00477298173262565
613	0.00551668272675680	0.00526225016888631	0.00475073529743864	0.00477040273683042
614	0.00551655657653118	0.00526190480383742	0.00475129862367398	0.00477224840254186
615	0.00551633748173090	0.00526162426515937	0.00475115596183338	0.00477212886892141
616	0.00551614283488878	0.00526164151790034	0.00475087434869972	0.00476855867836443
617	0.00551579354676810	0.00526154009752265	0.00475047992585759	0.00476920505049961
618	0.00551608075747577	0.00526125518708071	0.00475073899814641	0.00476749750850829
619	0.00551645248825744	0.00526081808381176	0.00475025032850187	0.00476905806271701
620	0.00551546744651420	0.00526046584546275	0.00475070577069785	0.00477001034748308
621	0.00551500378037896	0.00526030885488836	0.00475025763499114	0.00477027153475184
622	0.00551499488271632	0.00526010830590731	0.00475037682374485	0.00476992721804265
623	0.00551458944904568	0.00525973209159024	0.00475099474131528	0.00476972861733199
624	0.00551415954163242	0.00525967437568625	0.00475160736249315	0.00477128840026007
625	0.00551382786907946	0.00525933526741533	0.00475122646584670	0.00477071192190788
626	0.00551348385589569	0.00525943595183871	0.00475133645327689	0.00476962262489042
627	0.00551315446751508	0.00525919255837318	0.00475160259589846	0.00476948014060412
628	0.00551277997218141	0.00525878678552288	0.00475157055692843	0.00476978594352137
629	0.00551288679934206	0.00525849366856034	0.00475112247760105	0.00476849368405442
630	0.00551238998273305	0.00525839088423229	0.00475131756438580	0.00476856479453795
631	0.00551240933576823	0.00525832140679233	0.00475178700725244	0.00476926474613154
632	0.00551201535606687	0.00525810953400406	0.00475261681319982	0.00477098135333299
633	0.00551182762313305	0.00525760442577836	0.00475297670691567	0.00477005023491289
634	0.00551163569932398	0.00525735491093303	0.00475297320057042	0.00476913235585252
635	0.00551095039018530	0.00525722635913050	0.00475399505157787	0.00477078061504033
636	0.00551092882857288	0.00525711239320396	0.00475379922798426	0.00476974399412317
637	0.00551047846505276	0.00525691353844137	0.00475383422700506	0.00477146458591978
638	0.00551018425997166	0.00525675468234230	0.00475300082157521	0.00477182854100413
639	0.00551012630216139	0.00525662189971561	0.00475272847434409	0.00477280290833838
640	0.00551050246808990	0.00525648555119676	0.00475322456546489	0.00477222589178671
641	0.00550979729421971	0.00525632277090910	0.00475337661744929	0.00477141419353068
642	0.00550929192685636	0.00525602571859164	0.00475291773769981	0.00477192005291386
643	0.00550920160258217	0.00525583177841774	0.00475247505080939	0.00477038653438473
644	0.00550878190021655	0.00525568300600336	0.00475317040904899	0.00477128286705012
645	0.00550855375542207	0.00525527373377764	0.00475271306632534	0.00477192944603304
646	0.00550826953040222	0.00525488578878001	0.00475204298276126	0.00477154247193590
647	0.00550768274253216	0.00525467907576470	0.00475220964874961	0.00477213376064385
648	0.00550750948340924	0.00525421016526020	0.00475217041263876	0.00477357035042253
649	0.00550757535949206	0.00525388012613974	0.00475226255150265	0.00477162931033309
650	0.00550759209121555	0.00525384144075763	0.00475210988665239	0.00477074840490661
651	0.00550707783187067	0.00525363691096170	0.00475222514314409	0.00477102923427133
652	0.00550684085382190	0.00525351798119921	0.00475122983567522	0.00477245270195430
653	0.00550632410309755	0.00525354842233778	0.00475173598318201	0.00477521430949182
654	0.00550618376904721	0.00525342794554819	0.00475195369765993	0.00477429248557290
655	0.00550594966536037	0.00525312044166620	0.00475081462122155	0.00477167086062575
656	0.00550547713900861	0.00525283973521625	0.00475134075034081	0.00477267229437764
657	0.00550518793363965	0.00525285650519765	0.00475094093085530	0.00477007638029491
658	0.00550516613138474	0.00525264120371651	0.00475099037862547	0.00477066213993596
659	0.00550468739861852	0.00525277764134545	0.00475150477127014	0.00477016988167045
660	0.00550480666709245	0.00525239627626041	0.00475152155857319	0.00476932943028119
661	0.00550445095109961	0.00525190944975197	0.00475133787594046	0.00476995325600938
662	0.00550403794926741	0.00525135004793075	0.00475116285823776	0.00476859438805707
663	0.00550407737590450	0.00525114506871329	0.00475142896458619	0.00477033987558772
664	0.00550365987024844	0.00525092606641294	0.00475145802468185	0.00476902675621990
665	0.00550334413529465	0.00525084322183872	0.00475156450235200	0.00477035360142177
666	0.00550310062151682	0.00525091412253384	0.00475213455098141	0.00477035449078933
667	0.00550280354663146	0.00525069563474271	0.00475272945907015	0.00477038506633391
668	0.00550240423644357	0.00525037945849452	0.00475286127106236	0.00477029124202019
669	0.00550222779493342	0.00525023999711274	0.00475305496204985	0.00477269791141223
670	0.00550158981670717	0.00524983396048986	0.00475228509954325	0.00477177593629259
671	0.00550171144410739	0.00524954637192933	0.00475206867292513	0.00477099312706434
672	0.00550182139171885	0.00524932395142124	0.00475234244522736	0.00477012933549485
673	0.00550150243719631	0.00524936800410368	0.00475251797033710	0.00477442888235411
674	0.00550083211094254	0.00524905132230275	0.00475240918466331	0.00477347007479030
675	0.00550043414567398	0.00524883550378342	0.00475264563974215	0.00477194793539198
676	0.00550002830823324	0.00524901080381058	0.00475248108451814	0.00477142842611722
677	0.00550007776065829	0.00524877393274721	0.00475220516656535	0.00476957407192473
678	0.00549969189455198	0.00524849611484675	0.00475214484813804	0.00477000050846360
679	0.00549984726219089	0.00524831859029164	0.00475224306889108	0.00477150480419478
680	0.00549948350172741	0.00524835493293307	0.00475183760717905	0.00477104466178202
681	0.00549910791688463	0.00524796903596439	0.00475216836661679	0.00477148467147008
682	0.00549908353838566	0.00524781372688151	0.00475285121713523	0.00477063305049448
683	0.00549881682831541	0.00524769118022922	0.00475379482083103	0.00477113937358928
684	0.00549841796537137	0.00524739020926194	0.00475372952296198	0.00477190481297641
685	0.00549836810753220	0.00524721970812203	0.00475406727386379	0.00477025328034642
686	0.00549810622943081	0.00524710841551443	0.00475358237296942	0.00477096550818027
687	0.00549747039107388	0.00524684614035740	0.00475260824440740	0.00477095271385362
688	0.00549729520580683	0.00524667398135063	0.00475184788035549	0.00477209070760863
689	0.00549713586988405	0.00524654198740595	0.00475267582427350	0.00477177601206881
690	0.00549712580797576	0.00524622942345668	0.00475221218423288	0.00477080688832148
691	0.00549654013231604	0.00524588682596479	0.00475201715227888	0.00477040671527594
692	0.00549656146362463	0.00524581202729511	0.00475150451343741	0.00477141190007072
693	0.00549644018340949	0.00524543127111611	0.00475211488340321	0.00477242014079898
694	0.00549607050892687	0.00524508340549548	0.00475185680251204	0.00477468002643478
695	0.00549551875608661	0.00524481132283443	0.00475185576663290	0.00477367161403236
696	0.00549556690285927	0.00524486068352422	0.00475181305462256	0.00477307129536527
697	0.00549556646386302	0.00524465224682669	0.00475166777903507	0.00477073253025182
698	0.00549567062596852	0.00524451364532270	0.00475144337710799	0.00477308577853934
699	0.00549481484654671	0.00524443530328164	0.00475121122284187	0.00477200476132433
700	0.00549453462525433	0.00524383727065855	0.00475170219910311	0.00477122900150648
701	0.00549410952458175	0.00524331656138400	0.00475095473545942	0.00477125601040686
702	0.00549414106605657	0.00524320526851217	0.00475042905709962	0.00477119882043100
703	0.00549374452259909	0.00524317955881680	0.00475021345839601	0.00476968454676524
704	0.00549385856204361	0.00524280833734028	0.00475089180581334	0.00477110753908103
705	0.00549289396659857	0.00524276968958516	0.00475164891713365	0.00476881913838577
706	0.00549285948329652	0.00524255593533190	0.00475252723898343	0.00477033157841568
707	0.00549263273559871	0.00524225864979300	0.00475230324042483	0.00477031443164831
708	0.00549231896698931	0.00524203877496210	0.00475245429052495	0.00477050044382661
709	0.00549239749088888	0.00524200297562230	0.00475279501822945	0.00476895554805545
710	0.00549199476191438	0.00524201764602539	0.00475335603791437	0.00477022775864453
711	0.00549195412035111	0.00524165356947166	0.00475384273102190	0.00477030361769476
712	0.00549198671365812	0.00524151346127466	0.00475323316196002	0.00477103369125017
713	0.00549146223077067	0.00524104798476826	0.00475372578539654	0.00477150948635776
714	0.00549103907983375	0.00524084140706787	0.00475438962583251	0.00477232950582741
715	0.00549096685183668	0.00524084495435121	0.00475439831143969	0.00477240912934249
716	0.00549084868291398	0.00524087536981100	0.00475402293973441	0.00477355362051044
717	0.00549062691175034	0.00524078245244032	0.00475418905858967	0.00477383711960876
718	0.00549064305963230	0.00524050657222029	0.00475449576804841	0.00477334000025017
719	0.00548982750933884	0.00524040160491328	0.00475446657988175	0.00477246951041854
720	0.00548985566035473	0.00524031439697015	0.00475418852118471	0.00477304669565380
721	0.00548952377310497	0.00524002480712136	0.00475421654120082	0.00477128368858700
722	0.00548940685551002	0.00523983028280676	0.00475331400596476	0.00477030172315495
723	0.00548885547401368	0.00523962272443400	0.00475295811783257	0.00476897210352897
724	0.00548872163165252	0.00523954524688506	0.00475280193422670	0.00477112568001836
725	0.00548886205373803	0.00523924709711962	0.00475279201449745	0.00476993346074643
726	0.00548801100578056	0.00523897397570120	0.00475270874551210	0.00477114009665902
727	0.00548782202520220	0.00523883703980273	0.00475257915455924	0.00477199256940068
728	0.00548805285177152	0.00523862120880984	0.00475320010533586	0.00477157703105217
729	0.00548806400523039	0.00523849280730638	0.00475338943548094	0.00477012318024936
730	0.00548759477032571	0.00523825343945103	0.00475305750441940	0.00477073144946156
731	0.00548758244464084	0.00523816217235669	0.00475261239172760	0.00476934660718498
732	0.00548724574570681	0.00523813115238909	0.00475333465276663	0.00477018808321085
733	0.00548675870969187	0.00523782077771497	0.00475295552032202	0.00477209023225650
734	0.00548650160705012	0.00523755838020542	0.00475319141708034	0.00477060226773875
735	0.00548610637964876	0.00523731407099889	0.00475380539850442	0.00477062313559716
736	0.00548593263016931	0.00523712258884269	0.00475390366846700	0.00477019462451204
737	0.00548587523182810	0.00523686015248997	0.00475368011983462	0.00476995268445436
738	0.00548539034366620	0.00523688895969878	0.00475288738079940	0.00476955441824189
739	0.00548505786352629	0.00523690624723341	0.00475412755110392	0.00476996595568417
740	0.00548529621129002	0.00523659947834760	0.00475445222471439	0.00477365044698866
741	0.00548474336746505	0.00523616763460715	0.00475478109135519	0.00477270102932575
742	0.00548445487488520	0.00523603944310442	0.00475486981081125	0.00477137023140650
743	0.00548431092746380	0.00523598424613830	0.00475447938725693	0.00477107847272580
744	0.00548411428510128	0.00523574483997626	0.00475458882837907	0.00477167823559661
745	0.00548375087781256	0.00523531059299960	0.00475489941292036	0.00477366172144777
746	0.00548368410775063	0.00523536044032258	0.00475420189451394	0.00477074362702008
747	0.00548342393389067	0.00523480367197352	0.00475415013645560	0.00477090355687980
748	0.00548316379689433	0.00523462802956060	0.00475386637031488	0.00477213854560022
749	0.00548327606414478	0.00523451464093576	0.00475415282797942	0.00477331139142643
750	0.00548270688632066	0.00523418668090274	0.00475394440388869	0.00477086464434321
751	0.00548266953285628	0.00523415344361742	0.00475361651826836	0.00477088474390585
752	0.00548240029114453	0.00523399882199328	0.00475401445616323	0.00476984488977711
753	0.00548217376952790	0.00523384564019798	0.00475406282452066	0.00477260263292296
754	0.00548210410500290	0.00523370144216313	0.00475387937005382	0.00477324844832859
755	0.00548161273403534	0.00523339947358999	0.00475294312497287	0.00477353161876254
756	0.00548154374384458	0.00523314104382385	0.00475326714112229	0.00477270905605638
757	0.00548123229481049	0.00523306427633549	0.00475276789594749	0.00477212986980564
758	0.00548118025494722	0.00523268712434040	0.00475246073546438	0.00477402673892046
759	0.00548074837009054	0.00523253329028569	0.00475172591549934	0.00477613688750426
760	0.00548057123883361	0.00523231390586618	0.00475195161831639	0.00477439801478045
761	0.00548061184061256	0.00523216797085575	0.00475274226000815	0.00477500425518394
762	0.00548049516569853	0.00523202348286526	0.00475349168817072	0.00477425849305124
763	0.00548029357892751	0.00523195376451512	0.00475308708945322	0.00477364021788592
764	0.00548006799295659	0.00523154623934364	0.00475267489940883	0.00477444951249374
765	0.00547987513070599	0.00523145624235351	0.00475192757542377	0.00477433874759673
766	0.00547936245539865	0.00523118009657410	0.00475289592753457	0.00477515864286158
767	0.00547938320467148	0.00523102819475534	0.00475257983705601	0.00477489251357249
768	0.00547916590209504	0.00523085437332155	0.00475233475865851	0.00477426291479849
769	0.00547906277046917	0.00523085170301569	0.00475181483909121	0.00477351725546339
770	0.00547846835668099	0.00523084637552728	0.00475254865828310	0.00477373401751902
771	0.00547825469339106	0.00523051922759003	0.00475215141004544	0.00477290597721627
772	0.00547829378357624	0.00523040638460857	0.00475183082586440	0.00477392795701493
773	0.00547784255273920	0.00523023656694925	0.00475136638806351	0.00477451490737287
774	0.00547807358038593	0.00523012075978426	0.00475211890965841	0.00477637608029487
775	0.00547777224653050	0.00522968298874257	0.00475277858848779	0.00477449327306357
776	0.00547741816095808	0.00522966846178326	0.00475330596387203	0.00477346760829652
777	0.00547711159555552	0.00522946504031702	0.00475342758088984	0.00477490475940206
778	0.00547727182394145	0.00522926365827251	0.00475299651478279	0.00477566880327937
779	0.00547691874932708	0.00522907920123550	0.00475258385210428	0.00477275267863216
780	0.00547642372766384	0.00522887556381693	0.00475231015262358	0.00477178854469107
781	0.00547656192879988	0.00522887649823645	0.00475300132605678	0.00477075537015663
782	0.00547599176899061	0.00522845369641507	0.00475431554488067	0.00477192947773394
783	0.00547594731134966	0.00522833721295221	0.00475332377747919	0.00477137374198275
784	0.00547593748713338	0.00522802573584714	0.00475397407391539	0.00477311141848594
785	0.00547597741325869	0.00522807116905927	0.00475296785555704	0.00477247173910026
786	0.00547539950623381	0.00522787654260688	0.00475303122467100	0.00477051104757705
787	0.00547514340955485	0.00522766334955228	0.00475333089234058	0.00477084090452083
788	0.00547512355716954	0.00522736736787700	0.00475371140393157	0.00477005534136158
789	0.00547465565461361	0.00522717815013404	0.00475385396624862	0.00476953030456418
790	0.00547431142863281	0.00522700124521146	0.00475340552354311	0.00476970452591809
791	0.00547431409773654	0.00522687795572526	0.00475386226722016	0.00477008631275133
792	0.00547397479791909	0.00522671821017042	0.00475362127265259	0.00477160784159149
793	0.00547403164397980	0.00522668589497194	0.00475361998609930	0.00477001044743491
794	0.00547364826285357	0.00522644433788517	0.00475362709047328	0.00477172720679467
795	0.00547357629659109	0.00522630743366822	0.00475381738156530	0.00477208535120715
796	0.00547342493980898	0.00522614166224350	0.00475346284966673	0.00477270912254602
797	0.00547311644760464	0.00522603174454264	0.00475343486092141	0.00477275655761332
798	0.00547276076153352	0.00522603028891910	0.00475402871485834	0.00477382141409122
799	0.00547251077545597	0.00522571549460754	0.00475353205568226	0.00477236798382827
800	0.00547201221132556	0.00522566346419145	0.00475371777863247	0.00477281757151807
801	0.00547254688152209	0.00522557845640724	0.00475348774602806	0.00477260154180979
802	0.00547220273443272	0.00522529555396185	0.00475365213472039	0.00477294742743667
803	0.00547173614056092	0.00522505510264281	0.00475275496432011	0.00477355933274704
804	0.00547189174922018	0.00522502520762385	0.00475254658040871	0.00477349065958960
805	0.00547151785759328	0.00522483664955004	0.00475277418427293	0.00477296661106621
806	0.00547123608040720	0.00522465976885521	0.00475255660796625	0.00477509623817808
807	0.00547128326405882	0.00522448170560204	0.00475167614055601	0.00477541975052523
808	0.00547090672300500	0.00522421188108356	0.00475250880437971	0.00477357907169918
809	0.00547080560242161	0.00522409818017319	0.00475176895447149	0.00477254480593624
810	0.00547062840187541	0.00522369293757196	0.00475205487400586	0.00477368524619159
811	0.00547056997611186	0.00522362043517829	0.00475221049330233	0.00477310541531341
812	0.00547018974656202	0.00522338691351501	0.00475258924365413	0.00477142835537759
813	0.00547000320450882	0.00522333347556836	0.00475230736926257	0.00477044672970522
814	0.00547016824289988	0.00522325783440951	0.00475225373349962	0.00477052458889161
815	0.00546969914968472	0.00522334907623801	0.00475206320380393	0.00476923079846384
816	0.00546967546128212	0.00522312091177113	0.00475094401753993	0.00477002953582394
817	0.00546928735168329	0.00522286079346798	0.00475183219167223	0.00477240023865782
818	0.00546892907004160	0.00522274648286318	0.00475186563247656	0.00477275989729774
819	0.00546884563196760	0.00522272120022021	0.00475130832334513	0.00477182276945030
820	0.00546859946229163	0.00522271270791727	0.00475181375332669	0.00477404082910994
821	0.00546862362243084	0.00522251813562093	0.00475244960140461	0.00477238817633134
822	0.00546823508064806	0.00522226958022023	0.00475191205441452	0.00477040953922358
823	0.00546805240905301	0.00522214848322666	0.00475206079106296	0.00477251781031481
824	0.00546780214597118	0.00522191344937316	0.00475253573855803	0.00477131351227815
825	0.00546763933682238	0.00522176237828678	0.00475155626486982	0.00477125948785449
826	0.00546769307177303	0.00522159497472931	0.00475094416672169	0.00477135534732024
827	0.00546755217128465	0.00522135550819046	0.00475157113192291	0.00477221344327876
828	0.00546722533645576	0.00522089464698059	0.00475125131520818	0.00477148216590466
829	0.00546687854605331	0.00522083807389256	0.00475103755891048	0.00477330752289382
830	0.00546653277237089	0.00522086365852460	0.00475103572086501	0.00477383967839991
831	0.00546646138174644	0.00522080251112955	0.00475148197172792	0.00477327428082072
832	0.00546639372862987	0.00522042443605786	0.00475141274160593	0.00477426852707108
833	0.00546622148055521	0.00522015775186782	0.00475220334753777	0.00477465164856854
834	0.00546593764783153	0.00522008922199075	0.00475251965043884	0.00477441302492304
835	0.00546565823635586	0.00521973461109355	0.00475174712530461	0.00477430367657568
836	0.00546551699610088	0.00521949214568301	0.00475288157507312	0.00477086463422464
837	0.00546550896323289	0.00521932047159949	0.00475174552119845	0.00477247821562633
838	0.00546510004095278	0.00521907929547976	0.00475179230085226	0.00477411374747473
839	0.00546487402818433	0.00521900128324095	0.00475181881681828	0.00477535258217901
840	0.00546489779135428	0.00521894643129109	0.00475151713212668	0.00477578077852526
841	0.00546466215822103	0.00521868971559110	0.00475224732813318	0.00477498253186282
842	0.00546440114355334	0.00521853373101658	0.00475196835910869	0.00477461589204749
843	0.00546450457495264	0.00521837130271493	0.00475258426694269	0.00477290017582589
844	0.00546410016193739	0.00521806293241425	0.00475149170866620	0.00477198451789467
845	0.00546359205072517	0.00521800010349671	0.00475128472445808	0.00477294638924000
846	0.00546354908122777	0.00521790392118333	0.00475120602157325	0.00477611047893126
847	0.00546352482765908	0.00521766345383443	0.00475158214200199	0.00477338091106524
848	0.00546336656459017	0.00521758010820497	0.00475151960258827	0.00477500153457607
849	0.00546309680587288	0.00521757911517737	0.00475188623370779	0.00477268664859423
850	0.00546299880043790	0.00521715709146378	0.00475221132398724	0.00477176028691937
851	0.00546280020683931	0.00521710708663709	0.00475192155096514	0.00477189030093023
852	0.00546240615257798	0.00521701343999111	0.00475309389862399	0.00477270277893205
853	0.00546226168909274	0.00521687455826447	0.00475223935153844	0.00477192544007906
854	0.00546192735383495	0.00521660434542136	0.00475241317544213	0.00477167501043153
855	0.00546181354867740	0.00521638225309288	0.00475281726186756	0.00477257948016121
856	0.00546159193840819	0.00521622704663347	0.00475268761751743	0.00477223524825455
857	0.00546162133500840	0.00521594933542724	0.00475180559343442	0.00477384915714024
858	0.00546130367306604	0.00521579627690340	0.00475118274318226	0.00477376446151552
859	0.00546121337563462	0.00521566596167485	0.00475056610864092	0.00477354491532161
860	0.00546096393693473	0.00521552536519229	0.00475090906525172	0.00477443750502909
861	0.00546131209673326	0.00521534046335732	0.00475202965878912	0.00477254579673274
862	0.00546060050580732	0.00521512996639516	0.00475209262364122	0.00476951709115648
863	0.00546047648439820	0.00521497084803758	0.00475197804986413	0.00477254798676314
864	0.00546030429485202	0.00521478329555785	0.00475223025807043	0.00477304096007282
865	0.00546016441393564	0.00521496477804557	0.00475203001061355	0.00477362371658308
866	0.00546015831406629	0.00521481565052145	0.00475207722430595	0.00477447588858925
867	0.00545971250463474	0.00521457324683656	0.00475247796076863	0.00477472085768155
868	0.00545946245751566	0.00521450896713729	0.00475262224536926	0.00477317519752067
869	0.00545917691320071	0.00521432500076349	0.00475360989605244	0.00477354386835063
870	0.00545906741983847	0.00521384796894078	0.00475275235784651	0.00477258549276177
871	0.00545905995061554	0.00521379700743247	0.00475248423112523	0.00477111414336993
872	0.00545892956459722	0.00521362749964984	0.00475224722247459	0.00477038499377181
873	0.00545878117333021	0.00521351120704597	0.00475270351835123	0.00477144709450828
874	0.00545844937050017	0.00521332527849742	0.00475376380985529	0.00477250803914223
875	0.00545817683972108	0.00521346784734007	0.00475372488716541	0.00477148194526268
876	0.00545845905141951	0.00521314027868828	0.00475388029155295	0.00477314114009845
877	0.00545811924195556	0.00521308473183902	0.00475430588359937	0.00477241290869280
878	0.00545766047877210	0.00521289281066462	0.00475410553637183	0.00477229929557998
879	0.00545765160271183	0.00521283055256938	0.00475437193565793	0.00477504078145939
880	0.00545764797049946	0.00521270675933940	0.00475360924226119	0.00477392063978792
881	0.00545704660696430	0.00521271999868661	0.00475393325838549	0.00477276309724481
882	0.00545707504897382	0.00521242528293687	0.00475396209173997	0.00477058129480413
883	0.00545667211493648	0.00521236689790165	0.00475380982676064	0.00477271997850830
884	0.00545655139540035	0.00521212713030759	0.00475431280429238	0.00477204489961487
885	0.00545663955765432	0.00521204633295833	0.00475461723237367	0.00477200404228784
886	0.00545600777437510	0.00521192627190767	0.00475375060562067	0.00477204848063111
887	0.00545627832837895	0.00521176636923076	0.00475494149048723	0.00477411457002767
888	0.00545618401557286	0.00521168603778423	0.00475534952614073	0.00477297575702377
889	0.00545578653564812	0.00521143159184844	0.00475545794583059	0.00477321311680050
890	0.00545592983103277	0.00521136232528817	0.00475544819028268	0.00477283896066582
891	0.00545543453236597	0.00521117021383546	0.00475461975305588	0.00477375697775572
892	0.00545502118835063	0.00521108079666502	0.00475425921856384	0.00477271379151806
893	0.00545484349007007	0.00521100335789726	0.00475353049754478	0.00477380629315046
894	0.00545487667120150	0.00521076289399848	0.00475316913586868	0.00477323096676335
895	0.00545486353295468	0.00521079553997730	0.00475368596734356	0.00477165771995690
896	0.00545478675056188	0.00521081810734193	0.00475357094701308	0.00477138457174496
897	0.00545453106683671	0.00521062536393077	0.00475302861833652	0.00477092927753961
898	0.00545439787333239	0.00521043930408806	0.00475322883846965	0.00477302185556991
899	0.00545395410299383	0.00521027519200682	0.00475314461316468	0.00477009898591546
900	0.00545384951537766	0.00520993249404462	0.00475289278736818	0.00477144624236037
901	0.00545366259846074	0.00520984132706414	0.00475392209217466	0.00477091543237261
902	0.00545354420554712	0.00520989606184945	0.00475492703273187	0.00477115222300422
903	0.00545347322002529	0.00520980331485183	0.00475429569538615	0.00477262228762377
904	0.00545357962920120	0.00520944995179732	0.00475385376579597	0.00477237533474118
905	0.00545344847129094	0.00520924159286636	0.00475363656069990	0.00477143153959772
906	0.00545336700564075	0.00520913526644356	0.00475326739509984	0.00477275816243989
907	0.00545266241611766	0.00520915952543888	0.00475357589030409	0.00477063750100019
908	0.00545268824775291	0.00520903939728643	0.00475311799075117	0.00476859096858943
909	0.00545226087543908	0.00520867169059746	0.00475334653274352	0.00476895401420495
910	0.00545209311787158	0.00520860184879330	0.00475350067685880	0.00476972057475421
911	0.00545195950767651	0.00520841756117732	0.00475380399551576	0.00476995798350186
912	0.00545164795756269	0.00520816300106000	0.00475350226257098	0.00476957433447842
913	0.00545181069147946	0.00520803793136351	0.00475366373574426	0.00476991777120567
914	0.00545168303980505	0.00520776765213498	0.00475414589920375	0.00477025617917976
915	0.00545147436606235	0.00520760854378413	0.00475286373197911	0.00476980435920747
916	0.00545121562151380	0.00520757130963235	0.00475312141463260	0.00476978545772774
917	0.00545114142113424	0.00520732223431991	0.00475285159003038	0.00477119754458813
918	0.00545105287407076	0.00520717430954789	0.00475359153185129	0.00477088268382951
919	0.00545068250922946	0.00520709163913855	0.00475489300733733	0.00477430990311287
920	0.00545079465316694	0.00520701052331104	0.00475522551576172	0.00477521405831650
921	0.00545069136891266	0.00520696860439268	0.00475486093703476	0.00477451831468407
922	0.00545062660925374	0.00520696550302071	0.00475437256766385	0.00477335604679919
923	0.00545006823563971	0.00520682862467630	0.00475358158700202	0.00477176521837900
924	0.00545003136361340	0.00520662596847164	0.00475399189474238	0.00477216202914821
925	0.00544988082478196	0.00520654333062993	0.00475391963095193	0.00477297843787740
926	0.00544998779650607	0.00520649904683999	0.00475470765987673	0.00477203385406640
927	0.00544974824060390	0.00520652187933480	0.00475435607452048	0.00477288977895375
928	0.00544940077428466	0.00520621688231814	0.00475517389001062	0.00477275289031387
929	0.00544941459252874	0.00520617971927405	0.00475514638425917	0.00477337216718986
930	0.00544910974488003	0.00520597717664377	0.00475504483864307	0.00477319720186735
931	0.00544897166415687	0.00520588293258770	0.00475431877417684	0.00477457214994676
932	0.00544870037597677	0.00520568354912349	0.00475365508350646	0.00477367040498977
933	0.00544867599138710	0.00520533675305691	0.00475425795566079	0.00477514999028374
934	0.00544836116293663	0.00520513149402158	0.00475388619003141	0.00477516603877089
935	0.00544804760461987	0.00520506298263990	0.00475422958917280	0.00477427705293057
936	0.00544806997945537	0.00520506191528895	0.00475382521603880	0.00477629567596447
937	0.00544793727901390	0.00520487295644570	0.00475451831463794	0.00477494879304923
938	0.00544756363152268	0.00520466239350754	0.00475417881397970	0.00477250953634102
939	0.00544736629575488	0.00520452889070821	0.00475418686372818	0.00477062896943248
940	0.00544740527976678	0.00520453145534875	0.00475451050539158	0.00477222487962146
941	0.00544728269950170	0.00520436357553777	0.00475401865024064	0.00477363314128498
942	0.00544718112910035	0.00520429731262105	0.00475321001550743	0.00477142014284969
943	0.00544722744517479	0.00520444113506982	0.00475328527181664	0.00477350604022725
944	0.00544672036842578	0.00520427460753420	0.00475394058952388	0.00477326625848196
945	0.00544672793402842	0.00520412266824552	0.00475392038732275	0.00477196642636087
946	0.00544636371239349	0.00520387753905786	0.00475463031145774	0.00477299920283685
947	0.00544624770906384	0.00520385187905601	0.00475406967956744	0.00477002121442782
948	0.00544620758366797	0.00520360176010506	0.00475458715937460	0.00477269537323258
949	0.00544610974213010	0.00520340191253225	0.00475483221139985	0.00477190943978255
950	0.00544571814383246	0.00520316314886573	0.00475506207113156	0.00477228430337127
951	0.00544567593026661	0.00520299172021830	0.00475522135285414	0.00477174656526883
952	0.00544585219933262	0.00520292204703681	0.00475501185485115	0.00477031422523361
953	0.00544538660434459	0.00520287796812765	0.00475472890243846	0.00477116522112179
954	0.00544498541650711	0.00520275723340228	0.00475500178360291	0.00477109117997155
955	0.00544508975964023	0.00520219391459391	0.00475394598227571	0.00476974132608654
956	0.00544491843244146	0.00520211236106599	0.00475410701101019	0.00476929621131469
957	0.00544468708031316	0.00520182914915678	0.00475417940769428	0.00477024219597579
958	0.00544466463838987	0.00520175027872661	0.00475453013338740	0.00477157084306892
959	0.00544437831158257	0.00520169502999291	0.00475498840854850	0.00477325230376904
960	0.00544409506821119	0.00520171083670482	0.00475516501955839	0.00477285355440373
961	0.00544384476237376	0.00520113972630105	0.00475561713234008	0.00477317374884964
962	0.00544385709935253	0.00520097366429335	0.00475558562432219	0.00477142966323090
963	0.00544394185292928	0.00520094631994635	0.00475582057213596	0.00477236225420819
964	0.00544357258599128	0.00520072582902214	0.00475498327405991	0.00477175249790005
965	0.00544345061250886	0.00520077579621140	0.00475435599111075	0.00477261336462838
966	0.00544366345634959	0.00520043963464203	0.00475474008488325	0.00477307937586202
967	0.00544309371666368	0.00520034220131979	0.00475458974689669	0.00477461433520296
968	0.00544322802306666	0.00520022716095317	0.00475505260610908	0.00477225475136256
969	0.00544300357858456	0.00520015803316987	0.00475430974623773	0.00477365581901867
970	0.00544260224531137	0.00520004818506610	0.00475467533545365	0.00477158496218767
971	0.00544277695730770	0.00519987946611923	0.00475469035627755	0.00477390516412315
972	0.00544262968338026	0.00519982912512538	0.00475422459405352	0.00477452622584092
973	0.00544224769590074	0.00519964293382921	0.00475362715805334	0.00477655784966555
974	0.00544198498858907	0.00519950015852261	0.00475432838538016	0.00477474402778932
975	0.00544186030721749	0.00519946612559953	0.00475391467207140	0.00477521293926834
976	0.00544169602634489	0.00519940634895157	0.00475403580908647	0.00477400225780146
977	0.00544173983967994	0.00519937448216190	0.00475360490981713	0.00477487436734732
978	0.00544138999709555	0.00519925832532418	0.00475407956856348	0.00477397245792076
979	0.00544114811912702	0.00519906861229342	0.00475322071303816	0.00477337125913579
980	0.00544085214288676	0.00519876519033084	0.00475270385536561	0.00477178792031880
981	0.00544092640771925	0.00519865726326975	0.00475287871053209	0.00477479213221790
982	0.00544122969123895	0.00519860358317619	0.00475286949052556	0.00477512591106389
983	0.00544058458871133	0.00519854466739017	0.00475291100097618	0.00477509228441340
984	0.00544029191833265	0.00519841384503572	0.00475314084267562	0.00477486855713432
985	0.00544024042215947	0.00519842483796655	0.00475267534447155	0.00477340619396089
986	0.00543999206449442	0.00519830392973500	0.00475276639338551	0.00477376483388176
987	0.00544004096447838	0.00519806074384793	0.00475303367903324	0.00477401019372452
988	0.00543996399103489	0.00519801339629731	0.00475258867555055	0.00477349213839493
989	0.00543982615987202	0.00519780390342841	0.00475285962673611	0.00477326813765592
990	0.00543958034594777	0.00519762936723041	0.00475322868903319	0.00477462501142729
991	0.00543935423078414	0.00519756383234944	0.00475350142769590	0.00477498739503016
992	0.00543905606932510	0.00519739562215133	0.00475332891289410	0.00477460502854085
993	0.00543890947512592	0.00519725428701440	0.00475340661183209	0.00477173142597682
994	0.00543906830068724	0.00519690773433906	0.00475437564807681	0.00477180838200862
995	0.00543921612352223	0.00519692289154149	0.00475466188305578	0.00477171338160832
996	0.00543890392840420	0.00519678501185315	0.00475419632763224	0.00477464647516563
997	0.00543855072171822	0.00519667721392515	0.00475466515055331	0.00477402004411465
998	0.00543860890104586	0.00519653212687422	0.00475417958118396	0.00477521097200432
999	0.00543850255293017	0.00519653010241833	0.00475397727317615	0.00477374158245099
1000	0.00543795649101810	0.00519637013041470	0.00475367058078416	0.00477308257732217
1001	0.00543802027380372	0.00519609719947766	0.00475332816674865	0.00477318657695662
1002	0.00543784215996486	0.00519599383106643	0.00475262492610419	0.00477326625889343
1003	0.00543780828630074	0.00519588971620660	0.00475220672515763	0.00477247725205381
1004	0.00543782668249334	0.00519567640765563	0.00475222041901544	0.00477432221522356
1005	0.00543753138321732	0.00519541685403667	0.00475258036946198	0.00477300110489078
1006	0.00543738142852073	0.00519553495559805	0.00475307444111953	0.00477449763122227
1007	0.00543698175555763	0.00519541927337721	0.00475337033928526	0.00477407128757379
1008	0.00543694563030184	0.00519537620287899	0.00475373435348113	0.00477225412785058
1009	0.00543699554898297	0.00519500882443768	0.00475385804508464	0.00477356664192036
1010	0.00543654455236866	0.00519495992199738	0.00475340385524557	0.00477270186167536
1011	0.00543650793652623	0.00519466901275191	0.00475317310510201	0.00477360874922796
1012	0.00543648483672790	0.00519464915411153	0.00475313848274830	0.00477493675934087
1013	0.00543610517923348	0.00519462902467332	0.00475257666268061	0.00477387582995735
1014	0.00543587171160325	0.00519445354135178	0.00475282765212819	0.00477385803704000
1015	0.00543569212985300	0.00519426520371325	0.00475372137714388	0.00477430212409113
1016	0.00543570977837162	0.00519398848684929	0.00475353768849500	0.00477455281110151
1017	0.00543551683789193	0.00519402452502712	0.00475344019271240	0.00477354737692194
1018	0.00543558546206347	0.00519350248758592	0.00475265852603870	0.00477246834575973
1019	0.00543508488695007	0.00519371951699304	0.00475290042917726	0.00477274395609032
1020	0.00543510840094844	0.00519350156863062	0.00475175633958469	0.00477255435439981
1021	0.00543524263353828	0.00519335176288155	0.00475210958710030	0.00477432304888279
1022	0.00543473707573260	0.00519311571723651	0.00475267038033253	0.00477213847835342
1023	0.00543462867357053	0.00519302720701792	0.00475335414617907	0.00477301099760427
1024	0.00543486861408044	0.00519286649430757	0.00475248439969511	0.00477376352944756
1025	0.00543451980229925	0.00519275783689613	0.00475238714964251	0.00477323621992497
1026	0.00543451934860849	0.00519270923906197	0.00475262077569521	0.00477386116679019
1027	0.00543411941295816	0.00519268819685664	0.00475216078103121	0.00477433357854436
1028	0.00543404094216438	0.00519254985216293	0.00475201757219142	0.00477514287968493
1029	0.00543397216757018	0.00519244684456614	0.00475204231401808	0.00477452145768320
1030	0.00543356341954667	0.00519222887219271	0.00475291956364748	0.00477474221697391
1031	0.00543366896798261	0.00519205156508052	0.00475321165544210	0.00477670638165807
1032	0.00543364128424115	0.00519198731672577	0.00475272412519380	0.00477731759030054
1033	0.00543338329136118	0.00519203627580858	0.00475306176865377	0.00477644362541739
1034	0.00543316826201976	0.00519192932986702	0.00475385452396199	0.00477467549858785
1035	0.00543307724463342	0.00519177060232534	0.00475394105251122	0.00477312076271574
1036	0.00543269839406732	0.00519191775784620	0.00475388235096189	0.00477272127097477
1037	0.00543247178119450	0.00519181562895920	0.00475457835457376	0.00477273200170478
1038	0.00543244376111744	0.00519166661601721	0.00475431513534914	0.00477268972468228
1039	0.00543292065929841	0.00519147554371843	0.00475512964664158	0.00477351696799196
1040	0.00543258842400105	0.00519134357296559	0.00475494008749716	0.00477269814084611
1041	0.00543229446033685	0.00519136839061089	0.00475398930082215	0.00477159357855299
1042	0.00543211058574080	0.00519130450145379	0.00475387103397875	0.00477467935219535
1043	0.00543190164587741	0.00519116922966623	0.00475377466408794	0.00477385098598365
1044	0.00543198269081074	0.00519080873525297	0.00475332323842769	0.00477645368596898
1045	0.00543177467018175	0.00519069181571354	0.00475341005968713	0.00477610602922921
1046	0.00543141995871298	0.00519061108115291	0.00475394905599780	0.00477460403287689
1047	0.00543145004774780	0.00519037917303648	0.00475449557403433	0.00477671881616268
1048	0.00543125925457945	0.00519024784029964	0.00475439879463714	0.00477897511734147
1049	0.00543101143522648	0.00519018771126407	0.00475397694550444	0.00477759980393151
1050	0.00543079241817522	0.00518991304422845	0.00475486651631765	0.00477561421249785
1051	0.00543082766122105	0.00518992129105174	0.00475498807853136	0.00477817659844905
1052	0.00543102912986256	0.00518966658277402	0.00475547147320443	0.00477707031575859
1053	0.00543080237172253	0.00518960449949809	0.00475474016287642	0.00477517337749721
1054	0.00543020616612252	0.00518954830085625	0.00475460291431634	0.00477412986382016
1055	0.00543025054979286	0.00518954929739719	0.00475376968553867	0.00477475849123831
1056	0.00543025823732736	0.00518946324852918	0.00475428905881768	0.00477608436587237
1057	0.00542995126646862	0.00518929374683517	0.00475405970937772	0.00477570504057045
1058	0.00542996861675820	0.00518918096963507	0.00475373326869341	0.00477445454733590
1059	0.00542965013829343	0.00518889659482495	0.00475420226093500	0.00477407774881046
1060	0.00542958995243680	0.00518868195952175	0.00475315029698756	0.00477416411151236
1061	0.00542945945841695	0.00518870266260238	0.00475316132832056	0.00477492847214354
1062	0.00542950789436519	0.00518864442305874	0.00475465725725979	0.00477720582522888
1063	0.00542928704995603	0.00518850183059773	0.00475440502515626	0.00477548227207657
1064	0.00542932983024556	0.00518826713852123	0.00475471276593248	0.00477460266182273
1065	0.00542895573879609	0.00518824789752637	0.00475512884584367	0.00477332643060112
1066	0.00542884065208208	0.00518812866402213	0.00475506363908498	0.00477332371502422
1067	0.00542862000824689	0.00518801433288609	0.00475534138283478	0.00477386413682171
1068	0.00542853341782947	0.00518766024255668	0.00475514587643683	0.00477444788662343
1069	0.00542823913354621	0.00518752869074225	0.00475467148854609	0.00477473108041795
1070	0.00542813816176489	0.00518718382941294	0.00475525257342583	0.00477472693893081
1071	0.00542803785906053	0.00518716730881206	0.00475508894864299	0.00477793312470489
1072	0.00542809265692584	0.00518711434998285	0.00475376966029215	0.00477516661300646
1073	0.00542776565801687	0.00518712451322265	0.00475372482433759	0.00477373932198267
1074	0.00542757361071379	0.00518682103634858	0.00475463511970665	0.00477479606326835
1075	0.00542763745892723	0.00518673047706864	0.00475490191262771	0.00477180813305602
1076	0.00542755057107112	0.00518662505788917	0.00475457677909849	0.00477593983694493
1077	0.00542737084928596	0.00518648413120397	0.00475461877983333	0.00477258150237436
1078	0.00542721568389471	0.00518643227451335	0.00475414266738495	0.00477115931077579
1079	0.00542701738816502	0.00518628663329836	0.00475428145926436	0.00477468799197619
1080	0.00542715461335066	0.00518612510422251	0.00475423327102661	0.00477275572169957
1081	0.00542704755195249	0.00518613960200346	0.00475494606196622	0.00477281276307001
1082	0.00542684911856593	0.00518606796467532	0.00475495534634194	0.00477320026620312
1083	0.00542654159091103	0.00518602923221174	0.00475474259480208	0.00477300753835927
1084	0.00542651411472847	0.00518555541372230	0.00475555268815024	0.00477333914693449
1085	0.00542634560760294	0.00518561438794055	0.00475564838484618	0.00477379833240118
1086	0.00542622017657263	0.00518544028512504	0.00475647245180978	0.00477339541430409
1087	0.00542612558247744	0.00518510452042916	0.00475611870255405	0.00477202615703421
1088	0.00542603537244849	0.00518493436893664	0.00475664736503836	0.00477271617026748
1089	0.00542597094718590	0.00518474672506869	0.00475602187783379	0.00477318579857683
1090	0.00542578656815870	0.00518480823283856	0.00475606487921280	0.00477430568586666
1091	0.00542542614714664	0.00518467653680239	0.00475595347736834	0.00477346206268435
1092	0.00542557881830077	0.00518459363838130	0.00475572273906076	0.00477368995433197
1093	0.00542561402168755	0.00518437122594575	0.00475478437386122	0.00477416939737251
1094	0.00542535580707420	0.00518412275851717	0.00475390195960902	0.00477425713061372
1095	0.00542517982823164	0.00518378383659878	0.00475372332912879	0.00477576573824190
1096	0.00542496113763512	0.00518376997608991	0.00475386523155353	0.00477563445249515
1097	0.00542474377577322	0.00518388216886112	0.00475356017455912	0.00477473820541056
1098	0.00542465595763155	0.00518378376664230	0.00475392170549395	0.00477347286005634
1099	0.00542463770905447	0.00518355142483755	0.00475409664529629	0.00477566190703465
1100	0.00542431567921656	0.00518344719599027	0.00475398824084764	0.00477591915309514
1101	0.00542428174685493	0.00518330821223685	0.00475353204093235	0.00477652743204952
1102	0.00542390830613923	0.00518322756498064	0.00475438158022222	0.00477553707061868
1103	0.00542385556666093	0.00518317018540258	0.00475458109069494	0.00477438736709399
1104	0.00542394668765556	0.00518320289034076	0.00475402194133159	0.00477520671010023
1105	0.00542364217660707	0.00518286168444008	0.00475463950639762	0.00477587373088808
1106	0.00542357213886141	0.00518271350025272	0.00475419273831286	0.00477340247186628
1107	0.00542338491737977	0.00518271232499825	0.00475484795408582	0.00477331367061536
1108	0.00542347975631071	0.00518245952748318	0.00475455102009188	0.00477447774580286
1109	0.00542330428747216	0.00518250477634592	0.00475529724549224	0.00477622562392605
1110	0.00542316325263526	0.00518233669833907	0.00475491494209609	0.00477769761370770
1111	0.00542316071082798	0.00518240065759014	0.00475492291898093	0.00477631671604289
1112	0.00542279560416908	0.00518230539883213	0.00475444772965412	0.00477492899580634
1113	0.00542268503100283	0.00518204771567048	0.00475467887600489	0.00477524159396398
1114	0.00542252512806232	0.00518203931660248	0.00475483197916354	0.00477634336567148
1115	0.00542248589752445	0.00518181770253468	0.00475454512988619	0.00477497610376797
1116	0.00542240669827818	0.00518185864460382	0.00475399474455474	0.00477506137952863
1117	0.00542212768339971	0.00518162991817511	0.00475298534914553	0.00477392202091405
1118	0.00542210716807294	0.00518140920217291	0.00475417560296930	0.00477570826029728
1119	0.00542174607923821	0.00518116839625236	0.00475387211410922	0.00477608516041846
1120	0.00542150482822856	0.00518106731644060	0.00475266709640664	0.00477759146729570
1121	0.00542160642210611	0.00518104909726707	0.00475243397657155	0.00477714722483234
1122	0.00542164600685650	0.00518080490830535	0.00475188640135088	0.00477705755849688
1123	0.00542162865524712	0.00518079158582681	0.00475240807870892	0.00477547142200462
1124	0.00542144741066260	0.00518054483647837	0.00475208246487749	0.00477483737778988
1125	0.00542108362731034	0.00518042751279901	0.00475272920558000	0.00477515429692624
1126	0.00542089893889789	0.00518009330889466	0.00475274401635716	0.00477599552423286
1127	0.00542104385908593	0.00518031139301352	0.00475269449785244	0.00477503497226942
1128	0.00542064352291160	0.00518015636476722	0.00475310668843285	0.00477308663936357
1129	0.00542072760721241	0.00518003185298939	0.00475336912372718	0.00477148765449263
1130	0.00542073707046763	0.00517984044304293	0.00475323179372960	0.00477249338686316
1131	0.00542074611669249	0.00517975505252218	0.00475364114395927	0.00477439491102952
1132	0.00542043791181445	0.00517949604814999	0.00475401689782447	0.00477705554580077
1133	0.00542045766105831	0.00517956055690379	0.00475414245338133	0.00477478950829978
1134	0.00542012348428448	0.00517939752380324	0.00475460994570022	0.00477433284780229
1135	0.00542016057253971	0.00517928221693513	0.00475423172919941	0.00477183447731369
1136	0.00541962760292919	0.00517929619748013	0.00475429562290031	0.00477395150343437
1137	0.00541977779518008	0.00517910884500318	0.00475413032476540	0.00477401873360680
1138	0.00541992405176319	0.00517894073566869	0.00475479142266233	0.00477348920319587
1139	0.00541968485177585	0.00517874755660228	0.00475451878788369	0.00477343432104995
1140	0.00541934089363282	0.00517863195881694	0.00475497661989615	0.00477685848836520
1141	0.00541945812919885	0.00517851845174702	0.00475428071234893	0.00477602441328149
1142	0.00541906178258528	0.00517858860644605	0.00475500393056633	0.00477446016596494
1143	0.00541894212309075	0.00517829601346781	0.00475486795400121	0.00477345865151419
1144	0.00541870621549284	0.00517830042926656	0.00475373163002506	0.00477086284869051
1145	0.00541861227921845	0.00517805602231114	0.00475423459629998	0.00477294418275384
1146	0.00541846426419297	0.00517803595711231	0.00475369249738862	0.00477247587521782
1147	0.00541860364873180	0.00517808783931887	0.00475351374694494	0.00477370094449427
1148	0.00541839134584607	0.00517800074816342	0.00475298223349084	0.00477359985167108
1149	0.00541837258426153	0.00517783408638961	0.00475368797609330	0.00477279828919625
1150	0.00541832656185874	0.00517776173263725	0.00475352230279930	0.00477230144029694
1151	0.00541780011158305	0.00517750402873506	0.00475393991908979	0.00477367146940177
1152	0.00541782525105721	0.00517737738900363	0.00475440159767923	0.00477391834459805
1153	0.00541753203311029	0.00517746471905335	0.00475426928829432	0.00477424801979072
1154	0.00541778364704221	0.00517726423667811	0.00475428403562288	0.00477416966395205
1155	0.00541740039344260	0.00517720225106801	0.00475492253207026	0.00477377160450270
1156	0.00541720509315839	0.00517706462193359	0.00475444579626097	0.00477482501203674
1157	0.00541704192054468	0.00517703001958094	0.00475454262053270	0.00477459508784548
1158	0.00541709991408741	0.00517689984570727	0.00475443711730529	0.00477634488934799
1159	0.00541698758310766	0.00517680996054068	0.00475396420981172	0.00477602777288548
1160	0.00541691021905061	0.00517680465868233	0.00475366105145783	0.00477471331456755
1161	0.00541646999786997	0.00517672777556121	0.00475386318095928	0.00477442661757132
1162	0.00541645719682701	0.00517657214279290	0.00475364425951232	0.00477317768101435
1163	0.00541657329785962	0.00517642540777336	0.00475325627216354	0.00477253724882412
1164	0.00541629784906178	0.00517635343294237	0.00475321213031927	0.00477214518143360
1165	0.00541625122334465	0.00517615422830352	0.00475267111912293	0.00477487500552585
1166	0.00541595031784856	0.00517608374345921	0.00475304474405554	0.00477499363546718
1167	0.00541592685773165	0.00517597931813614	0.00475278053794529	0.00477579514779615
1168	0.00541603813713086	0.00517604068595051	0.00475324662142101	0.00477388086719000
1169	0.00541586263909764	0.00517588517863990	0.00475326062613286	0.00477519551548340
1170	0.00541565917764463	0.00517568043746478	0.00475325240100540	0.00477301353307837
1171	0.00541548620600999	0.00517565666931067	0.00475360052630328	0.00477355466547741
1172	0.00541518644829564	0.00517560635950613	0.00475335852087660	0.00477487200440084
1173	0.00541518203684102	0.00517544889417925	0.00475314098601278	0.00477518994481798
1174	0.00541503249019163	0.00517521258536279	0.00475353036073537	0.00477496441508123
1175	0.00541476841872639	0.00517509260984032	0.00475296520538528	0.00477664456937474
1176	0.00541523307616472	0.00517482890346858	0.00475347685957358	0.00477699054474198
1177	0.00541481237629637	0.00517483558040019	0.00475358394772283	0.00477686334718988
1178	0.00541462519246572	0.00517488751533908	0.00475264702051392	0.00477568254617645
1179	0.00541445045321867	0.00517489026372577	0.00475255051090378	0.00477639185180765
1180	0.00541437504794642	0.00517473339642819	0.00475306104404741	0.00477447702605596
1181	0.00541426801632829	0.00517461211138491	0.00475354201696073	0.00477559963612198
1182	0.00541434066249708	0.00517449389128070	0.00475402192273608	0.00477325609539448
1183	0.00541407954979141	0.00517435945810675	0.00475481660640324	0.00477263790149236
1184	0.00541396102501200	0.00517431654218362	0.00475471981720946	0.00477284859949304
1185	0.00541375300030950	0.00517432307500796	0.00475490093301609	0.00477398749638318
1186	0.00541347047497308	0.00517423555434003	0.00475494248542165	0.00477327263201631
1187	0.00541363460319047	0.00517406388081046	0.00475481650168963	0.00477345753830065
1188	0.00541327479580358	0.00517394976745067	0.00475563099585962	0.00477361742655894
1189	0.00541326801579234	0.00517371587712498	0.00475634107416896	0.00477353769630131
1190	0.00541327054986621	0.00517358938446539	0.00475565462047797	0.00477544958371501
1191	0.00541309720285677	0.00517346873964913	0.00475587139350863	0.00477728123487528
1192	0.00541306431869082	0.00517342715753559	0.00475587058517266	0.00477722183497632
1193	0.00541287499936009	0.00517340919913554	0.00475564886866094	0.00477795504943334
1194	0.00541295570294355	0.00517304381257071	0.00475588225200511	0.00477611587162619
1195	0.00541257168612391	0.00517290606004332	0.00475677297288583	0.00477529683688824
1196	0.00541250611608384	0.00517283791988205	0.00475676791814688	0.00477561023746942
1197	0.00541246976135673	0.00517274033151004	0.00475626889254138	0.00477615929346508
1198	0.00541240555818549	0.00517252558172963	0.00475545812934093	0.00477524021483072
1199	0.00541231157076964	0.00517248100678260	0.00475545133241686	0.00477545475437023
1200	0.00541213854839719	0.00517235435607719	0.00475534189677404	0.00477411274270717
1201	0.00541189860615091	0.00517231119415039	0.00475629804084463	0.00477289661455103
1202	0.00541200089826201	0.00517224639112827	0.00475570924272664	0.00477545552292333
1203	0.00541182704513420	0.00517216159987882	0.00475512768975141	0.00477625251312783
1204	0.00541169594639174	0.00517214336398455	0.00475529798178860	0.00477547416811452
1205	0.00541155212458441	0.00517195208274409	0.00475444106325257	0.00477455118464793
1206	0.00541152643653050	0.00517182620528211	0.00475401739210904	0.00477663187971084
1207	0.00541149470939172	0.00517181335244589	0.00475393484801882	0.00477498232387634
1208	0.00541121003046189	0.00517172776548471	0.00475298527385524	0.00477302663986749
1209	0.00541118895698105	0.00517145956655486	0.00475262628812122	0.00476963303677294
1210	0.00541092384539013	0.00517158046107625	0.00475338541087967	0.00477028972995287
1211	0.00541086553368393	0.00517162635997052	0.00475312131701840	0.00477106624331028
1212	0.00541076630464216	0.00517133805606563	0.00475324299159058	0.00477170375012998
1213	0.00541050857371790	0.00517123499762076	0.00475386321679737	0.00477534011766058
1214	0.00541017525950698	0.00517114684207200	0.00475389738285630	0.00477539598214946
1215	0.00541023374318788	0.00517083618349705	0.00475397951997101	0.00477586264445591
1216	0.00541048226648251	0.00517069463101714	0.00475422507078281	0.00477411837837699
1217	0.00541022261202051	0.00517069284493166	0.00475403243001189	0.00477500703193467
1218	0.00540985041655091	0.00517059300830632	0.00475405599201734	0.00477599687927210
1219	0.00540999380670286	0.00517048310167541	0.00475302608529036	0.00477534205581472
1220	0.00540984342527797	0.00517033120422960	0.00475286730456889	0.00477754401293231
1221	0.00540968415554552	0.00517022654032720	0.00475371759471063	0.00477620004120167
1222	0.00540983230644382	0.00517015151244525	0.00475441350966245	0.00477536715803560
1223	0.00540947549526239	0.00517006428063299	0.00475508769825706	0.00477740142280664
1224	0.00540923255061774	0.00516997826490959	0.00475612236045722	0.00477676556203893
1225	0.00540938612230645	0.00516984267270692	0.00475545374341789	0.00477570076326522
1226	0.00540913282135806	0.00516971586107940	0.00475516028067797	0.00477427639646620
1227	0.00540887077458014	0.00516956909375872	0.00475486341362403	0.00477428463589792
1228	0.00540888887852118	0.00516938156828549	0.00475524609911258	0.00477512882925198
1229	0.00540877508209009	0.00516931019934262	0.00475566578259260	0.00477428104991803
1230	0.00540865860459968	0.00516921854436109	0.00475475115080642	0.00477449607080901
1231	0.00540848341896010	0.00516914725977646	0.00475437918312956	0.00477457008675667
1232	0.00540828714375155	0.00516901490347222	0.00475371949891178	0.00477414888222105
1233	0.00540825360631367	0.00516892200381700	0.00475380963982471	0.00477430809432452
1234	0.00540810221253918	0.00516888166421798	0.00475305492313962	0.00477321375730421
1235	0.00540803030613839	0.00516868736908039	0.00475322243727716	0.00477351590092074
1236	0.00540789937567799	0.00516868507867359	0.00475351556505492	0.00477288162685454
1237	0.00540781371953815	0.00516852592944473	0.00475434211032907	0.00477233203079940
1238	0.00540777678969226	0.00516840958930546	0.00475404802527095	0.00477214154582531
1239	0.00540768571684631	0.00516808014961203	0.00475501345308475	0.00477377037605207
1240	0.00540758276801362	0.00516809647991034	0.00475473233748496	0.00477543834971398
1241	0.00540737249587920	0.00516783807443622	0.00475556260384062	0.00477678896850080
1242	0.00540715014930617	0.00516777344709409	0.00475465971912622	0.00477683706201728
1243	0.00540717218903762	0.00516760165506834	0.00475344824878478	0.00477549635246868
1244	0.00540711770165979	0.00516761527741280	0.00475425245346845	0.00477434229602189
1245	0.00540708465856795	0.00516750296038588	0.00475381563751538	0.00477256421222140
1246	0.00540683348279600	0.00516747024888939	0.00475359073603836	0.00477183371485191
1247	0.00540706107157016	0.00516740638723460	0.00475489533741269	0.00477330035418101
1248	0.00540684479565766	0.00516723860680309	0.00475549727148055	0.00477298701712218
1249	0.00540661058281834	0.00516729785614914	0.00475558333838877	0.00477565058286300
1250	0.00540655415671254	0.00516705707602902	0.00475590465449914	0.00477478950499741
1251	0.00540632206307361	0.00516710107354083	0.00475653667022118	0.00477518298805208
1252	0.00540616781396468	0.00516704836969550	0.00475614940038762	0.00477564025042422
1253	0.00540616143855277	0.00516694129831334	0.00475594211646107	0.00477688784626020
1254	0.00540603014588051	0.00516699384764571	0.00475567049489607	0.00477670507325768
1255	0.00540593571002507	0.00516676527511335	0.00475486775120119	0.00477390298035580
1256	0.00540581822210188	0.00516677732903292	0.00475502276591897	0.00477295204543630
1257	0.00540558765736344	0.00516637170629118	0.00475596362015084	0.00477388673842983
1258	0.00540535577009598	0.00516632549573131	0.00475597652858351	0.00477479093808621
1259	0.00540565926393215	0.00516606992667132	0.00475552802261797	0.00477434804518699
1260	0.00540568546814062	0.00516621020428798	0.00475578224294327	0.00477365083394876
1261	0.00540523315010442	0.00516601961766919	0.00475483318505987	0.00477530546679756
1262	0.00540519866541274	0.00516575757928158	0.00475533672288004	0.00477551647930231
1263	0.00540478888026431	0.00516574851071012	0.00475511067888426	0.00477619217769763
1264	0.00540467946440781	0.00516577423259392	0.00475589320801808	0.00477512092335085
1265	0.00540473371260641	0.00516572104016489	0.00475614294227038	0.00477371929513381
1266	0.00540462955225779	0.00516544283046362	0.00475578498719903	0.00477308560838080
1267	0.00540424711876843	0.00516546742783385	0.00475545524452779	0.00477487348081278
1268	0.00540440537079662	0.00516531455501263	0.00475533972171012	0.00477404894582252
1269	0.00540403464570249	0.00516527922319193	0.00475562005747692	0.00477414053578540
1270	0.00540397509713732	0.00516502631202301	0.00475567740259514	0.00477403946003457
1271	0.00540405964808675	0.00516496809364090	0.00475561582002042	0.00477406780764442
1272	0.00540416875994794	0.00516469766647358	0.00475550950151550	0.00477486255220121
1273	0.00540382967135844	0.00516465601372286	0.00475534465066136	0.00477677432111382
1274	0.00540374038261397	0.00516452159484846	0.00475578459703337	0.00477494265706541
1275	0.00540372940171768	0.00516447372509098	0.00475568117529653	0.00477562339619974
1276	0.00540374008727784	0.00516445936480989	0.00475619852447134	0.00477455629867919
1277	0.00540353605474185	0.00516436961102075	0.00475664923132524	0.00477524288312493
1278	0.00540342903320091	0.00516407557502000	0.00475600779921059	0.00477507585893363
1279	0.00540333492176018	0.00516406068046461	0.00475578517042738	0.00477237844660702
1280	0.00540314536911335	0.00516381822385665	0.00475550399450828	0.00477395513216732
1281	0.00540285354271863	0.00516382189164853	0.00475565534497004	0.00477422645316973
1282	0.00540294241107536	0.00516384477870374	0.00475551306707911	0.00477331261728956
1283	0.00540274884240079	0.00516373637105558	0.00475524239950589	0.00477473114798324
1284	0.00540252715050519	0.00516355897632662	0.00475451303500945	0.00477551737670840
1285	0.00540266947180229	0.00516340113795524	0.00475519467788704	0.00477700949963474
1286	0.00540224069168252	0.00516336503996472	0.00475431100164682	0.00477697732603455
1287	0.00540214272221361	0.00516322193192339	0.00475473602722311	0.00477592307777662
1288	0.00540225691134867	0.00516298064555137	0.00475509715414236	0.00477678825545388
1289	0.00540201976209168	0.00516304059334605	0.00475527955658290	0.00477837483938529
1290	0.00540183269638365	0.00516278911724954	0.00475397151634294	0.00477693105134014
1291	0.00540169193573796	0.00516266820640720	0.00475411099347133	0.00477752430850528
1292	0.00540158852508679	0.00516248199674879	0.00475494296264803	0.00477831838709901
1293	0.00540136971092893	0.00516251499578220	0.00475437812418501	0.00477908977388875
1294	0.00540156165793621	0.00516227212270288	0.00475502290922311	0.00477859959611801
1295	0.00540151446883496	0.00516216087171855	0.00475507541630261	0.00477994481575804
1296	0.00540122869457088	0.00516204184721233	0.00475462281873739	0.00477725525785756
1297	0.00540108506918372	0.00516200456786594	0.00475472369742879	0.00477634976222439
1298	0.00540106141646792	0.00516192873480456	0.00475478501735653	0.00477598854338512
1299	0.00540084978200576	0.00516201153813879	0.00475425038043927	0.00477683114002722
1300	0.00540069484694256	0.00516177070147158	0.00475469032148544	0.00477740171461067
1301	0.00540075541196376	0.00516196928476971	0.00475509526899799	0.00477526018902828
1302	0.00540071730162625	0.00516175352441306	0.00475509361711205	0.00477550745925586
1303	0.00540065455045653	0.00516141885589509	0.00475485253031627	0.00477666897352385
1304	0.00540029031096592	0.00516144021137329	0.00475552747054807	0.00477585160467979
1305	0.00540047354490205	0.00516132417711596	0.00475543786545055	0.00477530747369397
1306	0.00540020176198515	0.00516122479279160	0.00475524099262132	0.00477417621367044
1307	0.00540018328179292	0.00516110787286680	0.00475540758930968	0.00477491561811114
1308	0.00539987059741231	0.00516094168086973	0.00475430728388908	0.00477687513949396
1309	0.00539993504367384	0.00516079374564278	0.00475372207021117	0.00477852261036733
1310	0.00539993708502237	0.00516068193395221	0.00475440712039805	0.00477880615800090
1311	0.00539951699490240	0.00516057434659428	0.00475461161906609	0.00477710171695904
1312	0.00539943957432314	0.00516064047001103	0.00475448058425264	0.00477705105130536
1313	0.00539952851274893	0.00516048039604965	0.00475470533157697	0.00477871402663383
1314	0.00539945010873421	0.00516011169143407	0.00475416145451418	0.00477748910933633
1315	0.00539919969369633	0.00516011372369875	0.00475408033572986	0.00477837270575175
1316	0.00539922539156406	0.00516005568558065	0.00475398501615381	0.00477495236848910
1317	0.00539913916989872	0.00515983145503638	0.00475482925510144	0.00477668200969320
1318	0.00539909460951533	0.00515968419678779	0.00475529387196897	0.00477656162064352
1319	0.00539876201128680	0.00515954599809125	0.00475600116168175	0.00477547096943199
1320	0.00539868526202910	0.00515965197350127	0.00475489833407033	0.00477660421701373
1321	0.00539871822839970	0.00515955130834313	0.00475403670307083	0.00477644248239002
1322	0.00539859510475430	0.00515960113737084	0.00475431657859762	0.00477448880051776
1323	0.00539856404531238	0.00515943923881968	0.00475382004716751	0.00477802675624445
1324	0.00539853942888017	0.00515932864701998	0.00475424074887602	0.00477675577259772
1325	0.00539829741441256	0.00515917520503502	0.00475477390797769	0.00477606499392405
1326	0.00539839158111962	0.00515908433187942	0.00475562605682156	0.00477533481356554
1327	0.00539833114851783	0.00515883395640178	0.00475531930540662	0.00477516539289732
1328	0.00539819183638923	0.00515886814310374	0.00475496279670000	0.00477566954450982
1329	0.00539775828553513	0.00515850739943837	0.00475466449129459	0.00477679439955318
1330	0.00539752948051859	0.00515843951097361	0.00475476551082951	0.00477408554289860
1331	0.00539760948712157	0.00515837466806057	0.00475533286977478	0.00477636995019296
1332	0.00539744936931881	0.00515827691355537	0.00475576408579057	0.00477647043963419
1333	0.00539716920547131	0.00515816862566263	0.00475507817011952	0.00477730597048061
1334	0.00539729566542595	0.00515805534731870	0.00475613038614923	0.00477651127260412
1335	0.00539703977683012	0.00515800251484859	0.00475613068532635	0.00477650961381122
1336	0.00539705657973020	0.00515787263241832	0.00475561754105196	0.00477467683080147
1337	0.00539716848883908	0.00515777620157515	0.00475513815607978	0.00477343022821024
1338	0.00539691123082889	0.00515776416311115	0.00475559365128779	0.00477482557985782
1339	0.00539705401630392	0.00515768193719040	0.00475602111346982	0.00477616292158789
1340	0.00539679835305324	0.00515755459786063	0.00475634925636243	0.00477466754440829
1341	0.00539663520763829	0.00515754919158856	0.00475656949554468	0.00477562528650740
1342	0.00539659096519695	0.00515738340074446	0.00475594876673705	0.00477489516013731
1343	0.00539643822282028	0.00515726110498082	0.00475575260510338	0.00477580912068039
1344	0.00539643013690491	0.00515721324242234	0.00475581695765464	0.00477483751695904
1345	0.00539649587405896	0.00515702717146175	0.00475545416944774	0.00477482718169089
1346	0.00539623766566795	0.00515707839263345	0.00475586544847804	0.00477656795809012
1347	0.00539603682239865	0.00515681323603971	0.00475575328304332	0.00477547759450639
1348	0.00539599204261462	0.00515660149455602	0.00475580252087822	0.00477667652470155
1349	0.00539583473390858	0.00515645918479995	0.00475521995961807	0.00477468825038989
1350	0.00539559100140758	0.00515631376571433	0.00475527676960362	0.00477358420580165
1351	0.00539560442066075	0.00515618272882712	0.00475459163433853	0.00477440233292528
1352	0.00539527461187932	0.00515615811667293	0.00475499553070239	0.00477626626139161
1353	0.00539548310507434	0.00515608716562870	0.00475463814064461	0.00477849272409836
1354	0.00539544407786741	0.00515604923398624	0.00475498495732862	0.00477769978711096
1355	0.00539529822378349	0.00515584449588567	0.00475534240726323	0.00477674680949435
1356	0.00539521974374386	0.00515566815193494	0.00475618848851646	0.00477679909991029
1357	0.00539522761155793	0.00515575208533434	0.00475571497404655	0.00477528476662646
1358	0.00539498741597961	0.00515577170205706	0.00475485052736759	0.00477571758445875
1359	0.00539482280147890	0.00515565365344915	0.00475428210722558	0.00477886819798438
1360	0.00539479276147761	0.00515564855775159	0.00475426250426325	0.00477678326078381
1361	0.00539470421418100	0.00515543820743366	0.00475393058872602	0.00477696856447955
1362	0.00539479373006531	0.00515553679834412	0.00475389500395152	0.00477726339066263
1363	0.00539446851819030	0.00515536305243715	0.00475501191731481	0.00477582620201848
1364	0.00539465451546677	0.00515518995482089	0.00475519822690288	0.00477648642304043
1365	0.00539442269527501	0.00515509713132646	0.00475576182525488	0.00477548956210370
1366	0.00539418898735749	0.00515498836199496	0.00475602437900070	0.00477274148998732
1367	0.00539423565323127	0.00515483177827785	0.00475563738818874	0.00477370935840595
1368	0.00539387561698691	0.00515481413520990	0.00475519269640724	0.00477372740966758
1369	0.00539399299913964	0.00515481861444067	0.00475518549396617	0.00477433882606376
1370	0.00539386037079101	0.00515483062825414	0.00475581619977614	0.00477065227700077
1371	0.00539358349743777	0.00515485418008349	0.00475523611729059	0.00477354338743265
1372	0.00539359425423222	0.00515475096565082	0.00475548569181675	0.00477285753620664
1373	0.00539379643543917	0.00515465705552357	0.00475496596357669	0.00477301983941063
1374	0.00539348556549214	0.00515447302456568	0.00475525277959597	0.00477348797903322
1375	0.00539325660447292	0.00515422856980889	0.00475513222351582	0.00477419172170144
1376	0.00539319874856296	0.00515436608066729	0.00475485741421461	0.00477525695649196
1377	0.00539325209504836	0.00515412011964587	0.00475480213659983	0.00477374366221796
1378	0.00539324715142046	0.00515409427070389	0.00475597573053414	0.00477476013186703
1379	0.00539293753504914	0.00515392577824529	0.00475593691125844	0.00477455832369770
1380	0.00539299470049321	0.00515383787462820	0.00475626938148350	0.00477212916511922
1381	0.00539275375049980	0.00515377898170242	0.00475625143686963	0.00477079241672662
1382	0.00539282758714579	0.00515370355626260	0.00475562910790658	0.00477205174997066
1383	0.00539259804798115	0.00515330808540298	0.00475562531698311	0.00477310546978934
1384	0.00539246767948611	0.00515341817076559	0.00475473976972606	0.00477132360819424
1385	0.00539237966638977	0.00515335083939596	0.00475506055583080	0.00477071389144046
1386	0.00539234500911982	0.00515330273294698	0.00475641697364189	0.00477285805077719
1387	0.00539219050421772	0.00515313717603877	0.00475555468671486	0.00477407462867981
1388	0.00539190435219551	0.00515332299225840	0.00475588943454504	0.00477506207520482
1389	0.00539200897893596	0.00515298024121142	0.00475595057274649	0.00477285075700997
1390	0.00539230778971834	0.00515301685922263	0.00475616214867412	0.00477344448488567
1391	0.00539207286393065	0.00515277779191397	0.00475646086793935	0.00477496843565332
1392	0.00539198016450675	0.00515282040588655	0.00475668552713362	0.00477680080441242
1393	0.00539178630632483	0.00515267766753776	0.00475702642855465	0.00477424133964907
1394	0.00539151602453798	0.00515257986140793	0.00475666301274784	0.00477519163944640
1395	0.00539157629212851	0.00515248321632999	0.00475621319810442	0.00477543918954872
1396	0.00539127527092617	0.00515241676063604	0.00475634689716389	0.00477568327215677
1397	0.00539128342816918	0.00515247634029983	0.00475588022875432	0.00477554659393245
1398	0.00539108432618734	0.00515230019954013	0.00475567125724980	0.00477664553159852
1399	0.00539130227412149	0.00515229385819830	0.00475580276207854	0.00477569119003969
1400	0.00539100204310247	0.00515211379938213	0.00475505177969306	0.00477593544966200
1401	0.00539087728132076	0.00515193845463159	0.00475481997992065	0.00477745363357922
1402	0.00539097279716466	0.00515183796521036	0.00475438314827526	0.00477666073417757
1403	0.00539076037727895	0.00515193388622378	0.00475451703057373	0.00477623532925323
1404	0.00539084982387323	0.00515187782586369	0.00475386758685855	0.00477522013133971
1405	0.00539067547487646	0.00515157121109260	0.00475392819219492	0.00477561093396329
1406	0.00539036375199434	0.00515163232741749	0.00475445531233489	0.00477814856590363
1407	0.00539020525625912	0.00515136418052820	0.00475505976507899	0.00477794715484823
1408	0.00539032790848882	0.00515127374543690	0.00475479922151014	0.00477703506683302
1409	0.00539030237079901	0.00515136332322475	0.00475428815708411	0.00477730420452743
1410	0.00538994836231491	0.00515106314035729	0.00475373353450081	0.00477659951577343
1411	0.00539000384424940	0.00515105749079369	0.00475358491566226	0.00477900435939454
1412	0.00538994019177039	0.00515091072393968	0.00475356612782773	0.00477793442765480
1413	0.00538962924404131	0.00515104596725805	0.00475344127314910	0.00477628834706988
1414	0.00538969002883354	0.00515072318400530	0.00475340685832279	0.00477833328918553
1415	0.00538979209237474	0.00515049686896305	0.00475372948598398	0.00477660370695734
1416	0.00538957600654165	0.00515042326800050	0.00475345827357054	0.00477502078575815
1417	0.00538973808973081	0.00515037571481036	0.00475380634387256	0.00477742071371072
1418	0.00538961043079243	0.00515011154711230	0.00475394109936225	0.00477573982327711
1419	0.00538933332325422	0.00515006006178700	0.00475439795824838	0.00477595867797769
1420	0.00538925229978435	0.00515003501885192	0.00475448842825121	0.00477554859217817
1421	0.00538913133235866	0.00514998217596581	0.00475453342129669	0.00477599620287563
1422	0.00538877125606537	0.00514996305764673	0.00475553517871903	0.00477480339864429
1423	0.00538853319057827	0.00514970137460125	0.00475477130815034	0.00477500421005281
1424	0.00538849149248215	0.00514963053606969	0.00475510460714597	0.00477661522891989
1425	0.00538843850129702	0.00514952925366052	0.00475611426562938	0.00477757694620993
1426	0.00538875291287743	0.00514940892822511	0.00475600826711168	0.00477559811472176
1427	0.00538850849084290	0.00514943708481304	0.00475551116292807	0.00477653859964239
1428	0.00538828755841369	0.00514940120243880	0.00475514151190448	0.00477736462910879
1429	0.00538834225308172	0.00514944347325208	0.00475540072409527	0.00477670625567392
1430	0.00538827988384322	0.00514915186566356	0.00475583920641579	0.00477669286139317
1431	0.00538800877571785	0.00514909498661567	0.00475518717928204	0.00477821595509110
1432	0.00538803054546682	0.00514901887183390	0.00475456863187860	0.00477614971201622
1433	0.00538793128401942	0.00514903808829021	0.00475485542793742	0.00477471226360075
1434	0.00538790124080612	0.00514896177559225	0.00475466430643578	0.00477662292351457
1435	0.00538772386082915	0.00514887801120171	0.00475495774039060	0.00477398451341360
1436	0.00538736727603795	0.00514886115149630	0.00475553721986402	0.00477302034558724
1437	0.00538747035407931	0.00514875833844662	0.00475523200541536	0.00477422217006690
1438	0.00538735833208909	0.00514856548652214	0.00475560862039119	0.00477532069431536
1439	0.00538739297896725	0.00514843391667425	0.00475573975486692	0.00477704364380053
1440	0.00538724091442138	0.00514809727845334	0.00475510881722662	0.00477419899383833
1441	0.00538699339235578	0.00514811526750821	0.00475536256627453	0.00477302146640340
1442	0.00538704755569565	0.00514806723603760	0.00475532641088577	0.00477331587172060
1443	0.00538708369500759	0.00514780165356853	0.00475566618968294	0.00477570973054837
1444	0.00538697634220115	0.00514791431508439	0.00475538505984226	0.00477270092776090
1445	0.00538671746945018	0.00514777261002408	0.00475503939020594	0.00477194748494876
1446	0.00538670614133664	0.00514780804989368	0.00475539607837844	0.00477427547695761
1447	0.00538638985757355	0.00514751637664003	0.00475531656966537	0.00477357139345965
1448	0.00538627391600373	0.00514754308493888	0.00475567202428925	0.00477294818238506
1449	0.00538611048494045	0.00514744197698569	0.00475586331366709	0.00477450012094448
1450	0.00538631992587477	0.00514737916329819	0.00475566163844432	0.00477486192268650
1451	0.00538626872487991	0.00514723042265826	0.00475519374768430	0.00477445228531032
1452	0.00538637834237858	0.00514719317748353	0.00475516163684294	0.00477300366582655
1453	0.00538619142263617	0.00514684481819586	0.00475523774111472	0.00477140846464616
1454	0.00538610582803392	0.00514689096842477	0.00475603144600428	0.00477083443307000
1455	0.00538585915499006	0.00514686715941173	0.00475573024862493	0.00477367415922896
1456	0.00538597944800663	0.00514681225199764	0.00475630746649575	0.00477493232135457
1457	0.00538582159068394	0.00514648986158722	0.00475650009117240	0.00477392110116546
1458	0.00538561151468701	0.00514663736100823	0.00475598149462334	0.00477332385236078
1459	0.00538545139913436	0.00514644023741775	0.00475682721362074	0.00477362439750209
1460	0.00538548238866853	0.00514640149632102	0.00475704918571144	0.00477397485857959
1461	0.00538539301454868	0.00514636933113212	0.00475679742001211	0.00477556086220963
1462	0.00538523814663439	0.00514632869285040	0.00475656734061794	0.00477566824863321
1463	0.00538517278371554	0.00514627314049641	0.00475640730518785	0.00477662505443578
1464	0.00538504388091210	0.00514613606107741	0.00475545528080751	0.00477794819661121
1465	0.00538492205803429	0.00514616820908107	0.00475497747193331	0.00477561435432556
1466	0.00538500207383299	0.00514625641321336	0.00475643630119055	0.00477300845380382
1467	0.00538489240564327	0.00514585920162422	0.00475640472674882	0.00477450006269923
1468	0.00538474060091428	0.00514565051438019	0.00475732245740387	0.00477432682174977
1469	0.00538480647361911	0.00514566617844116	0.00475705812008082	0.00477454019044912
1470	0.00538462457655190	0.00514557955851594	0.00475720872416249	0.00477370295210008
1471	0.00538457593808864	0.00514546962651825	0.00475693890116543	0.00477285100711428
1472	0.00538415952549167	0.00514532918354308	0.00475723262974678	0.00477435453523649
1473	0.00538439783190877	0.00514533238805427	0.00475660064912300	0.00477570909653935
1474	0.00538422637014860	0.00514514497496204	0.00475629889305098	0.00477483680615624
1475	0.00538412350508550	0.00514515987756942	0.00475714043680288	0.00477371338940592
1476	0.00538395142993015	0.00514509512837655	0.00475759733338209	0.00477191022386556
1477	0.00538369970385525	0.00514497199181994	0.00475803200370296	0.00477249361917857
1478	0.00538372028111863	0.00514496403013280	0.00475770435070257	0.00477428024820754
1479	0.00538358230603406	0.00514492154081256	0.00475775532113135	0.00477391555479605
1480	0.00538360124107796	0.00514467626401855	0.00475778627960974	0.00477231240629214
1481	0.00538370896074493	0.00514472996531068	0.00475817045740722	0.00477373958012066
1482	0.00538330973848303	0.00514456493410178	0.00475763438046409	0.00477406096772324
1483	0.00538321004769821	0.00514450781170534	0.00475809030824071	0.00477261628362202
1484	0.00538330815368069	0.00514459795260633	0.00475815375048399	0.00477294894297531
1485	0.00538317407104621	0.00514441534817400	0.00475810421878279	0.00477585494172575
1486	0.00538299208801773	0.00514454217808179	0.00475807576005226	0.00477566178571582
1487	0.00538308739291087	0.00514446588344075	0.00475732644990814	0.00477561778527060
1488	0.00538317736785135	0.00514429625256118	0.00475705533588383	0.00477730398831483
1489	0.00538289209764302	0.00514414198354815	0.00475763024197902	0.00477666641068565
1490	0.00538294812081923	0.00514398772627295	0.00475781416224471	0.00477343083608911
1491	0.00538308601068327	0.00514393867771395	0.00475729691963244	0.00477006813083176
1492	0.00538250391015413	0.00514382320699171	0.00475745941412914	0.00477273127401896
1493	0.00538242252017623	0.00514369058898595	0.00475689950031405	0.00477112344522597
1494	0.00538258739565040	0.00514376038871402	0.00475726771313313	0.00477131814413216
1495	0.00538239717015332	0.00514361582101957	0.00475735193602206	0.00477317097251808
1496	0.00538231216224356	0.00514348366675682	0.00475686091001454	0.00477210756102996
1497	0.00538200796590125	0.00514327982481082	0.00475659817254252	0.00477402708900208
1498	0.00538201746619940	0.00514324713922148	0.00475597771593135	0.00477305183439939
1499	0.00538187127341567	0.00514323199975355	0.00475636029578470	0.00477418431871789
1500	0.00538180351615033	0.00514319030478728	0.00475626154042106	0.00477469588470680
1501	0.00538176093014081	0.00514287212484187	0.00475641948275591	0.00477432083340935
1502	0.00538167183443990	0.00514286045431303	0.00475621744160722	0.00477267628550573
1503	0.00538172426923731	0.00514273418993605	0.00475668376481315	0.00477648971705033
1504	0.00538150641067460	0.00514272026011163	0.00475688582367614	0.00477519787085472
1505	0.00538158201117795	0.00514249063662165	0.00475653037725715	0.00477533749166678
1506	0.00538131024532670	0.00514246182413276	0.00475640404870683	0.00477520794196610
1507	0.00538103479981424	0.00514241536924199	0.00475594302181936	0.00477471079619238
1508	0.00538110206478689	0.00514245831734901	0.00475527524358990	0.00477505711436612
1509	0.00538107389744271	0.00514240566489144	0.00475514024788327	0.00477509208333746
1510	0.00538090378463008	0.00514250650695601	0.00475536121625368	0.00477615706009835
1511	0.00538084721082354	0.00514221671054260	0.00475571015517131	0.00477472511650355
1512	0.00538062543372427	0.00514217754649753	0.00475588524634728	0.00477381177711852
1513	0.00538082188038933	0.00514208380434472	0.00475646644599691	0.00477138322171473
1514	0.00538053761011369	0.00514204258218638	0.00475662674203002	0.00477366268075321
1515	0.00538073395080031	0.00514191651227280	0.00475618663282507	0.00477343655759307
1516	0.00538043531894640	0.00514211211471325	0.00475602776608369	0.00477603130940651
1517	0.00538036071193833	0.00514209759320317	0.00475622878905531	0.00477398492644708
1518	0.00538022641551322	0.00514162276810220	0.00475615436632120	0.00477225811686122
1519	0.00538016192997874	0.00514162063084001	0.00475650114413323	0.00477190045187185
1520	0.00538016648096458	0.00514162833083463	0.00475679394231778	0.00477230059566777
1521	0.00538006569992366	0.00514160769673242	0.00475627824413585	0.00477256390434423
1522	0.00537997273353888	0.00514127087028918	0.00475703632572386	0.00477354174924792
1523	0.00537990094313966	0.00514126573743998	0.00475660491340214	0.00477618705081780
1524	0.00537988816308210	0.00514110811668355	0.00475618582677547	0.00477704754081152
1525	0.00537958175491313	0.00514107475660366	0.00475553329040391	0.00477866824821733
1526	0.00537932393092685	0.00514093763849468	0.00475525953118939	0.00477754588809133
1527	0.00537940574860497	0.00514082770715199	0.00475589074472974	0.00477641204658262
1528	0.00537923864030180	0.00514067097969386	0.00475565729349841	0.00477544524011794
1529	0.00537925460476878	0.00514041278183802	0.00475542646629876	0.00477494955095889
1530	0.00537918831993833	0.00514054211744924	0.00475550510392493	0.00477501193066518
1531	0.00537939407918081	0.00514046291863618	0.00475515279455333	0.00477684736775615
1532	0.00537905980665388	0.00514046360205508	0.00475482292607185	0.00477671316581582
1533	0.00537876897517697	0.00514015828547602	0.00475483988892383	0.00477483182413203
1534	0.00537883127259267	0.00514014155270586	0.00475523356992992	0.00477537494414716
1535	0.00537895777563131	0.00513993845721939	0.00475497603157549	0.00477645682895937
1536	0.00537867761316588	0.00513982869557076	0.00475470956110821	0.00477300307288079
1537	0.00537857911900657	0.00514010655819178	0.00475518098167681	0.00477518053264614
1538	0.00537831735831475	0.00513995470815389	0.00475579332397762	0.00477717039193414
1539	0.00537827612836010	0.00513971957903789	0.00475567423762992	0.00477473573597314
1540	0.00537833606765695	0.00513952133581638	0.00475504054186720	0.00477465734976785
1541	0.00537827030148018	0.00513957656081727	0.00475500093745640	0.00477390586062322
1542	0.00537837101581163	0.00513931051337423	0.00475448947744598	0.00477623703184868
1543	0.00537787915798618	0.00513923913628494	0.00475436310514029	0.00477492235762522
1544	0.00537762643336395	0.00513900587219713	0.00475429574944131	0.00477554638634618
1545	0.00537784360359743	0.00513902833879375	0.00475442931220714	0.00477598446764040
1546	0.00537766881316168	0.00513903089828119	0.00475466944843527	0.00477677327833820
1547	0.00537756000911026	0.00513878326555335	0.00475452251147846	0.00477665546191460
1548	0.00537774104863590	0.00513891222344527	0.00475456566501557	0.00477563859326198
1549	0.00537758503812959	0.00513877842993997	0.00475479655417781	0.00477635619075162
1550	0.00537743937829207	0.00513856506564737	0.00475451214144740	0.00477339827912043
1551	0.00537749241196532	0.00513839826040956	0.00475512254583150	0.00477412947293286
1552	0.00537751759709975	0.00513830676487096	0.00475511581438661	0.00477314421134216
1553	0.00537716666184330	0.00513815857523488	0.00475480778644787	0.00477385424704183
1554	0.00537710973994484	0.00513809946339414	0.00475376802766100	0.00477421166928929
1555	0.00537696954873721	0.00513791263102000	0.00475480624272710	0.00477503813658097
1556	0.00537712135726664	0.00513786995117243	0.00475503491783619	0.00477279620548769
1557	0.00537698326602735	0.00513792211715122	0.00475500104443123	0.00477383245679045
1558	0.00537686149385960	0.00513783598047357	0.00475490777674110	0.00477510414942187
1559	0.00537668638968125	0.00513787485979258	0.00475588998672394	0.00477369560069673
1560	0.00537684135501595	0.00513787053837099	0.00475601367475747	0.00477540375204307
1561	0.00537655624829317	0.00513753197023161	0.00475528529981236	0.00477654106846529
1562	0.00537632931551161	0.00513754139207162	0.00475519714160431	0.00477662347317632
1563	0.00537606979107219	0.00513718615803562	0.00475503420902762	0.00477372198980511
1564	0.00537621127317307	0.00513723944949404	0.00475466698566629	0.00477553418806808
1565	0.00537603478604579	0.00513695509801039	0.00475567180759212	0.00477533183178146
1566	0.00537618766616612	0.00513704613016794	0.00475521723806035	0.00477429117525684
1567	0.00537569542119470	0.00513688187268814	0.00475478309991005	0.00477475244709100
1568	0.00537589604797589	0.00513694596107922	0.00475437906424169	0.00477398062121336
1569	0.00537586529077974	0.00513698340923651	0.00475475020056580	0.00477241256717085
1570	0.00537568377211562	0.00513688839012897	0.00475457524082717	0.00477305703431422
1571	0.00537572279058146	0.00513682984922058	0.00475534775300229	0.00477312985347628
1572	0.00537553364440242	0.00513676597882217	0.00475574353521102	0.00477474432577814
1573	0.00537545176176011	0.00513673221427529	0.00475511101220838	0.00477611431504324
1574	0.00537551027748054	0.00513660995658555	0.00475504442836966	0.00477660993315496
1575	0.00537539368783380	0.00513658450390881	0.00475505302721756	0.00477687617405897
1576	0.00537539530830640	0.00513667010072240	0.00475614930095155	0.00477586923092334
1577	0.00537517739881948	0.00513653695711176	0.00475631423237071	0.00477494120970925
1578	0.00537513303261011	0.00513658828020206	0.00475571978982996	0.00477435850783864
1579	0.00537490041934897	0.00513632223573329	0.00475510778412116	0.00477626294280141
1580	0.00537500177771754	0.00513632980355749	0.00475531177791081	0.00477594537888059
1581	0.00537499691513803	0.00513617305686209	0.00475489700581895	0.00477551401746283
1582	0.00537479021154899	0.00513599741757303	0.00475503490046314	0.00477556655759048
1583	0.00537467592997944	0.00513584101009228	0.00475515614314313	0.00477542045175631
1584	0.00537442894065778	0.00513577034223451	0.00475570015114292	0.00477187160075641
1585	0.00537467751332022	0.00513575923041614	0.00475560717906728	0.00477268452747734
1586	0.00537449656158314	0.00513560561149679	0.00475559669221098	0.00477257979562532
1587	0.00537454291951624	0.00513553842714283	0.00475571367086409	0.00477386548389345
1588	0.00537412520176954	0.00513554510579031	0.00475661613549726	0.00477332603368843
1589	0.00537420948695792	0.00513564161815846	0.00475691701790809	0.00477475594059436
1590	0.00537404040109129	0.00513552153102335	0.00475714145949957	0.00477456071828396
1591	0.00537401659245661	0.00513541681643477	0.00475669616940313	0.00477571558464476
1592	0.00537401612477087	0.00513521650016343	0.00475720158805942	0.00477586624416118
1593	0.00537392925906394	0.00513493609777233	0.00475596680599387	0.00477608073512124
1594	0.00537403826143566	0.00513506017765657	0.00475622684534652	0.00477734060874871
1595	0.00537363535973577	0.00513503518525616	0.00475651759299384	0.00477555164209861
1596	0.00537352258024613	0.00513505375940361	0.00475684090385872	0.00477604652161568
1597	0.00537356146568205	0.00513502527876899	0.00475693677016292	0.00477400458325729
1598	0.00537369446784327	0.00513488866318334	0.00475614043016939	0.00477723490464885
1599	0.00537340833019883	0.00513472478721116	0.00475583266970448	0.00477745703289275
1600	0.00537331768024287	0.00513455083087590	0.00475579796037045	0.00477689962223799
1601	0.00537311271028652	0.00513451651818706	0.00475504240411096	0.00477597608712245
1602	0.00537304149496869	0.00513440910487265	0.00475464439608680	0.00477505602954334
1603	0.00537305543794849	0.00513427569042072	0.00475552479651906	0.00477445901989482
1604	0.00537301949442865	0.00513423597859115	0.00475507217458150	0.00477244120580350
1605	0.00537283977931478	0.00513416394125935	0.00475508817711347	0.00477125162286798
1606	0.00537290166435827	0.00513406728079374	0.00475504769836654	0.00477096113859885
1607	0.00537266547692654	0.00513390811858422	0.00475662284279099	0.00477284922116187
1608	0.00537248363353128	0.00513391089367570	0.00475608651158625	0.00477310980919975
1609	0.00537256321225128	0.00513379694935554	0.00475590878586875	0.00477236576143536
1610	0.00537259113075383	0.00513377677108455	0.00475629746061740	0.00477265087926158
1611	0.00537222509793793	0.00513367341879225	0.00475665576567371	0.00477375061008155
1612	0.00537248589907034	0.00513356409904396	0.00475658248065837	0.00477613310935263
1613	0.00537227825210062	0.00513356024253758	0.00475706858375359	0.00477550220038899
1614	0.00537199082340230	0.00513342895300014	0.00475735044307729	0.00477582553249610
1615	0.00537209867422420	0.00513327496961406	0.00475700359245049	0.00477407457925858
1616	0.00537192537574391	0.00513326100349246	0.00475611135463557	0.00477562330679384
1617	0.00537205825756798	0.00513328652212509	0.00475650965748843	0.00477485664192776
1618	0.00537153023098024	0.00513308806349893	0.00475681579584291	0.00477502383710268
1619	0.00537186175503169	0.00513290582514567	0.00475686315170761	0.00477555674366547
1620	0.00537167649402574	0.00513292671631783	0.00475659422053373	0.00477495328213297
1621	0.00537201992398577	0.00513279122066058	0.00475706940276115	0.00477453418666447
1622	0.00537150832464204	0.00513276977678438	0.00475683936677367	0.00477623122566544
1623	0.00537135830757605	0.00513265446193793	0.00475686281255884	0.00477652220983368
1624	0.00537111635647763	0.00513273291540876	0.00475683883126008	0.00477769247849886
1625	0.00537114233716722	0.00513262021167810	0.00475681093089931	0.00477549837079884
1626	0.00537107881625126	0.00513243026538504	0.00475699999935200	0.00477639059063572
1627	0.00537101724024370	0.00513234467757693	0.00475656437162305	0.00477678027940201
1628	0.00537094895084639	0.00513221411413382	0.00475699989345128	0.00477593923332504
1629	0.00537097440789046	0.00513220518948820	0.00475672807789093	0.00477699864851231
1630	0.00537085607437955	0.00513221314490251	0.00475701078177439	0.00477631380402102
1631	0.00537082787233180	0.00513218066405967	0.00475698627049466	0.00477631922703598
1632	0.00537067431071468	0.00513204673096088	0.00475641285314109	0.00477589127219326
1633	0.00537039310123127	0.00513187478383970	0.00475665938068513	0.00477634296145878
1634	0.00537064898008424	0.00513179713235853	0.00475674424174976	0.00477773572703677
1635	0.00537050000733283	0.00513158405854491	0.00475686634500913	0.00477713532217371
1636	0.00537013231548939	0.00513154692374496	0.00475607935709390	0.00477660461570276
1637	0.00537040021405065	0.00513156421485911	0.00475559981060052	0.00477578650652605
1638	0.00537021177399322	0.00513148690518161	0.00475663793295427	0.00477789284498909
1639	0.00537023117317010	0.00513136136585507	0.00475582394384931	0.00477521812927636
1640	0.00537021933153268	0.00513114577358300	0.00475558296162677	0.00477566053480889
1641	0.00537004397019659	0.00513134256281978	0.00475553697822475	0.00477484005618388
1642	0.00536987165105349	0.00513112084179966	0.00475644406852820	0.00477510037662663
1643	0.00536991667719129	0.00513087342655467	0.00475717689771727	0.00477603407843392
1644	0.00536977529648468	0.00513078661091369	0.00475682671727131	0.00477500109815548
1645	0.00536966920150431	0.00513080482453002	0.00475661084112131	0.00477462784810704
1646	0.00536945570600721	0.00513073295579068	0.00475726838726682	0.00477257151140520
1647	0.00536920222834914	0.00513059368881913	0.00475704095440811	0.00477530453810711
1648	0.00536929533926248	0.00513046123292265	0.00475678075924802	0.00477497808450790
1649	0.00536934490165543	0.00513037482451473	0.00475571165788650	0.00477461000525185
1650	0.00536938732724006	0.00513027621735958	0.00475513217353136	0.00477473096401353
1651	0.00536923394665973	0.00513029245684606	0.00475507141554532	0.00477581344318076
1652	0.00536915934012201	0.00513024415792716	0.00475529110650914	0.00477607744933360
1653	0.00536883002094693	0.00513018439834278	0.00475599417921460	0.00477471753308695
1654	0.00536888553404971	0.00513014493703112	0.00475644476000313	0.00477526414266410
1655	0.00536908230428131	0.00513008225301731	0.00475576768481689	0.00477389147735406
1656	0.00536879553591799	0.00512996433528240	0.00475565529287461	0.00477415065954339
1657	0.00536854402155525	0.00513006521976687	0.00475576322286990	0.00477526530971958
1658	0.00536843935219690	0.00512995634545014	0.00475562881994097	0.00477349259601976
1659	0.00536838553501660	0.00512985943660264	0.00475615816137809	0.00477311792240222
1660	0.00536831610704255	0.00512977741747775	0.00475669773189950	0.00477323263529764
1661	0.00536835587329949	0.00512985045666393	0.00475685182556238	0.00477366678080316
1662	0.00536827011044398	0.00512978313621363	0.00475667004624735	0.00477256345226516
1663	0.00536825634309792	0.00512961086284716	0.00475628956152099	0.00477108168211523
1664	0.00536819995121676	0.00512952542286726	0.00475677197777809	0.00477320746631487
1665	0.00536810371187825	0.00512956906503852	0.00475637354682444	0.00477189939405880
1666	0.00536799749254099	0.00512927084423342	0.00475669348169944	0.00477226697088037
1667	0.00536782804456675	0.00512931026908358	0.00475712762280472	0.00477357332628546
1668	0.00536786182575480	0.00512924988981523	0.00475736254729686	0.00477418613476573
1669	0.00536810840885785	0.00512924780154390	0.00475738396268288	0.00477519733357435
1670	0.00536770209539935	0.00512909946876648	0.00475739061234381	0.00477416624016791
1671	0.00536748925768211	0.00512909614349335	0.00475675776121001	0.00477196487648633
1672	0.00536738514748663	0.00512910387209445	0.00475703202612118	0.00477262891389028
1673	0.00536730977196961	0.00512919842069377	0.00475723116641356	0.00477422093492625
1674	0.00536723699028959	0.00512892564090335	0.00475705367001518	0.00477535091029222
1675	0.00536726456698855	0.00512906084603621	0.00475781165501040	0.00477391329490036
1676	0.00536697596850249	0.00512890357190151	0.00475732621918761	0.00477509797608168
1677	0.00536700556748660	0.00512875332880008	0.00475782589931473	0.00477515986702326
1678	0.00536689999232301	0.00512874362461881	0.00475769133562218	0.00477511867127451
1679	0.00536689060464159	0.00512860774130991	0.00475762299693513	0.00477430289469619
1680	0.00536674640533762	0.00512873887207133	0.00475717375985916	0.00477511013566542
1681	0.00536675367538805	0.00512872207983584	0.00475705525749410	0.00477435586791176
1682	0.00536665041132422	0.00512849815608583	0.00475665406652871	0.00477557245427444
1683	0.00536665039603483	0.00512840320587772	0.00475616725137598	0.00477524411634354
1684	0.00536665164912946	0.00512811236164553	0.00475676617888176	0.00477543992087541
1685	0.00536644045683770	0.00512821633038547	0.00475713016705324	0.00477573473906475
1686	0.00536645829703450	0.00512806071961477	0.00475674930169313	0.00477675621356000
1687	0.00536613823563308	0.00512790305325245	0.00475654897830382	0.00477359899649164
1688	0.00536646397917609	0.00512792948169031	0.00475575582057620	0.00477461601634737
1689	0.00536627131760074	0.00512794628698222	0.00475603229835113	0.00477526202488724
1690	0.00536612404444812	0.00512798619093878	0.00475591374869498	0.00477354496322353
1691	0.00536606170709405	0.00512773244960610	0.00475638736963543	0.00477432341814938
1692	0.00536584826324778	0.00512758700676124	0.00475547090148772	0.00477481142555582
1693	0.00536568089090134	0.00512745060250464	0.00475629585930485	0.00477290960199900
1694	0.00536588868779246	0.00512748250554452	0.00475614025702521	0.00477616980136803
1695	0.00536574914195732	0.00512724453568788	0.00475589991616840	0.00477479053203876
1696	0.00536569893784697	0.00512729612086256	0.00475673296608731	0.00477737031908221
1697	0.00536539357430763	0.00512719986427824	0.00475660263216509	0.00477544373630237
1698	0.00536557317284609	0.00512719684536735	0.00475742638529494	0.00477549438313480
1699	0.00536545721176252	0.00512709543927367	0.00475728775336362	0.00477583881798097
1700	0.00536524791648214	0.00512694386443841	0.00475658719387079	0.00477618466208431
1701	0.00536526070812749	0.00512698397392134	0.00475594713420180	0.00477771015170113
1702	0.00536514139604855	0.00512699551641154	0.00475657053709305	0.00477737928199547
1703	0.00536515484942772	0.00512680703066622	0.00475642483493442	0.00477648578952286
1704	0.00536515636389467	0.00512681850675495	0.00475647568101197	0.00477887745365147
1705	0.00536511079777013	0.00512674287775658	0.00475595489368573	0.00477722886371474
1706	0.00536493315151795	0.00512646131176999	0.00475645601996090	0.00477651097638754
1707	0.00536490557866166	0.00512643863885036	0.00475778432956695	0.00477716540237219
1708	0.00536475106943260	0.00512646149647430	0.00475778861336253	0.00477627371245720
1709	0.00536477939809587	0.00512645862211671	0.00475712885449738	0.00477533686873122
1710	0.00536456634828310	0.00512626004790888	0.00475725331606021	0.00477636500897234
1711	0.00536449768066734	0.00512611389989828	0.00475754416227296	0.00477758403396968
1712	0.00536440487098987	0.00512602121954012	0.00475730902635037	0.00477639463884301
1713	0.00536457571331556	0.00512576147887351	0.00475732328083473	0.00477600644831959
1714	0.00536414243320771	0.00512570979008822	0.00475735247236729	0.00477525438861236
1715	0.00536407138097636	0.00512554468900367	0.00475579291984331	0.00477545252548784
1716	0.00536406665226001	0.00512555426762483	0.00475662206787340	0.00477528140205464
1717	0.00536395260940580	0.00512547074824370	0.00475643847085457	0.00477389397672790
1718	0.00536382189454550	0.00512543978989746	0.00475590502907357	0.00477220353572459
1719	0.00536382627989253	0.00512547567832503	0.00475711067182670	0.00477359435988684
1720	0.00536371940179470	0.00512541601118739	0.00475729973484029	0.00477480732517413
1721	0.00536354255958171	0.00512549990179854	0.00475669453558522	0.00477492913509831
1722	0.00536338554903329	0.00512520345098348	0.00475556575989140	0.00477531664468373
1723	0.00536350486653118	0.00512520061455821	0.00475548949823368	0.00477524338597419
1724	0.00536357671630895	0.00512498680349310	0.00475602948489996	0.00477483237032690
1725	0.00536340949872832	0.00512489802295670	0.00475656298055197	0.00477526923112641
1726	0.00536328017531137	0.00512495991291215	0.00475692450292965	0.00477732243566078
1727	0.00536316536088660	0.00512481340659835	0.00475716824254398	0.00477684872989584
1728	0.00536313327486178	0.00512463040972109	0.00475736181752197	0.00477572566283863
1729	0.00536300068702978	0.00512456347625379	0.00475746833779524	0.00477491855432829
1730	0.00536281309161584	0.00512450175077214	0.00475755873389995	0.00477628833974779
1731	0.00536276802903250	0.00512440706692000	0.00475762939498482	0.00477772891518013
1732	0.00536265531629699	0.00512416225836218	0.00475718750485996	0.00477694791529084
1733	0.00536277098028860	0.00512420825226860	0.00475694545823917	0.00477502826582230
1734	0.00536260000051086	0.00512406076285947	0.00475589818959807	0.00477360939967717
1735	0.00536246109125969	0.00512383920591355	0.00475707520035371	0.00477247312489450
1736	0.00536275767377326	0.00512368440380602	0.00475732301519117	0.00477470316348377
1737	0.00536242447422148	0.00512373389614278	0.00475692785617195	0.00477429187656316
1738	0.00536233917274176	0.00512373474179701	0.00475650945763109	0.00477339501419715
1739	0.00536249319174877	0.00512359744658111	0.00475585966174677	0.00477334718518002
1740	0.00536215440833778	0.00512360462848452	0.00475569251694616	0.00477262379396719
1741	0.00536208193565275	0.00512357352263456	0.00475663198980956	0.00477226733136864
1742	0.00536177851914188	0.00512336208442765	0.00475584235044954	0.00477109238987530
1743	0.00536196845937670	0.00512333972284690	0.00475584385046573	0.00477072400663232
1744	0.00536199426322568	0.00512329346222202	0.00475604376553268	0.00477017918883824
1745	0.00536203198231898	0.00512317797489269	0.00475648619285151	0.00477296798285651
1746	0.00536180462231435	0.00512313474154796	0.00475720063084283	0.00477366754094492
1747	0.00536162444541214	0.00512315204845550	0.00475686782797044	0.00477412714793394
1748	0.00536182317230250	0.00512325386529386	0.00475661776874961	0.00477357819390685
1749	0.00536159981223137	0.00512302719443644	0.00475594145429236	0.00477425332819846
1750	0.00536157653391564	0.00512278885534775	0.00475582508245418	0.00477367905404154
1751	0.00536132657714466	0.00512273603547631	0.00475591981573120	0.00477394202297508
1752	0.00536135467961390	0.00512281381534212	0.00475607836120801	0.00477493828650960
1753	0.00536137162806333	0.00512254765469204	0.00475511797733474	0.00477682392544720
1754	0.00536107004566268	0.00512263780425439	0.00475594374710736	0.00477748074403724
1755	0.00536115052894060	0.00512259839087721	0.00475554029757772	0.00477401963551791
1756	0.00536110214784286	0.00512257161522674	0.00475521384479712	0.00477333901836526
1757	0.00536124340548621	0.00512269756038828	0.00475587507733630	0.00477397443222224
1758	0.00536105826507634	0.00512245215506411	0.00475620172037396	0.00477491409063002
1759	0.00536097336335816	0.00512256801558612	0.00475616125222115	0.00477351081314096
1760	0.00536095715310781	0.00512245937357338	0.00475679272094073	0.00477505984192698
1761	0.00536077217171389	0.00512244718878185	0.00475692354988943	0.00477440190821092
1762	0.00536076134243063	0.00512226707781411	0.00475678513320801	0.00477392813031904
1763	0.00536067703605407	0.00512227033261550	0.00475627188471347	0.00477303257272760
1764	0.00536052529812897	0.00512219008648822	0.00475627415622092	0.00477571006949172
1765	0.00536034293628459	0.00512207977630365	0.00475600058102437	0.00477682401565833
1766	0.00536049574783821	0.00512200841067137	0.00475585805854481	0.00477577855569403
1767	0.00536043689142229	0.00512203421607710	0.00475594197885410	0.00477518175554221
1768	0.00536022113406647	0.00512193422217076	0.00475589903620557	0.00477595698016539
1769	0.00536024032640638	0.00512164709987341	0.00475534367376193	0.00477508991826127
1770	0.00536005900240351	0.00512162281491493	0.00475480039719985	0.00477478950127384
1771	0.00535974104408629	0.00512152376727158	0.00475487459067654	0.00477581586238328
1772	0.00535987276759387	0.00512143234557782	0.00475411552884159	0.00477494832562808
1773	0.00535981061548429	0.00512127496023167	0.00475492132479055	0.00477724057945876
1774	0.00535976031483970	0.00512126628857604	0.00475548337329233	0.00477517153719996
1775	0.00535963445532095	0.00512127539365193	0.00475523647386048	0.00477339452655858
1776	0.00535950687335158	0.00512125057496830	0.00475553577119869	0.00477560320680027
1777	0.00535935748705013	0.00512120644224192	0.00475561006101644	0.00477551950106205
1778	0.00535945644529624	0.00512090837514638	0.00475608650908677	0.00477525574648600
1779	0.00535946396219682	0.00512066869082444	0.00475570468700967	0.00477344785191171
1780	0.00535927910696777	0.00512065472884459	0.00475510627933115	0.00477475721382872
1781	0.00535922175000070	0.00512055977955800	0.00475428042479737	0.00477268939810420
1782	0.00535918114896501	0.00512047091448049	0.00475447637269552	0.00477554621700717
1783	0.00535916663555275	0.00512040691843375	0.00475453301204909	0.00477540278516844
1784	0.00535912937760633	0.00512026095685814	0.00475362536937927	0.00477682548566994
1785	0.00535898525222554	0.00512042355113203	0.00475355173046399	0.00477719042001742
1786	0.00535896844633761	0.00512032136566789	0.00475403353425664	0.00477675278225377
1787	0.00535873589441245	0.00512003286895691	0.00475418178953450	0.00477885590130278
1788	0.00535855391688082	0.00511998028581044	0.00475455812907786	0.00477722018478343
1789	0.00535865879603417	0.00511981919587481	0.00475490637427643	0.00477774435859132
1790	0.00535837514368418	0.00511975031301044	0.00475554266963744	0.00477558743800842
1791	0.00535832109340196	0.00511985877404433	0.00475561428040374	0.00477569909792207
1792	0.00535848828367545	0.00511977377496529	0.00475533501516104	0.00477565032507510
1793	0.00535842954810423	0.00511962656124017	0.00475550173372595	0.00477596676319355
1794	0.00535824697414101	0.00511960327775737	0.00475653953870972	0.00477555988548895
1795	0.00535828809750770	0.00511957323928212	0.00475649436757250	0.00477525233894712
1796	0.00535814898111109	0.00511975583600890	0.00475648727835281	0.00477566622178400
1797	0.00535797765565059	0.00511949367154870	0.00475590608818774	0.00477450026801928
1798	0.00535804110452814	0.00511935771226453	0.00475570396001961	0.00477558125037807
1799	0.00535795197163063	0.00511925233280280	0.00475598611341965	0.00477801963422932
1800	0.00535776687496014	0.00511916873587098	0.00475575055811944	0.00477795254714765
1801	0.00535782392490096	0.00511912090297037	0.00475521205965715	0.00477809331730132
1802	0.00535782092205501	0.00511901074430401	0.00475523715057023	0.00477729555223868
1803	0.00535775568416313	0.00511889254321440	0.00475499153735431	0.00477497887103558
1804	0.00535765425516094	0.00511886286919902	0.00475557793624490	0.00477361224264970
1805	0.00535776681658489	0.00511872664982807	0.00475611580490735	0.00477468598245222
1806	0.00535745214553071	0.00511886799460089	0.00475585425425104	0.00477142004368625
1807	0.00535756073886609	0.00511866885566709	0.00475608812651338	0.00477298924844935
1808	0.00535751551417156	0.00511849573451725	0.00475641029040596	0.00477318421639580
1809	0.00535735272886413	0.00511860565875964	0.00475626791564917	0.00477473547616479
1810	0.00535709628439077	0.00511848442852028	0.00475622409615762	0.00477666816217391
1811	0.00535698828366935	0.00511843713397289	0.00475572141522025	0.00477641606811663
1812	0.00535695508053346	0.00511824434707352	0.00475512352278511	0.00477566552115319
1813	0.00535701339247270	0.00511831017380177	0.00475562862284645	0.00477464251970084
1814	0.00535678108129592	0.00511811368894814	0.00475553020701668	0.00477312616862711
1815	0.00535678570980555	0.00511815991267881	0.00475501876500462	0.00477502672376406
1816	0.00535678625933326	0.00511820775741840	0.00475458324698565	0.00477369805838485
1817	0.00535674473429250	0.00511813312673897	0.00475465886385951	0.00477597560073859
1818	0.00535666504688280	0.00511802282450840	0.00475361128076300	0.00477484973859173
1819	0.00535643931558505	0.00511787472480477	0.00475408761009480	0.00477435012860967
1820	0.00535673938290035	0.00511789967288944	0.00475475478305077	0.00477443222655904
1821	0.00535647144907667	0.00511778556422495	0.00475445175767779	0.00477447007635518
1822	0.00535632992607271	0.00511782937600632	0.00475459676202310	0.00477369570041880
1823	0.00535632572429602	0.00511755620257418	0.00475483304468244	0.00477165634934301
1824	0.00535610751966098	0.00511737861522642	0.00475529245699906	0.00477424119635773
1825	0.00535613817710929	0.00511741884071546	0.00475610772078888	0.00477160460643335
1826	0.00535607067598559	0.00511728836736923	0.00475669457435956	0.00477164441518457
1827	0.00535575637693349	0.00511720159458230	0.00475678455936616	0.00477317359455743
1828	0.00535576713137407	0.00511714738009850	0.00475716772261620	0.00477413621223368
1829	0.00535554123870481	0.00511704733257782	0.00475654044501482	0.00477218615093043
1830	0.00535602899725316	0.00511696827397787	0.00475734727023598	0.00477480763663773
1831	0.00535563555318368	0.00511703618558906	0.00475761953668367	0.00477489683174802
1832	0.00535566965906179	0.00511688470073279	0.00475687763652194	0.00477175305897337
1833	0.00535568986048570	0.00511692252035825	0.00475630867657979	0.00477151722125135
1834	0.00535549139004470	0.00511694066350685	0.00475621218302208	0.00477078820932916
1835	0.00535531075500898	0.00511681052883796	0.00475641590721706	0.00477350225220278
1836	0.00535518331987301	0.00511690865373235	0.00475654075243932	0.00477376440163089
1837	0.00535536672261331	0.00511657635498715	0.00475592913970532	0.00477193946858450
1838	0.00535543478036905	0.00511653536894169	0.00475641187839456	0.00477434593086093
1839	0.00535501707339436	0.00511639147311445	0.00475608653695893	0.00477285828345652
1840	0.00535495228115087	0.00511631118830379	0.00475677365885886	0.00477101197647280
1841	0.00535473215169937	0.00511643659128405	0.00475726524587602	0.00477185087579667
1842	0.00535478174540652	0.00511641802788643	0.00475735142606001	0.00477407888506954
1843	0.00535459479778903	0.00511630245391897	0.00475668077981126	0.00477522941697065
1844	0.00535473938440482	0.00511621411191221	0.00475650439430458	0.00477454529630376
1845	0.00535469589515058	0.00511610935887271	0.00475680315054528	0.00477256338266655
1846	0.00535455064482769	0.00511622877930274	0.00475642457877754	0.00477208333235643
1847	0.00535464513853661	0.00511585706731522	0.00475594911917300	0.00477294538515433
1848	0.00535451153478817	0.00511594174555339	0.00475578414769019	0.00477199798996850
1849	0.00535429331001000	0.00511581485480079	0.00475645724464255	0.00477121013618765
1850	0.00535433439805523	0.00511576383537342	0.00475653867839333	0.00477489218221894
1851	0.00535407135220271	0.00511558366293106	0.00475634140661149	0.00477626570545268
1852	0.00535395055127869	0.00511539739075453	0.00475587075122265	0.00477683253234918
1853	0.00535407416560920	0.00511534907227965	0.00475607549633031	0.00477641816948392
1854	0.00535378522050580	0.00511530088351325	0.00475616241114270	0.00477540740239315
1855	0.00535402039711178	0.00511533841004017	0.00475594755966986	0.00477698625732635
1856	0.00535392881288359	0.00511508342021421	0.00475559489001322	0.00477561947561647
1857	0.00535383529912546	0.00511521457126214	0.00475564120603545	0.00477649364190451
1858	0.00535378237224446	0.00511517413931770	0.00475584390229876	0.00477491684194734
1859	0.00535376143849224	0.00511500179212778	0.00475651829235036	0.00477624925369892
1860	0.00535359998593808	0.00511492574637105	0.00475645721272632	0.00477646406304805
1861	0.00535368172367285	0.00511494977991868	0.00475677771435940	0.00477757887800298
1862	0.00535351709620743	0.00511493793308474	0.00475726752108949	0.00477664592924893
1863	0.00535347978332687	0.00511489297813329	0.00475693485537865	0.00477467404371360
1864	0.00535316603441393	0.00511480575521714	0.00475646655121005	0.00477502771815470
1865	0.00535331514155878	0.00511454795644038	0.00475604860820592	0.00477675907703511
1866	0.00535296437300761	0.00511464144493861	0.00475535972681153	0.00477590648496740
1867	0.00535291308556777	0.00511462528905607	0.00475562387600253	0.00477638287453988
1868	0.00535285271776874	0.00511446123211046	0.00475604920438113	0.00477769574616673
1869	0.00535287009977238	0.00511436068324029	0.00475545793694817	0.00477667425166979
1870	0.00535289766576494	0.00511435562219220	0.00475540552388456	0.00477820905021811
1871	0.00535290436654224	0.00511428380849797	0.00475575815085730	0.00477954730097100
1872	0.00535279992506331	0.00511409091764124	0.00475592861193244	0.00477700276564618
1873	0.00535262339386608	0.00511392020778168	0.00475612897535130	0.00477764680595614
1874	0.00535256523699528	0.00511394095291050	0.00475640374804018	0.00477622484309143
1875	0.00535257408754690	0.00511386272337197	0.00475643182280857	0.00477765462728537
1876	0.00535258044088034	0.00511392593603756	0.00475613372186333	0.00477743389410874
1877	0.00535221310767171	0.00511372277854890	0.00475597104147891	0.00477723823123088
1878	0.00535219096014091	0.00511347716115283	0.00475632500410550	0.00477652494417819
1879	0.00535225388159245	0.00511339956377558	0.00475623605765777	0.00477512974719157
1880	0.00535205428885316	0.00511365971906894	0.00475530580174097	0.00477355603024270
1881	0.00535202683222315	0.00511342899904997	0.00475562611172871	0.00477431745248875
1882	0.00535208946095820	0.00511356763078887	0.00475601744321018	0.00477469082154031
1883	0.00535190372884711	0.00511345054476225	0.00475574360742842	0.00477466195708075
1884	0.00535189171065146	0.00511345856751819	0.00475587476771342	0.00477054004948499
1885	0.00535192069968709	0.00511328985662793	0.00475590494715927	0.00477490806976344
1886	0.00535190454587717	0.00511312626633918	0.00475572445954485	0.00477560760995296
1887	0.00535190692472042	0.00511308385027538	0.00475526721048458	0.00477559122149046
1888	0.00535164063576481	0.00511307829404600	0.00475508339601599	0.00477567500591748
1889	0.00535144464533505	0.00511301035768630	0.00475516761298001	0.00477461672151249
1890	0.00535155948576313	0.00511289315960012	0.00475498237109355	0.00477495143243127
1891	0.00535140586468971	0.00511278254380910	0.00475466559879626	0.00477635356027505
1892	0.00535130030471160	0.00511264405536739	0.00475536994768528	0.00477639411122052
1893	0.00535138106920943	0.00511267519788048	0.00475505449844193	0.00477626954871758
1894	0.00535129352800742	0.00511265209425912	0.00475527251682228	0.00477761176970145
1895	0.00535123509265596	0.00511266675246240	0.00475465423637564	0.00477634113464287
1896	0.00535117149220581	0.00511244072317523	0.00475441233289901	0.00477734021328940
1897	0.00535086589548734	0.00511226455219637	0.00475419977342853	0.00477768024920394
1898	0.00535081431151604	0.00511220260505547	0.00475405848681832	0.00477688975313173
1899	0.00535117660485704	0.00511204095544212	0.00475400255446285	0.00477739884665957
1900	0.00535102168884653	0.00511198846184612	0.00475399663258861	0.00477790396886743
1901	0.00535079531502551	0.00511194599686936	0.00475431149030241	0.00477945390329438
1902	0.00535053226337453	0.00511182061544195	0.00475457767166929	0.00477964291749149
1903	0.00535048516845773	0.00511180094290030	0.00475513894928933	0.00477838838410985
1904	0.00535051908271454	0.00511185493757852	0.00475596185291136	0.00477700470307849
1905	0.00535056818859672	0.00511170539989829	0.00475560024214088	0.00477830963969441
1906	0.00535049233935413	0.00511161465511995	0.00475565885284114	0.00477984714478354
1907	0.00535030464464817	0.00511159586064878	0.00475571253910044	0.00477812268841284
1908	0.00535004588112633	0.00511154531311551	0.00475573228152486	0.00477780672871027
1909	0.00535000948052017	0.00511144602137637	0.00475576108052670	0.00477841040619050
1910	0.00535001863960008	0.00511130656441692	0.00475504310435721	0.00477668500962448
1911	0.00535008271299141	0.00511127297590710	0.00475532600978527	0.00477770638828887
1912	0.00534994881305245	0.00511107547519910	0.00475524166205256	0.00477642215813143
1913	0.00534989501495676	0.00511123416345884	0.00475513871908285	0.00477524822488033
1914	0.00534976401717909	0.00511123904155478	0.00475527499762348	0.00477710014954706
1915	0.00534980144702571	0.00511125998754973	0.00475653200600079	0.00477701609097050
1916	0.00534990989317455	0.00511121458109111	0.00475619787257277	0.00477608215849832
1917	0.00534966912831040	0.00511102428624176	0.00475601817933331	0.00477566354471619
1918	0.00534969893195678	0.00511081910217357	0.00475677984751425	0.00477588442007342
1919	0.00534966207472917	0.00511087129413185	0.00475662443307162	0.00477404858645500
1920	0.00534951410711223	0.00511075098432859	0.00475649721684634	0.00477497267909669
1921	0.00534943712913294	0.00511068148552523	0.00475617350654153	0.00477541379323166
1922	0.00534928547422474	0.00511051056919502	0.00475636219951618	0.00477597595860332
1923	0.00534931392170422	0.00511033163686617	0.00475604374803882	0.00477654238993387
1924	0.00534929650284942	0.00511032198794355	0.00475570200970850	0.00477652722861070
1925	0.00534934586516026	0.00511026210354232	0.00475629915903138	0.00477555084625052
1926	0.00534912947928821	0.00511015018291084	0.00475599239215468	0.00477592084593969
1927	0.00534900715230265	0.00511003984762403	0.00475636921055168	0.00477660508238410
1928	0.00534910570146473	0.00510986078446683	0.00475635468765075	0.00477505675017145
1929	0.00534884817079430	0.00510989579147168	0.00475642305128533	0.00477603079547566
1930	0.00534891328164642	0.00510977798648695	0.00475611377588970	0.00477529982911943
1931	0.00534893929438229	0.00510982002544756	0.00475653734849865	0.00477630031397393
1932	0.00534873316372602	0.00510960996051022	0.00475709686081537	0.00477740715747959
1933	0.00534849663366819	0.00510965382819534	0.00475686529355256	0.00477628360567913
1934	0.00534833556655713	0.00510944011454285	0.00475615910673613	0.00477651843946731
1935	0.00534843393218066	0.00510937371630211	0.00475571899101242	0.00477563833185768
1936	0.00534860544977622	0.00510934879993092	0.00475583116541179	0.00477460162524671
1937	0.00534841720163251	0.00510931375634240	0.00475616580065402	0.00477485108590159
1938	0.00534841876055744	0.00510925905872135	0.00475601925143956	0.00477222690556088
1939	0.00534820045597155	0.00510919491609791	0.00475637456542729	0.00477272337342250
1940	0.00534811083303080	0.00510898846610257	0.00475639479885741	0.00477479952531691
1941	0.00534786940600475	0.00510897823158372	0.00475709067837315	0.00477615537514219
1942	0.00534788980976571	0.00510875901714085	0.00475658215354209	0.00477697029895877
1943	0.00534762654632205	0.00510868893038456	0.00475559631143485	0.00477536323592595
1944	0.00534766062420474	0.00510879303223109	0.00475634462013139	0.00477601180174976
1945	0.00534768529007112	0.00510871792047362	0.00475648037715969	0.00477533752892164
1946	0.00534766403781595	0.00510854957649868	0.00475646583137100	0.00477641039121065
1947	0.00534771799808906	0.00510853345917544	0.00475615863407231	0.00477490221949357
1948	0.00534764387774323	0.00510837325544547	0.00475621933893132	0.00477574109405357
1949	0.00534739107016712	0.00510833725832987	0.00475628579198975	0.00477528657697197
1950	0.00534743421437687	0.00510830367306001	0.00475672005091031	0.00477419445769174
1951	0.00534746249854942	0.00510821191342544	0.00475595010466243	0.00477387706139824
1952	0.00534758521079364	0.00510825190940017	0.00475563662509600	0.00477418522618123
1953	0.00534725478308626	0.00510822418485051	0.00475515377659661	0.00477426639302083
1954	0.00534709457649448	0.00510811037054655	0.00475551267906875	0.00477426242485526
1955	0.00534714160133469	0.00510802456432880	0.00475595936617544	0.00477343863524134
1956	0.00534700772074758	0.00510791960244624	0.00475544030071737	0.00477451885017663
1957	0.00534703693606064	0.00510778343616948	0.00475602577492906	0.00477394900817343
1958	0.00534710755413950	0.00510773641897507	0.00475554129745367	0.00477406807870778
1959	0.00534697960177714	0.00510778868074720	0.00475612953209294	0.00477449166445807
1960	0.00534674437693821	0.00510777603102298	0.00475714242059626	0.00477250847556233
1961	0.00534671621799663	0.00510764825397868	0.00475702339080420	0.00477381371988079
1962	0.00534674356315204	0.00510751835085218	0.00475693733070365	0.00477612598951319
1963	0.00534667698981444	0.00510752679843300	0.00475704341044951	0.00477353235846309
1964	0.00534633971660590	0.00510740617841314	0.00475736046527822	0.00477387291738299
1965	0.00534645682740196	0.00510748092302426	0.00475722691561144	0.00477364020870799
1966	0.00534643588091212	0.00510730311910904	0.00475683774856579	0.00477466241937040
1967	0.00534627575384908	0.00510726272757828	0.00475723549382509	0.00477415004673432
1968	0.00534630580654586	0.00510716588530795	0.00475722014183767	0.00477568680684346
1969	0.00534597159030901	0.00510715120232292	0.00475854249308687	0.00477575403365583
1970	0.00534604521162980	0.00510700475228129	0.00475792143339551	0.00477561148156744
1971	0.00534587592098557	0.00510687294645955	0.00475803841886028	0.00477585938294178
1972	0.00534595501147691	0.00510674342860870	0.00475809858980058	0.00477336657018934
1973	0.00534613404994763	0.00510672470745536	0.00475703384778759	0.00477409616892029
1974	0.00534597807672432	0.00510667435586809	0.00475676568170447	0.00477418998715886
1975	0.00534592392403211	0.00510651622205535	0.00475740434152513	0.00477411351890249
1976	0.00534590009945261	0.00510652812265107	0.00475744107569043	0.00477417068281342
1977	0.00534566362099948	0.00510656049175824	0.00475768726305024	0.00477360016474586
1978	0.00534560387147542	0.00510626303609400	0.00475657929266056	0.00477572720912100
1979	0.00534539373696360	0.00510606125293280	0.00475682134148292	0.00477589453664463
1980	0.00534531397624568	0.00510612296477351	0.00475651733590073	0.00477496968846640
1981	0.00534549619684823	0.00510601172686150	0.00475663705649147	0.00477302879812572
1982	0.00534530409571532	0.00510608966040575	0.00475674055964928	0.00477269339238767
1983	0.00534540913270390	0.00510595230683197	0.00475630959064925	0.00477434996515990
1984	0.00534505663666886	0.00510603333977711	0.00475627062977638	0.00477494709623057
1985	0.00534540056772976	0.00510585619219303	0.00475612786875007	0.00477393112840687
1986	0.00534520364100877	0.00510573005003526	0.00475560520663915	0.00477531933065873
1987	0.00534518057468543	0.00510563114056747	0.00475624154741101	0.00477403335716333
1988	0.00534516652223230	0.00510540646085035	0.00475592308736958	0.00477560314513670
1989	0.00534515467621945	0.00510557087787517	0.00475517967502687	0.00477536998739903
1990	0.00534471777425110	0.00510543046984395	0.00475545370343498	0.00477384283389660
1991	0.00534488080858934	0.00510539586359274	0.00475591399859670	0.00477334275686720
1992	0.00534482256059221	0.00510527892563215	0.00475605574094432	0.00477246048004039
1993	0.00534471043419461	0.00510526260342487	0.00475646756741411	0.00477107683170399
1994	0.00534468613103015	0.00510522316023136	0.00475622396451143	0.00477365046924535
1995	0.00534442386611376	0.00510521160626967	0.00475697279803169	0.00477446545566161
1996	0.00534448520391176	0.00510502991362840	0.00475683963634319	0.00477499676623131
1997	0.00534439341324713	0.00510495388939091	0.00475597020882705	0.00477364583618145
1998	0.00534423388455730	0.00510485261606434	0.00475589771037723	0.00477398724813487
1999	0.00534428797332412	0.00510494919927633	0.00475686017610515	0.00477542876059740
2000	0.00534441065513387	0.00510485597920331	0.00475666448113677	0.00477551535973687

==> NewPics/DecayTargetSheppLoganSquareManyIter.txt <==
t	targSAOL	targFAOL
1	0.00901345998569638	0.00906222395142465
11	0.00667129918714914	0.00649345599738853
21	0.00647435521615325	0.00617636219188234
31	0.00635722244286347	0.00604902446997298
41	0.00627519738495360	0.00591400568693887
51	0.00623802185110001	0.00580566109094717
61	0.00612909985926725	0.00574056815659788
71	0.00607190560231179	0.00570049396233488
81	0.00603575386653271	0.00565706685539295
91	0.00600223166296829	0.00561768026488687
101	0.00596181527928951	0.00559455868182936
111	0.00593200884132150	0.00557324973269611
121	0.00590177501669758	0.00554711810570399
131	0.00587441022502782	0.00553397955084576
141	0.00585343617600170	0.00551766081221260
151	0.00583571627645356	0.00550212501968069
161	0.00581511365811194	0.00548499894029216
171	0.00579894885073424	0.00547370181350837
181	0.00578165492002905	0.00545513849810204
191	0.00576818180748195	0.00544074422030265
201	0.00575243442780262	0.00542926819595615
211	0.00573569837087050	0.00542281915833027
221	0.00572501733133944	0.00541398234760300
231	0.00571428796381350	0.00540927231232344
241	0.00570396501317675	0.00540117375422767
251	0.00569115635743554	0.00539453819561275
261	0.00568394829406156	0.00538207562678590
271	0.00567458223563221	0.00537917575743805
281	0.00566820361628921	0.00537516045038811
291	0.00566035326810940	0.00536652716003493
301	0.00565170249472299	0.00536042763135400
311	0.00564341429550077	0.00535863043310206
321	0.00563687804253534	0.00535436947613902
331	0.00563147742940052	0.00534776984283133
341	0.00562608546907026	0.00534307921265370
351	0.00562028333232953	0.00534133978184929
361	0.00561547514522930	0.00533671852109082
371	0.00560867715122008	0.00533278903286367
381	0.00560464568217275	0.00532792121281243
391	0.00559880459522380	0.00532407155072294
401	0.00559755300538810	0.00531964845534097
411	0.00559131279363663	0.00531754011315177
421	0.00558465893576088	0.00531422220900748
431	0.00558255872486892	0.00530932891168273
441	0.00557604598343353	0.00530605676106013
451	0.00557293537011901	0.00530212764029913
461	0.00557027081691574	0.00529992044757244
471	0.00556585006987683	0.00529657888307346
481	0.00556173501786446	0.00529449880692900
491	0.00555747814648195	0.00529136487213986
501	0.00555375818827678	0.00528795401672147
511	0.00555029761153237	0.00528519207770489
521	0.00554646880960831	0.00528280772210785
531	0.00554325966138190	0.00527988854357746
541	0.00554046532123478	0.00527897911827888
551	0.00553601729887866	0.00527562384901310
561	0.00553289631439118	0.00527209317223489
571	0.00552996239560660	0.00527035543356823
581	0.00552771029709431	0.00526728124020986
591	0.00552450448876387	0.00526360100048732
601	0.00552156043617689	0.00526266776788741
611	0.00551894921454252	0.00526094726075111
621	0.00551539286859538	0.00525567566591041
631	0.00551293795222673	0.00525519115520762
641	0.00550970575687828	0.00525299840408499
651	0.00550806994516001	0.00525187235524187
661	0.00550503791671216	0.00524999872493664
671	0.00550219016573232	0.00524758076679239
681	0.00550016960268745	0.00524444351490738
691	0.00549882611102524	0.00524209240373167
701	0.00549523678320344	0.00523670839513267
711	0.00549207267659665	0.00523576833769323
721	0.00549011231671034	0.00523269765887973
731	0.00548701297310354	0.00523210364522535
741	0.00548520181033834	0.00523070072250764
751	0.00548344471369276	0.00522834004815415
761	0.00548121060219190	0.00522515796825273
771	0.00547821326694168	0.00522368287837271
781	0.00547766817722677	0.00522287191961698
791	0.00547499476408954	0.00522123232577249
801	0.00547214682532360	0.00521976600100920
811	0.00546961058088932	0.00521911954454841
821	0.00546740945419344	0.00521801320640348
831	0.00546666437344404	0.00521568273590931
841	0.00546345423051449	0.00521388917770468
851	0.00546151133988744	0.00521183053154304
861	0.00545911685919408	0.00521015904822050
871	0.00545815737278167	0.00520828345240857
881	0.00545709003336229	0.00520642652197283
891	0.00545481410869770	0.00520454289091936
901	0.00545205780081535	0.00520280710465652
911	0.00544998349899037	0.00520106811908111
921	0.00544751820207660	0.00519953619231480
931	0.00544605468527102	0.00519899548229783
941	0.00544467309561027	0.00519742963323340
951	0.00544304345538384	0.00519700808350776
961	0.00544193887038954	0.00519632804326014
971	0.00544003026765524	0.00519400452126448
981	0.00543895078895749	0.00519229489872833
991	0.00543837748508183	0.00519184159078475
1001	0.00543528570582238	0.00519069366666479
1011	0.00543356899466626	0.00519072910260802
1021	0.00543184513155392	0.00518898641832087
1031	0.00543136166779260	0.00518802544340947
1041	0.00542958074514965	0.00518623449103470
1051	0.00542781976606645	0.00518383222571495
1061	0.00542744542326839	0.00518319345314913
1071	0.00542516863586456	0.00518122929798698
1081	0.00542376546106137	0.00517981418758116
1091	0.00542278628537230	0.00517929755573891
1101	0.00542142802458601	0.00517830242828966
1111	0.00541983660089219	0.00517768146897913
1121	0.00541851561746882	0.00517619621003516
1131	0.00541742229457452	0.00517546842448658
1141	0.00541597812986483	0.00517485727497992
1151	0.00541518665160345	0.00517376101895386
1161	0.00541342637324435	0.00517315551871348
1171	0.00541194269008251	0.00517234379414502
1181	0.00541140224450563	0.00517083138977699
1191	0.00540918406107231	0.00516991878614694
1201	0.00540807347169354	0.00516933848738417
1211	0.00540694822702058	0.00516804415953950
1221	0.00540582502008853	0.00516670474063415
1231	0.00540483479664594	0.00516484044006690
1241	0.00540333129682953	0.00516246635804402
1251	0.00540204479083117	0.00516147093762492
1261	0.00540092013638834	0.00516084660493888
1271	0.00539977683448851	0.00515964644799622
1281	0.00539841144802821	0.00515933530195031
1291	0.00539694354349878	0.00515924260124106
1301	0.00539605174371384	0.00515908964794561
1311	0.00539552270334172	0.00515910496266013
1321	0.00539488438711559	0.00515845773697460
1331	0.00539373104458321	0.00515695797780485
1341	0.00539186732557102	0.00515603424598539
1351	0.00539284253653570	0.00515462012186048
1361	0.00539043713152719	0.00515359695775686
1371	0.00538822002545087	0.00515259407451578
1381	0.00538790050345756	0.00515174970351924
1391	0.00538539230913506	0.00515125638291353
1401	0.00538561139928446	0.00514995683904167
1411	0.00538371814819423	0.00514976235839011
1421	0.00538280200239892	0.00514917901394083
1431	0.00538198054970976	0.00514919764438410
1441	0.00538088307242603	0.00514794938437265
1451	0.00537930388309453	0.00514641228038000
1461	0.00537918654580056	0.00514607388831671
1471	0.00537745136571904	0.00514484069979441
1481	0.00537706758360456	0.00514440258372760
1491	0.00537553266693247	0.00514272603991578
1501	0.00537507872043895	0.00514128257911758
1511	0.00537440820555401	0.00514046319616582
1521	0.00537296850355848	0.00514014299118708
1531	0.00537242123486393	0.00513956157156944
1541	0.00537139682514890	0.00513980033810118
1551	0.00537001119105303	0.00513833098632478
1561	0.00536962838187022	0.00513777466585642
1571	0.00536892262282269	0.00513685878991318
1581	0.00536795165950828	0.00513529349398946
1591	0.00536707530744857	0.00513556809496330
1601	0.00536675854419687	0.00513417291130685
1611	0.00536526543289873	0.00513360869734386
1621	0.00536348497776674	0.00513277016115738
1631	0.00536302205226111	0.00513254731468933
1641	0.00536170416832462	0.00513147434306237
1651	0.00536152012415707	0.00513036549859159
1661	0.00535969958240010	0.00512927078948174
1671	0.00536008266907153	0.00512831616903654
1681	0.00535885976112783	0.00512742229733470
1691	0.00535817102249781	0.00512680175821371
1701	0.00535725679258692	0.00512682118786818
1711	0.00535649918038056	0.00512685680806402
1721	0.00535549017545142	0.00512539594250734
1731	0.00535487425235282	0.00512403819289470
1741	0.00535384601888239	0.00512350730751663
1751	0.00535343332640491	0.00512207562546962
1761	0.00535221101278918	0.00512106492058483
1771	0.00535134043411073	0.00512023039574993
1781	0.00535021665432617	0.00511972067528458
1791	0.00534992361885016	0.00511928786424978
1801	0.00534947570871093	0.00511784221140333
1811	0.00534801864761357	0.00511754157948028
1821	0.00534692741084541	0.00511594026141340
1831	0.00534654110527857	0.00511556775775748
1841	0.00534541256662285	0.00511555801711302
1851	0.00534451218082020	0.00511373747131525
1861	0.00534391472559303	0.00511364861714641
1871	0.00534314874516425	0.00511271983990178
1881	0.00534216390260000	0.00511234531840652
1891	0.00534109619767509	0.00511159676697053
1901	0.00534091384798719	0.00511131164058007
1911	0.00533936496082185	0.00511070752732999
1921	0.00533932782321654	0.00511032933000579
1931	0.00533769023774778	0.00510911377084579
1941	0.00533733925322862	0.00510883219721709
1951	0.00533600598110568	0.00510793559696898
1961	0.00533499346709086	0.00510731903628432
1971	0.00533533450995977	0.00510667167631681
1981	0.00533389950351867	0.00510647351156241
1991	0.00533314888916497	0.00510544881421267
2001	0.00533223397828521	0.00510465415382881
2011	0.00533124775059326	0.00510368083308377
2021	0.00533110966294444	0.00510345024934055
2031	0.00533065312667988	0.00510188824943128
2041	0.00532988325684441	0.00510122855304122
2051	0.00532870782340684	0.00510065122949532
2061	0.00532871337418798	0.00509931590486559
2071	0.00532730272662324	0.00509878007980948
2081	0.00532654794794241	0.00509823104629755
2091	0.00532622075093519	0.00509788395057559
2101	0.00532555664685140	0.00509768237189029
2111	0.00532428521361505	0.00509690180030412
2121	0.00532356740382547	0.00509700020989972
2131	0.00532377142921879	0.00509594744480999
2141	0.00532281613560622	0.00509449350857885
2151	0.00532237223937806	0.00509428432207981
2161	0.00532185489982936	0.00509451519585056
2171	0.00532125969115109	0.00509412692376292
2181	0.00532014768710927	0.00509439833300964
2191	0.00532016172693790	0.00509360823685485
2201	0.00531889965504106	0.00509273396261614
2211	0.00531798770736584	0.00509266443735375
2221	0.00531798211868978	0.00509183597236391
2231	0.00531739620438722	0.00509165310807697
2241	0.00531660752024185	0.00509119161214476
2251	0.00531568710445421	0.00509038646329540
2261	0.00531531967080991	0.00509053976409646
2271	0.00531428028461884	0.00508976503524436
2281	0.00531358615089170	0.00508899924842293
2291	0.00531424418588465	0.00508875659492260
2301	0.00531315180698138	0.00508816853678344
2311	0.00531220138312463	0.00508779577451968
2321	0.00531180354406201	0.00508729744299368
2331	0.00531070303477466	0.00508689409150354
2341	0.00531035816253031	0.00508571237855691
2351	0.00531073744188240	0.00508525156233323
2361	0.00530900698568039	0.00508575817217026
2371	0.00530922665735074	0.00508351972044971
2381	0.00530853711165618	0.00508416083545250
2391	0.00530773076889116	0.00508299377283794
2401	0.00530731621681062	0.00508271676976193
2411	0.00530623917265471	0.00508141924059663
2421	0.00530633509946011	0.00508169725795275
2431	0.00530544586172654	0.00508159026753003
2441	0.00530491303182580	0.00508061846791735
2451	0.00530464422454302	0.00508067707670501
2461	0.00530461043634057	0.00507930899770104
2471	0.00530338142596999	0.00507835137868439
2481	0.00530291755634031	0.00507742033969926
2491	0.00530226278843002	0.00507572265793763
2501	0.00530170272693537	0.00507512036983782
2511	0.00530145671511290	0.00507455907467765
2521	0.00530029368012019	0.00507423629286548
2531	0.00530017324634527	0.00507293825101345
2541	0.00530037467952489	0.00507205120080155
2551	0.00529886403799230	0.00507213452342975
2561	0.00529849758184239	0.00507202295605399
2571	0.00529848254275415	0.00507176641776210
2581	0.00529815567667342	0.00507171474957048
2591	0.00529722957801224	0.00507087897873352
2601	0.00529702265271038	0.00507084311799114
2611	0.00529640750276299	0.00507042832193151
2621	0.00529605485105344	0.00507008067687403
2631	0.00529603215412322	0.00506982135725556
2641	0.00529486954098409	0.00506784953526943
2651	0.00529495948789924	0.00506785408748644
2661	0.00529435260508298	0.00506709010283652
2671	0.00529378176581453	0.00506653873869605
2681	0.00529326108271493	0.00506602768108266
2691	0.00529255857136294	0.00506606517289916
2701	0.00529219830988055	0.00506503505358932
2711	0.00529155352292799	0.00506479990611492
2721	0.00529097302053448	0.00506399189895767
2731	0.00529114469742871	0.00506301255629258
2741	0.00528976600424184	0.00506190037047357
2751	0.00528982397308360	0.00506095525405394
2761	0.00528902399791827	0.00506036882139597
2771	0.00528970559354406	0.00506058041922814
2781	0.00528818192921179	0.00506000854989700
2791	0.00528841406559580	0.00506003864855520
2801	0.00528771100547104	0.00505939662909811
2811	0.00528703191163855	0.00505885312335081
2821	0.00528645077549460	0.00505863871953403
2831	0.00528610045430160	0.00505843664363645
2841	0.00528583856028043	0.00505787928473791
2851	0.00528512856378076	0.00505788130070477
2861	0.00528502782593056	0.00505738974340516
2871	0.00528621488640826	0.00505572321861347
2881	0.00528381958075770	0.00505521522870011
2891	0.00528350389542921	0.00505375665724628
2901	0.00528303787990549	0.00505344816755871
2911	0.00528308079166463	0.00505318631364409
2921	0.00528273069706688	0.00505256414791781
2931	0.00528226606324053	0.00505180032594536
2941	0.00528205154015402	0.00505077878911308
2951	0.00528115784184901	0.00505022490449360
2961	0.00528091631457844	0.00504971124704066
2971	0.00528078533334207	0.00504951633256148
2981	0.00527988769950804	0.00504938902862662
2991	0.00528020988423731	0.00504833320488419
3001	0.00527870656584141	0.00504820527721978
3011	0.00527872298245330	0.00504748194220015
3021	0.00527805885967031	0.00504697555867968
3031	0.00527746736196619	0.00504645776463579
3041	0.00527751198057606	0.00504664265136697
3051	0.00527672307011908	0.00504596811150325
3061	0.00527672915403761	0.00504538843813641
3071	0.00527609105484200	0.00504459515382630
3081	0.00527644838843103	0.00504370349893587
3091	0.00527569856174862	0.00504361571730197
3101	0.00527539682668409	0.00504317733503826
3111	0.00527437906262460	0.00504244959440233
3121	0.00527385891105500	0.00504223110435666
3131	0.00527388852414058	0.00504250656394891
3141	0.00527331870317495	0.00504148041331590
3151	0.00527298522550955	0.00504041554588455
3161	0.00527300402735953	0.00503983486492054
3171	0.00527212786559459	0.00503999824067401
3181	0.00527223072068730	0.00503950871536286
3191	0.00527140922428353	0.00503925205157936
3201	0.00527080529200746	0.00503922597524076
3211	0.00527083747895941	0.00503894192310307
3221	0.00526984968139955	0.00503913130185379
3231	0.00527096554565106	0.00503853089788540
3241	0.00526893758381657	0.00503847148681557
3251	0.00526926317158049	0.00503751837780394
3261	0.00526937684256618	0.00503709415777690
3271	0.00526852761287386	0.00503635815561896
3281	0.00526816568263937	0.00503582625881941
3291	0.00526774107159884	0.00503546061453810
3301	0.00526709688986512	0.00503514655449612
3311	0.00526646223854536	0.00503496648306492
3321	0.00526626846816498	0.00503477347423318
3331	0.00526688220931435	0.00503357830116871
3341	0.00526617296458118	0.00503407938030621
3351	0.00526569539306634	0.00503330448712755
3361	0.00526562949644484	0.00503295672181835
3371	0.00526406158778341	0.00503254523327984
3381	0.00526373716091391	0.00503174562331641
3391	0.00526413583135819	0.00503183615820185
3401	0.00526318971623091	0.00503191167965588
3411	0.00526271016139047	0.00503113235963959
3421	0.00526318584111555	0.00503062112072910
3431	0.00526280762977006	0.00503004538378351
3441	0.00526203096889034	0.00503025850353193
3451	0.00526157056648955	0.00503018114790987
3461	0.00526124151028671	0.00502974910525255
3471	0.00526126948130391	0.00502895528787800
3481	0.00526041155223327	0.00502819154898264
3491	0.00526075415126671	0.00502810038250531
3501	0.00525978776873558	0.00502620009346278
3511	0.00525894184504828	0.00502589982985620
3521	0.00525920214496605	0.00502565168332133
3531	0.00525890219339364	0.00502501581412859
3541	0.00525828871703650	0.00502454555919476
3551	0.00525774774781958	0.00502456749645732
3561	0.00525887232031650	0.00502389388700539
3571	0.00525784535572446	0.00502402360031632
3581	0.00525682249747990	0.00502459109013911
3591	0.00525680861315632	0.00502351399472823
3601	0.00525579343513022	0.00502302625632565
3611	0.00525591244920830	0.00502241161283159
3621	0.00525556788576017	0.00502217815053748
3631	0.00525581896067478	0.00502178050107428
3641	0.00525444542289209	0.00502127697393985
3651	0.00525453209793911	0.00502035838395076
3661	0.00525406574166945	0.00502067258451865
3671	0.00525386547909843	0.00502000423122709
3681	0.00525424335547163	0.00501974813277311
3691	0.00525374076645137	0.00501943409548254
3701	0.00525287650992004	0.00501886890067521
3711	0.00525312800557471	0.00501877156503721
3721	0.00525225941430805	0.00501901808006228
3731	0.00525212617899403	0.00501854498954471
3741	0.00525192591938215	0.00501826133479635
3751	0.00525131451803402	0.00501781942826697
3761	0.00525148196304907	0.00501786648885267
3771	0.00525128580992398	0.00501737122185918
3781	0.00525093339967662	0.00501744912897318
3791	0.00524984965013244	0.00501729427649128
3801	0.00525082909639561	0.00501567251176409
3811	0.00524954841739403	0.00501524400919263
3821	0.00524900037296559	0.00501517265045907
3831	0.00524987004261366	0.00501430688107015
3841	0.00524910810631419	0.00501444633441869
3851	0.00524842565477631	0.00501319750296373
3861	0.00524816268601023	0.00501287282596337
3871	0.00524794999767532	0.00501225823049376
3881	0.00524711328955699	0.00501194939213701
3891	0.00524721723388764	0.00501163176670094
3901	0.00524650857012924	0.00501116443892342
3911	0.00524615003155724	0.00500995550029017
3921	0.00524578389958114	0.00500955863303420
3931	0.00524556792507601	0.00500950183199445
3941	0.00524564429340774	0.00500914792241055
3951	0.00524468770019162	0.00500855250854558
3961	0.00524557432348793	0.00500753193019908
3971	0.00524472952329377	0.00500715905188448
3981	0.00524424277453142	0.00500661024593178
3991	0.00524352639198989	0.00500674003920783
4001	0.00524347386169315	0.00500635756704124
4011	0.00524364217725954	0.00500550693484038
4021	0.00524248964341718	0.00500498406442345
4031	0.00524262744759966	0.00500493715565131
4041	0.00524343417325117	0.00500438356851090
4051	0.00524206848189250	0.00500441851382726
4061	0.00524219221120737	0.00500425524524665
4071	0.00524235289949953	0.00500387157159112
4081	0.00524094575238745	0.00500403943690859
4091	0.00524189835696045	0.00500406786291648
4101	0.00524076489688963	0.00500429360015190
4111	0.00524040253121593	0.00500399749435722
4121	0.00524077966774230	0.00500421252891865
4131	0.00523972361371927	0.00500319903302782
4141	0.00523955385493396	0.00500272415995220
4151	0.00523952424359488	0.00500276524741142
4161	0.00523908968951477	0.00500217629161517
4171	0.00523929425343228	0.00500121619201400
4181	0.00523812074029350	0.00500148253004758
4191	0.00523802548256705	0.00500115718466072
4201	0.00523789662640239	0.00500099545361681
4211	0.00523716519532390	0.00500133378764513
4221	0.00523787082440676	0.00500043700888170
4231	0.00523702298414774	0.00499987328467039
4241	0.00523683993518576	0.00499892684411548
4251	0.00523603838470110	0.00499874622326991
4261	0.00523664635941023	0.00499793149169777
4271	0.00523560213613526	0.00499753469477519
4281	0.00523540425118258	0.00499739935973108
4291	0.00523559065662154	0.00499656381787030
4301	0.00523522196595746	0.00499615938237869
4311	0.00523494025558021	0.00499605640711868
4321	0.00523461523583720	0.00499591985170209
4331	0.00523378840719312	0.00499588686183937
4341	0.00523343812008893	0.00499603734669817
4351	0.00523373250460245	0.00499535884698727
4361	0.00523334211714367	0.00499544942698723
4371	0.00523344950088474	0.00499503968554138
4381	0.00523210419882473	0.00499486533152203
4391	0.00523271155120932	0.00499417566956455
4401	0.00523204962278345	0.00499404717885811
4411	0.00523136314124673	0.00499379196238468
4421	0.00523179494386345	0.00499363936209881
4431	0.00523145772152451	0.00499332751897074
4441	0.00523087964192999	0.00499340176696713
4451	0.00523077824307896	0.00499354501092510
4461	0.00523076540712030	0.00499283841041025
4471	0.00523018843560615	0.00499282426513462
4481	0.00523006524246823	0.00499254965090465
4491	0.00522979004366824	0.00499234547344849
4501	0.00522979780187996	0.00499150041178356
4511	0.00522912862756528	0.00499129024659441
4521	0.00522906213673478	0.00499095211076909
4531	0.00522851431462558	0.00499082965864456
4541	0.00522827368723920	0.00499088962836700
4551	0.00522793287629032	0.00499007046951810
4561	0.00522809932098547	0.00498973132806898
4571	0.00522735836744225	0.00498885614420933
4581	0.00522693043873483	0.00498908299722901
4591	0.00522655653968083	0.00498829788162255
4601	0.00522619100738262	0.00498837825840378
4611	0.00522585666663061	0.00498805669375579
4621	0.00522598994550777	0.00498809045254758
4631	0.00522591360440054	0.00498754110845584
4641	0.00522564034068450	0.00498773248754307
4651	0.00522541930672563	0.00498680552652015
4661	0.00522503763911478	0.00498702333442319
4671	0.00522491288095757	0.00498724805845989
4681	0.00522459541317482	0.00498679314745613
4691	0.00522495113136238	0.00498631697193348
4701	0.00522366330364463	0.00498660114026933
4711	0.00522391964460724	0.00498624282850725
4721	0.00522322211370722	0.00498573704036219
4731	0.00522308025482547	0.00498569301958227
4741	0.00522310041260971	0.00498471911732470
4751	0.00522240742012692	0.00498463434408182
4761	0.00522265136410302	0.00498412218046106
4771	0.00522215583185730	0.00498401701880127
4781	0.00522248140810590	0.00498404761994078
4791	0.00522155868919220	0.00498347270069571
4801	0.00522157825607283	0.00498318108646233
4811	0.00522146601771110	0.00498315653051875
4821	0.00522105644526833	0.00498278219961969
4831	0.00522125963316906	0.00498269512930429
4841	0.00522109943781656	0.00498258311908083
4851	0.00522046520582745	0.00498237899005862
4861	0.00522123972762304	0.00498218835937996
4871	0.00522002019740645	0.00498201193184717
4881	0.00522078942836215	0.00498133786615917
4891	0.00521919782088651	0.00498038040400897
4901	0.00521910336885084	0.00498088714969467
4911	0.00521825557161946	0.00498029436697555
4921	0.00521890258199135	0.00498049625313174
4931	0.00521784473745160	0.00497956809520372
4941	0.00521807218484112	0.00497944163297762
4951	0.00521750627925854	0.00497928000526164
4961	0.00521760024143912	0.00497927068957892
4971	0.00521748368707124	0.00497902043076756
4981	0.00521706928735813	0.00497862293090977
4991	0.00521696570000901	0.00497801228996707
5001	0.00521639488398711	0.00497821803629787
5011	0.00521676270010944	0.00497792415529426
5021	0.00521519219496692	0.00497798681848114
5031	0.00521587019847228	0.00497801865045074
5041	0.00521605129646029	0.00497729869366209
5051	0.00521509551415790	0.00497654624692733
5061	0.00521476361361726	0.00497608235312663
5071	0.00521531882468905	0.00497530339944211
5081	0.00521481823099416	0.00497545567139482
5091	0.00521440182028932	0.00497477736678219
5101	0.00521450112886117	0.00497506709749218
5111	0.00521377696814872	0.00497461952925608
5121	0.00521339207566235	0.00497439960619250
5131	0.00521335303640772	0.00497414227895023
5141	0.00521347864490977	0.00497400177277395
5151	0.00521270643555986	0.00497331358080089
5161	0.00521327681016552	0.00497333289526235
5171	0.00521216673850655	0.00497341458741905
5181	0.00521196208724362	0.00497359946120595
5191	0.00521170180264073	0.00497313436709210
5201	0.00521150056022054	0.00497313666258742
5211	0.00521136459495962	0.00497300266143514
5221	0.00521194093841892	0.00497199627058916
5231	0.00521080172910359	0.00497192373220825
5241	0.00521066345031453	0.00497176196475749
5251	0.00521035803595852	0.00497116938583545
5261	0.00521024726375045	0.00497112474523996
5271	0.00520995023902049	0.00497049260341800
5281	0.00520959459588971	0.00496977903766770
5291	0.00521010378299936	0.00496944278127021
5301	0.00520988584106393	0.00496887745324864
5311	0.00520915350363348	0.00496822205781960
5321	0.00520881860396766	0.00496842089088877
5331	0.00520881578124564	0.00496789319783027
5341	0.00520842002655979	0.00496789266051272
5351	0.00520813005923608	0.00496795788034031
5361	0.00520810130144909	0.00496790213295145
5371	0.00520782002215133	0.00496734924013443
5381	0.00520742826787140	0.00496708469053065
5391	0.00520723057216963	0.00496684015607271
5401	0.00520749721840694	0.00496657028482990
5411	0.00520648984124259	0.00496545988338744
5421	0.00520635288644042	0.00496576424789448
5431	0.00520660090282617	0.00496553543210471
5441	0.00520593683651868	0.00496450859577250
5451	0.00520571424869082	0.00496352696443053
5461	0.00520593268712968	0.00496295214437184
5471	0.00520546903371689	0.00496306780329247
5481	0.00520523611743661	0.00496329496281842
5491	0.00520488741524591	0.00496275673340193
5501	0.00520505698907492	0.00496245658478010
5511	0.00520459499377364	0.00496156620039196
5521	0.00520422576799271	0.00496189324101145
5531	0.00520438156186363	0.00496226949954749
5541	0.00520377200114901	0.00496186194672958
5551	0.00520333213416190	0.00496273725155346
5561	0.00520361615293617	0.00496206158256385
5571	0.00520349821124914	0.00496145687187659
5581	0.00520310394288701	0.00496151273444740
5591	0.00520240051157830	0.00496071589657596
5601	0.00520212411019853	0.00496058060328643
5611	0.00520220927777756	0.00496046189633766
5621	0.00520222939886883	0.00496017044344509
5631	0.00520212141252940	0.00495960393480065
5641	0.00520207887556278	0.00495934145772610
5651	0.00520169827350567	0.00495924546323071
5661	0.00520161537987583	0.00495934364621411
5671	0.00520093549425669	0.00495917583463234
5681	0.00520043065971645	0.00495836127852718
5691	0.00519994699446318	0.00495849627704300
5701	0.00520009400113812	0.00495823542818925
5711	0.00520053601049601	0.00495830386096371
5721	0.00519975647752389	0.00495784347525762
5731	0.00520001609088109	0.00495727929326713
5741	0.00519945796193966	0.00495700926684360
5751	0.00519923428247837	0.00495708420532021
5761	0.00519940685542819	0.00495667294095786
5771	0.00519843057521099	0.00495641904557850
5781	0.00519833794996954	0.00495669029415342
5791	0.00519818398161749	0.00495665603404847
5801	0.00519797698881630	0.00495596931670100
5811	0.00519835804701192	0.00495558427136798
5821	0.00519743116506522	0.00495547460210200
5831	0.00519801908082353	0.00495605185359917
5841	0.00519795763265135	0.00495602599096025
5851	0.00519742843181617	0.00495547920543879
5861	0.00519675394211863	0.00495546924319961
5871	0.00519664922688249	0.00495499016130233
5881	0.00519682833603944	0.00495484622897900
5891	0.00519609212495153	0.00495428975985878
5901	0.00519628201198951	0.00495467004826549
5911	0.00519570877833536	0.00495416885259663
5921	0.00519583200904721	0.00495414843212955
5931	0.00519537451914283	0.00495363431149667
5941	0.00519527539628933	0.00495325800565361
5951	0.00519530950671285	0.00495258809552523
5961	0.00519514757034283	0.00495275535775769
5971	0.00519456705495835	0.00495308350960735
5981	0.00519457486712049	0.00495218752944076
5991	0.00519409424495834	0.00495190726069218
6001	0.00519445469377832	0.00495160134752132
6011	0.00519442113999554	0.00495164691862432
6021	0.00519333636489623	0.00495108762556451
6031	0.00519337852679404	0.00495157232271307
6041	0.00519311786962489	0.00495106771170220
6051	0.00519333191843301	0.00495131704432334
6061	0.00519231007499280	0.00495121463015068
6071	0.00519269046909104	0.00495086403247918
6081	0.00519272489995418	0.00495060173046483
6091	0.00519236378352991	0.00495075185663887
6101	0.00519197738225734	0.00495021411647749
6111	0.00519142365507452	0.00494992215854718
6121	0.00519150713132372	0.00495016064078739
6131	0.00519117499440097	0.00494993031576512
6141	0.00519166833535558	0.00494939420988378
6151	0.00519055318828722	0.00494899167028545
6161	0.00519058499918133	0.00494935460174891
6171	0.00519175892846763	0.00494835949336021
6181	0.00519047218331366	0.00494855573318305
6191	0.00519022202440216	0.00494850089226986
6201	0.00518959946609207	0.00494875220634843
6211	0.00518992709767186	0.00494834680284616
6221	0.00518963361091083	0.00494815178007529
6231	0.00518931241061620	0.00494764032000939
6241	0.00518911172350658	0.00494715757169083
6251	0.00518940691768125	0.00494638978897152
6261	0.00518924127311650	0.00494662856578285
6271	0.00518842672774020	0.00494688906453572
6281	0.00518829159703054	0.00494566015418009
6291	0.00518863266760806	0.00494512204301269
6301	0.00518789928116207	0.00494446134323294
6311	0.00518807789623695	0.00494458218578241
6321	0.00518754021908001	0.00494431966840196
6331	0.00518777561799337	0.00494368782950465
6341	0.00518694964792644	0.00494362937211502
6351	0.00518691397053372	0.00494327516255935
6361	0.00518729004311307	0.00494312121539099
6371	0.00518697225872195	0.00494285899082749
6381	0.00518726025306210	0.00494274669240741
6391	0.00518630649755570	0.00494204420921442
6401	0.00518601143872782	0.00494169070762600
6411	0.00518613909558730	0.00494165922236296
6421	0.00518643405558215	0.00494175772190985
6431	0.00518569225822859	0.00494119867681047
6441	0.00518529446656359	0.00494093104173172
6451	0.00518497258905409	0.00494164214490470
6461	0.00518495411965453	0.00494159048877795
6471	0.00518518097477755	0.00494090915414582
6481	0.00518511675668821	0.00494064529078601
6491	0.00518483841551362	0.00494014891403873
6501	0.00518405419413497	0.00494023090919447
6511	0.00518473983389634	0.00494047844505923
6521	0.00518352513067941	0.00493993569071273
6531	0.00518418831230453	0.00493999433156390
6541	0.00518363807099596	0.00493953593282673
6551	0.00518364231260700	0.00493902895860766
6561	0.00518317712434192	0.00493882912378930
6571	0.00518307745798952	0.00493816206772744
6581	0.00518253584922514	0.00493827510040686
6591	0.00518306508332447	0.00493791949983062
6601	0.00518274136260237	0.00493739623201465
6611	0.00518263256745382	0.00493691164370544
6621	0.00518221086558348	0.00493724753735906
6631	0.00518141916285742	0.00493710977448647
6641	0.00518176137509980	0.00493686606754387
6651	0.00518156669042255	0.00493647634395846
6661	0.00518130924776021	0.00493583378116651
6671	0.00518084329325190	0.00493570674002767
6681	0.00518115682519044	0.00493589157355527
6691	0.00518081251149952	0.00493544754057320
6701	0.00517998161530373	0.00493547249203866
6711	0.00518003387906522	0.00493498260699168
6721	0.00518064733371759	0.00493456519588505
6731	0.00518000824068850	0.00493448822360175
6741	0.00518048270627825	0.00493388662785117
6751	0.00517949494233911	0.00493429717372196
6761	0.00517933791161916	0.00493443361476511
6771	0.00517874867021629	0.00493355982323841
6781	0.00517901877716017	0.00493349320678543
6791	0.00517899469065072	0.00493368742360578
6801	0.00517874216724870	0.00493358237215207
6811	0.00517848862345708	0.00493297923185839
6821	0.00517809767563001	0.00493289182281349
6831	0.00517805853649760	0.00493297935561238
6841	0.00517792285765489	0.00493275039024198
6851	0.00517722136823573	0.00493252223745290
6861	0.00517768571660722	0.00493228255731955
6871	0.00517727181494962	0.00493180093864203
6881	0.00517682935870793	0.00493174033674895
6891	0.00517749938344493	0.00493144552665150
6901	0.00517726315120073	0.00493145676724224
6911	0.00517639821801648	0.00493091824321114
6921	0.00517639218038430	0.00493107596449868
6931	0.00517618077030228	0.00493047949560476
6941	0.00517595712624975	0.00493053868859875
6951	0.00517607109974089	0.00493026873880091
6961	0.00517589130738321	0.00493077114436703
6971	0.00517618953669677	0.00493015019585466
6981	0.00517606645530657	0.00493000801434969
6991	0.00517569904701346	0.00493002418053391
7001	0.00517544001101912	0.00492995690002501
7011	0.00517458534653684	0.00492977259187608
7021	0.00517485193460210	0.00492974734732326
7031	0.00517472438299222	0.00492956584524018
7041	0.00517446739982745	0.00492943942025416
7051	0.00517447689199727	0.00492886138457004
7061	0.00517435065195381	0.00492853128374306
7071	0.00517432412698975	0.00492805607351695
7081	0.00517309412252040	0.00492830660901173
7091	0.00517359934155669	0.00492718464708756
7101	0.00517315220345025	0.00492752083497284
7111	0.00517337735743745	0.00492698380241779
7121	0.00517276435600552	0.00492677441794642
7131	0.00517288319593418	0.00492629178735464
7141	0.00517207117994237	0.00492620065030124
7151	0.00517187162105524	0.00492657977562021
7161	0.00517248168915865	0.00492639554086631
7171	0.00517275729513879	0.00492596490759619
7181	0.00517205739979231	0.00492506996467928
7191	0.00517137020179563	0.00492521695367877
7201	0.00517181506295348	0.00492455623252801
7211	0.00517137682638038	0.00492447107829682
7221	0.00517061814490474	0.00492435191385347
7231	0.00517086226039894	0.00492400169085215
7241	0.00517035709365748	0.00492374077716143
7251	0.00517000117221730	0.00492349101698512
7261	0.00517085783491963	0.00492280462477735
7271	0.00517108223606505	0.00492249371513573
7281	0.00517025387277597	0.00492234520402450
7291	0.00517025822650885	0.00492250399910997
7301	0.00516959104078492	0.00492249735335990
7311	0.00516979247463442	0.00492280777993813
7321	0.00516936811698424	0.00492194559294206
7331	0.00516911135390265	0.00492158065196753
7341	0.00516952123740310	0.00492178926339344
7351	0.00516868838403020	0.00492208497531690
7361	0.00516841669123629	0.00492146977827717
7371	0.00516805485293681	0.00492144338336182
7381	0.00516797793627517	0.00492115362436679
7391	0.00516831877003370	0.00492089967979604
7401	0.00516810684646602	0.00492016556360947
7411	0.00516789048311908	0.00491991224030369
7421	0.00516758974480131	0.00491962606960354
7431	0.00516791065988770	0.00491919074333490
7441	0.00516696452260254	0.00491903013514205
7451	0.00516744337639950	0.00491893093561584
7461	0.00516643520170187	0.00491893762699059
7471	0.00516685965557167	0.00491867247324854
7481	0.00516630871938850	0.00491911836093696
7491	0.00516658456234418	0.00491893923874188
7501	0.00516637505903043	0.00491832754989046
7511	0.00516596978153326	0.00491865402789028
7521	0.00516630534036358	0.00491862333184794
7531	0.00516590141231839	0.00491809051394752
7541	0.00516608951690641	0.00491823758420188
7551	0.00516525447609965	0.00491860926571576
7561	0.00516517402706459	0.00491847314814141
7571	0.00516490828005566	0.00491819846229606
7581	0.00516503493012401	0.00491776015780934
7591	0.00516450913984048	0.00491766739456341
7601	0.00516452638929150	0.00491752920682840
7611	0.00516394808192866	0.00491711934536188
7621	0.00516406525209183	0.00491675373462138
7631	0.00516401032721915	0.00491685030530543
7641	0.00516324539233916	0.00491715150910603
7651	0.00516410804094842	0.00491693714122713
7661	0.00516341743401246	0.00491692715244164
7671	0.00516343851912301	0.00491647669330604
7681	0.00516321873395002	0.00491604220374002
7691	0.00516315076862560	0.00491595801790638
7701	0.00516230817104149	0.00491553807649497
7711	0.00516283140305357	0.00491568861981752
7721	0.00516247576962862	0.00491585586689264
7731	0.00516254966996019	0.00491572018934846
7741	0.00516187663926072	0.00491569658143843
7751	0.00516185240261071	0.00491537900410617
7761	0.00516230433301699	0.00491524550019967
7771	0.00516137035293558	0.00491542225994311
7781	0.00516173237859198	0.00491455783630687
7791	0.00516144354857204	0.00491498283821978
7801	0.00516132661255851	0.00491454391360757
7811	0.00516061906238932	0.00491406307611411
7821	0.00516087281625848	0.00491417059165428
7831	0.00516088328977547	0.00491351273082746
7841	0.00516023594739768	0.00491378500191136
7851	0.00516048811105943	0.00491359493196155
7861	0.00516050955310392	0.00491349433432203
7871	0.00516020905405314	0.00491333700733790
7881	0.00515992041274502	0.00491295679638692
7891	0.00515971933784913	0.00491286553547991
7901	0.00515936429914176	0.00491248849197749
7911	0.00515977466038721	0.00491228778450511
7921	0.00515959487095264	0.00491267075837193
7931	0.00515941374262168	0.00491247602248964
7941	0.00515926607363504	0.00491200709735823
7951	0.00515883499343847	0.00491211419971329
7961	0.00515867228211991	0.00491208785903720
7971	0.00515841038238806	0.00491187769488802
7981	0.00515823704814586	0.00491131516281148
7991	0.00515807945215014	0.00491098797658516
8001	0.00515768924809473	0.00491113765208635
8011	0.00515786058121191	0.00491144164980481
8021	0.00515761800759464	0.00491119073598895
8031	0.00515801146394863	0.00491112968365242
8041	0.00515755194280703	0.00491112312566410
8051	0.00515742250204323	0.00491065602187368
8061	0.00515706631582999	0.00491065719576302
8071	0.00515763574024268	0.00491034354459309
8081	0.00515670337745270	0.00490992444686150
8091	0.00515623548566286	0.00490952067094862
8101	0.00515646689499480	0.00490949241345092
8111	0.00515658293008312	0.00490949449207488
8121	0.00515628776401148	0.00490992621941486
8131	0.00515577505846687	0.00491011503202822
8141	0.00515539209053567	0.00490980578128192
8151	0.00515607821108075	0.00490948029751826
8161	0.00515506524730357	0.00490931209101421
8171	0.00515508407073503	0.00490929317789462
8181	0.00515503303772486	0.00490897624101730
8191	0.00515524408223900	0.00490870827557110
8201	0.00515474326632027	0.00490949695730063
8211	0.00515440496826002	0.00490866087291661
8221	0.00515471624343395	0.00490826193306588
8231	0.00515457083295843	0.00490828683962470
8241	0.00515430452835322	0.00490823679189942
8251	0.00515389546977242	0.00490737564531904
8261	0.00515420954891167	0.00490747046252816
8271	0.00515408620514435	0.00490698216892085
8281	0.00515330824891896	0.00490688036574406
8291	0.00515335125684029	0.00490717968448257
8301	0.00515308008421806	0.00490741913810139
8311	0.00515435459380624	0.00490670315929151
8321	0.00515345916823411	0.00490674140117703
8331	0.00515288482034552	0.00490674657140066
8341	0.00515239909345208	0.00490629751585027
8351	0.00515294177443755	0.00490650274755494
8361	0.00515292382474466	0.00490645639094410
8371	0.00515231331082483	0.00490636423153246
8381	0.00515237149102355	0.00490645938381745
8391	0.00515185628567175	0.00490527141125874
8401	0.00515214798308102	0.00490511033560985
8411	0.00515155981201502	0.00490533005457376
8421	0.00515134665631955	0.00490531445665969
8431	0.00515128881834974	0.00490567940123308
8441	0.00515145710216808	0.00490540395768079
8451	0.00515091427207532	0.00490529301291670
8461	0.00515091121030206	0.00490553405186037
8471	0.00515080231276022	0.00490495475457485
8481	0.00515065514111283	0.00490590855464642
8491	0.00515041601970700	0.00490627399330578
8501	0.00515011593543902	0.00490558011604364
8511	0.00515035011354231	0.00490570565685835
8521	0.00515000564534835	0.00490538469873850
8531	0.00514971177814781	0.00490534602973535
8541	0.00515001847098030	0.00490494577660352
8551	0.00514965790460445	0.00490480222853292
8561	0.00514923394611071	0.00490439121996549
8571	0.00514952117398878	0.00490406885305765
8581	0.00514898718191526	0.00490402239439055
8591	0.00514852394088920	0.00490376906278805
8601	0.00514820935038514	0.00490297900976873
8611	0.00514906511839314	0.00490283143028418
8621	0.00514838664432743	0.00490305257737953
8631	0.00514812576835605	0.00490331474399185
8641	0.00514784520280457	0.00490365355913482
8651	0.00514835921024216	0.00490254132364894
8661	0.00514834435522947	0.00490311926502252
8671	0.00514779784642319	0.00490234575518206
8681	0.00514747137171991	0.00490222811734873
8691	0.00514746439185375	0.00490205279832599
8701	0.00514770264927211	0.00490209741365168
8711	0.00514678097889370	0.00490198579254196
8721	0.00514690496304574	0.00490147871525216
8731	0.00514666188561956	0.00490151552998081
8741	0.00514637614030082	0.00490077128822143
8751	0.00514694078442735	0.00490090192008100
8761	0.00514627288656710	0.00490081855961730
8771	0.00514658983473568	0.00490082922196392
8781	0.00514592425733399	0.00490075049426883
8791	0.00514590022951753	0.00490053905400422
8801	0.00514529319016785	0.00490002285135460
8811	0.00514566844489275	0.00489959856790380
8821	0.00514586033037781	0.00489942804630277
8831	0.00514548972507445	0.00489919084872501
8841	0.00514574673709270	0.00489904432104650
8851	0.00514575140710042	0.00489905552989349
8861	0.00514542381933510	0.00489827466172286
8871	0.00514483083114035	0.00489860017817941
8881	0.00514548468877788	0.00489863206145550
8891	0.00514478809053892	0.00489833246039245
8901	0.00514454529695381	0.00489789318271541
8911	0.00514435201484038	0.00489802206788297
8921	0.00514395730353370	0.00489814105734917
8931	0.00514396893101351	0.00489745700189122
8941	0.00514375934964753	0.00489724196876830
8951	0.00514324184296261	0.00489754933457472
8961	0.00514345801927079	0.00489681660132642
8971	0.00514306740772019	0.00489698156006426
8981	0.00514304955310445	0.00489647278421234
8991	0.00514293800008689	0.00489612859928711
9001	0.00514336524244084	0.00489614618416656
9011	0.00514240615702900	0.00489574875558679
9021	0.00514313257601859	0.00489612987315455
9031	0.00514278553934439	0.00489597803670059
9041	0.00514212414629814	0.00489597085780340
9051	0.00514230881174002	0.00489666765600602
9061	0.00514231698024758	0.00489541204631343
9071	0.00514211644767114	0.00489560462117182
9081	0.00514191513525811	0.00489534778800151
9091	0.00514108287815337	0.00489506447769687
9101	0.00514258064373557	0.00489494825582794
9111	0.00514159405954128	0.00489532448412780
9121	0.00514085517493527	0.00489476419364329
9131	0.00514111764487849	0.00489516593667449
9141	0.00514097400235007	0.00489465843421532
9151	0.00514045354209783	0.00489459386064105
9161	0.00514047251230104	0.00489424072951581
9171	0.00514064772552819	0.00489419714014247
9181	0.00514027138956549	0.00489443414622370
9191	0.00514060045250271	0.00489401327867350
9201	0.00514031472176807	0.00489427551229609
9211	0.00513988098768301	0.00489484109183477
9221	0.00513971027002777	0.00489451282877098
9231	0.00513976079862261	0.00489382222071719
9241	0.00513944113252902	0.00489419677697722
9251	0.00513919492086601	0.00489379264835589
9261	0.00513980746093536	0.00489307074333697
9271	0.00513913092058864	0.00489396044238777
9281	0.00513964507262996	0.00489255816708609
9291	0.00513877206530987	0.00489266248261973
9301	0.00513874449385406	0.00489273074706528
9311	0.00513819741789733	0.00489223065750700
9321	0.00513856096003358	0.00489223417232908
9331	0.00513827484300329	0.00489216796297279
9341	0.00513794785075869	0.00489187847129846
9351	0.00513758519515752	0.00489134547986144
9361	0.00513756959107245	0.00489139279036233
9371	0.00513759070143535	0.00489114302141785
9381	0.00513747388709652	0.00489124985442166
9391	0.00513748161459891	0.00489086631234102
9401	0.00513702537953420	0.00489089778589731
9411	0.00513724810052519	0.00489078376707209
9421	0.00513658740316125	0.00488987701907569
9431	0.00513646568475390	0.00488997985407328
9441	0.00513723248159630	0.00488986698623089
9451	0.00513699316799509	0.00489034472721182
9461	0.00513620738560592	0.00488988241548618
9471	0.00513609303017267	0.00488960716807832
9481	0.00513632864435681	0.00488939234196158
9491	0.00513581589895970	0.00488926096950806
9501	0.00513565106528369	0.00488862549448869
9511	0.00513583081026463	0.00488878599974572
9521	0.00513540323682084	0.00488929320308793
9531	0.00513538427073038	0.00488845477409912
9541	0.00513529120349615	0.00488846108242275
9551	0.00513453115134464	0.00488795526196355
9561	0.00513511389622254	0.00488841799661507
9571	0.00513534707246152	0.00488757651839577
9581	0.00513472845277184	0.00488758500971677
9591	0.00513475875380049	0.00488767315347307
9601	0.00513466317821581	0.00488731382043398
9611	0.00513466640148858	0.00488689599159946
9621	0.00513461015165794	0.00488680899540987
9631	0.00513441562660108	0.00488672594690017
9641	0.00513431830442197	0.00488720704636014
9651	0.00513383221546578	0.00488689349890495
9661	0.00513377419130096	0.00488667328931910
9671	0.00513382586042746	0.00488689039797896
9681	0.00513378515654585	0.00488671904233781
9691	0.00513322284300139	0.00488685809197467
9701	0.00513341978787832	0.00488680552681302
9711	0.00513369066160296	0.00488700504260544
9721	0.00513355061876007	0.00488622372476670
9731	0.00513257212382931	0.00488611272720865
9741	0.00513245026484457	0.00488590901036544
9751	0.00513271521554271	0.00488578835603197
9761	0.00513272320282195	0.00488595168170066
9771	0.00513276354317796	0.00488552856357280
9781	0.00513188119773393	0.00488523480801128
9791	0.00513216911019527	0.00488528028736898
9801	0.00513197142899212	0.00488503471666160
9811	0.00513143588139000	0.00488468350139932
9821	0.00513217417186622	0.00488513939437957
9831	0.00513131912150870	0.00488536597916434
9841	0.00513146908375311	0.00488443607613671
9851	0.00513141507535186	0.00488478345843765
9861	0.00513092951551556	0.00488461616785912
9871	0.00513102479225619	0.00488424685212670
9881	0.00513067225046062	0.00488408187171862
9891	0.00513075726986554	0.00488448030836759
9901	0.00513017035379568	0.00488412725026324
9911	0.00512994576759013	0.00488382288539432
9921	0.00513021060110517	0.00488325560616152
9931	0.00513041201673223	0.00488342406989271
9941	0.00513000831803724	0.00488351104679205
9951	0.00512989159115609	0.00488327216656204
9961	0.00512970347899629	0.00488385181360124
9971	0.00512970710272642	0.00488311682097915
9981	0.00512902376191885	0.00488344446097776
9991	0.00512904555893124	0.00488333338638014
10001	0.00512949485467292	0.00488321498179549
10011	0.00512901685360236	0.00488257397142359
10021	0.00512849532250736	0.00488249147138491
10031	0.00512941371833528	0.00488197977978863
10041	0.00512841876942543	0.00488183909339211
10051	0.00512838878211560	0.00488182962497922
10061	0.00512819876099527	0.00488197148868702
10071	0.00512825734024819	0.00488158491018286
10081	0.00512791120618750	0.00488142623712470
10091	0.00512830034422257	0.00488159631470687
10101	0.00512756081283570	0.00488144441151680
10111	0.00512786467393164	0.00488117622076327
10121	0.00512767698350431	0.00488121774002174
10131	0.00512710079279216	0.00488133654475174
10141	0.00512781275872470	0.00488099936891041
10151	0.00512699217743598	0.00488111769558566
10161	0.00512727084665573	0.00488098913299378
10171	0.00512687631172945	0.00488105308480769
10181	0.00512670101462067	0.00488057821018112
10191	0.00512628630857874	0.00488086452174981
10201	0.00512649319809115	0.00487996654814744
10211	0.00512610266665231	0.00487999448988607
10221	0.00512669923875836	0.00487910815575182
10231	0.00512606893092512	0.00487909986988985
10241	0.00512595125264510	0.00487914194815573
10251	0.00512597827797451	0.00487921642830229
10261	0.00512632244969780	0.00487869886730901
10271	0.00512604316956762	0.00487854321208658
10281	0.00512552887104780	0.00487903890985620
10291	0.00512520194284312	0.00487902093838769
10301	0.00512571308813733	0.00487867476298300
10311	0.00512492568110333	0.00487852021700393
10321	0.00512530720861444	0.00487908344360299
10331	0.00512482895390039	0.00487833830177907
10341	0.00512513591306656	0.00487881482060350
10351	0.00512463528871613	0.00487860696586892
10361	0.00512418133513671	0.00487830587323323
10371	0.00512436689522537	0.00487839959017339
10381	0.00512422307527303	0.00487781557149822
10391	0.00512392010178654	0.00487790419121178
10401	0.00512390536432660	0.00487762746739612
10411	0.00512413769025285	0.00487806758712185
10421	0.00512383679954366	0.00487782770207733
10431	0.00512366324239468	0.00487767539518556
10441	0.00512317425373052	0.00487760803863119
10451	0.00512352650039503	0.00487767966432369
10461	0.00512314587979026	0.00487703544297718
10471	0.00512299353546418	0.00487688542096842
10481	0.00512343935534792	0.00487702965297849
10491	0.00512275842876617	0.00487668594946113
10501	0.00512271260952553	0.00487675130216785
10511	0.00512308350010435	0.00487717717806265
10521	0.00512204600722658	0.00487684574646454
10531	0.00512242987859135	0.00487713452144194
10541	0.00512227924968690	0.00487660793852957
10551	0.00512240314417721	0.00487627891822660
10561	0.00512163590462208	0.00487631376924415
10571	0.00512183500023336	0.00487613619975782
10581	0.00512166832288453	0.00487602272158320
10591	0.00512133709431680	0.00487550865319676
10601	0.00512204153465400	0.00487605330656041
10611	0.00512162223554269	0.00487548332110154
10621	0.00512134334238689	0.00487544042478860
10631	0.00512176054400784	0.00487563818218827
10641	0.00512120218702027	0.00487529372396846
10651	0.00512051411340901	0.00487488176317904
10661	0.00512065535487417	0.00487486417969573
10671	0.00512046567509918	0.00487464017337843
10681	0.00512035001531233	0.00487509581573886
10691	0.00512004972947165	0.00487490944124614
10701	0.00512019547231943	0.00487481819760134
10711	0.00511981939438868	0.00487473832529949
10721	0.00512013608421243	0.00487456677871226
10731	0.00511973932721350	0.00487436963892506
10741	0.00511939200273205	0.00487424892670853
10751	0.00512001483624247	0.00487520375615351
10761	0.00511947474548002	0.00487445429237980
10771	0.00511905265714618	0.00487405264978668
10781	0.00511895062592583	0.00487396925188578
10791	0.00511857650742240	0.00487345733527901
10801	0.00511858521668808	0.00487369897217489
10811	0.00511898744666840	0.00487331425904709
10821	0.00511896777891271	0.00487374498414210
10831	0.00511842456709771	0.00487370091180038
10841	0.00511823063207098	0.00487365010021378
10851	0.00511877989779362	0.00487379666016198
10861	0.00511801527870297	0.00487391524465528
10871	0.00511797064779881	0.00487393289558510
10881	0.00511798138864975	0.00487343509831760
10891	0.00511761751787756	0.00487362043126283
10901	0.00511760568385658	0.00487415461754001
10911	0.00511801889542837	0.00487407587981671
10921	0.00511678412681325	0.00487368375641147
10931	0.00511706502425952	0.00487378300044988
10941	0.00511683609082793	0.00487336073188344
10951	0.00511720088034539	0.00487321196919349
10961	0.00511741600288846	0.00487307827756235
10971	0.00511673189421612	0.00487302009477837
10981	0.00511681405880623	0.00487335048185883
10991	0.00511647034077325	0.00487321274069664
11001	0.00511664682707716	0.00487237177672389
11011	0.00511633151672318	0.00487227164519354
11021	0.00511650876578591	0.00487209412719119
11031	0.00511583035339548	0.00487198589640699
11041	0.00511574698775680	0.00487152326977176
11051	0.00511617142920541	0.00487268904985070
11061	0.00511546831451326	0.00487142154142900
11071	0.00511564492453953	0.00487196435595186
11081	0.00511553457383388	0.00487152678984124
11091	0.00511548236202226	0.00487147404631881
11101	0.00511500820528430	0.00487113340900634
11111	0.00511593135029891	0.00487081108314519
11121	0.00511478877701522	0.00487116198526192
11131	0.00511482975243665	0.00487140465923596
11141	0.00511473193228557	0.00487110886353607
11151	0.00511440412729335	0.00487038555612199
11161	0.00511428680673503	0.00487028607513756
11171	0.00511468100878840	0.00487051745623794
11181	0.00511434812985874	0.00487042009952094
11191	0.00511427938372463	0.00487032019633596
11201	0.00511353700258703	0.00487027232649594
11211	0.00511442069863111	0.00486966053957198
11221	0.00511362802554581	0.00486998920161631
11231	0.00511336409781387	0.00486987127918779
11241	0.00511339341257635	0.00486997707923344
11251	0.00511355088981922	0.00486968151744274
11261	0.00511278474030161	0.00486942814344257
11271	0.00511320862557508	0.00486861907477480
11281	0.00511296591717379	0.00486837454035742
11291	0.00511346164579954	0.00486830832200796
11301	0.00511307141840401	0.00486812659490991
11311	0.00511262552768512	0.00486831589774489
11321	0.00511293448621315	0.00486783307858315
11331	0.00511333231633647	0.00486821312885528
11341	0.00511234400735719	0.00486755016915178
11351	0.00511215277447760	0.00486774977326030
11361	0.00511216048059731	0.00486707740935541
11371	0.00511213837090793	0.00486723963298953
11381	0.00511205927678941	0.00486675126411232
11391	0.00511204986855147	0.00486674803095227
11401	0.00511176615515371	0.00486742891667304
11411	0.00511189165908443	0.00486747269209330
11421	0.00511130406047001	0.00486727522286750
11431	0.00511110589611302	0.00486688568813256
11441	0.00511169151251476	0.00486732628736211
11451	0.00511108083113077	0.00486719196276694
11461	0.00511091730822635	0.00486658416281144
11471	0.00511088182536841	0.00486690309060427
11481	0.00511149047984043	0.00486656474809773
11491	0.00511110388246613	0.00486624586230007
11501	0.00511052680912319	0.00486600511302247
11511	0.00511082827215955	0.00486554722223691
11521	0.00511099241625221	0.00486579283945596
11531	0.00511016142261293	0.00486524612121795
11541	0.00510999858892978	0.00486539035002430
11551	0.00510991318209177	0.00486548553756691
11561	0.00510988627924436	0.00486523543998280
11571	0.00510980934038086	0.00486483277923729
11581	0.00510995585880225	0.00486517556806897
11591	0.00511047338957416	0.00486482179316725
11601	0.00510920889192453	0.00486479852477741
11611	0.00510922009700987	0.00486498177417732
11621	0.00510892387410226	0.00486501272605671
11631	0.00510892138126270	0.00486508650100629
11641	0.00510895189410377	0.00486432569815071
11651	0.00510876611802916	0.00486438504235868
11661	0.00510870573278770	0.00486444547507365
11671	0.00510813809152639	0.00486415547815392
11681	0.00510911677929062	0.00486433727949581
11691	0.00510859731688136	0.00486398281082015
11701	0.00510849543145015	0.00486377344220015
11711	0.00510793594537618	0.00486394306438132
11721	0.00510781670013727	0.00486390921459127
11731	0.00510833120855933	0.00486400424327160
11741	0.00510761420018635	0.00486383124728011
11751	0.00510769211100560	0.00486434026330642
11761	0.00510736439801487	0.00486359921499662
11771	0.00510766102591268	0.00486380542043554
11781	0.00510757311830790	0.00486369581558789
11791	0.00510738692910232	0.00486347248136099
11801	0.00510683594725579	0.00486336598498499
11811	0.00510674680939346	0.00486337192603339
11821	0.00510654699448475	0.00486347910964425
11831	0.00510644921454777	0.00486320104382958
11841	0.00510649383499614	0.00486290262835839
11851	0.00510664230452588	0.00486340850333856
11861	0.00510669482329146	0.00486285202046071
11871	0.00510621629150038	0.00486334240744538
11881	0.00510596337371436	0.00486321565077021
11891	0.00510588460699214	0.00486278224998753
11901	0.00510592989057188	0.00486270724355630
11911	0.00510560439604039	0.00486241924427834
11921	0.00510560667765704	0.00486213568194072
11931	0.00510562796725822	0.00486167330704408
11941	0.00510557887277215	0.00486191236078668
11951	0.00510550162290505	0.00486201699321723
11961	0.00510490629818697	0.00486147303150294
11971	0.00510537851538400	0.00486104427554697
11981	0.00510497625923880	0.00486134124206265
11991	0.00510469388343589	0.00486142160535641
12001	0.00510483260642521	0.00486083627585924
12011	0.00510433093619411	0.00486086118244532
12021	0.00510450295895336	0.00486045588973461
12031	0.00510407579910042	0.00486086931323649
12041	0.00510401202781785	0.00486095281736743
12051	0.00510422134085728	0.00486075398746060
12061	0.00510377725888971	0.00486052446307273
12071	0.00510457123637319	0.00486019954373722
12081	0.00510353037621562	0.00486007606959460
12091	0.00510389709271711	0.00486028843661389
12101	0.00510336775670203	0.00486017793447337
12111	0.00510339903366394	0.00485989205480518
12121	0.00510335281721509	0.00486029849133747
12131	0.00510337647885295	0.00485983987958505
12141	0.00510293570530277	0.00486009419196320
12151	0.00510409964025487	0.00485988121142434
12161	0.00510285737677383	0.00485962097394755
12171	0.00510269931097584	0.00485948259743776
12181	0.00510228574949966	0.00485965038086477
12191	0.00510258913549832	0.00485999067572828
12201	0.00510206381839799	0.00485984676036191
12211	0.00510213213688452	0.00485929122069997
12221	0.00510231009586854	0.00485914230394754
12231	0.00510251175243351	0.00485957508469998
12241	0.00510160417803965	0.00485918365896151
12251	0.00510252967243247	0.00485905927267214
12261	0.00510181587777294	0.00485960904344928
12271	0.00510226071270273	0.00485901404792453
12281	0.00510167606839283	0.00485876827555076
12291	0.00510093048479576	0.00485946871696077
12301	0.00510152816639652	0.00485868981117398
12311	0.00510123719027326	0.00485834017454592
12321	0.00510090558410785	0.00485826976263842
12331	0.00510141760605845	0.00485771120915728
12341	0.00510084236398327	0.00485756352808485
12351	0.00510053724720684	0.00485748613322913
12361	0.00510077150631900	0.00485743038663125
12371	0.00510040844507047	0.00485752405532670
12381	0.00510035182160616	0.00485746272455762
12391	0.00510051799730071	0.00485730308115436
12401	0.00510045461912189	0.00485707371604737
12411	0.00510024001950862	0.00485699876395065
12421	0.00509975097791326	0.00485698938946135
12431	0.00510076792207872	0.00485675230723846
12441	0.00509956075605153	0.00485696619971887
12451	0.00509988177144993	0.00485652902542965
12461	0.00509989361256457	0.00485655656572510
12471	0.00509913288400448	0.00485677006518277
12481	0.00509952042775297	0.00485609324405100
12491	0.00509956881875261	0.00485702788643679
12501	0.00509933782778908	0.00485656438860613
12511	0.00509895863710562	0.00485661176768325
12521	0.00509880800273326	0.00485685949437362
12531	0.00509970358745184	0.00485680880263214
12541	0.00509869719914579	0.00485622662883589
12551	0.00509933610139493	0.00485666505642743
12561	0.00509830176453796	0.00485567478696443
12571	0.00509810501885798	0.00485551419428208
12581	0.00509809013739866	0.00485555966583712
12591	0.00509832205612343	0.00485529646594196
12601	0.00509866664193694	0.00485577238515927
12611	0.00509793264274693	0.00485575121119993
12621	0.00509767275950941	0.00485614921138023
12631	0.00509767220423355	0.00485602415803582
12641	0.00509788772361080	0.00485586008250129
12651	0.00509720296339037	0.00485618384226291
12661	0.00509738530520792	0.00485617565605168
12671	0.00509715644833171	0.00485539809941639
12681	0.00509754317174845	0.00485511617999431
12691	0.00509670574277639	0.00485560514954795
12701	0.00509717573356865	0.00485501962351397
12711	0.00509700034005987	0.00485443503907499
12721	0.00509662058005014	0.00485488079749821
12731	0.00509670477298470	0.00485503509322531
12741	0.00509637371954364	0.00485467834390921
12751	0.00509661651526202	0.00485478146521006
12761	0.00509661668954778	0.00485443901004228
12771	0.00509636583424891	0.00485463870813410
12781	0.00509655336327964	0.00485439905471614
12791	0.00509603690656279	0.00485466128555297
12801	0.00509567475778706	0.00485473485508071
12811	0.00509570488248278	0.00485474349632171
12821	0.00509599316062786	0.00485506099820397
12831	0.00509576698419586	0.00485483642919519
12841	0.00509571623172751	0.00485491811576411
12851	0.00509573387880865	0.00485453271546134
12861	0.00509539881083204	0.00485425421786419
12871	0.00509501993639214	0.00485454746313104
12881	0.00509560774036103	0.00485417302355256
12891	0.00509503789591102	0.00485356802032285
12901	0.00509519851432058	0.00485347172461372
12911	0.00509481938706942	0.00485352848637349
12921	0.00509494726211930	0.00485308797027597
12931	0.00509452967216895	0.00485335606822478
12941	0.00509426980684752	0.00485305667771447
12951	0.00509440861992965	0.00485402679641131
12961	0.00509418029617093	0.00485373705925527
12971	0.00509431185770446	0.00485326326522793
12981	0.00509399442057283	0.00485306708953916
12991	0.00509421343776435	0.00485394334466283
13001	0.00509427055399413	0.00485349925071138
13011	0.00509323364109218	0.00485377947357134
13021	0.00509393008767933	0.00485354760065368
13031	0.00509370579996805	0.00485301005081352
13041	0.00509368008541594	0.00485297967449332
13051	0.00509401265760909	0.00485267334091873
13061	0.00509357143010845	0.00485225610153456
13071	0.00509363649870744	0.00485295452776288
13081	0.00509283627972993	0.00485291306580150
13091	0.00509273569180320	0.00485251563592033
13101	0.00509275185025155	0.00485265076217781
13111	0.00509257632132257	0.00485225717581542
13121	0.00509308689290011	0.00485192682761254
13131	0.00509268484667891	0.00485209410581309
13141	0.00509249698918891	0.00485159361951312
13151	0.00509278743757690	0.00485243888395288
13161	0.00509277719317732	0.00485135350190498
13171	0.00509242223829496	0.00485119555313885
13181	0.00509153731450956	0.00485084357009432
13191	0.00509138285903820	0.00485084264591451
13201	0.00509164941249607	0.00485117044041097
13211	0.00509160551449702	0.00485100216420254
13221	0.00509150932325643	0.00485112520506259
13231	0.00509143867202532	0.00485094588180857
13241	0.00509118451857909	0.00485078756947922
13251	0.00509097732433155	0.00485052431858510
13261	0.00509113725812895	0.00485005042757335
13271	0.00509079886211565	0.00484991073989827
13281	0.00509071625928911	0.00484978123310077
13291	0.00509055569355093	0.00484977731483317
13301	0.00509081164991795	0.00484985640211593
13311	0.00509042453595048	0.00485009658708321
13321	0.00509052312263204	0.00484970522723496
13331	0.00509014822723491	0.00484928077994082
13341	0.00508996254842636	0.00484933980981946
13351	0.00509018557822787	0.00484972797314203
13361	0.00509072092839623	0.00484940097061035
13371	0.00509023693419293	0.00484938936871468
13381	0.00508970196571553	0.00484938052208826
13391	0.00508961326019739	0.00484958172932032
13401	0.00508980255015949	0.00484975087162929
13411	0.00508987435786430	0.00484941217981481
13421	0.00508913772592411	0.00484979656279181
13431	0.00508934148570274	0.00484959850773573
13441	0.00508908510427736	0.00484878264314373
13451	0.00508885880067207	0.00484885718610360
13461	0.00508886559691357	0.00484864484771169
13471	0.00508912271394250	0.00484943886195769
13481	0.00508855499315176	0.00484910231891213
13491	0.00508864668122419	0.00484832070045093
13501	0.00508860706436554	0.00484815166571107
13511	0.00508853248213979	0.00484824581357526
13521	0.00508831492048346	0.00484816032581526
13531	0.00508854064365919	0.00484782865039468
13541	0.00508828389527210	0.00484777130901316
13551	0.00508817624112786	0.00484755125953466
13561	0.00508831668022431	0.00484760683299229
13571	0.00508779319258293	0.00484739392390599
13581	0.00508777730563517	0.00484793961791252
13591	0.00508767796136689	0.00484788964555760
13601	0.00508778637902539	0.00484742008290296
13611	0.00508721173861966	0.00484727363078079
13621	0.00508793073519153	0.00484733357105069
13631	0.00508715275093005	0.00484760432760752
13641	0.00508703048921362	0.00484728393102922
13651	0.00508718195868491	0.00484737174706435
13661	0.00508718767424178	0.00484778298480439
13671	0.00508685374916376	0.00484740126823239
13681	0.00508708006592025	0.00484692282952436
13691	0.00508643955877342	0.00484693360147954
13701	0.00508648894819006	0.00484672245764840
13711	0.00508638949969838	0.00484660555391090
13721	0.00508684347589473	0.00484693368891338
13731	0.00508659195065954	0.00484642083484762
13741	0.00508602332904334	0.00484639332617270
13751	0.00508610257448386	0.00484616588430369
13761	0.00508620164628535	0.00484627899994841
13771	0.00508593991309336	0.00484665790818165
13781	0.00508587049463009	0.00484628983500271
13791	0.00508618510152025	0.00484661590508730
13801	0.00508534782706950	0.00484623867308949
13811	0.00508607857563490	0.00484591284964998
13821	0.00508516513719924	0.00484592404579152
13831	0.00508484866428109	0.00484596337540957
13841	0.00508548256599528	0.00484544397288270
13851	0.00508553962652204	0.00484603487203407
13861	0.00508497850078268	0.00484591969367943
13871	0.00508462681649014	0.00484605769743228
13881	0.00508444881051975	0.00484619266025524
13891	0.00508509180327745	0.00484587266124967
13901	0.00508418916930024	0.00484571338111891
13911	0.00508449325872891	0.00484610822116174
13921	0.00508401215962298	0.00484576883659246
13931	0.00508462012664580	0.00484570669346868
13941	0.00508445517585185	0.00484551569676360
13951	0.00508421062703305	0.00484604930555976
13961	0.00508411497333122	0.00484632437670374
13971	0.00508385241333052	0.00484607456238907
13981	0.00508351961284076	0.00484624041844799
13991	0.00508395918103158	0.00484655298524427
14001	0.00508393003466704	0.00484624707602288
14011	0.00508361878326744	0.00484610057937445
14021	0.00508359339038528	0.00484596013896706
14031	0.00508312968880635	0.00484584366519645
14041	0.00508268157895667	0.00484587611413341
14051	0.00508331204740034	0.00484623117923134
14061	0.00508301467978966	0.00484559648266959
14071	0.00508274376839307	0.00484608713336839
14081	0.00508272379332350	0.00484512586731852
14091	0.00508275204298033	0.00484461617534568
14101	0.00508312164900340	0.00484435791127800
14111	0.00508235256075125	0.00484470650604947
14121	0.00508210991778881	0.00484468842757781
14131	0.00508212564934857	0.00484439748818211
14141	0.00508236915023915	0.00484472871536686
14151	0.00508231168789562	0.00484431474433754
14161	0.00508167018221142	0.00484445038701691
14171	0.00508222273394798	0.00484381246711877
14181	0.00508227902959030	0.00484411471219549
14191	0.00508168299154071	0.00484382720428259
14201	0.00508115902005032	0.00484377525499669
14211	0.00508125565855921	0.00484377774466023
14221	0.00508156241167876	0.00484381346687598
14231	0.00508166151087147	0.00484369567545387
14241	0.00508179495827479	0.00484345795906892
14251	0.00508103837551435	0.00484351160908673
14261	0.00508084892725274	0.00484336713895336
14271	0.00508105537322888	0.00484341974671940
14281	0.00508056327443514	0.00484327636599703
14291	0.00508071462024468	0.00484299779894775
14301	0.00508070674139473	0.00484345179959135
14311	0.00508035832271322	0.00484312843019321
14321	0.00508036552290859	0.00484321086611852
14331	0.00508028636384898	0.00484306486412908
14341	0.00508038872772289	0.00484276150472027
14351	0.00508048590583280	0.00484303790041879
14361	0.00508015195737009	0.00484314313896836
14371	0.00508014921406101	0.00484305019846065
14381	0.00507982599490862	0.00484327779849021
14391	0.00508044741823788	0.00484306816056079
14401	0.00507985509498155	0.00484319381445440
14411	0.00507934791945723	0.00484266660372152
14421	0.00508020377174178	0.00484302617108926
14431	0.00507938712054694	0.00484259269938394
14441	0.00507904232713349	0.00484219537011981
14451	0.00507884613940217	0.00484258199084754
14461	0.00507916493783799	0.00484220116739927
14471	0.00507880559489173	0.00484261540996760
14481	0.00507870937875404	0.00484198239720124
14491	0.00507884359231798	0.00484225536053131
14501	0.00507826252359427	0.00484190889079787
14511	0.00507862827321646	0.00484180649516473
14521	0.00507853313781712	0.00484225725916370
14531	0.00507806632618824	0.00484164118881749
14541	0.00507812325517908	0.00484158437580825
14551	0.00507818124814578	0.00484166253204267
14561	0.00507797129051119	0.00484214982903137
14571	0.00507776965093114	0.00484259294117338
14581	0.00507760746800153	0.00484165581981755
14591	0.00507775148736803	0.00484147352992949
14601	0.00507793858079162	0.00484143489596864
14611	0.00507747279591496	0.00484206188113150
14621	0.00507756980798492	0.00484183344532443
14631	0.00507723636989412	0.00484181420002090
14641	0.00507776749969518	0.00484164972628835
14651	0.00507725599823490	0.00484158268068353
14661	0.00507670387147865	0.00484155230652575
14671	0.00507705869140875	0.00484168699205325
14681	0.00507725928805948	0.00484152583479972
14691	0.00507762274414588	0.00484137993506996
14701	0.00507720881897307	0.00484101289699272
14711	0.00507655529196033	0.00484058203464932
14721	0.00507656014803968	0.00484050741829242
14731	0.00507638826291961	0.00484029726071955
14741	0.00507677389729975	0.00484008239245927
14751	0.00507681555492423	0.00483981607156898
14761	0.00507608212865909	0.00483981213141664
14771	0.00507637186697191	0.00484028961627298
14781	0.00507608671657809	0.00483992665217456
14791	0.00507590501746492	0.00483960757974046
14801	0.00507622636586236	0.00483945677729891
14811	0.00507577742816245	0.00483957331749559
14821	0.00507601816342347	0.00483914583192839
14831	0.00507555192448943	0.00483905429078603
14841	0.00507541564102921	0.00483881128707070
14851	0.00507609760058282	0.00483902041825534
14861	0.00507554971560884	0.00483894640894020
14871	0.00507518684335321	0.00483884995816271
14881	0.00507553262491278	0.00483936763479586
14891	0.00507521142525173	0.00483900271608615
14901	0.00507491178439572	0.00483909903612479
14911	0.00507496406895726	0.00483892899090636
14921	0.00507534096092896	0.00483896453352733
14931	0.00507497582393831	0.00483905678386671
14941	0.00507430522101954	0.00483877884072937
14951	0.00507495375889709	0.00483856056545504
14961	0.00507467669471227	0.00483861439973948
14971	0.00507433220602539	0.00483864403440704
14981	0.00507464537987038	0.00483828846434620
14991	0.00507388202003518	0.00483817460092263
15001	0.00507396943213561	0.00483787183940652
15011	0.00507453343486594	0.00483868648671898
15021	0.00507355005243052	0.00483794083599066
15031	0.00507384610095948	0.00483789124665405
15041	0.00507444120145288	0.00483737331764038
15051	0.00507377232286168	0.00483740561911848
15061	0.00507356096148360	0.00483743738316310
15071	0.00507328247038451	0.00483785429512461
15081	0.00507348132397318	0.00483797063440509
15091	0.00507346947267903	0.00483744435568853
15101	0.00507284601071190	0.00483784951645480
15111	0.00507338311755574	0.00483829867871962
15121	0.00507274224211164	0.00483779288560448
15131	0.00507324948278377	0.00483764582102812
15141	0.00507291944125536	0.00483748015715145
15151	0.00507263941355005	0.00483731149287506
15161	0.00507275129236526	0.00483748819162652
15171	0.00507282037917579	0.00483729693301211
15181	0.00507240677687361	0.00483790387710994
15191	0.00507196658064784	0.00483717589773530
15201	0.00507193420754817	0.00483697578925410
15211	0.00507146777322157	0.00483660837629832
15221	0.00507236895486535	0.00483693803543299
15231	0.00507182617445479	0.00483679994717982
15241	0.00507222895680535	0.00483655854058135
15251	0.00507214068696056	0.00483705041602452
15261	0.00507167218888908	0.00483693777894562
15271	0.00507178989071165	0.00483675923857664
15281	0.00507155911829840	0.00483683818669141
15291	0.00507149051241317	0.00483627106158753
15301	0.00507146159421016	0.00483624071343423
15311	0.00507141641685811	0.00483638014240820
15321	0.00507163063709471	0.00483625722516461
15331	0.00507139194901014	0.00483632987225024
15341	0.00507078948806966	0.00483605093783717
15351	0.00507127815137240	0.00483606677164290
15361	0.00507127621713482	0.00483600445677562
15371	0.00507026466659574	0.00483598467152029
15381	0.00507052080948301	0.00483622972082303
15391	0.00507085755586803	0.00483686947477519
15401	0.00507017449597465	0.00483614783170231
15411	0.00507042608107342	0.00483617437083927
15421	0.00507004452272746	0.00483616279926262
15431	0.00506989497962699	0.00483598784473466
15441	0.00507002005760286	0.00483592211977814
15451	0.00507008654553464	0.00483595719057067
15461	0.00507054013478828	0.00483577046998952
15471	0.00506979021260761	0.00483556648259189
15481	0.00506982875079927	0.00483575358236149
15491	0.00506893614319645	0.00483574215052563
15501	0.00506954042828729	0.00483585936524089
15511	0.00506918401590816	0.00483577797882602
15521	0.00506965930569649	0.00483548051415912
15531	0.00506922197515970	0.00483536477493345
15541	0.00506915050120552	0.00483556557914156
15551	0.00506952969441334	0.00483553579334414
15561	0.00506916632267743	0.00483558080827769
15571	0.00506874484440385	0.00483553644132609
15581	0.00506872843548212	0.00483588323590952
15591	0.00506898076436394	0.00483572119195429
15601	0.00506861168705485	0.00483603943401782
15611	0.00506825610513090	0.00483600334938628
15621	0.00506859230540494	0.00483592144357006
15631	0.00506844243679135	0.00483550277657955
15641	0.00506795186656597	0.00483530911980716
15651	0.00506826078418990	0.00483543141370513
15661	0.00506793164564345	0.00483516028766497
15671	0.00506747353697214	0.00483493982943733
15681	0.00506762458620663	0.00483478649912466
15691	0.00506819602636309	0.00483504973877189
15701	0.00506821700315223	0.00483432969183397
15711	0.00506819379955953	0.00483505118533860
15721	0.00506751466047809	0.00483482567073483
15731	0.00506727939161528	0.00483478381687078
15741	0.00506716809171828	0.00483440067998823
15751	0.00506772857385823	0.00483451619838957
15761	0.00506737847080982	0.00483406213554469
15771	0.00506730964196260	0.00483403253567130
15781	0.00506731734728845	0.00483415274770255
15791	0.00506728792852413	0.00483443907802545
15801	0.00506716964291394	0.00483495078644127
15811	0.00506644559286572	0.00483429390538142
15821	0.00506651928986470	0.00483412572851994
15831	0.00506639270413869	0.00483405706498038
15841	0.00506636353754919	0.00483366718125414
15851	0.00506599988229413	0.00483367932082474
15861	0.00506641403976484	0.00483354173082475
15871	0.00506613708878166	0.00483329095863911
15881	0.00506642729506180	0.00483338859515210
15891	0.00506561360061609	0.00483366467798551
15901	0.00506641405100446	0.00483296915206194
15911	0.00506550850928851	0.00483287595923287
15921	0.00506608353881667	0.00483247096973704
15931	0.00506580981009441	0.00483269370795734
15941	0.00506553022731595	0.00483327859358168
15951	0.00506563914911440	0.00483340468971834
15961	0.00506540769908058	0.00483321976542797
15971	0.00506522520522904	0.00483319217816875
15981	0.00506520854487815	0.00483329614681709
15991	0.00506501529779887	0.00483304021462811
16001	0.00506474321118764	0.00483314350807070
16011	0.00506468327168767	0.00483348676211885
16021	0.00506494206475613	0.00483317254421212
16031	0.00506477818605546	0.00483315893663197
16041	0.00506425523586994	0.00483314723300427
16051	0.00506419052638760	0.00483338503749180
16061	0.00506496228504601	0.00483294449665294
16071	0.00506458885831738	0.00483259176225885
16081	0.00506404060367441	0.00483313087238895
16091	0.00506371919937075	0.00483248779615734
16101	0.00506393781090974	0.00483219174222405
16111	0.00506371484341151	0.00483205736091381
16121	0.00506403356194843	0.00483236193468590
16131	0.00506348364888143	0.00483251029112995
16141	0.00506356384544645	0.00483310249491646
16151	0.00506359864214788	0.00483244588429215
16161	0.00506347729050578	0.00483258526310007
16171	0.00506387274005119	0.00483198802124147
16181	0.00506350743242198	0.00483196813134953
16191	0.00506384550699321	0.00483223635160384
16201	0.00506313652309428	0.00483179538625043
16211	0.00506276647272750	0.00483201078540124
16221	0.00506265932564230	0.00483175345228773
16231	0.00506343351260788	0.00483196708066217
16241	0.00506335218335289	0.00483169858718120
16251	0.00506347935372425	0.00483133046018441
16261	0.00506288120620047	0.00483108861697364
16271	0.00506255282964149	0.00483145534151568
16281	0.00506280405816885	0.00483174835049302
16291	0.00506276369955398	0.00483143587337240
16301	0.00506260487706626	0.00483163180639398
16311	0.00506235927777810	0.00483152059804422
16321	0.00506251238695054	0.00483169020726786
16331	0.00506223688706876	0.00483193418184172
16341	0.00506228971403410	0.00483137942867219
16351	0.00506166088949873	0.00483114015693011
16361	0.00506173623297457	0.00483068117945995
16371	0.00506215575394229	0.00483123084431284
16381	0.00506210284358858	0.00483074284011074
16391	0.00506129284603738	0.00483065404055669
16401	0.00506129824014051	0.00483031001791490
16411	0.00506160421038180	0.00483088765120181
16421	0.00506181430966538	0.00483062263123740
16431	0.00506116479170237	0.00483071377532067
16441	0.00506139953929390	0.00483015467332271
16451	0.00506090031012832	0.00483028772279483
16461	0.00506101131784824	0.00482978617382206
16471	0.00506082902699334	0.00482966464861548
16481	0.00506112712697321	0.00482946232846447
16491	0.00506075101719828	0.00482983633434857
16501	0.00506064108489265	0.00482939501306018
16511	0.00506097923503622	0.00482982944041692
16521	0.00506020341694913	0.00482984789322461
16531	0.00506079233423985	0.00482996901274658
16541	0.00506039628101507	0.00482958306974522
16551	0.00506063146542397	0.00482954727204795
16561	0.00506000499780551	0.00482964830433232
16571	0.00505995744848491	0.00482880515361989
16581	0.00506035915058823	0.00482929195937840
16591	0.00505973858170863	0.00482938714499385
16601	0.00505987294291462	0.00482923750859301
16611	0.00505976127883733	0.00482938262724591
16621	0.00506034458614276	0.00482880197843690
16631	0.00505951025490521	0.00482919372132448
16641	0.00505934947985432	0.00482886829140870
16651	0.00505932276693967	0.00482872562291360
16661	0.00505903120762143	0.00482877467920471
16671	0.00505931607503151	0.00482903205364022
16681	0.00505901958386251	0.00482906915520273
16691	0.00505903061137672	0.00482885266262273
16701	0.00505922761150955	0.00482906188522080
16711	0.00505909302361140	0.00482904547213593
16721	0.00505864756223105	0.00482899734895678
16731	0.00505843949707729	0.00482880276471513
16741	0.00505831247777819	0.00482864136271691
16751	0.00505881862087780	0.00482910001202772
16761	0.00505845249079989	0.00482890875876197
16771	0.00505855406669504	0.00482861708325209
16781	0.00505857607993451	0.00482854574397726
16791	0.00505773506583372	0.00482825547907681
16801	0.00505838450054814	0.00482828311813895
16811	0.00505806008364499	0.00482806924338472
16821	0.00505838208668256	0.00482881303477395
16831	0.00505770452557777	0.00482824464130306
16841	0.00505808723694341	0.00482800030242897
16851	0.00505734641982366	0.00482820841036658
16861	0.00505765627848008	0.00482787218928152
16871	0.00505819544379545	0.00482797526851539
16881	0.00505733259734586	0.00482880319187150
16891	0.00505772150587047	0.00482830775115149
16901	0.00505732037575459	0.00482840655016894
16911	0.00505747399824716	0.00482828853709192
16921	0.00505674450172571	0.00482804427592928
16931	0.00505751588863849	0.00482795313365756
16941	0.00505706257015180	0.00482807854349272
16951	0.00505692794761478	0.00482750940918033
16961	0.00505738857988804	0.00482800453501752
16971	0.00505697703813865	0.00482784310880210
16981	0.00505674387906152	0.00482790795482890
16991	0.00505663942289452	0.00482793124614465
17001	0.00505635378448755	0.00482817182121253
17011	0.00505619876776835	0.00482791834129084
17021	0.00505663892093581	0.00482785877205281
17031	0.00505649226175863	0.00482827857089328
17041	0.00505579782449193	0.00482783910122166
17051	0.00505617975275475	0.00482737170778434
17061	0.00505595225571597	0.00482682058571092
17071	0.00505604360811092	0.00482715298067157
17081	0.00505605407994858	0.00482721496336322
17091	0.00505594652862694	0.00482696754844190
17101	0.00505531659745452	0.00482625421090832
17111	0.00505545568426898	0.00482640795222969
17121	0.00505567658449507	0.00482626400782080
17131	0.00505548801751478	0.00482627486867402
17141	0.00505534745217283	0.00482647953818520
17151	0.00505557439493328	0.00482632373601769
17161	0.00505474555922222	0.00482635805762732
17171	0.00505500640342527	0.00482647714868865
17181	0.00505458448131606	0.00482687840801720
17191	0.00505491806252599	0.00482673259382981
17201	0.00505478697441937	0.00482702352541909
17211	0.00505464364037481	0.00482703612207497
17221	0.00505387645188620	0.00482678014857428
17231	0.00505484335081405	0.00482683824490751
17241	0.00505517197769876	0.00482682994856882
17251	0.00505461993599786	0.00482616377358512
17261	0.00505426142893356	0.00482645433101910
17271	0.00505440738632320	0.00482632744605708
17281	0.00505409291996010	0.00482583678546650
17291	0.00505395545652691	0.00482543373480519
17301	0.00505385853060781	0.00482597207628348
17311	0.00505352936254113	0.00482587970758278
17321	0.00505332404653312	0.00482609540250213
17331	0.00505349104175307	0.00482570925464254
17341	0.00505338481157676	0.00482563870617309
17351	0.00505354264929485	0.00482576755550828
17361	0.00505334379415361	0.00482544059062341
17371	0.00505339457316867	0.00482555837757570
17381	0.00505323970511262	0.00482570139041858
17391	0.00505307929085163	0.00482559756540060
17401	0.00505290453658438	0.00482537742851205
17411	0.00505266510901985	0.00482575617197855
17421	0.00505363534196727	0.00482490049329145
17431	0.00505245312002725	0.00482478094828192
17441	0.00505278328124768	0.00482505385118531
17451	0.00505267784723630	0.00482495423206093
17461	0.00505236075375861	0.00482437024868871
17471	0.00505236894956706	0.00482453199426361
17481	0.00505248214138005	0.00482423409094533
17491	0.00505216658318668	0.00482482423314413
17501	0.00505169923854487	0.00482523172569383
17511	0.00505225648396772	0.00482447496861223
17521	0.00505197888597084	0.00482525438716041
17531	0.00505253892931308	0.00482543559656729
17541	0.00505183431798303	0.00482500004801461
17551	0.00505187984967058	0.00482471689190159
17561	0.00505192878578827	0.00482504474832734
17571	0.00505176676264305	0.00482486582992581
17581	0.00505145187805155	0.00482441741869467
17591	0.00505113242167510	0.00482457726138231
17601	0.00505162390828358	0.00482415887515226
17611	0.00505168147903258	0.00482438872075067
17621	0.00505097984400357	0.00482357392233805
17631	0.00505138365716297	0.00482373183224108
17641	0.00505129499830468	0.00482387957661815
17651	0.00505112986133464	0.00482449684689489
17661	0.00505106667055256	0.00482432734039937
17671	0.00505042215756098	0.00482358205828664
17681	0.00505065955401692	0.00482360362966181
17691	0.00505051246447004	0.00482420885046403
17701	0.00505119131522943	0.00482386999350608
17711	0.00505030201175812	0.00482383054550681
17721	0.00505052997258233	0.00482350540020649
17731	0.00505040227100640	0.00482326658584549
17741	0.00505017475058101	0.00482375862447404
17751	0.00505024040546679	0.00482340290235121
17761	0.00505013155816869	0.00482377015502274
17771	0.00505003634314714	0.00482326315564026
17781	0.00505046259974153	0.00482264290599063
17791	0.00505005600497774	0.00482238991183488
17801	0.00504974547679468	0.00482225530190873
17811	0.00504945860812500	0.00482254093073127
17821	0.00504975245528648	0.00482220048826378
17831	0.00504939539851999	0.00482267151973376
17841	0.00504933133815988	0.00482191054833533
17851	0.00504968031977575	0.00482201627905153
17861	0.00504986171294498	0.00482137640201208
17871	0.00504893464798127	0.00482190332622449
17881	0.00504888228563224	0.00482140101783523
17891	0.00504909870130946	0.00482147200897841
17901	0.00504881208396191	0.00482093530902282
17911	0.00504906127351034	0.00482095439989753
17921	0.00504910795029806	0.00482069203604453
17931	0.00504872408481721	0.00482082593357936
17941	0.00504859035489842	0.00482069938129994
17951	0.00504886693224227	0.00482087467622785
17961	0.00504819427851785	0.00482133250883053
17971	0.00504855343608858	0.00482107404235523
17981	0.00504851834051135	0.00482117463015675
17991	0.00504820019247888	0.00482065295240467
18001	0.00504845916301991	0.00482093393355745
18011	0.00504835225931976	0.00482049032373411
18021	0.00504800288450258	0.00482098936494041
18031	0.00504799969270933	0.00482114278339274
18041	0.00504822533712448	0.00482081965724936
18051	0.00504769958540528	0.00482075144638739
18061	0.00504750541509347	0.00482061356740288
18071	0.00504792033078815	0.00482047261531014
18081	0.00504774372614148	0.00482054866979000
18091	0.00504735050806076	0.00482095810966307
18101	0.00504825134784028	0.00482040031083518
18111	0.00504729106812963	0.00482034468681762
18121	0.00504686757068618	0.00482048896626978
18131	0.00504745359484631	0.00482015343603042
18141	0.00504755518647170	0.00482048832647340
18151	0.00504773539315626	0.00482030932918842
18161	0.00504717554309638	0.00482070941608556
18171	0.00504710458901495	0.00482082863181477
18181	0.00504659889056440	0.00482066004217062
18191	0.00504681542253019	0.00481998294902487
18201	0.00504716475402938	0.00482004062571332
18211	0.00504668837520041	0.00481993762608336
18221	0.00504677406667002	0.00482067652652965
18231	0.00504653386333129	0.00481982344494339
18241	0.00504627871992960	0.00481974175085329
18251	0.00504637660859755	0.00481950232559634
18261	0.00504593634414776	0.00481982684114064
18271	0.00504618463088228	0.00481947369614259
18281	0.00504568440713670	0.00481981466150590
18291	0.00504579997962501	0.00481954333029483
18301	0.00504584180583971	0.00481943128969923
18311	0.00504582404919048	0.00481934018635289
18321	0.00504602258137618	0.00481901536593065
18331	0.00504583503601047	0.00481917824345994
18341	0.00504534882758104	0.00481914776322388
18351	0.00504530081575510	0.00481868671616724
18361	0.00504551973845220	0.00481900608773199
18371	0.00504514269684624	0.00481861488507402
18381	0.00504548171932173	0.00481872379377998
18391	0.00504495598508599	0.00481887451265179
18401	0.00504502696937839	0.00481894375022172
18411	0.00504496414409644	0.00481864100816284
18421	0.00504475991016437	0.00481842876338743
18431	0.00504508109603391	0.00481852737488335
18441	0.00504514044870073	0.00481815048740499
18451	0.00504441530614364	0.00481860720960036
18461	0.00504449412104336	0.00481885082872012
18471	0.00504427904606237	0.00481820550258817
18481	0.00504431000047894	0.00481807596786679
18491	0.00504474908871734	0.00481816785133766
18501	0.00504468260221214	0.00481816855204399
18511	0.00504404830967115	0.00481860304220451
18521	0.00504412971016639	0.00481796329480295
18531	0.00504408498359609	0.00481769233742275
18541	0.00504403393298730	0.00481733873582344
18551	0.00504369738415897	0.00481826081712176
18561	0.00504388442151533	0.00481778738286491
18571	0.00504377476367933	0.00481799186229196
18581	0.00504329802684871	0.00481840596384667
18591	0.00504370228455692	0.00481834840381421
18601	0.00504375262925475	0.00481842697431135
18611	0.00504405145967168	0.00481863537485499
18621	0.00504335244526164	0.00481861700296835
18631	0.00504325330173347	0.00481816743629242
18641	0.00504274582810446	0.00481820012672255
18651	0.00504325692442831	0.00481832375449134
18661	0.00504342985706789	0.00481802826479920
18671	0.00504266025700944	0.00481810357082808
18681	0.00504299723407327	0.00481762522474044
18691	0.00504300582231201	0.00481753004447492
18701	0.00504288404918313	0.00481745837217922
18711	0.00504228097871492	0.00481766275055674
18721	0.00504262040621461	0.00481783945296163
18731	0.00504217243793473	0.00481762937457463
18741	0.00504247644654993	0.00481764749933379
18751	0.00504250414434894	0.00481717034074701
18761	0.00504180645221664	0.00481739701544402
18771	0.00504191941265201	0.00481697920074978
18781	0.00504143559802192	0.00481717101072749
18791	0.00504236430126125	0.00481658174296294
18801	0.00504188137812757	0.00481701753193156
18811	0.00504156093132818	0.00481654497259493
18821	0.00504186540162016	0.00481663649701755
18831	0.00504144420716498	0.00481666596377359
18841	0.00504149350106949	0.00481641860863697
18851	0.00504184314061338	0.00481608787557958
18861	0.00504169372764248	0.00481600539527133
18871	0.00504096774137413	0.00481604451183788
18881	0.00504112697327782	0.00481577997302630
18891	0.00504120866683006	0.00481587498140651
18901	0.00504116505352359	0.00481559641282777
18911	0.00504068295973520	0.00481531425596851
18921	0.00504058672266282	0.00481519103494147
18931	0.00504066946264494	0.00481543083838653
18941	0.00504073151687937	0.00481571259653098
18951	0.00504079798406168	0.00481498232471535
18961	0.00504045104818565	0.00481546760487762
18971	0.00504082803809417	0.00481546074799362
18981	0.00504028242119733	0.00481461597515093
18991	0.00504061299532936	0.00481463016938926
19001	0.00504059004906571	0.00481491921265522
19011	0.00503984774893578	0.00481500109212746
19021	0.00503965770556887	0.00481546179109729
19031	0.00503994281454051	0.00481496355670421
19041	0.00504033652518753	0.00481506127845840
19051	0.00504032526035062	0.00481504038784412
19061	0.00503959614732333	0.00481492283342526
19071	0.00503993537643783	0.00481458547101242
19081	0.00503964119427852	0.00481436947427539
19091	0.00503989578322110	0.00481447476577432
19101	0.00504014785284476	0.00481382916557378
19111	0.00503996855988207	0.00481429706645301
19121	0.00503941371592316	0.00481454806758191
19131	0.00503928533244060	0.00481441004272680
19141	0.00503928179054115	0.00481443735656198
19151	0.00503940959856584	0.00481422460915018
19161	0.00503968805720145	0.00481430523388647
19171	0.00503870585150492	0.00481408742599779
19181	0.00503917509290911	0.00481437806004325
19191	0.00503863067889770	0.00481444051283012
19201	0.00503811545315307	0.00481421588755571
19211	0.00503854327315345	0.00481398532384733
19221	0.00503856547123823	0.00481410790569198
19231	0.00503826239475498	0.00481395141782857
19241	0.00503875395850791	0.00481443748205651
19251	0.00503870251896827	0.00481428832140741
19261	0.00503806656372024	0.00481444355129250
19271	0.00503792686565902	0.00481397447472988
19281	0.00503762426610174	0.00481399783539001
19291	0.00503781494088033	0.00481362590462994
19301	0.00503819681410821	0.00481316306844831
19311	0.00503775954034102	0.00481289766074279
19321	0.00503773957026148	0.00481364654427221
19331	0.00503750179938360	0.00481332623694607
19341	0.00503741875951931	0.00481343920180279
19351	0.00503762904095128	0.00481299793316293
19361	0.00503769679462201	0.00481338467769492
19371	0.00503725565833434	0.00481333236174612
19381	0.00503721539028734	0.00481308771627473
19391	0.00503743163493908	0.00481276442615814
19401	0.00503719874139504	0.00481284768652938
19411	0.00503711849954091	0.00481293355177607
19421	0.00503750939344809	0.00481275320178362
19431	0.00503691516984809	0.00481297673336125
19441	0.00503689732613203	0.00481304454876853
19451	0.00503686142915668	0.00481291591024288
19461	0.00503660761518685	0.00481255014158241
19471	0.00503663451762798	0.00481247991982379
19481	0.00503694773563802	0.00481223953520482
19491	0.00503616653717263	0.00481212110941129
19501	0.00503608237285062	0.00481220858471485
19511	0.00503636689104254	0.00481197286853108
19521	0.00503667857773928	0.00481230452322072
19531	0.00503586139126968	0.00481202342252459
19541	0.00503610129605615	0.00481212439640465
19551	0.00503592745032616	0.00481262211331548
19561	0.00503614691815783	0.00481262813796798
19571	0.00503556197621416	0.00481238683740281
19581	0.00503622652404338	0.00481198316862862
19591	0.00503575368707745	0.00481221708220913
19601	0.00503583774358012	0.00481190035524971
19611	0.00503534827180603	0.00481117483743301
19621	0.00503551632566285	0.00481131463318017
19631	0.00503559307269892	0.00481142536377157
19641	0.00503502370396981	0.00481147009668457
19651	0.00503557784681923	0.00481114332563350
19661	0.00503488466709661	0.00481121051831823
19671	0.00503496084129191	0.00481146436045008
19681	0.00503498681238837	0.00481128849752664
19691	0.00503465811751295	0.00481110113285980
19701	0.00503490036914489	0.00481141305783493
19711	0.00503456449355274	0.00481201714051329
19721	0.00503470250497500	0.00481201061337678
19731	0.00503454458943958	0.00481214846115594
19741	0.00503438440275830	0.00481121085075269
19751	0.00503450441992491	0.00481139799690018
19761	0.00503378205343253	0.00481097843000046
19771	0.00503445247711985	0.00481084979120798
19781	0.00503476960952248	0.00481059358186228
19791	0.00503380681702591	0.00481133998023945
19801	0.00503380312365986	0.00481066499340293
19811	0.00503404147427829	0.00481091046528874
19821	0.00503390244294555	0.00481108251599350
19831	0.00503418920971022	0.00481111285179383
19841	0.00503383884032936	0.00481120876725509
19851	0.00503348324634737	0.00481084276279966
19861	0.00503379859230895	0.00481119139974639
19871	0.00503381659050027	0.00481083041232766
19881	0.00503353135997219	0.00481105741496785
19891	0.00503319939517785	0.00481079151898329
19901	0.00503353308238856	0.00481063399494188
19911	0.00503392048058302	0.00481085558975140
19921	0.00503337612470933	0.00481067049391467
19931	0.00503319131297595	0.00480988564500475
19941	0.00503314043411380	0.00480973154353873
19951	0.00503377748032419	0.00480947950331938
19961	0.00503285258124483	0.00480971166001756
19971	0.00503301366918737	0.00480982673645872
19981	0.00503296850018043	0.00480959510755478
19991	0.00503272051200021	0.00480985319876225
20000	0.00500000000000000	0.00480000000000000

==> NewPics/DecayTargetSheppLoganSquareManyIterSimCo.txt <==
t	targ
1	0.0229626166605769
21	0.0112174800902974
41	0.0102697250012408
61	0.00999229693963842
81	0.00978430451380455
101	0.00957164547755098
121	0.00937437831046039
141	0.00898289702678603
161	0.00830795162184441
181	0.00749509881714972
201	0.00742314324521796
221	0.00735766182989669
241	0.00730538673252830
261	0.00725398161169130
281	0.00721228302880659
301	0.00717117521515395
321	0.00713731721444749
341	0.00710364042746242
361	0.00707319467253177
381	0.00704737162004916
401	0.00702150728317163
421	0.00699897138760902
441	0.00697711609543689
461	0.00695674442839799
481	0.00693691538308209
501	0.00692141476196275
521	0.00690368786880451
541	0.00688896135232732
561	0.00687413252709637
581	0.00686150340590668
601	0.00684908833165003
621	0.00683667065607391
641	0.00682572197176699
661	0.00681475519429595
681	0.00680485641081608
701	0.00679631702955108
721	0.00678659399693039
741	0.00677836879428350
761	0.00676963407926233
781	0.00676131493642784
801	0.00675426819321824
821	0.00674755888600509
841	0.00673977713258258
861	0.00673343837824746
881	0.00672619969553075
901	0.00672078278622361
921	0.00671494546666023
941	0.00670950726759688
961	0.00670373926632900
981	0.00669805837941338
1001	0.00669286322876595
1021	0.00668794021199100
1041	0.00668299546783486
1061	0.00667804202233018
1081	0.00667380128965667
1101	0.00666863991000115
1121	0.00666454476697532
1141	0.00666116400873282
1161	0.00665676730433148
1181	0.00665242597446912
1201	0.00664862069776538
1221	0.00664479213011587
1241	0.00664087548916490
1261	0.00663749254424377
1281	0.00663353739875079
1301	0.00663027236307214
1321	0.00662664849244666
1341	0.00662359229566798
1361	0.00662018178392639
1381	0.00661742016869763
1401	0.00661419747230764
1421	0.00661108084329739
1441	0.00660782853456583
1461	0.00660516750304733
1481	0.00660214356849226
1501	0.00659923659173079
1521	0.00659655976734724
1541	0.00659416233141587
1561	0.00659117456071435
1581	0.00658919348409525
1601	0.00658619062238274
1621	0.00658375738581441
1641	0.00658105363632777
1661	0.00657965077767126
1681	0.00657641437781718
1701	0.00657413501884154
1721	0.00657190490322607
1741	0.00657014496850977
1761	0.00656789413383529
1781	0.00656535314988460
1801	0.00656341144919757
1821	0.00656105501086477
1841	0.00655950763765345
1861	0.00655682231260886
1881	0.00655472962339413
1901	0.00655335891100853
1921	0.00655140300054076
1941	0.00654925602189299
1961	0.00654759303095423
1981	0.00654575066000841
2001	0.00654408656712462
2021	0.00654168419713797
2041	0.00654045533452053
2061	0.00653885571104400
2081	0.00653691623808617
2101	0.00653537705125877
2121	0.00653377984592746
2141	0.00653195825136658
2161	0.00653057424486099
2181	0.00652920227629279
2201	0.00652764268171645
2221	0.00652599841064215
2241	0.00652480688139462
2261	0.00652305809768964
2281	0.00652168823294323
2301	0.00652035062265015
2321	0.00651907874720450
2341	0.00651768913914986
2361	0.00651629265477924
2381	0.00651492690747790
2401	0.00651366648629776
2421	0.00651213847918973
2441	0.00651111019064373
2461	0.00651046231654421
2481	0.00650911990017225
2501	0.00650781841712404
2521	0.00650625598035040
2541	0.00650529517471409
2561	0.00650396827941742
2581	0.00650291659696147
2601	0.00650175139650446
2621	0.00650087988243433
2641	0.00649943049466944
2661	0.00649851747284689
2681	0.00649746625772252
2701	0.00649622362164208
2721	0.00649539447741962
2741	0.00649435606119744
2761	0.00649367067180859
2781	0.00649232673069551
2801	0.00649145718206233
2821	0.00649009753018022
2841	0.00648978439739238
2861	0.00648855728250040
2881	0.00648754390185593
2901	0.00648700230839035
2921	0.00648542130290477
2941	0.00648485259024613
2961	0.00648374704939689
2981	0.00648294684914288
3001	0.00648199030536120
3021	0.00648086463997909
3041	0.00648022760102470
3061	0.00647934677515487
3081	0.00647849658637539
3101	0.00647764530096744
3121	0.00647702679849204
3141	0.00647598842427339
3161	0.00647513734639970
3181	0.00647416532653252
3201	0.00647382110327391
3221	0.00647294622885206
3241	0.00647194345032340
3261	0.00647136500340641
3281	0.00647044210105006
3301	0.00646966726163760
3321	0.00646885807687631
3341	0.00646805184594266
3361	0.00646715859934693
3381	0.00646644404923292
3401	0.00646599704171750
3421	0.00646532022300802
3441	0.00646471484046068
3461	0.00646384027719658
3481	0.00646318870111974
3501	0.00646271857527853
3521	0.00646206657962613
3541	0.00646114545936894
3561	0.00646052886886583
3581	0.00646003819262144
3601	0.00645925578352643
3621	0.00645839027507554
3641	0.00645795599846982
3661	0.00645701968776171
3681	0.00645685032862217
3701	0.00645600083840654
3721	0.00645534388301341
3741	0.00645474375461752
3761	0.00645409778282901
3781	0.00645334818875446
3801	0.00645294950104870
3821	0.00645197750526522
3841	0.00645159498885110
3861	0.00645100360909099
3881	0.00645015747479869
3901	0.00644986221505470
3921	0.00644935009895577
3941	0.00644886375740680
3961	0.00644803274694837
3981	0.00644760294878863
4001	0.00644717865454970
4021	0.00644626461744544
4041	0.00644568413566891
4061	0.00644539064573616
4081	0.00644456966552581
4101	0.00644393784675933
4121	0.00644336711729584
4141	0.00644331314431481
4161	0.00644257426656393
4181	0.00644216184990507
4201	0.00644140710676999
4221	0.00644099841370569
4241	0.00644054580226982
4261	0.00644005687286509
4281	0.00643939942172057
4301	0.00643889148941831
4321	0.00643845594005135
4341	0.00643777074608218
4361	0.00643761441396039
4381	0.00643686152976527
4401	0.00643629565188041
4421	0.00643587836228448
4441	0.00643552171199155
4461	0.00643518827099316
4481	0.00643445867557879
4501	0.00643393056750995
4521	0.00643345787471878
4541	0.00643291044136607
4561	0.00643266038797506
4581	0.00643194762533308
4601	0.00643162835082463
4621	0.00643122298533418
4641	0.00643073104703041
4661	0.00643030269985900
4681	0.00642991319421634
4701	0.00642932751257146
4721	0.00642904365192679
4741	0.00642871756507803
4761	0.00642819251492217
4781	0.00642743966963646
4801	0.00642701852126312
4821	0.00642667173122361
4841	0.00642606011393806
4861	0.00642578122671220
4881	0.00642541360370074
4901	0.00642480420113826
4921	0.00642466583175807
4941	0.00642386538186764
4961	0.00642361188090665
4981	0.00642313449121106
5001	0.00642264874817419
5021	0.00642244360601232
5041	0.00642219513611257
5061	0.00642181740302270
5081	0.00642097087845782
5101	0.00642051820729666
5121	0.00642002565847611
5141	0.00641964904644338
5161	0.00641944441403605
5181	0.00641896479342220
5201	0.00641867698520199
5221	0.00641798955901782
5241	0.00641780731428227
5261	0.00641770132167985
5281	0.00641690521275007
5301	0.00641652553700701
5321	0.00641610775530357
5341	0.00641577836720832
5361	0.00641563488621297
5381	0.00641484580389599
5401	0.00641446529904438
5421	0.00641416108383554
5441	0.00641379296087995
5461	0.00641343309205868
5481	0.00641286258993477
5501	0.00641304176666882
5521	0.00641222884402944
5541	0.00641186813149396
5561	0.00641172267013825
5581	0.00641109150760839
5601	0.00641089691548150
5621	0.00641015241139503
5641	0.00641000514916568
5661	0.00640958430254403
5681	0.00640957388996299
5701	0.00640893819083610
5721	0.00640855787793673
5741	0.00640816673824399
5761	0.00640764496221241
5781	0.00640740657559661
5801	0.00640698760040791
5821	0.00640700914316710
5841	0.00640651194499393
5861	0.00640610433713330
5881	0.00640559811606824
5901	0.00640544990518697
5921	0.00640489982888975
5941	0.00640451261559144
5961	0.00640417517683190
5981	0.00640392028947308
6001	0.00640360488070907
6021	0.00640333196935560
6041	0.00640281428317317
6061	0.00640250753598944
6081	0.00640235620370785
6101	0.00640196499689266
6121	0.00640156970451171
6141	0.00640132378422474
6161	0.00640098446653198
6181	0.00640035560151574
6201	0.00640030466916508
6221	0.00639999405183467
6241	0.00639949201841920
6261	0.00639940543039041
6281	0.00639892746950200
6301	0.00639841047336073
6321	0.00639823912663571
6341	0.00639782987624167
6361	0.00639741978015377
6381	0.00639733179252746
6401	0.00639724139796699
6421	0.00639663834994032
6441	0.00639619167131616
6461	0.00639616430263009
6481	0.00639551577841704
6501	0.00639520858688346
6521	0.00639513574222929
6541	0.00639447755245055
6561	0.00639429304427180
6581	0.00639395822148940
6601	0.00639376839819071
6621	0.00639351278821087
6641	0.00639302075751111
6661	0.00639266962805713
6681	0.00639267619409299
6701	0.00639227321651636
6721	0.00639206542468681
6741	0.00639156263712869
6761	0.00639114912739334
6781	0.00639120386046509
6801	0.00639089130629928
6821	0.00639032541712823
6841	0.00639034982407967
6861	0.00638990126124895
6881	0.00638978519489743
6901	0.00638927771807872
6921	0.00638897937313850
6941	0.00638835761480302
6961	0.00638827474913830
6981	0.00638828751795676
7001	0.00638774440372163
7021	0.00638736453817846
7041	0.00638732697913275
7061	0.00638709072268087
7081	0.00638630873348574
7101	0.00638611744331036
7121	0.00638583254544283
7141	0.00638576844025340
7161	0.00638525092016751
7181	0.00638501627584606
7201	0.00638482992660647
7221	0.00638446894411014
7241	0.00638429080109056
7261	0.00638382253180499
7281	0.00638370880324895
7301	0.00638328791958959
7321	0.00638313566638626
7341	0.00638280809500833
7361	0.00638235738644145
7381	0.00638230390503957
7401	0.00638200318812906
7421	0.00638160627948083
7441	0.00638134610515503
7461	0.00638127047113525
7481	0.00638067799910642
7501	0.00638070734529763
7521	0.00638027464765534
7541	0.00638009735022228
7561	0.00638013427907012
7581	0.00637936575454555
7601	0.00637924273319585
7621	0.00637900422605490
7641	0.00637893626084895
7661	0.00637830932517149
7681	0.00637846339092332
7701	0.00637778420352934
7721	0.00637748308727674
7741	0.00637756366476986
7761	0.00637702431278195
7781	0.00637672901167450
7801	0.00637638911065578
7821	0.00637632784777833
7841	0.00637608599846011
7861	0.00637591974981102
7881	0.00637535017032504
7901	0.00637535414616337
7921	0.00637495765255183
7941	0.00637470823126818
7961	0.00637428225123806
7981	0.00637404549819614
8001	0.00637411451869038
8021	0.00637416428174696
8041	0.00637344816755594
8061	0.00637304954760837
8081	0.00637287060398723
8101	0.00637246358641083
8121	0.00637232800879253
8141	0.00637201925133271
8161	0.00637178487004467
8181	0.00637186708736516
8201	0.00637135448091898
8221	0.00637119724508056
8241	0.00637097905380367
8261	0.00637053569173798
8281	0.00637052441183947
8301	0.00637051848220901
8321	0.00636994217282706
8341	0.00636967076152268
8361	0.00636928615737424
8381	0.00636924320533025
8401	0.00636894978503105
8421	0.00636886229652528
8441	0.00636856882196974
8461	0.00636805137370797
8481	0.00636807835996463
8501	0.00636756688149204
8521	0.00636762746955783
8541	0.00636752361694116
8561	0.00636702744248386
8581	0.00636681429084789
8601	0.00636666507434483
8621	0.00636613083476415
8641	0.00636610852127273
8661	0.00636573119380039
8681	0.00636575157439135
8701	0.00636523156789296
8721	0.00636539201223049
8741	0.00636494652037326
8761	0.00636454428417040
8781	0.00636461582477908
8801	0.00636421844086526
8821	0.00636374382241991
8841	0.00636362830037809
8861	0.00636323950061584
8881	0.00636321448609710
8901	0.00636271668832461
8921	0.00636253236896465
8941	0.00636265311541592
8961	0.00636224608002981
8981	0.00636225235379802
9001	0.00636161337872681
9021	0.00636155711265333
9041	0.00636122347675621
9061	0.00636098702485823
9081	0.00636094686913939
9101	0.00636051009843300
9121	0.00636055116938954
9141	0.00636023824296728
9161	0.00635974009047359
9181	0.00635984894588839
9201	0.00635962370437452
9221	0.00635951092940703
9241	0.00635901635971344
9261	0.00635898625424873
9281	0.00635875184186360
9301	0.00635831704569527
9321	0.00635829436223633
9341	0.00635796767973612
9361	0.00635793536045972
9381	0.00635757906350870
9401	0.00635732715278092
9421	0.00635712508205846
9441	0.00635700661398690
9461	0.00635667293760171
9481	0.00635633523933866
9501	0.00635613653616016
9521	0.00635599402469194
9541	0.00635593660992131
9561	0.00635572003092101
9581	0.00635529377748214
9601	0.00635490553661373
9621	0.00635493134404024
9641	0.00635453222534806
9661	0.00635471157432749
9681	0.00635417010098080
9701	0.00635414625437492
9721	0.00635366426416216
9741	0.00635372225781430
9761	0.00635338131822377
9781	0.00635314035975590
9801	0.00635315195727848
9821	0.00635277135560093
9841	0.00635256541672743
9861	0.00635224921108385
9881	0.00635202555207254
9901	0.00635169396651517
9921	0.00635146389069955
9941	0.00635153274674587
9961	0.00635110303408437
9981	0.00635120323196833
10001	0.00635079962037695
10021	0.00635063902905515
10041	0.00635034154026405
10061	0.00635022355242043
10081	0.00635001836457901
10101	0.00635005067969195
10121	0.00634959322181768
10141	0.00634931992670660
10161	0.00634919069123024
10181	0.00634898536053016
10201	0.00634866310459076
10221	0.00634837329040836
10241	0.00634849381514229
10261	0.00634805667136161
10281	0.00634793271974758
10301	0.00634760389660230
10321	0.00634769654795661
10341	0.00634734423032826
10361	0.00634707452331093
10381	0.00634687947262618
10401	0.00634648612661748
10421	0.00634642980190233
10441	0.00634640233234971
10461	0.00634603303948174
10481	0.00634576429640270
10501	0.00634553566062143
10521	0.00634532604969661
10541	0.00634525975766274
10561	0.00634536760784251
10581	0.00634454534552963
10601	0.00634460728094913
10621	0.00634440114021668
10641	0.00634431623942101
10661	0.00634394034323881
10681	0.00634385214829015
10701	0.00634345433190787
10721	0.00634333638216559
10741	0.00634321850326291
10761	0.00634310459917054
10781	0.00634282314924988
10801	0.00634239829069801
10821	0.00634235305055011
10841	0.00634206345135815
10861	0.00634205402377460
10881	0.00634174686639074
10901	0.00634174022098164
10921	0.00634150694037828
10941	0.00634107970833402
10961	0.00634092361410610
10981	0.00634109491760919
11001	0.00634066900157494
11021	0.00634034956477817
11041	0.00634013878036805
11061	0.00634005519503506
11081	0.00633985503869955
11101	0.00633973345586218
11121	0.00633948930329874
11141	0.00633915495619692
11161	0.00633902940795396
11181	0.00633910368877836
11201	0.00633872207684120
11221	0.00633839489291928
11241	0.00633809070076567
11261	0.00633816274080163
11281	0.00633789708064755
11301	0.00633768535888509
11321	0.00633747992186805
11341	0.00633757695206733
11361	0.00633712666511611
11381	0.00633726926317919
11401	0.00633698048535772
11421	0.00633670911094129
11441	0.00633647493864993
11461	0.00633639921506084
11481	0.00633617377111271
11501	0.00633580744312052
11521	0.00633587039152029
11541	0.00633548704161469
11561	0.00633518118176103
11581	0.00633491705006894
11601	0.00633482335899851
11621	0.00633456388457361
11641	0.00633455378500838
11661	0.00633454882488274
11681	0.00633401992847016
11701	0.00633394184505721
11721	0.00633374991088537
11741	0.00633348526632250
11761	0.00633358629637135
11781	0.00633325533660621
11801	0.00633320329070585
11821	0.00633314584910852
11841	0.00633263339837591
11861	0.00633252263409520
11881	0.00633240424858419
11901	0.00633222128215295
11921	0.00633193604242737
11941	0.00633174575365890
11961	0.00633164006426481
11981	0.00633135156722999
12001	0.00633119129771487
12021	0.00633105595031088
12041	0.00633077192351713
12061	0.00633047617164789
12081	0.00633028935951109
12101	0.00633030353765528
12121	0.00632979302926171
12141	0.00633010908130607
12161	0.00632962267569181
12181	0.00632962401439010
12201	0.00632930415881531
12221	0.00632925433247255
12241	0.00632902553558939
12261	0.00632873848262893
12281	0.00632864985277489
12301	0.00632857794799017
12321	0.00632820796095404
12341	0.00632815477960509
12361	0.00632789782920667
12381	0.00632775046346541
12401	0.00632769198225415
12421	0.00632760303575170
12441	0.00632702128266271
12461	0.00632690726001008
12481	0.00632685841332074
12501	0.00632664839642134
12521	0.00632644912290156
12541	0.00632624708982394
12561	0.00632614208477434
12581	0.00632615704676925
12601	0.00632576081025726
12621	0.00632550428071095
12641	0.00632541300273538
12661	0.00632537763520538
12681	0.00632498955081037
12701	0.00632496367061069
12721	0.00632469507149081
12741	0.00632441236688417
12761	0.00632442626076963
12781	0.00632420369995659
12801	0.00632420649149218
12821	0.00632367217872510
12841	0.00632375814647861
12861	0.00632357083994686
12881	0.00632350497687051
12901	0.00632322176838369
12921	0.00632318127201827
12941	0.00632291268776007
12961	0.00632268000514588
12981	0.00632231353573696
13001	0.00632251038697219
13021	0.00632204449506425
13041	0.00632185620530790
13061	0.00632182150661601
13081	0.00632134896676171
13101	0.00632173512085551
13121	0.00632115084579929
13141	0.00632110474270602
13161	0.00632093685994982
13181	0.00632056963369726
13201	0.00632040185157765
13221	0.00632032953571791
13241	0.00632018057436771
13261	0.00632034649257600
13281	0.00631982245079564
13301	0.00631966030901468
13321	0.00631959973448614
13341	0.00631934988796119
13361	0.00631940046543688
13381	0.00631906147958727
13401	0.00631874576318371
13421	0.00631859030655133
13441	0.00631854828075757
13461	0.00631822909325684
13481	0.00631822523553223
13501	0.00631808117798503
13521	0.00631782988847319
13541	0.00631775875422488
13561	0.00631771735405731
13581	0.00631733370015046
13601	0.00631706100390722
13621	0.00631707223780898
13641	0.00631668842196831
13661	0.00631678984603417
13681	0.00631641097918323
13701	0.00631626103399011
13721	0.00631629541660361
13741	0.00631592941998095
13761	0.00631593937825660
13781	0.00631573137558044
13801	0.00631536121669180
13821	0.00631538225997812
13841	0.00631510821318805
13861	0.00631497321549665
13881	0.00631517163590583
13901	0.00631479793307542
13921	0.00631455132756995
13941	0.00631463987285805
13961	0.00631418784057877
13981	0.00631398796474975
14001	0.00631437930862991
14021	0.00631359671663888
14041	0.00631373553667362
14061	0.00631339573304787
14081	0.00631342375795478
14101	0.00631316186623445
14121	0.00631295313043302
14141	0.00631260366508001
14161	0.00631251774825387
14181	0.00631255184172146
14201	0.00631225849070437
14221	0.00631200791989805
14241	0.00631194621345896
14261	0.00631177776090324
14281	0.00631158013058309
14301	0.00631140074904705
14321	0.00631127481040994
14341	0.00631100338821302
14361	0.00631088290226537
14381	0.00631074190637425
14401	0.00631052575381123
14421	0.00631036208792569
14441	0.00631031411118724
14461	0.00631009528668535
14481	0.00630991261347092
14501	0.00630994679685969
14521	0.00630990233838616
14541	0.00630950169532085
14561	0.00630929820388855
14581	0.00630919504447225
14601	0.00630909645693211
14621	0.00630891881965753
14641	0.00630878804103235
14661	0.00630857313793781
14681	0.00630846847095984
14701	0.00630808752269047
14721	0.00630794845510817
14741	0.00630800640989768
14761	0.00630800517568542
14781	0.00630775839701375
14801	0.00630752688950630
14821	0.00630740338808541
14841	0.00630712506894769
14861	0.00630690580813578
14881	0.00630706372249142
14901	0.00630687480567473
14921	0.00630660679722577
14941	0.00630633889646130
14961	0.00630644399950222
14981	0.00630634247278303
15001	0.00630608313313434
15021	0.00630584013535631
15041	0.00630570812913124
15061	0.00630525567732594
15081	0.00630562948590522
15101	0.00630513670817019
15121	0.00630502143118118
15141	0.00630493236037154
15161	0.00630468587237455
15181	0.00630460391418549
15201	0.00630444016870640
15221	0.00630415499850492
15241	0.00630401646836943
15261	0.00630387354413472
15281	0.00630358380493238
15301	0.00630358067002580
15321	0.00630325648834933
15341	0.00630350424273473
15361	0.00630323271903023
15381	0.00630278718748396
15401	0.00630259736831889
15421	0.00630258347025662
15441	0.00630259926841440
15461	0.00630219256731269
15481	0.00630230133648053
15501	0.00630224430613133
15521	0.00630173753500774
15541	0.00630175959711815
15561	0.00630157929766596
15581	0.00630127234583945
15601	0.00630121664463055
15621	0.00630106148757686
15641	0.00630083199912507
15661	0.00630071383486835
15681	0.00630046787338093
15701	0.00630048868838793
15721	0.00630059685042992
15741	0.00630022187779745
15761	0.00630002983959545
15781	0.00630022223413314
15801	0.00629980110986843
15821	0.00629967602087466
15841	0.00629945763183641
15861	0.00629919900323234
15881	0.00629920247286115
15901	0.00629921871650276
15921	0.00629888616114080
15941	0.00629858585781095
15961	0.00629840357391067
15981	0.00629832990197931
16001	0.00629831159111825
16021	0.00629832484831815
16041	0.00629777804593616
16061	0.00629808996635651
16081	0.00629746748535702
16101	0.00629783181490202
16121	0.00629729351185221
16141	0.00629709083721215
16161	0.00629708222036273
16181	0.00629694463236989
16201	0.00629688614498597
16221	0.00629694096285182
16241	0.00629643692899701
16261	0.00629618107122593
16281	0.00629604739916423
16301	0.00629612104041366
16321	0.00629585080296613
16341	0.00629564525294564
16361	0.00629545945334792
16381	0.00629528009341202
16401	0.00629516257865537
16421	0.00629514519867477
16441	0.00629489281151617
16461	0.00629478194040668
16481	0.00629477629229190
16501	0.00629440347780803
16521	0.00629448192362549
16541	0.00629401648641008
16561	0.00629398238575126
16581	0.00629374405199105
16601	0.00629363836486949
16621	0.00629370840293244
16641	0.00629332759553697
16661	0.00629341180296763
16681	0.00629307227072449
16701	0.00629297588482168
16721	0.00629295231196327
16741	0.00629302559816710
16761	0.00629249924195061
16781	0.00629254575827140
16801	0.00629242002261323
16821	0.00629207977478601
16841	0.00629197259445274
16861	0.00629181558147778
16881	0.00629165432052709
16901	0.00629154075579629
16921	0.00629154743722942
16941	0.00629103750309528
16961	0.00629111587335324
16981	0.00629087094478201
17001	0.00629100712359711
17021	0.00629082611969847
17041	0.00629080962603266
17061	0.00629030502225872
17081	0.00629014736305668
17101	0.00629019776120759
17121	0.00628977685704055
17141	0.00628981363392024
17161	0.00629005595021392
17181	0.00628954665679195
17201	0.00628952775763117
17221	0.00628919030030860
17241	0.00628917252249336
17261	0.00628874114325106
17281	0.00628879694334984
17301	0.00628862539633336
17321	0.00628852317739620
17341	0.00628820826469886
17361	0.00628832257278339
17381	0.00628809532089809
17401	0.00628804190538240
17421	0.00628810391728016
17441	0.00628759662334747
17461	0.00628768161729921
17481	0.00628751042994717
17501	0.00628730677815341
17521	0.00628719925669011
17541	0.00628695751963825
17561	0.00628674990818980
17581	0.00628673206105346
17601	0.00628635492513096
17621	0.00628638947403325
17641	0.00628605982022455
17661	0.00628592960723923
17681	0.00628580930112613
17701	0.00628579188167378
17721	0.00628567764164239
17741	0.00628559292785145
17761	0.00628551058807495
17781	0.00628554107138395
17801	0.00628494934675210
17821	0.00628501031844168
17841	0.00628480529077944
17861	0.00628460705900907
17881	0.00628452660765341
17901	0.00628454101790380
17921	0.00628456972298870
17941	0.00628387625838615
17961	0.00628404288098558
17981	0.00628371275188346
18001	0.00628375370317781
18021	0.00628362126783476
18041	0.00628360348700692
18061	0.00628317734712064
18081	0.00628303222733747
18101	0.00628303651966770
18121	0.00628276446907871
18141	0.00628244280752962
18161	0.00628275095436100
18181	0.00628248250572350
18201	0.00628239285380325
18221	0.00628219603618671
18241	0.00628187363501410
18261	0.00628220809699846
18281	0.00628188997255653
18301	0.00628181036924538
18321	0.00628152526027981
18341	0.00628131126531042
18361	0.00628118151019856
18381	0.00628105382602567
18401	0.00628108271621520
18421	0.00628095091501885
18441	0.00628052709655074
18461	0.00628056575608812
18481	0.00628046252167224
18501	0.00628017247765780
18521	0.00628005218164807
18541	0.00627996577970694
18561	0.00627967670391459
18581	0.00627957798031297
18601	0.00627955659046122
18621	0.00627919579261920
18641	0.00627946075690372
18661	0.00627939957849983
18681	0.00627894029430169
18701	0.00627901446139690
18721	0.00627891401801201
18741	0.00627886245920803
18761	0.00627840451870033
18781	0.00627823990050388
18801	0.00627815035492145
18821	0.00627818159779200
18841	0.00627782115300867
18861	0.00627801805425064
18881	0.00627751789383720
18901	0.00627753469869704
18921	0.00627709056257219
18941	0.00627736515515396
18961	0.00627732102932502
18981	0.00627721836852128
19001	0.00627683304359719
19021	0.00627656746701490
19041	0.00627652038653393
19061	0.00627655132105869
19081	0.00627638361976291
19101	0.00627618280769702
19121	0.00627598506445990
19141	0.00627591743952945
19161	0.00627591793598762
19181	0.00627546914890950
19201	0.00627546928907153
19221	0.00627526814456889
19241	0.00627519653678581
19261	0.00627505768372359
19281	0.00627492774449083
19301	0.00627496780299461
19321	0.00627493596361321
19341	0.00627442769992027
19361	0.00627446445939825
19381	0.00627438551975332
19401	0.00627400195494772
19421	0.00627379340642862
19441	0.00627391156614449
19461	0.00627391747359536
19481	0.00627362722916296
19501	0.00627346211519538
19521	0.00627333242260287
19541	0.00627314292594291
19561	0.00627312659665922
19581	0.00627293032037191
19601	0.00627310352614616
19621	0.00627274646260491
19641	0.00627253873699956
19661	0.00627254392484788
19681	0.00627216774543803
19701	0.00627218866606650
19721	0.00627223401182181
19741	0.00627208373913019
19761	0.00627171021225453
19781	0.00627167817517675
19801	0.00627165083992119
19821	0.00627135353398747
19841	0.00627142471556832
19861	0.00627123257628417
19881	0.00627100154368301
19901	0.00627095112225668
19921	0.00627074500628625
19941	0.00627069800723328
19961	0.00627022076923165
19981	0.00627035986111450

==> NewPics/EpsilonEstimatorSequential.txt <==
t	hits10	hits20	hits30	hits40	hits50	hits60	hits70	hits80	hits90	hitsAll
1	0	0	0	0	0	0	0	0	0	0
2	0	0	0	0	0	0	0	0	0	0
3	0	0	0	0	0	0	0	0	0	0
4	0	0	0	0	0	0	0	0	0	0
5	0	0	0	0	0	0	0	0	0	0
6	0	0	0	0	0	0	0	0	0	0
7	0	0	0	0	0	0	0	0	0	0
8	0	0	0	0	0	0	0	0	0	0
9	0	0	0	0	0	0	0	0	0	0
10	0	0	0	0	0	0	0	0	0	0
11	0	0	0	0	0	0	0	0	0	0
12	0	0	0	0	0	0	0	0	0	0
13	0	0	0	0	0	0	0	0	0	0
14	0	0	0	0	0	0	0	0	0	0
15	0	0	0	0	0	0	0	0	0	0
16	0	0	0	0	0	0	0	0	0	0
17	0	0	0	0	0	0	0	0	0	0
18	0	0	0	0	0	0	0	0	0	0
19	0	0	0	0	0	0	0	0	0	0
20	0	0	0	0	0	0	0	0	0	0
21	0	0	0	0	0	0	0	0	0	0
22	0	0	0	0	0	0	0	0	0	0
23	0	0	0	0	0	0	0	0	0	0
24	0	0	0	0	0	0	0	0	0	0
25	0	0	0	0	0	0	0	0	0	0
26	0	0	0	0	0	0	0	0	0	0
27	0	0	0	0	0	0	0	0	0	0
28	0	0	0	0	0	0	0	0	0	0
29	0	0	0	0	0	0	0	0	0	0
30	0	0	0	0	0	0	0	0	0	0
31	0	0	0	0	0	0	0	0	0	0
32	0	0	0	0	0	0	0	0	0	0
33	0.000781250000000000	0	0.000781250000000000	0	0	0	0	0	0	0
34	0.000781250000000000	0.000781250000000000	0.000781250000000000	0	0	0	0	0	0	0.000781250000000000
35	0.000781250000000000	0.000781250000000000	0.000781250000000000	0	0	0	0	0	0	0.000781250000000000
36	0.000781250000000000	0.00156250000000000	0.000781250000000000	0.000781250000000000	0	0.000781250000000000	0	0	0	0.000781250000000000
37	0.00156250000000000	0.00156250000000000	0.000781250000000000	0.000781250000000000	0.000781250000000000	0.000781250000000000	0	0	0	0.00156250000000000
38	0.00234375000000000	0.00156250000000000	0.000781250000000000	0.000781250000000000	0.000781250000000000	0.000781250000000000	0	0	0	0.00234375000000000
39	0.00312500000000000	0.00312500000000000	0.00156250000000000	0.00156250000000000	0.000781250000000000	0.000781250000000000	0	0	0	0.00234375000000000
40	0.00546875000000000	0.00390625000000000	0.00234375000000000	0.00156250000000000	0.000781250000000000	0.000781250000000000	0.000781250000000000	0	0	0.00234375000000000
41	0.00703125000000000	0.00468750000000000	0.00468750000000000	0.00390625000000000	0.00156250000000000	0.00156250000000000	0.000781250000000000	0	0	0.00468750000000000
42	0.00781250000000000	0.00625000000000000	0.00625000000000000	0.00468750000000000	0.00156250000000000	0.00234375000000000	0.000781250000000000	0	0	0.00625000000000000
43	0.0101562500000000	0.00781250000000000	0.00625000000000000	0.00546875000000000	0.00468750000000000	0.00234375000000000	0.00156250000000000	0	0	0.00937500000000000
44	0.0109375000000000	0.00937500000000000	0.00781250000000000	0.00781250000000000	0.00546875000000000	0.00312500000000000	0.00156250000000000	0.000781250000000000	0	0.0101562500000000
45	0.0117187500000000	0.0101562500000000	0.00937500000000000	0.00781250000000000	0.00546875000000000	0.00312500000000000	0.00156250000000000	0.00156250000000000	0	0.0117187500000000
46	0.0132812500000000	0.0117187500000000	0.0101562500000000	0.00781250000000000	0.00781250000000000	0.00546875000000000	0.00234375000000000	0.00156250000000000	0	0.0125000000000000
47	0.0148437500000000	0.0125000000000000	0.0125000000000000	0.00859375000000000	0.00937500000000000	0.00703125000000000	0.00390625000000000	0.00156250000000000	0	0.0125000000000000
48	0.0148437500000000	0.0132812500000000	0.0125000000000000	0.0101562500000000	0.00937500000000000	0.00781250000000000	0.00546875000000000	0.00156250000000000	0	0.0132812500000000
49	0.0156250000000000	0.0132812500000000	0.0125000000000000	0.0117187500000000	0.0109375000000000	0.00859375000000000	0.00625000000000000	0.00234375000000000	0.000781250000000000	0.0140625000000000
50	0.0187500000000000	0.0148437500000000	0.0132812500000000	0.0125000000000000	0.0117187500000000	0.00859375000000000	0.00625000000000000	0.00234375000000000	0.000781250000000000	0.0156250000000000
51	0.0187500000000000	0.0156250000000000	0.0132812500000000	0.0132812500000000	0.0117187500000000	0.0101562500000000	0.00781250000000000	0.00312500000000000	0.000781250000000000	0.0171875000000000
52	0.0195312500000000	0.0187500000000000	0.0156250000000000	0.0148437500000000	0.0125000000000000	0.0117187500000000	0.00859375000000000	0.00468750000000000	0.000781250000000000	0.0195312500000000
53	0.0203125000000000	0.0203125000000000	0.0171875000000000	0.0148437500000000	0.0140625000000000	0.0132812500000000	0.00937500000000000	0.00703125000000000	0.000781250000000000	0.0203125000000000
54	0.0226562500000000	0.0210937500000000	0.0187500000000000	0.0164062500000000	0.0140625000000000	0.0140625000000000	0.0101562500000000	0.00781250000000000	0.000781250000000000	0.0218750000000000
55	0.0250000000000000	0.0218750000000000	0.0203125000000000	0.0179687500000000	0.0148437500000000	0.0140625000000000	0.0117187500000000	0.00781250000000000	0.00234375000000000	0.0234375000000000
56	0.0289062500000000	0.0234375000000000	0.0218750000000000	0.0187500000000000	0.0156250000000000	0.0140625000000000	0.0117187500000000	0.00859375000000000	0.00312500000000000	0.0265625000000000
57	0.0296875000000000	0.0257812500000000	0.0234375000000000	0.0187500000000000	0.0156250000000000	0.0140625000000000	0.0117187500000000	0.00937500000000000	0.00390625000000000	0.0289062500000000
58	0.0320312500000000	0.0265625000000000	0.0234375000000000	0.0203125000000000	0.0195312500000000	0.0171875000000000	0.0125000000000000	0.0101562500000000	0.00390625000000000	0.0304687500000000
59	0.0367187500000000	0.0296875000000000	0.0242187500000000	0.0226562500000000	0.0203125000000000	0.0179687500000000	0.0140625000000000	0.0125000000000000	0.00468750000000000	0.0335937500000000
60	0.0390625000000000	0.0335937500000000	0.0265625000000000	0.0234375000000000	0.0203125000000000	0.0187500000000000	0.0148437500000000	0.0132812500000000	0.00625000000000000	0.0367187500000000
61	0.0406250000000000	0.0367187500000000	0.0296875000000000	0.0250000000000000	0.0218750000000000	0.0187500000000000	0.0148437500000000	0.0132812500000000	0.00781250000000000	0.0398437500000000
62	0.0414062500000000	0.0398437500000000	0.0335937500000000	0.0265625000000000	0.0226562500000000	0.0195312500000000	0.0148437500000000	0.0140625000000000	0.00781250000000000	0.0406250000000000
63	0.0414062500000000	0.0421875000000000	0.0359375000000000	0.0289062500000000	0.0234375000000000	0.0210937500000000	0.0156250000000000	0.0140625000000000	0.00781250000000000	0.0406250000000000
64	0.0429687500000000	0.0421875000000000	0.0375000000000000	0.0320312500000000	0.0273437500000000	0.0226562500000000	0.0179687500000000	0.0140625000000000	0.00937500000000000	0.0421875000000000
65	0.0437500000000000	0.0421875000000000	0.0398437500000000	0.0359375000000000	0.0296875000000000	0.0226562500000000	0.0203125000000000	0.0148437500000000	0.00937500000000000	0.0453125000000000
66	0.0476562500000000	0.0437500000000000	0.0414062500000000	0.0375000000000000	0.0296875000000000	0.0234375000000000	0.0210937500000000	0.0148437500000000	0.00937500000000000	0.0453125000000000
67	0.0492187500000000	0.0460937500000000	0.0414062500000000	0.0390625000000000	0.0328125000000000	0.0250000000000000	0.0218750000000000	0.0148437500000000	0.00937500000000000	0.0460937500000000
68	0.0507812500000000	0.0468750000000000	0.0437500000000000	0.0398437500000000	0.0343750000000000	0.0273437500000000	0.0226562500000000	0.0148437500000000	0.0101562500000000	0.0492187500000000
69	0.0515625000000000	0.0492187500000000	0.0453125000000000	0.0406250000000000	0.0367187500000000	0.0281250000000000	0.0234375000000000	0.0164062500000000	0.0101562500000000	0.0500000000000000
70	0.0523437500000000	0.0523437500000000	0.0460937500000000	0.0421875000000000	0.0398437500000000	0.0312500000000000	0.0242187500000000	0.0171875000000000	0.0109375000000000	0.0523437500000000
71	0.0546875000000000	0.0531250000000000	0.0476562500000000	0.0445312500000000	0.0414062500000000	0.0359375000000000	0.0257812500000000	0.0187500000000000	0.0117187500000000	0.0562500000000000
72	0.0578125000000000	0.0554687500000000	0.0492187500000000	0.0445312500000000	0.0414062500000000	0.0375000000000000	0.0273437500000000	0.0203125000000000	0.0125000000000000	0.0570312500000000
73	0.0593750000000000	0.0562500000000000	0.0507812500000000	0.0453125000000000	0.0414062500000000	0.0390625000000000	0.0289062500000000	0.0210937500000000	0.0132812500000000	0.0578125000000000
74	0.0609375000000000	0.0570312500000000	0.0515625000000000	0.0484375000000000	0.0421875000000000	0.0406250000000000	0.0296875000000000	0.0218750000000000	0.0132812500000000	0.0601562500000000
75	0.0617187500000000	0.0585937500000000	0.0539062500000000	0.0500000000000000	0.0429687500000000	0.0414062500000000	0.0335937500000000	0.0218750000000000	0.0140625000000000	0.0601562500000000
76	0.0625000000000000	0.0593750000000000	0.0554687500000000	0.0523437500000000	0.0445312500000000	0.0421875000000000	0.0359375000000000	0.0226562500000000	0.0140625000000000	0.0625000000000000
77	0.0648437500000000	0.0609375000000000	0.0578125000000000	0.0523437500000000	0.0445312500000000	0.0421875000000000	0.0367187500000000	0.0234375000000000	0.0148437500000000	0.0632812500000000
78	0.0671875000000000	0.0609375000000000	0.0578125000000000	0.0539062500000000	0.0468750000000000	0.0421875000000000	0.0382812500000000	0.0242187500000000	0.0148437500000000	0.0640625000000000
79	0.0703125000000000	0.0648437500000000	0.0601562500000000	0.0554687500000000	0.0500000000000000	0.0421875000000000	0.0390625000000000	0.0242187500000000	0.0148437500000000	0.0687500000000000
80	0.0734375000000000	0.0687500000000000	0.0609375000000000	0.0585937500000000	0.0515625000000000	0.0445312500000000	0.0390625000000000	0.0273437500000000	0.0156250000000000	0.0695312500000000
81	0.0750000000000000	0.0703125000000000	0.0625000000000000	0.0593750000000000	0.0531250000000000	0.0453125000000000	0.0398437500000000	0.0289062500000000	0.0164062500000000	0.0726562500000000
82	0.0789062500000000	0.0718750000000000	0.0656250000000000	0.0601562500000000	0.0539062500000000	0.0476562500000000	0.0414062500000000	0.0296875000000000	0.0179687500000000	0.0757812500000000
83	0.0843750000000000	0.0750000000000000	0.0671875000000000	0.0609375000000000	0.0539062500000000	0.0484375000000000	0.0429687500000000	0.0328125000000000	0.0187500000000000	0.0781250000000000
84	0.0859375000000000	0.0796875000000000	0.0695312500000000	0.0617187500000000	0.0554687500000000	0.0484375000000000	0.0429687500000000	0.0335937500000000	0.0195312500000000	0.0820312500000000
85	0.0890625000000000	0.0820312500000000	0.0703125000000000	0.0640625000000000	0.0578125000000000	0.0507812500000000	0.0437500000000000	0.0343750000000000	0.0203125000000000	0.0828125000000000
86	0.0937500000000000	0.0843750000000000	0.0726562500000000	0.0648437500000000	0.0601562500000000	0.0523437500000000	0.0437500000000000	0.0359375000000000	0.0203125000000000	0.0898437500000000
87	0.0945312500000000	0.0867187500000000	0.0742187500000000	0.0679687500000000	0.0609375000000000	0.0523437500000000	0.0437500000000000	0.0359375000000000	0.0218750000000000	0.0914062500000000
88	0.0976562500000000	0.0898437500000000	0.0757812500000000	0.0695312500000000	0.0617187500000000	0.0546875000000000	0.0468750000000000	0.0390625000000000	0.0218750000000000	0.0953125000000000
89	0.0984375000000000	0.0921875000000000	0.0796875000000000	0.0710937500000000	0.0625000000000000	0.0562500000000000	0.0476562500000000	0.0398437500000000	0.0226562500000000	0.0992187500000000
90	0.103906250000000	0.0945312500000000	0.0835937500000000	0.0742187500000000	0.0632812500000000	0.0562500000000000	0.0476562500000000	0.0398437500000000	0.0242187500000000	0.100000000000000
91	0.108593750000000	0.100781250000000	0.0851562500000000	0.0781250000000000	0.0648437500000000	0.0570312500000000	0.0484375000000000	0.0398437500000000	0.0242187500000000	0.106250000000000
92	0.110937500000000	0.103125000000000	0.0890625000000000	0.0796875000000000	0.0664062500000000	0.0585937500000000	0.0507812500000000	0.0398437500000000	0.0242187500000000	0.110156250000000
93	0.114843750000000	0.107031250000000	0.0906250000000000	0.0828125000000000	0.0671875000000000	0.0593750000000000	0.0507812500000000	0.0421875000000000	0.0250000000000000	0.112500000000000
94	0.117968750000000	0.107031250000000	0.0960937500000000	0.0843750000000000	0.0679687500000000	0.0609375000000000	0.0531250000000000	0.0429687500000000	0.0257812500000000	0.114843750000000
95	0.121093750000000	0.110156250000000	0.0976562500000000	0.0851562500000000	0.0687500000000000	0.0609375000000000	0.0531250000000000	0.0429687500000000	0.0265625000000000	0.120312500000000
96	0.124218750000000	0.111718750000000	0.100781250000000	0.0906250000000000	0.0710937500000000	0.0640625000000000	0.0546875000000000	0.0445312500000000	0.0281250000000000	0.121875000000000
97	0.127343750000000	0.112500000000000	0.104687500000000	0.0929687500000000	0.0726562500000000	0.0664062500000000	0.0554687500000000	0.0460937500000000	0.0304687500000000	0.125000000000000
98	0.129687500000000	0.117968750000000	0.105468750000000	0.0937500000000000	0.0773437500000000	0.0671875000000000	0.0562500000000000	0.0468750000000000	0.0320312500000000	0.131250000000000
99	0.135937500000000	0.122656250000000	0.107812500000000	0.0960937500000000	0.0812500000000000	0.0671875000000000	0.0570312500000000	0.0476562500000000	0.0320312500000000	0.133593750000000
100	0.138281250000000	0.125781250000000	0.113281250000000	0.0992187500000000	0.0835937500000000	0.0695312500000000	0.0578125000000000	0.0500000000000000	0.0335937500000000	0.135937500000000
101	0.139843750000000	0.128125000000000	0.117968750000000	0.101562500000000	0.0843750000000000	0.0734375000000000	0.0585937500000000	0.0515625000000000	0.0343750000000000	0.139062500000000
102	0.143750000000000	0.132031250000000	0.120312500000000	0.104687500000000	0.0906250000000000	0.0750000000000000	0.0609375000000000	0.0523437500000000	0.0367187500000000	0.139843750000000
103	0.144531250000000	0.132812500000000	0.122656250000000	0.105468750000000	0.0937500000000000	0.0757812500000000	0.0609375000000000	0.0539062500000000	0.0375000000000000	0.142187500000000
104	0.146875000000000	0.135156250000000	0.126562500000000	0.107812500000000	0.0968750000000000	0.0789062500000000	0.0632812500000000	0.0539062500000000	0.0390625000000000	0.142968750000000
105	0.148437500000000	0.137500000000000	0.129687500000000	0.110937500000000	0.100000000000000	0.0812500000000000	0.0632812500000000	0.0539062500000000	0.0398437500000000	0.145312500000000
106	0.150000000000000	0.139062500000000	0.132812500000000	0.114062500000000	0.101562500000000	0.0828125000000000	0.0640625000000000	0.0539062500000000	0.0398437500000000	0.147656250000000
107	0.152343750000000	0.142187500000000	0.136718750000000	0.119531250000000	0.104687500000000	0.0843750000000000	0.0664062500000000	0.0546875000000000	0.0406250000000000	0.150000000000000
108	0.153906250000000	0.143750000000000	0.138281250000000	0.122656250000000	0.105468750000000	0.0859375000000000	0.0679687500000000	0.0554687500000000	0.0414062500000000	0.152343750000000
109	0.155468750000000	0.146093750000000	0.139843750000000	0.122656250000000	0.107031250000000	0.0882812500000000	0.0695312500000000	0.0554687500000000	0.0429687500000000	0.154687500000000
110	0.159375000000000	0.146875000000000	0.139843750000000	0.127343750000000	0.108593750000000	0.0921875000000000	0.0718750000000000	0.0570312500000000	0.0429687500000000	0.154687500000000
111	0.163281250000000	0.151562500000000	0.141406250000000	0.131250000000000	0.111718750000000	0.0953125000000000	0.0765625000000000	0.0585937500000000	0.0437500000000000	0.157812500000000
112	0.164843750000000	0.153125000000000	0.142187500000000	0.133593750000000	0.113281250000000	0.0976562500000000	0.0796875000000000	0.0585937500000000	0.0453125000000000	0.160156250000000
113	0.167968750000000	0.153906250000000	0.144531250000000	0.135156250000000	0.116406250000000	0.100781250000000	0.0812500000000000	0.0585937500000000	0.0460937500000000	0.161718750000000
114	0.168750000000000	0.153906250000000	0.147656250000000	0.137500000000000	0.121875000000000	0.102343750000000	0.0835937500000000	0.0585937500000000	0.0468750000000000	0.164843750000000
115	0.171093750000000	0.155468750000000	0.150000000000000	0.140625000000000	0.126562500000000	0.102343750000000	0.0843750000000000	0.0593750000000000	0.0468750000000000	0.170312500000000
116	0.173437500000000	0.158593750000000	0.151562500000000	0.142187500000000	0.130468750000000	0.106250000000000	0.0867187500000000	0.0593750000000000	0.0476562500000000	0.172656250000000
117	0.175781250000000	0.159375000000000	0.155468750000000	0.144531250000000	0.132031250000000	0.106250000000000	0.0890625000000000	0.0601562500000000	0.0484375000000000	0.174218750000000
118	0.175781250000000	0.163281250000000	0.155468750000000	0.146875000000000	0.133593750000000	0.111718750000000	0.0906250000000000	0.0632812500000000	0.0484375000000000	0.176562500000000
119	0.178906250000000	0.164062500000000	0.157812500000000	0.147656250000000	0.133593750000000	0.112500000000000	0.0929687500000000	0.0640625000000000	0.0492187500000000	0.181250000000000
120	0.185156250000000	0.165625000000000	0.160156250000000	0.147656250000000	0.134375000000000	0.114843750000000	0.0945312500000000	0.0648437500000000	0.0492187500000000	0.185156250000000
121	0.188281250000000	0.169531250000000	0.161718750000000	0.152343750000000	0.135937500000000	0.117968750000000	0.0945312500000000	0.0656250000000000	0.0500000000000000	0.186718750000000
122	0.190625000000000	0.175781250000000	0.162500000000000	0.153125000000000	0.139843750000000	0.120312500000000	0.0960937500000000	0.0671875000000000	0.0507812500000000	0.189062500000000
123	0.192968750000000	0.178125000000000	0.166406250000000	0.154687500000000	0.142968750000000	0.121875000000000	0.0984375000000000	0.0687500000000000	0.0515625000000000	0.191406250000000
124	0.199218750000000	0.182031250000000	0.166406250000000	0.155468750000000	0.144531250000000	0.124218750000000	0.0992187500000000	0.0718750000000000	0.0523437500000000	0.196093750000000
125	0.201562500000000	0.185156250000000	0.170312500000000	0.156250000000000	0.145312500000000	0.125781250000000	0.101562500000000	0.0734375000000000	0.0539062500000000	0.196875000000000
126	0.203125000000000	0.189843750000000	0.173437500000000	0.158593750000000	0.148437500000000	0.130468750000000	0.103125000000000	0.0742187500000000	0.0546875000000000	0.199218750000000
127	0.203125000000000	0.192968750000000	0.176562500000000	0.162500000000000	0.150000000000000	0.134375000000000	0.105468750000000	0.0765625000000000	0.0554687500000000	0.201562500000000
128	0.206250000000000	0.192968750000000	0.178906250000000	0.164062500000000	0.152343750000000	0.135156250000000	0.107812500000000	0.0773437500000000	0.0562500000000000	0.203906250000000
129	0.207812500000000	0.193750000000000	0.179687500000000	0.165625000000000	0.152343750000000	0.138281250000000	0.110156250000000	0.0796875000000000	0.0562500000000000	0.206250000000000
130	0.210156250000000	0.195312500000000	0.182031250000000	0.166406250000000	0.155468750000000	0.139062500000000	0.111718750000000	0.0820312500000000	0.0570312500000000	0.207812500000000
131	0.210156250000000	0.202343750000000	0.183593750000000	0.167187500000000	0.156250000000000	0.139843750000000	0.114062500000000	0.0820312500000000	0.0570312500000000	0.208593750000000
132	0.211718750000000	0.203906250000000	0.187500000000000	0.168750000000000	0.157031250000000	0.142968750000000	0.116406250000000	0.0835937500000000	0.0578125000000000	0.210937500000000
133	0.213281250000000	0.205468750000000	0.191406250000000	0.171875000000000	0.160156250000000	0.143750000000000	0.118750000000000	0.0859375000000000	0.0585937500000000	0.211718750000000
134	0.216406250000000	0.205468750000000	0.192187500000000	0.174218750000000	0.161718750000000	0.146093750000000	0.121093750000000	0.0890625000000000	0.0585937500000000	0.217968750000000
135	0.218750000000000	0.207031250000000	0.196875000000000	0.175781250000000	0.162500000000000	0.148437500000000	0.124218750000000	0.0898437500000000	0.0585937500000000	0.221093750000000
136	0.224218750000000	0.210156250000000	0.196875000000000	0.176562500000000	0.164843750000000	0.148437500000000	0.127343750000000	0.0937500000000000	0.0593750000000000	0.222656250000000
137	0.226562500000000	0.213281250000000	0.197656250000000	0.180468750000000	0.165625000000000	0.149218750000000	0.128125000000000	0.0960937500000000	0.0593750000000000	0.227343750000000
138	0.227343750000000	0.214843750000000	0.200781250000000	0.182031250000000	0.165625000000000	0.150000000000000	0.129687500000000	0.0976562500000000	0.0593750000000000	0.230468750000000
139	0.232812500000000	0.219531250000000	0.203125000000000	0.185156250000000	0.168750000000000	0.151562500000000	0.130468750000000	0.0984375000000000	0.0601562500000000	0.233593750000000
140	0.237500000000000	0.221093750000000	0.204687500000000	0.188281250000000	0.171875000000000	0.154687500000000	0.132031250000000	0.0992187500000000	0.0601562500000000	0.237500000000000
141	0.241406250000000	0.225000000000000	0.208593750000000	0.192187500000000	0.172656250000000	0.154687500000000	0.135937500000000	0.100781250000000	0.0609375000000000	0.239843750000000
142	0.242187500000000	0.228906250000000	0.210156250000000	0.195312500000000	0.172656250000000	0.155468750000000	0.136718750000000	0.100781250000000	0.0617187500000000	0.241406250000000
143	0.246875000000000	0.229687500000000	0.210937500000000	0.197656250000000	0.175000000000000	0.157031250000000	0.138281250000000	0.102343750000000	0.0617187500000000	0.244531250000000
144	0.249218750000000	0.232812500000000	0.217187500000000	0.199218750000000	0.177343750000000	0.158593750000000	0.140625000000000	0.104687500000000	0.0617187500000000	0.246093750000000
145	0.253125000000000	0.235156250000000	0.218750000000000	0.200000000000000	0.179687500000000	0.159375000000000	0.142968750000000	0.105468750000000	0.0632812500000000	0.247656250000000
146	0.256250000000000	0.238281250000000	0.221093750000000	0.200781250000000	0.181250000000000	0.160156250000000	0.146093750000000	0.107031250000000	0.0648437500000000	0.249218750000000
147	0.256250000000000	0.239843750000000	0.224218750000000	0.203125000000000	0.182031250000000	0.162500000000000	0.146093750000000	0.110937500000000	0.0671875000000000	0.252343750000000
148	0.260156250000000	0.240625000000000	0.226562500000000	0.204687500000000	0.185937500000000	0.164843750000000	0.147656250000000	0.114062500000000	0.0695312500000000	0.255468750000000
149	0.262500000000000	0.242968750000000	0.227343750000000	0.210156250000000	0.189062500000000	0.166406250000000	0.147656250000000	0.116406250000000	0.0710937500000000	0.257812500000000
150	0.264062500000000	0.246875000000000	0.228906250000000	0.213281250000000	0.190625000000000	0.168750000000000	0.148437500000000	0.118750000000000	0.0750000000000000	0.260937500000000
151	0.265625000000000	0.246875000000000	0.231250000000000	0.214062500000000	0.190625000000000	0.168750000000000	0.148437500000000	0.120312500000000	0.0773437500000000	0.262500000000000
152	0.267187500000000	0.249218750000000	0.233593750000000	0.215625000000000	0.192187500000000	0.169531250000000	0.151562500000000	0.124218750000000	0.0773437500000000	0.264843750000000
153	0.268750000000000	0.252343750000000	0.237500000000000	0.217968750000000	0.193750000000000	0.172656250000000	0.153125000000000	0.126562500000000	0.0789062500000000	0.265625000000000
154	0.269531250000000	0.255468750000000	0.242187500000000	0.218750000000000	0.196093750000000	0.173437500000000	0.153906250000000	0.126562500000000	0.0804687500000000	0.266406250000000
155	0.274218750000000	0.257031250000000	0.244531250000000	0.219531250000000	0.197656250000000	0.177343750000000	0.154687500000000	0.126562500000000	0.0804687500000000	0.271093750000000
156	0.278125000000000	0.259375000000000	0.246875000000000	0.221093750000000	0.199218750000000	0.179687500000000	0.155468750000000	0.128906250000000	0.0820312500000000	0.275000000000000
157	0.278906250000000	0.263281250000000	0.249218750000000	0.223437500000000	0.201562500000000	0.182812500000000	0.156250000000000	0.129687500000000	0.0835937500000000	0.278125000000000
158	0.279687500000000	0.266406250000000	0.250000000000000	0.225000000000000	0.204687500000000	0.183593750000000	0.157812500000000	0.130468750000000	0.0843750000000000	0.278906250000000
159	0.280468750000000	0.268750000000000	0.251562500000000	0.226562500000000	0.206250000000000	0.186718750000000	0.157812500000000	0.132031250000000	0.0867187500000000	0.279687500000000
160	0.283593750000000	0.271093750000000	0.253125000000000	0.231250000000000	0.210937500000000	0.190625000000000	0.159375000000000	0.135156250000000	0.0890625000000000	0.282031250000000
161	0.285937500000000	0.273437500000000	0.253906250000000	0.232812500000000	0.214062500000000	0.191406250000000	0.160156250000000	0.135937500000000	0.0890625000000000	0.285156250000000
162	0.287500000000000	0.274218750000000	0.254687500000000	0.239062500000000	0.214843750000000	0.193750000000000	0.163281250000000	0.138281250000000	0.0906250000000000	0.288281250000000
163	0.291406250000000	0.275781250000000	0.256250000000000	0.240625000000000	0.217187500000000	0.195312500000000	0.165625000000000	0.140625000000000	0.0914062500000000	0.292187500000000
164	0.296093750000000	0.277343750000000	0.260937500000000	0.242187500000000	0.219531250000000	0.195312500000000	0.167968750000000	0.142187500000000	0.0929687500000000	0.294531250000000
165	0.300000000000000	0.279687500000000	0.264062500000000	0.246093750000000	0.220312500000000	0.197656250000000	0.169531250000000	0.142968750000000	0.0945312500000000	0.294531250000000
166	0.300781250000000	0.282031250000000	0.265625000000000	0.247656250000000	0.223437500000000	0.199218750000000	0.170312500000000	0.144531250000000	0.0953125000000000	0.297656250000000
167	0.301562500000000	0.283593750000000	0.267968750000000	0.248437500000000	0.225000000000000	0.200781250000000	0.171093750000000	0.146875000000000	0.0960937500000000	0.297656250000000
168	0.301562500000000	0.285937500000000	0.267968750000000	0.251562500000000	0.228906250000000	0.202343750000000	0.175000000000000	0.149218750000000	0.0976562500000000	0.299218750000000
169	0.302343750000000	0.286718750000000	0.269531250000000	0.253125000000000	0.229687500000000	0.205468750000000	0.178125000000000	0.149218750000000	0.0984375000000000	0.300000000000000
170	0.304687500000000	0.287500000000000	0.270312500000000	0.254687500000000	0.232031250000000	0.205468750000000	0.179687500000000	0.151562500000000	0.0992187500000000	0.300781250000000
171	0.307031250000000	0.289062500000000	0.271875000000000	0.257812500000000	0.234375000000000	0.207031250000000	0.182031250000000	0.152343750000000	0.100781250000000	0.303125000000000
172	0.307031250000000	0.291406250000000	0.275000000000000	0.260937500000000	0.236718750000000	0.207812500000000	0.182031250000000	0.152343750000000	0.101562500000000	0.304687500000000
173	0.307812500000000	0.292187500000000	0.277343750000000	0.263281250000000	0.238281250000000	0.208593750000000	0.183593750000000	0.153906250000000	0.103125000000000	0.304687500000000
174	0.308593750000000	0.292968750000000	0.281250000000000	0.264843750000000	0.240625000000000	0.209375000000000	0.185937500000000	0.154687500000000	0.103906250000000	0.305468750000000
175	0.311718750000000	0.295312500000000	0.281250000000000	0.269531250000000	0.242187500000000	0.210937500000000	0.186718750000000	0.156250000000000	0.107031250000000	0.307031250000000
176	0.312500000000000	0.298437500000000	0.283593750000000	0.271093750000000	0.242968750000000	0.214062500000000	0.187500000000000	0.156250000000000	0.108593750000000	0.307812500000000
177	0.312500000000000	0.300000000000000	0.287500000000000	0.273437500000000	0.244531250000000	0.216406250000000	0.187500000000000	0.157031250000000	0.109375000000000	0.308593750000000
178	0.314062500000000	0.300781250000000	0.288281250000000	0.273437500000000	0.246093750000000	0.217968750000000	0.189062500000000	0.159375000000000	0.111718750000000	0.311718750000000
179	0.314062500000000	0.303906250000000	0.288281250000000	0.274218750000000	0.249218750000000	0.221875000000000	0.189062500000000	0.159375000000000	0.111718750000000	0.314062500000000
180	0.316406250000000	0.305468750000000	0.290625000000000	0.275000000000000	0.250781250000000	0.223437500000000	0.193750000000000	0.160156250000000	0.114843750000000	0.314843750000000
181	0.317968750000000	0.305468750000000	0.290625000000000	0.275781250000000	0.252343750000000	0.224218750000000	0.196093750000000	0.162500000000000	0.115625000000000	0.316406250000000
182	0.320312500000000	0.307812500000000	0.293750000000000	0.275781250000000	0.254687500000000	0.227343750000000	0.197656250000000	0.163281250000000	0.115625000000000	0.317968750000000
183	0.321093750000000	0.308593750000000	0.293750000000000	0.277343750000000	0.257812500000000	0.228906250000000	0.200000000000000	0.164062500000000	0.119531250000000	0.318750000000000
184	0.323437500000000	0.310156250000000	0.295312500000000	0.278906250000000	0.260156250000000	0.229687500000000	0.200000000000000	0.164062500000000	0.122656250000000	0.318750000000000
185	0.324218750000000	0.310937500000000	0.296875000000000	0.279687500000000	0.262500000000000	0.232812500000000	0.202343750000000	0.165625000000000	0.122656250000000	0.320312500000000
186	0.325781250000000	0.312500000000000	0.298437500000000	0.282031250000000	0.264843750000000	0.235937500000000	0.202343750000000	0.166406250000000	0.124218750000000	0.321093750000000
187	0.327343750000000	0.314062500000000	0.302343750000000	0.283593750000000	0.266406250000000	0.235937500000000	0.203125000000000	0.170312500000000	0.125000000000000	0.322656250000000
188	0.328125000000000	0.314062500000000	0.304687500000000	0.285156250000000	0.266406250000000	0.238281250000000	0.206250000000000	0.171093750000000	0.128125000000000	0.324218750000000
189	0.330468750000000	0.314843750000000	0.305468750000000	0.287500000000000	0.266406250000000	0.238281250000000	0.207031250000000	0.173437500000000	0.128125000000000	0.328125000000000
190	0.330468750000000	0.317187500000000	0.306250000000000	0.289062500000000	0.267968750000000	0.239843750000000	0.209375000000000	0.175000000000000	0.128906250000000	0.329687500000000
191	0.332812500000000	0.318750000000000	0.308593750000000	0.292187500000000	0.271093750000000	0.240625000000000	0.210156250000000	0.175000000000000	0.129687500000000	0.332031250000000
192	0.332812500000000	0.319531250000000	0.309375000000000	0.294531250000000	0.273437500000000	0.246093750000000	0.213281250000000	0.175781250000000	0.130468750000000	0.332812500000000
193	0.333593750000000	0.321093750000000	0.310156250000000	0.296093750000000	0.273437500000000	0.250000000000000	0.213281250000000	0.177343750000000	0.131250000000000	0.333593750000000
194	0.335937500000000	0.322656250000000	0.312500000000000	0.296875000000000	0.274218750000000	0.250000000000000	0.214843750000000	0.177343750000000	0.132812500000000	0.335156250000000
195	0.338281250000000	0.326562500000000	0.312500000000000	0.298437500000000	0.275781250000000	0.252343750000000	0.216406250000000	0.179687500000000	0.133593750000000	0.337500000000000
196	0.340625000000000	0.328125000000000	0.313281250000000	0.300781250000000	0.279687500000000	0.253125000000000	0.217187500000000	0.183593750000000	0.134375000000000	0.341406250000000
197	0.342187500000000	0.328906250000000	0.315625000000000	0.301562500000000	0.282031250000000	0.253906250000000	0.217968750000000	0.184375000000000	0.134375000000000	0.342187500000000
198	0.342187500000000	0.331250000000000	0.316406250000000	0.301562500000000	0.284375000000000	0.257031250000000	0.219531250000000	0.187500000000000	0.136718750000000	0.342968750000000
199	0.343750000000000	0.331250000000000	0.317968750000000	0.305468750000000	0.288281250000000	0.257031250000000	0.220312500000000	0.187500000000000	0.138281250000000	0.345312500000000
200	0.344531250000000	0.332812500000000	0.317968750000000	0.307031250000000	0.288281250000000	0.258593750000000	0.222656250000000	0.190625000000000	0.140625000000000	0.346875000000000
201	0.346093750000000	0.333593750000000	0.320312500000000	0.307812500000000	0.289062500000000	0.261718750000000	0.225000000000000	0.190625000000000	0.140625000000000	0.347656250000000
202	0.347656250000000	0.334375000000000	0.321093750000000	0.309375000000000	0.289062500000000	0.264843750000000	0.225000000000000	0.191406250000000	0.140625000000000	0.349218750000000
203	0.349218750000000	0.335156250000000	0.323437500000000	0.310156250000000	0.289843750000000	0.266406250000000	0.228125000000000	0.191406250000000	0.142187500000000	0.349218750000000
204	0.350781250000000	0.337500000000000	0.325000000000000	0.310156250000000	0.289843750000000	0.267187500000000	0.228906250000000	0.192187500000000	0.143750000000000	0.350781250000000
205	0.350781250000000	0.338281250000000	0.327343750000000	0.310156250000000	0.290625000000000	0.271875000000000	0.231250000000000	0.194531250000000	0.144531250000000	0.351562500000000
206	0.351562500000000	0.338281250000000	0.328906250000000	0.310156250000000	0.292187500000000	0.274218750000000	0.232812500000000	0.195312500000000	0.145312500000000	0.352343750000000
207	0.351562500000000	0.339843750000000	0.331250000000000	0.311718750000000	0.292187500000000	0.275781250000000	0.232812500000000	0.196875000000000	0.146875000000000	0.352343750000000
208	0.352343750000000	0.342968750000000	0.332812500000000	0.311718750000000	0.294531250000000	0.277343750000000	0.234375000000000	0.197656250000000	0.149218750000000	0.352343750000000
209	0.357031250000000	0.344531250000000	0.334375000000000	0.314062500000000	0.294531250000000	0.278125000000000	0.236718750000000	0.199218750000000	0.149218750000000	0.353125000000000
210	0.357031250000000	0.346875000000000	0.334375000000000	0.316406250000000	0.296093750000000	0.279687500000000	0.239062500000000	0.200781250000000	0.150000000000000	0.353125000000000
211	0.357812500000000	0.347656250000000	0.335937500000000	0.316406250000000	0.298437500000000	0.282031250000000	0.240625000000000	0.203125000000000	0.150000000000000	0.355468750000000
212	0.357812500000000	0.348437500000000	0.337500000000000	0.316406250000000	0.300000000000000	0.282031250000000	0.241406250000000	0.203906250000000	0.151562500000000	0.357031250000000
213	0.361718750000000	0.350781250000000	0.337500000000000	0.316406250000000	0.300781250000000	0.283593750000000	0.243750000000000	0.204687500000000	0.152343750000000	0.357812500000000
214	0.361718750000000	0.352343750000000	0.338281250000000	0.316406250000000	0.301562500000000	0.285156250000000	0.243750000000000	0.206250000000000	0.153125000000000	0.357812500000000
215	0.364062500000000	0.353125000000000	0.339062500000000	0.317187500000000	0.301562500000000	0.285156250000000	0.246093750000000	0.207812500000000	0.153125000000000	0.359375000000000
216	0.364062500000000	0.353906250000000	0.342187500000000	0.317968750000000	0.303125000000000	0.285937500000000	0.248437500000000	0.209375000000000	0.154687500000000	0.359375000000000
217	0.364843750000000	0.355468750000000	0.342187500000000	0.319531250000000	0.305468750000000	0.285937500000000	0.250000000000000	0.209375000000000	0.155468750000000	0.359375000000000
218	0.366406250000000	0.356250000000000	0.343750000000000	0.321875000000000	0.306250000000000	0.286718750000000	0.252343750000000	0.212500000000000	0.157031250000000	0.360156250000000
219	0.367968750000000	0.359375000000000	0.343750000000000	0.322656250000000	0.308593750000000	0.287500000000000	0.256250000000000	0.214843750000000	0.157031250000000	0.362500000000000
220	0.368750000000000	0.359375000000000	0.344531250000000	0.325781250000000	0.311718750000000	0.289062500000000	0.257812500000000	0.215625000000000	0.159375000000000	0.364843750000000
221	0.370312500000000	0.359375000000000	0.344531250000000	0.326562500000000	0.312500000000000	0.289843750000000	0.260937500000000	0.217187500000000	0.160156250000000	0.367968750000000
222	0.371875000000000	0.360937500000000	0.345312500000000	0.327343750000000	0.313281250000000	0.290625000000000	0.261718750000000	0.219531250000000	0.160937500000000	0.370312500000000
223	0.371875000000000	0.362500000000000	0.346875000000000	0.328125000000000	0.313281250000000	0.290625000000000	0.264062500000000	0.221093750000000	0.162500000000000	0.370312500000000
224	0.372656250000000	0.363281250000000	0.347656250000000	0.331250000000000	0.313281250000000	0.291406250000000	0.265625000000000	0.221875000000000	0.163281250000000	0.371093750000000
225	0.374218750000000	0.364843750000000	0.347656250000000	0.332812500000000	0.313281250000000	0.294531250000000	0.267187500000000	0.224218750000000	0.164843750000000	0.371093750000000
226	0.374218750000000	0.366406250000000	0.348437500000000	0.332812500000000	0.314843750000000	0.294531250000000	0.268750000000000	0.225000000000000	0.166406250000000	0.371093750000000
227	0.376562500000000	0.367187500000000	0.350000000000000	0.333593750000000	0.317187500000000	0.295312500000000	0.269531250000000	0.225781250000000	0.166406250000000	0.371875000000000
228	0.376562500000000	0.367968750000000	0.350000000000000	0.335156250000000	0.319531250000000	0.295312500000000	0.273437500000000	0.226562500000000	0.166406250000000	0.371875000000000
229	0.376562500000000	0.369531250000000	0.350781250000000	0.335937500000000	0.320312500000000	0.298437500000000	0.273437500000000	0.227343750000000	0.167968750000000	0.372656250000000
230	0.377343750000000	0.369531250000000	0.352343750000000	0.335937500000000	0.321875000000000	0.300000000000000	0.274218750000000	0.229687500000000	0.167968750000000	0.373437500000000
231	0.379687500000000	0.370312500000000	0.353125000000000	0.336718750000000	0.322656250000000	0.300781250000000	0.275781250000000	0.230468750000000	0.167968750000000	0.374218750000000
232	0.379687500000000	0.370312500000000	0.353906250000000	0.338281250000000	0.325000000000000	0.301562500000000	0.275781250000000	0.231250000000000	0.168750000000000	0.374218750000000
233	0.380468750000000	0.370312500000000	0.354687500000000	0.339843750000000	0.325781250000000	0.303906250000000	0.278906250000000	0.232812500000000	0.168750000000000	0.374218750000000
234	0.382031250000000	0.372656250000000	0.355468750000000	0.339843750000000	0.325781250000000	0.307031250000000	0.279687500000000	0.232812500000000	0.169531250000000	0.374218750000000
235	0.383593750000000	0.373437500000000	0.357031250000000	0.340625000000000	0.327343750000000	0.310156250000000	0.280468750000000	0.233593750000000	0.172656250000000	0.374218750000000
236	0.383593750000000	0.374218750000000	0.357812500000000	0.342187500000000	0.327343750000000	0.312500000000000	0.280468750000000	0.234375000000000	0.172656250000000	0.375781250000000
237	0.383593750000000	0.375000000000000	0.358593750000000	0.342187500000000	0.331250000000000	0.314062500000000	0.282031250000000	0.236718750000000	0.172656250000000	0.377343750000000
238	0.384375000000000	0.376562500000000	0.360156250000000	0.342187500000000	0.332031250000000	0.314843750000000	0.284375000000000	0.237500000000000	0.175000000000000	0.379687500000000
239	0.384375000000000	0.378906250000000	0.360937500000000	0.343750000000000	0.332031250000000	0.315625000000000	0.285156250000000	0.239843750000000	0.175000000000000	0.382031250000000
240	0.385937500000000	0.378906250000000	0.360937500000000	0.346093750000000	0.335156250000000	0.317187500000000	0.285937500000000	0.240625000000000	0.176562500000000	0.382812500000000
241	0.387500000000000	0.379687500000000	0.360937500000000	0.346875000000000	0.336718750000000	0.318750000000000	0.286718750000000	0.240625000000000	0.177343750000000	0.383593750000000
242	0.387500000000000	0.380468750000000	0.362500000000000	0.347656250000000	0.336718750000000	0.318750000000000	0.289062500000000	0.242968750000000	0.178125000000000	0.385156250000000
243	0.388281250000000	0.382031250000000	0.363281250000000	0.348437500000000	0.338281250000000	0.318750000000000	0.291406250000000	0.244531250000000	0.179687500000000	0.385937500000000
244	0.389062500000000	0.382031250000000	0.364843750000000	0.352343750000000	0.339062500000000	0.318750000000000	0.292968750000000	0.246875000000000	0.179687500000000	0.385937500000000
245	0.389062500000000	0.382031250000000	0.366406250000000	0.354687500000000	0.339843750000000	0.318750000000000	0.294531250000000	0.247656250000000	0.179687500000000	0.385937500000000
246	0.389843750000000	0.382812500000000	0.367968750000000	0.355468750000000	0.340625000000000	0.320312500000000	0.296093750000000	0.249218750000000	0.181250000000000	0.387500000000000
247	0.390625000000000	0.383593750000000	0.369531250000000	0.357031250000000	0.340625000000000	0.321875000000000	0.296875000000000	0.251562500000000	0.182812500000000	0.387500000000000
248	0.391406250000000	0.384375000000000	0.369531250000000	0.357812500000000	0.340625000000000	0.324218750000000	0.296875000000000	0.251562500000000	0.184375000000000	0.387500000000000
249	0.392187500000000	0.385156250000000	0.370312500000000	0.358593750000000	0.341406250000000	0.325000000000000	0.297656250000000	0.254687500000000	0.184375000000000	0.388281250000000
250	0.392968750000000	0.385156250000000	0.371093750000000	0.360156250000000	0.341406250000000	0.328125000000000	0.300000000000000	0.256250000000000	0.184375000000000	0.390625000000000
251	0.392968750000000	0.386718750000000	0.371093750000000	0.360156250000000	0.341406250000000	0.328906250000000	0.300781250000000	0.259375000000000	0.184375000000000	0.391406250000000
252	0.393750000000000	0.386718750000000	0.371875000000000	0.361718750000000	0.342968750000000	0.330468750000000	0.302343750000000	0.260156250000000	0.185937500000000	0.391406250000000
253	0.394531250000000	0.387500000000000	0.372656250000000	0.363281250000000	0.343750000000000	0.332031250000000	0.303125000000000	0.260937500000000	0.189062500000000	0.391406250000000
254	0.394531250000000	0.388281250000000	0.374218750000000	0.364062500000000	0.344531250000000	0.333593750000000	0.304687500000000	0.262500000000000	0.190625000000000	0.392187500000000
255	0.394531250000000	0.389062500000000	0.375000000000000	0.364062500000000	0.345312500000000	0.334375000000000	0.305468750000000	0.265625000000000	0.190625000000000	0.392187500000000
256	0.396875000000000	0.389843750000000	0.376562500000000	0.365625000000000	0.345312500000000	0.334375000000000	0.307812500000000	0.266406250000000	0.191406250000000	0.392968750000000
257	0.397656250000000	0.389843750000000	0.376562500000000	0.366406250000000	0.346875000000000	0.334375000000000	0.308593750000000	0.267968750000000	0.192968750000000	0.392968750000000
258	0.397656250000000	0.389843750000000	0.377343750000000	0.367187500000000	0.349218750000000	0.335156250000000	0.308593750000000	0.268750000000000	0.193750000000000	0.392968750000000
259	0.397656250000000	0.390625000000000	0.378125000000000	0.367187500000000	0.349218750000000	0.336718750000000	0.309375000000000	0.269531250000000	0.195312500000000	0.392968750000000
260	0.397656250000000	0.390625000000000	0.378125000000000	0.367968750000000	0.349218750000000	0.336718750000000	0.309375000000000	0.269531250000000	0.196093750000000	0.392968750000000
261	0.399218750000000	0.391406250000000	0.378906250000000	0.368750000000000	0.349218750000000	0.338281250000000	0.310156250000000	0.273437500000000	0.196875000000000	0.392968750000000
262	0.399218750000000	0.391406250000000	0.378906250000000	0.370312500000000	0.351562500000000	0.339843750000000	0.310156250000000	0.274218750000000	0.197656250000000	0.392968750000000
263	0.400781250000000	0.392187500000000	0.379687500000000	0.371875000000000	0.353125000000000	0.339843750000000	0.313281250000000	0.274218750000000	0.198437500000000	0.393750000000000
264	0.401562500000000	0.392187500000000	0.379687500000000	0.371875000000000	0.353906250000000	0.340625000000000	0.314062500000000	0.275000000000000	0.200000000000000	0.393750000000000
265	0.401562500000000	0.393750000000000	0.379687500000000	0.374218750000000	0.353906250000000	0.342968750000000	0.314062500000000	0.275000000000000	0.202343750000000	0.394531250000000
266	0.401562500000000	0.393750000000000	0.381250000000000	0.374218750000000	0.353906250000000	0.342968750000000	0.314843750000000	0.276562500000000	0.207031250000000	0.394531250000000
267	0.402343750000000	0.395312500000000	0.382812500000000	0.374218750000000	0.353906250000000	0.345312500000000	0.314843750000000	0.277343750000000	0.209375000000000	0.396875000000000
268	0.402343750000000	0.396093750000000	0.382812500000000	0.376562500000000	0.354687500000000	0.345312500000000	0.316406250000000	0.277343750000000	0.211718750000000	0.398437500000000
269	0.402343750000000	0.396875000000000	0.385156250000000	0.376562500000000	0.356250000000000	0.345312500000000	0.316406250000000	0.278906250000000	0.213281250000000	0.398437500000000
270	0.402343750000000	0.397656250000000	0.386718750000000	0.376562500000000	0.357812500000000	0.345312500000000	0.317187500000000	0.279687500000000	0.213281250000000	0.398437500000000
271	0.402343750000000	0.397656250000000	0.387500000000000	0.376562500000000	0.359375000000000	0.345312500000000	0.317187500000000	0.279687500000000	0.213281250000000	0.398437500000000
272	0.403906250000000	0.397656250000000	0.387500000000000	0.376562500000000	0.360156250000000	0.346093750000000	0.317968750000000	0.279687500000000	0.213281250000000	0.399218750000000
273	0.403906250000000	0.398437500000000	0.389843750000000	0.376562500000000	0.360937500000000	0.346093750000000	0.320312500000000	0.281250000000000	0.213281250000000	0.400000000000000
274	0.405468750000000	0.399218750000000	0.389843750000000	0.376562500000000	0.361718750000000	0.347656250000000	0.321093750000000	0.282812500000000	0.215625000000000	0.401562500000000
275	0.405468750000000	0.400000000000000	0.389843750000000	0.378125000000000	0.361718750000000	0.348437500000000	0.323437500000000	0.284375000000000	0.216406250000000	0.402343750000000
276	0.405468750000000	0.402343750000000	0.389843750000000	0.378906250000000	0.362500000000000	0.349218750000000	0.324218750000000	0.285937500000000	0.218750000000000	0.403906250000000
277	0.406250000000000	0.402343750000000	0.390625000000000	0.378906250000000	0.364062500000000	0.349218750000000	0.325000000000000	0.285937500000000	0.218750000000000	0.404687500000000
278	0.406250000000000	0.402343750000000	0.390625000000000	0.378906250000000	0.364843750000000	0.349218750000000	0.325781250000000	0.288281250000000	0.219531250000000	0.404687500000000
279	0.406250000000000	0.402343750000000	0.391406250000000	0.378906250000000	0.365625000000000	0.349218750000000	0.328125000000000	0.289843750000000	0.221093750000000	0.404687500000000
280	0.407812500000000	0.402343750000000	0.391406250000000	0.379687500000000	0.365625000000000	0.349218750000000	0.328906250000000	0.290625000000000	0.223437500000000	0.404687500000000
281	0.408593750000000	0.403125000000000	0.393750000000000	0.379687500000000	0.366406250000000	0.350000000000000	0.328906250000000	0.292187500000000	0.223437500000000	0.404687500000000
282	0.410156250000000	0.403906250000000	0.396875000000000	0.382031250000000	0.366406250000000	0.350000000000000	0.328906250000000	0.292968750000000	0.225000000000000	0.404687500000000
283	0.411718750000000	0.403906250000000	0.397656250000000	0.382812500000000	0.366406250000000	0.350781250000000	0.329687500000000	0.292968750000000	0.227343750000000	0.404687500000000
284	0.412500000000000	0.403906250000000	0.398437500000000	0.382812500000000	0.366406250000000	0.352343750000000	0.329687500000000	0.292968750000000	0.227343750000000	0.405468750000000
285	0.412500000000000	0.403906250000000	0.400000000000000	0.383593750000000	0.366406250000000	0.353125000000000	0.329687500000000	0.294531250000000	0.228125000000000	0.405468750000000
286	0.412500000000000	0.404687500000000	0.400000000000000	0.384375000000000	0.367187500000000	0.353125000000000	0.331250000000000	0.296093750000000	0.229687500000000	0.406250000000000
287	0.412500000000000	0.404687500000000	0.400000000000000	0.384375000000000	0.369531250000000	0.353125000000000	0.331250000000000	0.296875000000000	0.230468750000000	0.407031250000000
288	0.414062500000000	0.406250000000000	0.400000000000000	0.385156250000000	0.371093750000000	0.353906250000000	0.332812500000000	0.297656250000000	0.230468750000000	0.407031250000000
289	0.414062500000000	0.406250000000000	0.400000000000000	0.386718750000000	0.371093750000000	0.353906250000000	0.333593750000000	0.299218750000000	0.232031250000000	0.408593750000000
290	0.414062500000000	0.406250000000000	0.400000000000000	0.386718750000000	0.372656250000000	0.355468750000000	0.334375000000000	0.300781250000000	0.232031250000000	0.408593750000000
291	0.414843750000000	0.407031250000000	0.400000000000000	0.386718750000000	0.374218750000000	0.355468750000000	0.334375000000000	0.301562500000000	0.233593750000000	0.408593750000000
292	0.414843750000000	0.407812500000000	0.400000000000000	0.387500000000000	0.376562500000000	0.355468750000000	0.335937500000000	0.302343750000000	0.235156250000000	0.409375000000000
293	0.414843750000000	0.408593750000000	0.400781250000000	0.387500000000000	0.378906250000000	0.356250000000000	0.337500000000000	0.302343750000000	0.236718750000000	0.409375000000000
294	0.414843750000000	0.409375000000000	0.401562500000000	0.387500000000000	0.378906250000000	0.357812500000000	0.339062500000000	0.303125000000000	0.237500000000000	0.409375000000000
295	0.414843750000000	0.409375000000000	0.401562500000000	0.387500000000000	0.380468750000000	0.358593750000000	0.339062500000000	0.303906250000000	0.238281250000000	0.410156250000000
296	0.414843750000000	0.410156250000000	0.403125000000000	0.387500000000000	0.380468750000000	0.358593750000000	0.339062500000000	0.304687500000000	0.239843750000000	0.410156250000000
297	0.415625000000000	0.410937500000000	0.403125000000000	0.388281250000000	0.381250000000000	0.360156250000000	0.339843750000000	0.306250000000000	0.241406250000000	0.410156250000000
298	0.416406250000000	0.411718750000000	0.403125000000000	0.389843750000000	0.381250000000000	0.360937500000000	0.339843750000000	0.307031250000000	0.242968750000000	0.411718750000000
299	0.417968750000000	0.412500000000000	0.403125000000000	0.390625000000000	0.382031250000000	0.360937500000000	0.339843750000000	0.309375000000000	0.242968750000000	0.413281250000000
300	0.418750000000000	0.412500000000000	0.403125000000000	0.390625000000000	0.382031250000000	0.362500000000000	0.339843750000000	0.309375000000000	0.246093750000000	0.413281250000000
301	0.418750000000000	0.413281250000000	0.403906250000000	0.390625000000000	0.382812500000000	0.363281250000000	0.342187500000000	0.309375000000000	0.247656250000000	0.415625000000000
302	0.418750000000000	0.414062500000000	0.406250000000000	0.392968750000000	0.383593750000000	0.364843750000000	0.342968750000000	0.309375000000000	0.248437500000000	0.415625000000000
303	0.419531250000000	0.414062500000000	0.406250000000000	0.393750000000000	0.383593750000000	0.366406250000000	0.342968750000000	0.311718750000000	0.248437500000000	0.417968750000000
304	0.420312500000000	0.414843750000000	0.406250000000000	0.395312500000000	0.384375000000000	0.367187500000000	0.342968750000000	0.313281250000000	0.249218750000000	0.418750000000000
305	0.420312500000000	0.415625000000000	0.406250000000000	0.396093750000000	0.385156250000000	0.367968750000000	0.342968750000000	0.313281250000000	0.249218750000000	0.418750000000000
306	0.420312500000000	0.415625000000000	0.407031250000000	0.396093750000000	0.385937500000000	0.367968750000000	0.342968750000000	0.315625000000000	0.250781250000000	0.418750000000000
307	0.420312500000000	0.415625000000000	0.407031250000000	0.396875000000000	0.386718750000000	0.367968750000000	0.343750000000000	0.316406250000000	0.250781250000000	0.419531250000000
308	0.421875000000000	0.415625000000000	0.407812500000000	0.397656250000000	0.387500000000000	0.367968750000000	0.343750000000000	0.317187500000000	0.251562500000000	0.420312500000000
309	0.421875000000000	0.417187500000000	0.407812500000000	0.397656250000000	0.387500000000000	0.368750000000000	0.344531250000000	0.317968750000000	0.252343750000000	0.421093750000000
310	0.421875000000000	0.417187500000000	0.409375000000000	0.399218750000000	0.387500000000000	0.370312500000000	0.345312500000000	0.318750000000000	0.253125000000000	0.421875000000000
311	0.422656250000000	0.417968750000000	0.409375000000000	0.400781250000000	0.388281250000000	0.371093750000000	0.346093750000000	0.318750000000000	0.254687500000000	0.421875000000000
312	0.422656250000000	0.417968750000000	0.410156250000000	0.401562500000000	0.389062500000000	0.372656250000000	0.346875000000000	0.319531250000000	0.255468750000000	0.424218750000000
313	0.422656250000000	0.418750000000000	0.410937500000000	0.403125000000000	0.389062500000000	0.372656250000000	0.347656250000000	0.321093750000000	0.256250000000000	0.425781250000000
314	0.423437500000000	0.418750000000000	0.410937500000000	0.403906250000000	0.390625000000000	0.374218750000000	0.349218750000000	0.322656250000000	0.258593750000000	0.426562500000000
315	0.425000000000000	0.418750000000000	0.410937500000000	0.404687500000000	0.391406250000000	0.374218750000000	0.349218750000000	0.324218750000000	0.261718750000000	0.427343750000000
316	0.425000000000000	0.419531250000000	0.410937500000000	0.404687500000000	0.391406250000000	0.375781250000000	0.349218750000000	0.324218750000000	0.263281250000000	0.427343750000000
317	0.425000000000000	0.420312500000000	0.410937500000000	0.405468750000000	0.391406250000000	0.375781250000000	0.350000000000000	0.324218750000000	0.264062500000000	0.429687500000000
318	0.425000000000000	0.420312500000000	0.411718750000000	0.406250000000000	0.392187500000000	0.375781250000000	0.350000000000000	0.325000000000000	0.264062500000000	0.429687500000000
319	0.425781250000000	0.420312500000000	0.412500000000000	0.406250000000000	0.392187500000000	0.376562500000000	0.351562500000000	0.325781250000000	0.264843750000000	0.430468750000000
320	0.426562500000000	0.421093750000000	0.413281250000000	0.406250000000000	0.392187500000000	0.377343750000000	0.351562500000000	0.326562500000000	0.264843750000000	0.432812500000000
321	0.428125000000000	0.422656250000000	0.413281250000000	0.406250000000000	0.392968750000000	0.378125000000000	0.351562500000000	0.328125000000000	0.265625000000000	0.433593750000000
322	0.430468750000000	0.422656250000000	0.413281250000000	0.406250000000000	0.392968750000000	0.378906250000000	0.352343750000000	0.328125000000000	0.266406250000000	0.433593750000000
323	0.432031250000000	0.422656250000000	0.414843750000000	0.406250000000000	0.393750000000000	0.378906250000000	0.352343750000000	0.328125000000000	0.267968750000000	0.433593750000000
324	0.432812500000000	0.424218750000000	0.416406250000000	0.406250000000000	0.393750000000000	0.379687500000000	0.353125000000000	0.328125000000000	0.268750000000000	0.435156250000000
325	0.433593750000000	0.424218750000000	0.416406250000000	0.406250000000000	0.393750000000000	0.380468750000000	0.353906250000000	0.328125000000000	0.268750000000000	0.435156250000000
326	0.433593750000000	0.425000000000000	0.416406250000000	0.406250000000000	0.395312500000000	0.381250000000000	0.354687500000000	0.328125000000000	0.269531250000000	0.435156250000000
327	0.433593750000000	0.425781250000000	0.416406250000000	0.406250000000000	0.396875000000000	0.381250000000000	0.355468750000000	0.328906250000000	0.269531250000000	0.435937500000000
328	0.433593750000000	0.425781250000000	0.417968750000000	0.406250000000000	0.396875000000000	0.381250000000000	0.357031250000000	0.329687500000000	0.272656250000000	0.435937500000000
329	0.433593750000000	0.427343750000000	0.417968750000000	0.406250000000000	0.397656250000000	0.383593750000000	0.359375000000000	0.332031250000000	0.272656250000000	0.437500000000000
330	0.433593750000000	0.428125000000000	0.417968750000000	0.407812500000000	0.397656250000000	0.384375000000000	0.362500000000000	0.332812500000000	0.273437500000000	0.437500000000000
331	0.434375000000000	0.429687500000000	0.417968750000000	0.407812500000000	0.399218750000000	0.385937500000000	0.362500000000000	0.332812500000000	0.275000000000000	0.437500000000000
332	0.434375000000000	0.430468750000000	0.418750000000000	0.407812500000000	0.400000000000000	0.385937500000000	0.362500000000000	0.333593750000000	0.275000000000000	0.437500000000000
333	0.434375000000000	0.432031250000000	0.420312500000000	0.407812500000000	0.400000000000000	0.386718750000000	0.362500000000000	0.333593750000000	0.275781250000000	0.437500000000000
334	0.434375000000000	0.432031250000000	0.420312500000000	0.407812500000000	0.400000000000000	0.388281250000000	0.362500000000000	0.334375000000000	0.275781250000000	0.438281250000000
335	0.434375000000000	0.432812500000000	0.421875000000000	0.408593750000000	0.400781250000000	0.389062500000000	0.362500000000000	0.334375000000000	0.275781250000000	0.438281250000000
336	0.435156250000000	0.432812500000000	0.421875000000000	0.408593750000000	0.400781250000000	0.389062500000000	0.362500000000000	0.335156250000000	0.276562500000000	0.439062500000000
337	0.435156250000000	0.432812500000000	0.421875000000000	0.408593750000000	0.400781250000000	0.389843750000000	0.362500000000000	0.335156250000000	0.277343750000000	0.439843750000000
338	0.435937500000000	0.433593750000000	0.421875000000000	0.410156250000000	0.401562500000000	0.389843750000000	0.363281250000000	0.336718750000000	0.278125000000000	0.439843750000000
339	0.436718750000000	0.433593750000000	0.422656250000000	0.410937500000000	0.401562500000000	0.389843750000000	0.364062500000000	0.336718750000000	0.278125000000000	0.439843750000000
340	0.436718750000000	0.434375000000000	0.422656250000000	0.410937500000000	0.401562500000000	0.390625000000000	0.364843750000000	0.336718750000000	0.280468750000000	0.440625000000000
341	0.437500000000000	0.434375000000000	0.422656250000000	0.410937500000000	0.402343750000000	0.392187500000000	0.365625000000000	0.337500000000000	0.280468750000000	0.440625000000000
342	0.437500000000000	0.434375000000000	0.422656250000000	0.412500000000000	0.403125000000000	0.392187500000000	0.367187500000000	0.338281250000000	0.283593750000000	0.440625000000000
343	0.439062500000000	0.434375000000000	0.423437500000000	0.413281250000000	0.403906250000000	0.392968750000000	0.367187500000000	0.339062500000000	0.283593750000000	0.440625000000000
344	0.439843750000000	0.434375000000000	0.423437500000000	0.413281250000000	0.404687500000000	0.392968750000000	0.367968750000000	0.339062500000000	0.284375000000000	0.440625000000000
345	0.439843750000000	0.435156250000000	0.425781250000000	0.414062500000000	0.404687500000000	0.392968750000000	0.368750000000000	0.339062500000000	0.284375000000000	0.442187500000000
346	0.440625000000000	0.437500000000000	0.426562500000000	0.414843750000000	0.405468750000000	0.392968750000000	0.369531250000000	0.339843750000000	0.284375000000000	0.443750000000000
347	0.440625000000000	0.437500000000000	0.427343750000000	0.414843750000000	0.407031250000000	0.392968750000000	0.370312500000000	0.340625000000000	0.285937500000000	0.443750000000000
348	0.441406250000000	0.438281250000000	0.427343750000000	0.415625000000000	0.407031250000000	0.392968750000000	0.370312500000000	0.340625000000000	0.286718750000000	0.444531250000000
349	0.443750000000000	0.441406250000000	0.427343750000000	0.416406250000000	0.407812500000000	0.392968750000000	0.370312500000000	0.342187500000000	0.289062500000000	0.444531250000000
350	0.444531250000000	0.442187500000000	0.428125000000000	0.416406250000000	0.407812500000000	0.395312500000000	0.370312500000000	0.342968750000000	0.289062500000000	0.445312500000000
351	0.444531250000000	0.442187500000000	0.428906250000000	0.416406250000000	0.407812500000000	0.396093750000000	0.371093750000000	0.342968750000000	0.289843750000000	0.446093750000000
352	0.444531250000000	0.442968750000000	0.428906250000000	0.416406250000000	0.407812500000000	0.396093750000000	0.371093750000000	0.342968750000000	0.290625000000000	0.446093750000000
353	0.444531250000000	0.442968750000000	0.430468750000000	0.416406250000000	0.407812500000000	0.396093750000000	0.372656250000000	0.344531250000000	0.290625000000000	0.446093750000000
354	0.444531250000000	0.443750000000000	0.430468750000000	0.416406250000000	0.407812500000000	0.396093750000000	0.372656250000000	0.345312500000000	0.292187500000000	0.446875000000000
355	0.444531250000000	0.443750000000000	0.431250000000000	0.417187500000000	0.407812500000000	0.396093750000000	0.372656250000000	0.345312500000000	0.294531250000000	0.446875000000000
356	0.445312500000000	0.444531250000000	0.431250000000000	0.418750000000000	0.407812500000000	0.396875000000000	0.373437500000000	0.345312500000000	0.294531250000000	0.446875000000000
357	0.446875000000000	0.444531250000000	0.432031250000000	0.419531250000000	0.407812500000000	0.397656250000000	0.373437500000000	0.345312500000000	0.295312500000000	0.446875000000000
358	0.446875000000000	0.444531250000000	0.432812500000000	0.419531250000000	0.408593750000000	0.398437500000000	0.374218750000000	0.346093750000000	0.296093750000000	0.447656250000000
359	0.446875000000000	0.444531250000000	0.434375000000000	0.419531250000000	0.408593750000000	0.399218750000000	0.375781250000000	0.346093750000000	0.296093750000000	0.448437500000000
360	0.447656250000000	0.444531250000000	0.434375000000000	0.419531250000000	0.408593750000000	0.400781250000000	0.377343750000000	0.347656250000000	0.296875000000000	0.450781250000000
361	0.448437500000000	0.446093750000000	0.435156250000000	0.419531250000000	0.408593750000000	0.402343750000000	0.377343750000000	0.348437500000000	0.298437500000000	0.450781250000000
362	0.449218750000000	0.446093750000000	0.435937500000000	0.420312500000000	0.408593750000000	0.403125000000000	0.377343750000000	0.349218750000000	0.299218750000000	0.450781250000000
363	0.450000000000000	0.446093750000000	0.436718750000000	0.422656250000000	0.408593750000000	0.403125000000000	0.378125000000000	0.349218750000000	0.300000000000000	0.451562500000000
364	0.450781250000000	0.446093750000000	0.437500000000000	0.423437500000000	0.409375000000000	0.403125000000000	0.379687500000000	0.350000000000000	0.300781250000000	0.452343750000000
365	0.452343750000000	0.446093750000000	0.437500000000000	0.424218750000000	0.410156250000000	0.403125000000000	0.380468750000000	0.350781250000000	0.302343750000000	0.454687500000000
366	0.453125000000000	0.446093750000000	0.438281250000000	0.424218750000000	0.410156250000000	0.403125000000000	0.380468750000000	0.351562500000000	0.302343750000000	0.456250000000000
367	0.453906250000000	0.446093750000000	0.439062500000000	0.425000000000000	0.410156250000000	0.403906250000000	0.381250000000000	0.351562500000000	0.304687500000000	0.457031250000000
368	0.453906250000000	0.446875000000000	0.439062500000000	0.425000000000000	0.410156250000000	0.403906250000000	0.381250000000000	0.352343750000000	0.304687500000000	0.457031250000000
369	0.453906250000000	0.447656250000000	0.439062500000000	0.425781250000000	0.410156250000000	0.405468750000000	0.381250000000000	0.352343750000000	0.306250000000000	0.457031250000000
370	0.455468750000000	0.447656250000000	0.440625000000000	0.426562500000000	0.411718750000000	0.405468750000000	0.382812500000000	0.352343750000000	0.307031250000000	0.457031250000000
371	0.455468750000000	0.448437500000000	0.440625000000000	0.426562500000000	0.411718750000000	0.406250000000000	0.382812500000000	0.352343750000000	0.307812500000000	0.457031250000000
372	0.456250000000000	0.448437500000000	0.440625000000000	0.428125000000000	0.411718750000000	0.406250000000000	0.382812500000000	0.353125000000000	0.308593750000000	0.457812500000000
373	0.456250000000000	0.448437500000000	0.441406250000000	0.428125000000000	0.411718750000000	0.407031250000000	0.382812500000000	0.353125000000000	0.310156250000000	0.458593750000000
374	0.457031250000000	0.448437500000000	0.442187500000000	0.428125000000000	0.411718750000000	0.407812500000000	0.382812500000000	0.353125000000000	0.310937500000000	0.459375000000000
375	0.457812500000000	0.448437500000000	0.442187500000000	0.428125000000000	0.412500000000000	0.407812500000000	0.382812500000000	0.354687500000000	0.311718750000000	0.459375000000000
376	0.457812500000000	0.449218750000000	0.442187500000000	0.428906250000000	0.414062500000000	0.407812500000000	0.384375000000000	0.354687500000000	0.312500000000000	0.459375000000000
377	0.457812500000000	0.449218750000000	0.442968750000000	0.430468750000000	0.414062500000000	0.407812500000000	0.384375000000000	0.354687500000000	0.314843750000000	0.459375000000000
378	0.457812500000000	0.449218750000000	0.442968750000000	0.431250000000000	0.414843750000000	0.408593750000000	0.386718750000000	0.356250000000000	0.315625000000000	0.460156250000000
379	0.458593750000000	0.450000000000000	0.442968750000000	0.431250000000000	0.414843750000000	0.409375000000000	0.387500000000000	0.356250000000000	0.315625000000000	0.460156250000000
380	0.460156250000000	0.450781250000000	0.443750000000000	0.431250000000000	0.414843750000000	0.409375000000000	0.387500000000000	0.357031250000000	0.315625000000000	0.461718750000000
381	0.461718750000000	0.451562500000000	0.443750000000000	0.432812500000000	0.415625000000000	0.409375000000000	0.387500000000000	0.358593750000000	0.316406250000000	0.464062500000000
382	0.462500000000000	0.452343750000000	0.444531250000000	0.434375000000000	0.415625000000000	0.410156250000000	0.387500000000000	0.359375000000000	0.317187500000000	0.464843750000000
383	0.462500000000000	0.453906250000000	0.445312500000000	0.434375000000000	0.416406250000000	0.410156250000000	0.387500000000000	0.360156250000000	0.317968750000000	0.466406250000000
384	0.462500000000000	0.453906250000000	0.445312500000000	0.435937500000000	0.416406250000000	0.410937500000000	0.388281250000000	0.360156250000000	0.317968750000000	0.467187500000000
385	0.464062500000000	0.453906250000000	0.445312500000000	0.435937500000000	0.416406250000000	0.411718750000000	0.389062500000000	0.361718750000000	0.318750000000000	0.467968750000000
386	0.464062500000000	0.453906250000000	0.446875000000000	0.436718750000000	0.417968750000000	0.411718750000000	0.390625000000000	0.361718750000000	0.319531250000000	0.467968750000000
387	0.464062500000000	0.453906250000000	0.446875000000000	0.436718750000000	0.418750000000000	0.411718750000000	0.390625000000000	0.363281250000000	0.320312500000000	0.468750000000000
388	0.464843750000000	0.453906250000000	0.446875000000000	0.437500000000000	0.418750000000000	0.411718750000000	0.390625000000000	0.363281250000000	0.320312500000000	0.468750000000000
389	0.466406250000000	0.453906250000000	0.446875000000000	0.438281250000000	0.418750000000000	0.411718750000000	0.392187500000000	0.363281250000000	0.321093750000000	0.468750000000000
390	0.466406250000000	0.453906250000000	0.446875000000000	0.438281250000000	0.419531250000000	0.411718750000000	0.392187500000000	0.364062500000000	0.321093750000000	0.468750000000000
391	0.466406250000000	0.454687500000000	0.447656250000000	0.439062500000000	0.421093750000000	0.411718750000000	0.392187500000000	0.364062500000000	0.321093750000000	0.468750000000000
392	0.466406250000000	0.456250000000000	0.447656250000000	0.439062500000000	0.421875000000000	0.411718750000000	0.392187500000000	0.365625000000000	0.321875000000000	0.468750000000000
393	0.467968750000000	0.457031250000000	0.447656250000000	0.439062500000000	0.424218750000000	0.412500000000000	0.393750000000000	0.365625000000000	0.321875000000000	0.468750000000000
394	0.468750000000000	0.458593750000000	0.450000000000000	0.439843750000000	0.424218750000000	0.412500000000000	0.393750000000000	0.365625000000000	0.322656250000000	0.468750000000000
395	0.468750000000000	0.458593750000000	0.450000000000000	0.439843750000000	0.424218750000000	0.412500000000000	0.395312500000000	0.366406250000000	0.322656250000000	0.469531250000000
396	0.470312500000000	0.458593750000000	0.450781250000000	0.439843750000000	0.424218750000000	0.412500000000000	0.396093750000000	0.367968750000000	0.322656250000000	0.470312500000000
397	0.470312500000000	0.459375000000000	0.450781250000000	0.439843750000000	0.424218750000000	0.412500000000000	0.396875000000000	0.371093750000000	0.322656250000000	0.470312500000000
398	0.471093750000000	0.459375000000000	0.451562500000000	0.440625000000000	0.424218750000000	0.412500000000000	0.398437500000000	0.371093750000000	0.323437500000000	0.470312500000000
399	0.471875000000000	0.460156250000000	0.453125000000000	0.440625000000000	0.424218750000000	0.413281250000000	0.398437500000000	0.371093750000000	0.323437500000000	0.470312500000000
400	0.471875000000000	0.460937500000000	0.453906250000000	0.441406250000000	0.425781250000000	0.413281250000000	0.398437500000000	0.371875000000000	0.325000000000000	0.470312500000000
401	0.472656250000000	0.460937500000000	0.454687500000000	0.441406250000000	0.425781250000000	0.414062500000000	0.398437500000000	0.371875000000000	0.325000000000000	0.471093750000000
402	0.473437500000000	0.461718750000000	0.456250000000000	0.441406250000000	0.426562500000000	0.415625000000000	0.398437500000000	0.372656250000000	0.325000000000000	0.471093750000000
403	0.473437500000000	0.462500000000000	0.456250000000000	0.442968750000000	0.428125000000000	0.415625000000000	0.398437500000000	0.373437500000000	0.325781250000000	0.471093750000000
404	0.473437500000000	0.464062500000000	0.457031250000000	0.443750000000000	0.428125000000000	0.415625000000000	0.398437500000000	0.374218750000000	0.326562500000000	0.472656250000000
405	0.473437500000000	0.464062500000000	0.457031250000000	0.443750000000000	0.429687500000000	0.415625000000000	0.398437500000000	0.374218750000000	0.327343750000000	0.472656250000000
406	0.474218750000000	0.464062500000000	0.458593750000000	0.443750000000000	0.429687500000000	0.415625000000000	0.399218750000000	0.376562500000000	0.327343750000000	0.473437500000000
407	0.474218750000000	0.464843750000000	0.460156250000000	0.444531250000000	0.429687500000000	0.415625000000000	0.399218750000000	0.376562500000000	0.327343750000000	0.473437500000000
408	0.474218750000000	0.464843750000000	0.460937500000000	0.444531250000000	0.429687500000000	0.416406250000000	0.399218750000000	0.377343750000000	0.327343750000000	0.474218750000000
409	0.475000000000000	0.464843750000000	0.461718750000000	0.444531250000000	0.429687500000000	0.417187500000000	0.399218750000000	0.377343750000000	0.327343750000000	0.475000000000000
410	0.475000000000000	0.465625000000000	0.461718750000000	0.444531250000000	0.430468750000000	0.417968750000000	0.399218750000000	0.377343750000000	0.327343750000000	0.475781250000000
411	0.475000000000000	0.465625000000000	0.461718750000000	0.446093750000000	0.431250000000000	0.417968750000000	0.400000000000000	0.377343750000000	0.327343750000000	0.475781250000000
412	0.475000000000000	0.467187500000000	0.461718750000000	0.446093750000000	0.433593750000000	0.418750000000000	0.400781250000000	0.377343750000000	0.328125000000000	0.475781250000000
413	0.475000000000000	0.467187500000000	0.462500000000000	0.446093750000000	0.435156250000000	0.418750000000000	0.402343750000000	0.377343750000000	0.328906250000000	0.475781250000000
414	0.475000000000000	0.467187500000000	0.462500000000000	0.446875000000000	0.436718750000000	0.419531250000000	0.403125000000000	0.377343750000000	0.328906250000000	0.475781250000000
415	0.475000000000000	0.467968750000000	0.463281250000000	0.446875000000000	0.437500000000000	0.420312500000000	0.403125000000000	0.377343750000000	0.328906250000000	0.475781250000000
416	0.475000000000000	0.469531250000000	0.463281250000000	0.448437500000000	0.438281250000000	0.420312500000000	0.403125000000000	0.377343750000000	0.328906250000000	0.475781250000000
417	0.475000000000000	0.470312500000000	0.464062500000000	0.449218750000000	0.438281250000000	0.420312500000000	0.403906250000000	0.378125000000000	0.328906250000000	0.475781250000000
418	0.475000000000000	0.471093750000000	0.464843750000000	0.450000000000000	0.438281250000000	0.421875000000000	0.403906250000000	0.378125000000000	0.328906250000000	0.475781250000000
419	0.475000000000000	0.471093750000000	0.464843750000000	0.452343750000000	0.438281250000000	0.422656250000000	0.403906250000000	0.378906250000000	0.328906250000000	0.476562500000000
420	0.475000000000000	0.471093750000000	0.464843750000000	0.452343750000000	0.438281250000000	0.422656250000000	0.403906250000000	0.379687500000000	0.328906250000000	0.476562500000000
421	0.475000000000000	0.471093750000000	0.464843750000000	0.452343750000000	0.439843750000000	0.423437500000000	0.403906250000000	0.382031250000000	0.331250000000000	0.476562500000000
422	0.475000000000000	0.471875000000000	0.464843750000000	0.452343750000000	0.439843750000000	0.423437500000000	0.403906250000000	0.385156250000000	0.333593750000000	0.476562500000000
423	0.475000000000000	0.471875000000000	0.464843750000000	0.453125000000000	0.439843750000000	0.425000000000000	0.404687500000000	0.385156250000000	0.334375000000000	0.476562500000000
424	0.475000000000000	0.472656250000000	0.464843750000000	0.453125000000000	0.440625000000000	0.425000000000000	0.404687500000000	0.385156250000000	0.334375000000000	0.476562500000000
425	0.475000000000000	0.472656250000000	0.464843750000000	0.453906250000000	0.440625000000000	0.425781250000000	0.404687500000000	0.385156250000000	0.335937500000000	0.476562500000000
426	0.475000000000000	0.473437500000000	0.464843750000000	0.454687500000000	0.441406250000000	0.425781250000000	0.404687500000000	0.385156250000000	0.335937500000000	0.476562500000000
427	0.475000000000000	0.473437500000000	0.464843750000000	0.455468750000000	0.441406250000000	0.426562500000000	0.404687500000000	0.386718750000000	0.335937500000000	0.476562500000000
428	0.476562500000000	0.475781250000000	0.465625000000000	0.455468750000000	0.441406250000000	0.426562500000000	0.404687500000000	0.386718750000000	0.335937500000000	0.476562500000000
429	0.476562500000000	0.476562500000000	0.465625000000000	0.455468750000000	0.442187500000000	0.426562500000000	0.404687500000000	0.387500000000000	0.335937500000000	0.476562500000000
430	0.476562500000000	0.477343750000000	0.467187500000000	0.455468750000000	0.442968750000000	0.427343750000000	0.405468750000000	0.388281250000000	0.336718750000000	0.476562500000000
431	0.476562500000000	0.478125000000000	0.467187500000000	0.455468750000000	0.443750000000000	0.427343750000000	0.405468750000000	0.389843750000000	0.336718750000000	0.476562500000000
432	0.478125000000000	0.478125000000000	0.467187500000000	0.455468750000000	0.443750000000000	0.427343750000000	0.405468750000000	0.390625000000000	0.337500000000000	0.476562500000000
433	0.478125000000000	0.478125000000000	0.467968750000000	0.457031250000000	0.443750000000000	0.427343750000000	0.405468750000000	0.391406250000000	0.338281250000000	0.477343750000000
434	0.478125000000000	0.478906250000000	0.467968750000000	0.457031250000000	0.443750000000000	0.427343750000000	0.405468750000000	0.391406250000000	0.338281250000000	0.478125000000000
435	0.478125000000000	0.478906250000000	0.467968750000000	0.457031250000000	0.443750000000000	0.427343750000000	0.407031250000000	0.392187500000000	0.338281250000000	0.478125000000000
436	0.478125000000000	0.478906250000000	0.467968750000000	0.457812500000000	0.443750000000000	0.428125000000000	0.407031250000000	0.392187500000000	0.338281250000000	0.478125000000000
437	0.478125000000000	0.478906250000000	0.468750000000000	0.459375000000000	0.444531250000000	0.428125000000000	0.407812500000000	0.392968750000000	0.338281250000000	0.478125000000000
438	0.479687500000000	0.478906250000000	0.468750000000000	0.459375000000000	0.444531250000000	0.428906250000000	0.410156250000000	0.392968750000000	0.339062500000000	0.478125000000000
439	0.479687500000000	0.478906250000000	0.469531250000000	0.459375000000000	0.444531250000000	0.429687500000000	0.410937500000000	0.393750000000000	0.339843750000000	0.478125000000000
440	0.481250000000000	0.479687500000000	0.471093750000000	0.459375000000000	0.444531250000000	0.429687500000000	0.410937500000000	0.394531250000000	0.340625000000000	0.479687500000000
441	0.482031250000000	0.479687500000000	0.471093750000000	0.460156250000000	0.444531250000000	0.429687500000000	0.411718750000000	0.394531250000000	0.340625000000000	0.479687500000000
442	0.482031250000000	0.479687500000000	0.471093750000000	0.460937500000000	0.445312500000000	0.430468750000000	0.411718750000000	0.394531250000000	0.340625000000000	0.480468750000000
443	0.482031250000000	0.479687500000000	0.471093750000000	0.461718750000000	0.446875000000000	0.431250000000000	0.411718750000000	0.394531250000000	0.340625000000000	0.480468750000000
444	0.482812500000000	0.479687500000000	0.471875000000000	0.462500000000000	0.447656250000000	0.431250000000000	0.412500000000000	0.395312500000000	0.340625000000000	0.480468750000000
445	0.483593750000000	0.479687500000000	0.471875000000000	0.462500000000000	0.448437500000000	0.431250000000000	0.412500000000000	0.395312500000000	0.342187500000000	0.480468750000000
446	0.483593750000000	0.479687500000000	0.471875000000000	0.463281250000000	0.448437500000000	0.432031250000000	0.413281250000000	0.395312500000000	0.342187500000000	0.480468750000000
447	0.483593750000000	0.479687500000000	0.472656250000000	0.463281250000000	0.448437500000000	0.432031250000000	0.414062500000000	0.395312500000000	0.343750000000000	0.480468750000000
448	0.483593750000000	0.479687500000000	0.472656250000000	0.463281250000000	0.449218750000000	0.432031250000000	0.414843750000000	0.395312500000000	0.344531250000000	0.480468750000000
449	0.483593750000000	0.479687500000000	0.473437500000000	0.463281250000000	0.449218750000000	0.432031250000000	0.414843750000000	0.395312500000000	0.344531250000000	0.480468750000000
450	0.483593750000000	0.479687500000000	0.473437500000000	0.464062500000000	0.449218750000000	0.432031250000000	0.415625000000000	0.395312500000000	0.346093750000000	0.480468750000000
451	0.484375000000000	0.479687500000000	0.475781250000000	0.465625000000000	0.450000000000000	0.432031250000000	0.415625000000000	0.396093750000000	0.346093750000000	0.480468750000000
452	0.484375000000000	0.479687500000000	0.475781250000000	0.465625000000000	0.450000000000000	0.433593750000000	0.415625000000000	0.396093750000000	0.346093750000000	0.481250000000000
453	0.485156250000000	0.479687500000000	0.476562500000000	0.465625000000000	0.450000000000000	0.433593750000000	0.416406250000000	0.396093750000000	0.348437500000000	0.481250000000000
454	0.485937500000000	0.479687500000000	0.476562500000000	0.465625000000000	0.450000000000000	0.434375000000000	0.416406250000000	0.396093750000000	0.349218750000000	0.482031250000000
455	0.486718750000000	0.480468750000000	0.476562500000000	0.465625000000000	0.450000000000000	0.434375000000000	0.417968750000000	0.396093750000000	0.350000000000000	0.482812500000000
456	0.486718750000000	0.481250000000000	0.476562500000000	0.467187500000000	0.450781250000000	0.434375000000000	0.417968750000000	0.396093750000000	0.350000000000000	0.483593750000000
457	0.488281250000000	0.482031250000000	0.476562500000000	0.467187500000000	0.450781250000000	0.435156250000000	0.419531250000000	0.396875000000000	0.350781250000000	0.483593750000000
458	0.488281250000000	0.482812500000000	0.476562500000000	0.467187500000000	0.450781250000000	0.435937500000000	0.420312500000000	0.396875000000000	0.351562500000000	0.483593750000000
459	0.488281250000000	0.483593750000000	0.476562500000000	0.467187500000000	0.450781250000000	0.437500000000000	0.420312500000000	0.397656250000000	0.351562500000000	0.483593750000000
460	0.488281250000000	0.483593750000000	0.476562500000000	0.467968750000000	0.451562500000000	0.437500000000000	0.421093750000000	0.397656250000000	0.351562500000000	0.483593750000000
461	0.489843750000000	0.485156250000000	0.477343750000000	0.467968750000000	0.452343750000000	0.437500000000000	0.421875000000000	0.397656250000000	0.352343750000000	0.483593750000000
462	0.490625000000000	0.485156250000000	0.478906250000000	0.467968750000000	0.452343750000000	0.437500000000000	0.421875000000000	0.397656250000000	0.352343750000000	0.483593750000000
463	0.490625000000000	0.485156250000000	0.478906250000000	0.468750000000000	0.452343750000000	0.438281250000000	0.421875000000000	0.397656250000000	0.353125000000000	0.484375000000000
464	0.491406250000000	0.485156250000000	0.478906250000000	0.468750000000000	0.452343750000000	0.438281250000000	0.421875000000000	0.397656250000000	0.353125000000000	0.484375000000000
465	0.491406250000000	0.485937500000000	0.478906250000000	0.469531250000000	0.453125000000000	0.439062500000000	0.422656250000000	0.397656250000000	0.353125000000000	0.484375000000000
466	0.492968750000000	0.485937500000000	0.478906250000000	0.469531250000000	0.453125000000000	0.439062500000000	0.423437500000000	0.397656250000000	0.353125000000000	0.485156250000000
467	0.492968750000000	0.485937500000000	0.479687500000000	0.469531250000000	0.453125000000000	0.440625000000000	0.423437500000000	0.397656250000000	0.353125000000000	0.485156250000000
468	0.492968750000000	0.485937500000000	0.479687500000000	0.470312500000000	0.453125000000000	0.442187500000000	0.424218750000000	0.398437500000000	0.353125000000000	0.485937500000000
469	0.493750000000000	0.485937500000000	0.480468750000000	0.471875000000000	0.453906250000000	0.442187500000000	0.424218750000000	0.400000000000000	0.353125000000000	0.486718750000000
470	0.494531250000000	0.486718750000000	0.481250000000000	0.471875000000000	0.453906250000000	0.442187500000000	0.424218750000000	0.400000000000000	0.354687500000000	0.487500000000000
471	0.494531250000000	0.486718750000000	0.481250000000000	0.472656250000000	0.454687500000000	0.442968750000000	0.424218750000000	0.400781250000000	0.355468750000000	0.489062500000000
472	0.495312500000000	0.486718750000000	0.482031250000000	0.473437500000000	0.454687500000000	0.443750000000000	0.424218750000000	0.400781250000000	0.356250000000000	0.490625000000000
473	0.495312500000000	0.487500000000000	0.482031250000000	0.474218750000000	0.456250000000000	0.445312500000000	0.424218750000000	0.400781250000000	0.357031250000000	0.490625000000000
474	0.495312500000000	0.487500000000000	0.482031250000000	0.475000000000000	0.457031250000000	0.445312500000000	0.425781250000000	0.400781250000000	0.357812500000000	0.490625000000000
475	0.495312500000000	0.487500000000000	0.482031250000000	0.475000000000000	0.457031250000000	0.445312500000000	0.428125000000000	0.401562500000000	0.357812500000000	0.490625000000000
476	0.495312500000000	0.488281250000000	0.482031250000000	0.475000000000000	0.457031250000000	0.445312500000000	0.428125000000000	0.401562500000000	0.357812500000000	0.490625000000000
477	0.495312500000000	0.489843750000000	0.482031250000000	0.475000000000000	0.457031250000000	0.446093750000000	0.428125000000000	0.401562500000000	0.358593750000000	0.491406250000000
478	0.496093750000000	0.489843750000000	0.482031250000000	0.475000000000000	0.457031250000000	0.446093750000000	0.428125000000000	0.401562500000000	0.358593750000000	0.491406250000000
479	0.496093750000000	0.489843750000000	0.482031250000000	0.475781250000000	0.457031250000000	0.446093750000000	0.428125000000000	0.401562500000000	0.358593750000000	0.494531250000000
480	0.496875000000000	0.489843750000000	0.482031250000000	0.476562500000000	0.457031250000000	0.446875000000000	0.428125000000000	0.402343750000000	0.358593750000000	0.494531250000000
481	0.496875000000000	0.489843750000000	0.483593750000000	0.476562500000000	0.457031250000000	0.446875000000000	0.428125000000000	0.402343750000000	0.358593750000000	0.495312500000000
482	0.497656250000000	0.489843750000000	0.483593750000000	0.478906250000000	0.457812500000000	0.447656250000000	0.428125000000000	0.403125000000000	0.358593750000000	0.495312500000000
483	0.498437500000000	0.489843750000000	0.483593750000000	0.478906250000000	0.457812500000000	0.448437500000000	0.428125000000000	0.403125000000000	0.359375000000000	0.495312500000000
484	0.498437500000000	0.489843750000000	0.483593750000000	0.478906250000000	0.457812500000000	0.448437500000000	0.428906250000000	0.403125000000000	0.359375000000000	0.495312500000000
485	0.498437500000000	0.489843750000000	0.483593750000000	0.479687500000000	0.459375000000000	0.448437500000000	0.428906250000000	0.403125000000000	0.360156250000000	0.495312500000000
486	0.498437500000000	0.489843750000000	0.483593750000000	0.479687500000000	0.459375000000000	0.449218750000000	0.430468750000000	0.403906250000000	0.360937500000000	0.495312500000000
487	0.499218750000000	0.489843750000000	0.483593750000000	0.479687500000000	0.459375000000000	0.449218750000000	0.430468750000000	0.403906250000000	0.360937500000000	0.495312500000000
488	0.499218750000000	0.490625000000000	0.483593750000000	0.480468750000000	0.459375000000000	0.449218750000000	0.430468750000000	0.404687500000000	0.361718750000000	0.495312500000000
489	0.499218750000000	0.491406250000000	0.483593750000000	0.480468750000000	0.462500000000000	0.449218750000000	0.430468750000000	0.405468750000000	0.364062500000000	0.495312500000000
490	0.499218750000000	0.491406250000000	0.483593750000000	0.481250000000000	0.462500000000000	0.449218750000000	0.430468750000000	0.405468750000000	0.364843750000000	0.495312500000000
491	0.500000000000000	0.491406250000000	0.483593750000000	0.482031250000000	0.462500000000000	0.449218750000000	0.430468750000000	0.406250000000000	0.364843750000000	0.495312500000000
492	0.500000000000000	0.491406250000000	0.483593750000000	0.482031250000000	0.462500000000000	0.450000000000000	0.432031250000000	0.406250000000000	0.364843750000000	0.496093750000000
493	0.500000000000000	0.492187500000000	0.484375000000000	0.482031250000000	0.463281250000000	0.450000000000000	0.432812500000000	0.407031250000000	0.366406250000000	0.496093750000000
494	0.500000000000000	0.492968750000000	0.484375000000000	0.482031250000000	0.463281250000000	0.450000000000000	0.434375000000000	0.407031250000000	0.366406250000000	0.496093750000000
495	0.500781250000000	0.492968750000000	0.484375000000000	0.482031250000000	0.463281250000000	0.450000000000000	0.434375000000000	0.407812500000000	0.366406250000000	0.496093750000000
496	0.500781250000000	0.492968750000000	0.484375000000000	0.482031250000000	0.464062500000000	0.450781250000000	0.435156250000000	0.408593750000000	0.366406250000000	0.496093750000000
497	0.501562500000000	0.493750000000000	0.484375000000000	0.482031250000000	0.464843750000000	0.450781250000000	0.435156250000000	0.409375000000000	0.366406250000000	0.496875000000000
498	0.501562500000000	0.493750000000000	0.484375000000000	0.482812500000000	0.464843750000000	0.450781250000000	0.435156250000000	0.409375000000000	0.367187500000000	0.496875000000000
499	0.501562500000000	0.493750000000000	0.484375000000000	0.482812500000000	0.464843750000000	0.450781250000000	0.435937500000000	0.409375000000000	0.367187500000000	0.496875000000000
500	0.501562500000000	0.493750000000000	0.484375000000000	0.483593750000000	0.464843750000000	0.450781250000000	0.436718750000000	0.409375000000000	0.367968750000000	0.496875000000000
501	0.501562500000000	0.493750000000000	0.484375000000000	0.485156250000000	0.464843750000000	0.452343750000000	0.436718750000000	0.410156250000000	0.367968750000000	0.496875000000000
502	0.501562500000000	0.493750000000000	0.484375000000000	0.485156250000000	0.464843750000000	0.452343750000000	0.436718750000000	0.410937500000000	0.368750000000000	0.497656250000000
503	0.501562500000000	0.494531250000000	0.484375000000000	0.485156250000000	0.464843750000000	0.453125000000000	0.436718750000000	0.411718750000000	0.369531250000000	0.497656250000000
504	0.502343750000000	0.495312500000000	0.485156250000000	0.485156250000000	0.464843750000000	0.453125000000000	0.436718750000000	0.411718750000000	0.369531250000000	0.497656250000000
505	0.502343750000000	0.495312500000000	0.485156250000000	0.485156250000000	0.464843750000000	0.453906250000000	0.437500000000000	0.411718750000000	0.371875000000000	0.497656250000000
506	0.502343750000000	0.495312500000000	0.486718750000000	0.485156250000000	0.464843750000000	0.453906250000000	0.437500000000000	0.411718750000000	0.371875000000000	0.498437500000000
507	0.503125000000000	0.495312500000000	0.488281250000000	0.485156250000000	0.464843750000000	0.453906250000000	0.438281250000000	0.411718750000000	0.371875000000000	0.498437500000000
508	0.503125000000000	0.495312500000000	0.488281250000000	0.485156250000000	0.465625000000000	0.453906250000000	0.439062500000000	0.411718750000000	0.372656250000000	0.499218750000000
509	0.503125000000000	0.496093750000000	0.488281250000000	0.485156250000000	0.466406250000000	0.454687500000000	0.439843750000000	0.413281250000000	0.372656250000000	0.499218750000000
510	0.503125000000000	0.496093750000000	0.488281250000000	0.485156250000000	0.466406250000000	0.454687500000000	0.440625000000000	0.414062500000000	0.373437500000000	0.500000000000000
511	0.503125000000000	0.496093750000000	0.488281250000000	0.485156250000000	0.467187500000000	0.454687500000000	0.440625000000000	0.414062500000000	0.375000000000000	0.500781250000000
512	0.503125000000000	0.496875000000000	0.488281250000000	0.485937500000000	0.467968750000000	0.454687500000000	0.440625000000000	0.414062500000000	0.375000000000000	0.500781250000000
513	0.503125000000000	0.496875000000000	0.488281250000000	0.485937500000000	0.467968750000000	0.454687500000000	0.440625000000000	0.414843750000000	0.375000000000000	0.500781250000000
514	0.503125000000000	0.496875000000000	0.488281250000000	0.485937500000000	0.467968750000000	0.454687500000000	0.440625000000000	0.416406250000000	0.376562500000000	0.500781250000000
515	0.503125000000000	0.497656250000000	0.488281250000000	0.485937500000000	0.468750000000000	0.454687500000000	0.440625000000000	0.416406250000000	0.377343750000000	0.501562500000000
516	0.503125000000000	0.498437500000000	0.489062500000000	0.486718750000000	0.468750000000000	0.455468750000000	0.440625000000000	0.417187500000000	0.378125000000000	0.501562500000000
517	0.503125000000000	0.498437500000000	0.489062500000000	0.486718750000000	0.468750000000000	0.457031250000000	0.440625000000000	0.417187500000000	0.378906250000000	0.501562500000000
518	0.503906250000000	0.498437500000000	0.489062500000000	0.486718750000000	0.468750000000000	0.457812500000000	0.440625000000000	0.417187500000000	0.378906250000000	0.502343750000000
519	0.503906250000000	0.498437500000000	0.489062500000000	0.486718750000000	0.468750000000000	0.457812500000000	0.440625000000000	0.417187500000000	0.378906250000000	0.503125000000000
520	0.503906250000000	0.498437500000000	0.489843750000000	0.487500000000000	0.468750000000000	0.458593750000000	0.440625000000000	0.417187500000000	0.380468750000000	0.503125000000000
521	0.503906250000000	0.498437500000000	0.490625000000000	0.487500000000000	0.468750000000000	0.458593750000000	0.440625000000000	0.417968750000000	0.380468750000000	0.503125000000000
522	0.503906250000000	0.498437500000000	0.491406250000000	0.487500000000000	0.468750000000000	0.459375000000000	0.440625000000000	0.418750000000000	0.380468750000000	0.503125000000000
523	0.503906250000000	0.498437500000000	0.491406250000000	0.487500000000000	0.468750000000000	0.459375000000000	0.440625000000000	0.418750000000000	0.380468750000000	0.503125000000000
524	0.503906250000000	0.498437500000000	0.491406250000000	0.487500000000000	0.469531250000000	0.459375000000000	0.441406250000000	0.418750000000000	0.380468750000000	0.503125000000000
525	0.503906250000000	0.498437500000000	0.491406250000000	0.487500000000000	0.469531250000000	0.459375000000000	0.441406250000000	0.420312500000000	0.380468750000000	0.503125000000000
526	0.503906250000000	0.498437500000000	0.491406250000000	0.487500000000000	0.469531250000000	0.460937500000000	0.441406250000000	0.420312500000000	0.382031250000000	0.503125000000000
527	0.503906250000000	0.500781250000000	0.492187500000000	0.487500000000000	0.469531250000000	0.460937500000000	0.441406250000000	0.421093750000000	0.383593750000000	0.503125000000000
528	0.503906250000000	0.500781250000000	0.492187500000000	0.487500000000000	0.469531250000000	0.460937500000000	0.441406250000000	0.421093750000000	0.384375000000000	0.503906250000000
529	0.504687500000000	0.501562500000000	0.492187500000000	0.487500000000000	0.470312500000000	0.460937500000000	0.441406250000000	0.421093750000000	0.384375000000000	0.504687500000000
530	0.504687500000000	0.501562500000000	0.492187500000000	0.487500000000000	0.471093750000000	0.460937500000000	0.441406250000000	0.421093750000000	0.384375000000000	0.504687500000000
531	0.504687500000000	0.502343750000000	0.492968750000000	0.487500000000000	0.471093750000000	0.460937500000000	0.441406250000000	0.421093750000000	0.384375000000000	0.504687500000000
532	0.504687500000000	0.502343750000000	0.492968750000000	0.487500000000000	0.471093750000000	0.460937500000000	0.441406250000000	0.421093750000000	0.385156250000000	0.504687500000000
533	0.505468750000000	0.502343750000000	0.492968750000000	0.487500000000000	0.471093750000000	0.462500000000000	0.441406250000000	0.421093750000000	0.385156250000000	0.506250000000000
534	0.505468750000000	0.503125000000000	0.494531250000000	0.487500000000000	0.471875000000000	0.463281250000000	0.441406250000000	0.421093750000000	0.385156250000000	0.507031250000000
535	0.505468750000000	0.503125000000000	0.494531250000000	0.487500000000000	0.472656250000000	0.463281250000000	0.441406250000000	0.421093750000000	0.385156250000000	0.507031250000000
536	0.506250000000000	0.503906250000000	0.495312500000000	0.487500000000000	0.472656250000000	0.463281250000000	0.441406250000000	0.421093750000000	0.385937500000000	0.507031250000000
537	0.506250000000000	0.503906250000000	0.496093750000000	0.487500000000000	0.472656250000000	0.464843750000000	0.441406250000000	0.421093750000000	0.385937500000000	0.507031250000000
538	0.506250000000000	0.503906250000000	0.496093750000000	0.488281250000000	0.472656250000000	0.464843750000000	0.442187500000000	0.421875000000000	0.386718750000000	0.507812500000000
539	0.507031250000000	0.503906250000000	0.496093750000000	0.488281250000000	0.472656250000000	0.464843750000000	0.443750000000000	0.421875000000000	0.386718750000000	0.509375000000000
540	0.507812500000000	0.503906250000000	0.496875000000000	0.489062500000000	0.473437500000000	0.464843750000000	0.443750000000000	0.421875000000000	0.386718750000000	0.509375000000000
541	0.508593750000000	0.503906250000000	0.497656250000000	0.489062500000000	0.473437500000000	0.464843750000000	0.444531250000000	0.421875000000000	0.387500000000000	0.510156250000000
542	0.508593750000000	0.503906250000000	0.497656250000000	0.489062500000000	0.473437500000000	0.464843750000000	0.444531250000000	0.422656250000000	0.388281250000000	0.510156250000000
543	0.508593750000000	0.503906250000000	0.497656250000000	0.489062500000000	0.474218750000000	0.464843750000000	0.444531250000000	0.422656250000000	0.388281250000000	0.510156250000000
544	0.509375000000000	0.503906250000000	0.497656250000000	0.490625000000000	0.474218750000000	0.464843750000000	0.444531250000000	0.422656250000000	0.388281250000000	0.510156250000000
545	0.509375000000000	0.503906250000000	0.497656250000000	0.490625000000000	0.475781250000000	0.464843750000000	0.444531250000000	0.422656250000000	0.389062500000000	0.510156250000000
546	0.510156250000000	0.503906250000000	0.499218750000000	0.491406250000000	0.475781250000000	0.464843750000000	0.445312500000000	0.422656250000000	0.389062500000000	0.510156250000000
547	0.510937500000000	0.503906250000000	0.500000000000000	0.491406250000000	0.475781250000000	0.464843750000000	0.445312500000000	0.423437500000000	0.389062500000000	0.510156250000000
548	0.511718750000000	0.504687500000000	0.500781250000000	0.491406250000000	0.477343750000000	0.464843750000000	0.445312500000000	0.424218750000000	0.389062500000000	0.510156250000000
549	0.511718750000000	0.504687500000000	0.501562500000000	0.492187500000000	0.477343750000000	0.464843750000000	0.445312500000000	0.424218750000000	0.389062500000000	0.510156250000000
550	0.511718750000000	0.504687500000000	0.501562500000000	0.492187500000000	0.477343750000000	0.464843750000000	0.445312500000000	0.424218750000000	0.389062500000000	0.510156250000000
551	0.511718750000000	0.505468750000000	0.501562500000000	0.492968750000000	0.477343750000000	0.464843750000000	0.446093750000000	0.424218750000000	0.389843750000000	0.510156250000000
552	0.511718750000000	0.505468750000000	0.501562500000000	0.492968750000000	0.477343750000000	0.464843750000000	0.446875000000000	0.424218750000000	0.389843750000000	0.510156250000000
553	0.511718750000000	0.505468750000000	0.501562500000000	0.493750000000000	0.477343750000000	0.465625000000000	0.446875000000000	0.424218750000000	0.389843750000000	0.511718750000000
554	0.512500000000000	0.505468750000000	0.501562500000000	0.494531250000000	0.477343750000000	0.467968750000000	0.447656250000000	0.425781250000000	0.389843750000000	0.511718750000000
555	0.512500000000000	0.505468750000000	0.501562500000000	0.494531250000000	0.478125000000000	0.468750000000000	0.448437500000000	0.427343750000000	0.389843750000000	0.512500000000000
556	0.512500000000000	0.505468750000000	0.501562500000000	0.494531250000000	0.478125000000000	0.469531250000000	0.449218750000000	0.427343750000000	0.389843750000000	0.513281250000000
557	0.512500000000000	0.506250000000000	0.501562500000000	0.494531250000000	0.478125000000000	0.469531250000000	0.449218750000000	0.427343750000000	0.390625000000000	0.513281250000000
558	0.512500000000000	0.506250000000000	0.502343750000000	0.494531250000000	0.478125000000000	0.469531250000000	0.449218750000000	0.427343750000000	0.390625000000000	0.514843750000000
559	0.512500000000000	0.506250000000000	0.502343750000000	0.494531250000000	0.478125000000000	0.469531250000000	0.450000000000000	0.427343750000000	0.391406250000000	0.514843750000000
560	0.512500000000000	0.506250000000000	0.502343750000000	0.494531250000000	0.479687500000000	0.469531250000000	0.450781250000000	0.428125000000000	0.391406250000000	0.514843750000000
561	0.512500000000000	0.506250000000000	0.502343750000000	0.494531250000000	0.479687500000000	0.470312500000000	0.450781250000000	0.428125000000000	0.391406250000000	0.514843750000000
562	0.512500000000000	0.506250000000000	0.503125000000000	0.494531250000000	0.479687500000000	0.470312500000000	0.450781250000000	0.428125000000000	0.392187500000000	0.514843750000000
563	0.512500000000000	0.507031250000000	0.503125000000000	0.495312500000000	0.479687500000000	0.470312500000000	0.451562500000000	0.428125000000000	0.392187500000000	0.514843750000000
564	0.512500000000000	0.507031250000000	0.503125000000000	0.496093750000000	0.479687500000000	0.470312500000000	0.452343750000000	0.428125000000000	0.392968750000000	0.514843750000000
565	0.512500000000000	0.507031250000000	0.503125000000000	0.496093750000000	0.479687500000000	0.470312500000000	0.452343750000000	0.428906250000000	0.392968750000000	0.514843750000000
566	0.512500000000000	0.507812500000000	0.503125000000000	0.496875000000000	0.479687500000000	0.471093750000000	0.452343750000000	0.429687500000000	0.392968750000000	0.514843750000000
567	0.513281250000000	0.507812500000000	0.503125000000000	0.496875000000000	0.479687500000000	0.471093750000000	0.452343750000000	0.431250000000000	0.392968750000000	0.514843750000000
568	0.513281250000000	0.507812500000000	0.503125000000000	0.496875000000000	0.479687500000000	0.471093750000000	0.452343750000000	0.431250000000000	0.392968750000000	0.514843750000000
569	0.513281250000000	0.507812500000000	0.503125000000000	0.496875000000000	0.480468750000000	0.471875000000000	0.452343750000000	0.432031250000000	0.392968750000000	0.514843750000000
570	0.513281250000000	0.508593750000000	0.503125000000000	0.496875000000000	0.481250000000000	0.471875000000000	0.452343750000000	0.432031250000000	0.392968750000000	0.514843750000000
571	0.513281250000000	0.508593750000000	0.503125000000000	0.497656250000000	0.481250000000000	0.471875000000000	0.452343750000000	0.432031250000000	0.392968750000000	0.514843750000000
572	0.514062500000000	0.508593750000000	0.503125000000000	0.497656250000000	0.481250000000000	0.471875000000000	0.452343750000000	0.432031250000000	0.392968750000000	0.514843750000000
573	0.514062500000000	0.508593750000000	0.503125000000000	0.498437500000000	0.481250000000000	0.471875000000000	0.452343750000000	0.432812500000000	0.392968750000000	0.515625000000000
574	0.514843750000000	0.508593750000000	0.503125000000000	0.498437500000000	0.481250000000000	0.473437500000000	0.452343750000000	0.432812500000000	0.393750000000000	0.515625000000000
575	0.514843750000000	0.508593750000000	0.503906250000000	0.499218750000000	0.482812500000000	0.473437500000000	0.453125000000000	0.432812500000000	0.393750000000000	0.515625000000000
576	0.514843750000000	0.508593750000000	0.503906250000000	0.499218750000000	0.483593750000000	0.473437500000000	0.453906250000000	0.432812500000000	0.394531250000000	0.515625000000000
577	0.514843750000000	0.508593750000000	0.503906250000000	0.499218750000000	0.484375000000000	0.473437500000000	0.454687500000000	0.432812500000000	0.394531250000000	0.515625000000000
578	0.514843750000000	0.508593750000000	0.503906250000000	0.499218750000000	0.485156250000000	0.474218750000000	0.455468750000000	0.433593750000000	0.394531250000000	0.515625000000000
579	0.514843750000000	0.509375000000000	0.503906250000000	0.499218750000000	0.485156250000000	0.474218750000000	0.456250000000000	0.433593750000000	0.394531250000000	0.515625000000000
580	0.514843750000000	0.509375000000000	0.504687500000000	0.500000000000000	0.485156250000000	0.475000000000000	0.456250000000000	0.433593750000000	0.394531250000000	0.515625000000000
581	0.514843750000000	0.509375000000000	0.504687500000000	0.500000000000000	0.485156250000000	0.475000000000000	0.456250000000000	0.433593750000000	0.394531250000000	0.515625000000000
582	0.514843750000000	0.509375000000000	0.504687500000000	0.500781250000000	0.485156250000000	0.475781250000000	0.456250000000000	0.433593750000000	0.394531250000000	0.515625000000000
583	0.514843750000000	0.509375000000000	0.505468750000000	0.501562500000000	0.485156250000000	0.475781250000000	0.456250000000000	0.433593750000000	0.394531250000000	0.515625000000000
584	0.514843750000000	0.509375000000000	0.505468750000000	0.501562500000000	0.486718750000000	0.475781250000000	0.456250000000000	0.433593750000000	0.395312500000000	0.516406250000000
585	0.515625000000000	0.510156250000000	0.506250000000000	0.501562500000000	0.486718750000000	0.476562500000000	0.457031250000000	0.434375000000000	0.395312500000000	0.517187500000000
586	0.516406250000000	0.510156250000000	0.506250000000000	0.501562500000000	0.487500000000000	0.477343750000000	0.457031250000000	0.435156250000000	0.395312500000000	0.517968750000000
587	0.518750000000000	0.510156250000000	0.507031250000000	0.502343750000000	0.487500000000000	0.478125000000000	0.457812500000000	0.435156250000000	0.396093750000000	0.517968750000000
588	0.518750000000000	0.510937500000000	0.507812500000000	0.503125000000000	0.488281250000000	0.478125000000000	0.457812500000000	0.435156250000000	0.396093750000000	0.517968750000000
589	0.518750000000000	0.511718750000000	0.507812500000000	0.503125000000000	0.489062500000000	0.478125000000000	0.458593750000000	0.435156250000000	0.396875000000000	0.517968750000000
590	0.518750000000000	0.511718750000000	0.508593750000000	0.503125000000000	0.489843750000000	0.478125000000000	0.458593750000000	0.435156250000000	0.396875000000000	0.517968750000000
591	0.518750000000000	0.511718750000000	0.508593750000000	0.503125000000000	0.489843750000000	0.478125000000000	0.460156250000000	0.435156250000000	0.396875000000000	0.517968750000000
592	0.518750000000000	0.511718750000000	0.508593750000000	0.503125000000000	0.489843750000000	0.478906250000000	0.460937500000000	0.435937500000000	0.396875000000000	0.517968750000000
593	0.518750000000000	0.512500000000000	0.508593750000000	0.503125000000000	0.490625000000000	0.478906250000000	0.460937500000000	0.435937500000000	0.396875000000000	0.517968750000000
594	0.518750000000000	0.512500000000000	0.508593750000000	0.503125000000000	0.490625000000000	0.478906250000000	0.461718750000000	0.435937500000000	0.396875000000000	0.517968750000000
595	0.518750000000000	0.512500000000000	0.508593750000000	0.503125000000000	0.492187500000000	0.479687500000000	0.461718750000000	0.435937500000000	0.397656250000000	0.518750000000000
596	0.518750000000000	0.512500000000000	0.508593750000000	0.503125000000000	0.492187500000000	0.479687500000000	0.461718750000000	0.435937500000000	0.398437500000000	0.518750000000000
597	0.519531250000000	0.512500000000000	0.509375000000000	0.503125000000000	0.492187500000000	0.479687500000000	0.461718750000000	0.435937500000000	0.398437500000000	0.519531250000000
598	0.519531250000000	0.513281250000000	0.509375000000000	0.503906250000000	0.492187500000000	0.479687500000000	0.461718750000000	0.437500000000000	0.398437500000000	0.519531250000000
599	0.519531250000000	0.513281250000000	0.510937500000000	0.503906250000000	0.492187500000000	0.479687500000000	0.462500000000000	0.437500000000000	0.400000000000000	0.521093750000000
600	0.520312500000000	0.513281250000000	0.510937500000000	0.504687500000000	0.492968750000000	0.479687500000000	0.462500000000000	0.437500000000000	0.400781250000000	0.521093750000000
601	0.521093750000000	0.514062500000000	0.510937500000000	0.504687500000000	0.492968750000000	0.480468750000000	0.463281250000000	0.438281250000000	0.400781250000000	0.521093750000000
602	0.521093750000000	0.514062500000000	0.510937500000000	0.504687500000000	0.492968750000000	0.482031250000000	0.464062500000000	0.438281250000000	0.401562500000000	0.521093750000000
603	0.521875000000000	0.514843750000000	0.510937500000000	0.504687500000000	0.492968750000000	0.482812500000000	0.464062500000000	0.439062500000000	0.401562500000000	0.521093750000000
604	0.521875000000000	0.514843750000000	0.510937500000000	0.504687500000000	0.493750000000000	0.482812500000000	0.464062500000000	0.439843750000000	0.401562500000000	0.521093750000000
605	0.521875000000000	0.515625000000000	0.511718750000000	0.504687500000000	0.494531250000000	0.482812500000000	0.464843750000000	0.439843750000000	0.401562500000000	0.521875000000000
606	0.521875000000000	0.515625000000000	0.511718750000000	0.504687500000000	0.494531250000000	0.482812500000000	0.465625000000000	0.439843750000000	0.402343750000000	0.521875000000000
607	0.522656250000000	0.515625000000000	0.511718750000000	0.504687500000000	0.495312500000000	0.483593750000000	0.466406250000000	0.440625000000000	0.402343750000000	0.521875000000000
608	0.522656250000000	0.515625000000000	0.511718750000000	0.504687500000000	0.495312500000000	0.484375000000000	0.466406250000000	0.440625000000000	0.402343750000000	0.522656250000000
609	0.522656250000000	0.515625000000000	0.511718750000000	0.504687500000000	0.495312500000000	0.484375000000000	0.466406250000000	0.440625000000000	0.402343750000000	0.522656250000000
610	0.523437500000000	0.515625000000000	0.511718750000000	0.504687500000000	0.496875000000000	0.484375000000000	0.466406250000000	0.440625000000000	0.403125000000000	0.522656250000000
611	0.524218750000000	0.515625000000000	0.511718750000000	0.504687500000000	0.496875000000000	0.484375000000000	0.466406250000000	0.440625000000000	0.403125000000000	0.522656250000000
612	0.524218750000000	0.515625000000000	0.511718750000000	0.504687500000000	0.496875000000000	0.484375000000000	0.466406250000000	0.440625000000000	0.404687500000000	0.522656250000000
613	0.524218750000000	0.515625000000000	0.511718750000000	0.506250000000000	0.496875000000000	0.484375000000000	0.466406250000000	0.441406250000000	0.404687500000000	0.522656250000000
614	0.524218750000000	0.515625000000000	0.511718750000000	0.507031250000000	0.496875000000000	0.484375000000000	0.467968750000000	0.441406250000000	0.405468750000000	0.522656250000000
615	0.524218750000000	0.516406250000000	0.511718750000000	0.507031250000000	0.496875000000000	0.485156250000000	0.467968750000000	0.441406250000000	0.407031250000000	0.522656250000000
616	0.525000000000000	0.517187500000000	0.511718750000000	0.507031250000000	0.497656250000000	0.485156250000000	0.467968750000000	0.442187500000000	0.407031250000000	0.522656250000000
617	0.525000000000000	0.517968750000000	0.511718750000000	0.507031250000000	0.497656250000000	0.485156250000000	0.469531250000000	0.442187500000000	0.407031250000000	0.522656250000000
618	0.525000000000000	0.517968750000000	0.511718750000000	0.507031250000000	0.497656250000000	0.485156250000000	0.469531250000000	0.442968750000000	0.407031250000000	0.522656250000000
619	0.525000000000000	0.517968750000000	0.511718750000000	0.507031250000000	0.497656250000000	0.485156250000000	0.469531250000000	0.442968750000000	0.407031250000000	0.522656250000000
620	0.525000000000000	0.517968750000000	0.511718750000000	0.507031250000000	0.498437500000000	0.485156250000000	0.469531250000000	0.442968750000000	0.407812500000000	0.522656250000000
621	0.525000000000000	0.517968750000000	0.511718750000000	0.507031250000000	0.498437500000000	0.485937500000000	0.469531250000000	0.442968750000000	0.407812500000000	0.523437500000000
622	0.525000000000000	0.517968750000000	0.511718750000000	0.507031250000000	0.498437500000000	0.486718750000000	0.469531250000000	0.442968750000000	0.407812500000000	0.523437500000000
623	0.525000000000000	0.518750000000000	0.511718750000000	0.507031250000000	0.499218750000000	0.486718750000000	0.469531250000000	0.442968750000000	0.408593750000000	0.523437500000000
624	0.525000000000000	0.518750000000000	0.511718750000000	0.507031250000000	0.500000000000000	0.486718750000000	0.469531250000000	0.442968750000000	0.409375000000000	0.523437500000000
625	0.525000000000000	0.518750000000000	0.511718750000000	0.507031250000000	0.500000000000000	0.486718750000000	0.471093750000000	0.443750000000000	0.409375000000000	0.524218750000000
626	0.525000000000000	0.520312500000000	0.511718750000000	0.507031250000000	0.500000000000000	0.486718750000000	0.471093750000000	0.444531250000000	0.409375000000000	0.524218750000000
627	0.525000000000000	0.520312500000000	0.511718750000000	0.507031250000000	0.501562500000000	0.486718750000000	0.471093750000000	0.445312500000000	0.410156250000000	0.524218750000000
628	0.525000000000000	0.520312500000000	0.512500000000000	0.507031250000000	0.501562500000000	0.487500000000000	0.471875000000000	0.445312500000000	0.410156250000000	0.524218750000000
629	0.525000000000000	0.520312500000000	0.512500000000000	0.507031250000000	0.501562500000000	0.488281250000000	0.471875000000000	0.445312500000000	0.410156250000000	0.524218750000000
630	0.525000000000000	0.520312500000000	0.512500000000000	0.507031250000000	0.501562500000000	0.488281250000000	0.471875000000000	0.446875000000000	0.410937500000000	0.524218750000000
631	0.525000000000000	0.521093750000000	0.513281250000000	0.507812500000000	0.501562500000000	0.488281250000000	0.472656250000000	0.447656250000000	0.410937500000000	0.524218750000000
632	0.525000000000000	0.521875000000000	0.513281250000000	0.507812500000000	0.503125000000000	0.488281250000000	0.472656250000000	0.448437500000000	0.410937500000000	0.524218750000000
633	0.525000000000000	0.521875000000000	0.513281250000000	0.508593750000000	0.503125000000000	0.488281250000000	0.472656250000000	0.448437500000000	0.412500000000000	0.524218750000000
634	0.525000000000000	0.521875000000000	0.513281250000000	0.508593750000000	0.503125000000000	0.488281250000000	0.472656250000000	0.448437500000000	0.412500000000000	0.524218750000000
635	0.525000000000000	0.521875000000000	0.513281250000000	0.509375000000000	0.503125000000000	0.488281250000000	0.472656250000000	0.448437500000000	0.414062500000000	0.524218750000000
636	0.525000000000000	0.521875000000000	0.513281250000000	0.509375000000000	0.503125000000000	0.488281250000000	0.473437500000000	0.448437500000000	0.414062500000000	0.524218750000000
637	0.525000000000000	0.521875000000000	0.513281250000000	0.510156250000000	0.503125000000000	0.488281250000000	0.473437500000000	0.448437500000000	0.414062500000000	0.524218750000000
638	0.525000000000000	0.521875000000000	0.513281250000000	0.510937500000000	0.503125000000000	0.489843750000000	0.473437500000000	0.448437500000000	0.414062500000000	0.524218750000000
639	0.525000000000000	0.521875000000000	0.513281250000000	0.510937500000000	0.503125000000000	0.489843750000000	0.473437500000000	0.448437500000000	0.414062500000000	0.524218750000000
640	0.525000000000000	0.521875000000000	0.513281250000000	0.510937500000000	0.503125000000000	0.489843750000000	0.474218750000000	0.448437500000000	0.414062500000000	0.524218750000000
641	0.525781250000000	0.521875000000000	0.513281250000000	0.510937500000000	0.503125000000000	0.490625000000000	0.474218750000000	0.448437500000000	0.414062500000000	0.524218750000000
642	0.526562500000000	0.521875000000000	0.514062500000000	0.510937500000000	0.503125000000000	0.491406250000000	0.474218750000000	0.448437500000000	0.414062500000000	0.524218750000000
643	0.527343750000000	0.521875000000000	0.514843750000000	0.510937500000000	0.503125000000000	0.491406250000000	0.474218750000000	0.448437500000000	0.414062500000000	0.524218750000000
644	0.527343750000000	0.521875000000000	0.515625000000000	0.510937500000000	0.503125000000000	0.491406250000000	0.474218750000000	0.448437500000000	0.414062500000000	0.524218750000000
645	0.527343750000000	0.521875000000000	0.515625000000000	0.511718750000000	0.503125000000000	0.491406250000000	0.475000000000000	0.448437500000000	0.414062500000000	0.524218750000000
646	0.527343750000000	0.522656250000000	0.515625000000000	0.511718750000000	0.503125000000000	0.492187500000000	0.475000000000000	0.448437500000000	0.414062500000000	0.524218750000000
647	0.527343750000000	0.522656250000000	0.515625000000000	0.512500000000000	0.503125000000000	0.492187500000000	0.475000000000000	0.448437500000000	0.414062500000000	0.524218750000000
648	0.527343750000000	0.522656250000000	0.515625000000000	0.512500000000000	0.503125000000000	0.492187500000000	0.475000000000000	0.448437500000000	0.414062500000000	0.524218750000000
649	0.527343750000000	0.522656250000000	0.515625000000000	0.512500000000000	0.503906250000000	0.492187500000000	0.475000000000000	0.448437500000000	0.414843750000000	0.524218750000000
650	0.527343750000000	0.523437500000000	0.515625000000000	0.512500000000000	0.503906250000000	0.493750000000000	0.475000000000000	0.449218750000000	0.414843750000000	0.524218750000000
651	0.527343750000000	0.523437500000000	0.515625000000000	0.512500000000000	0.503906250000000	0.493750000000000	0.475000000000000	0.449218750000000	0.416406250000000	0.524218750000000
652	0.527343750000000	0.523437500000000	0.516406250000000	0.512500000000000	0.503906250000000	0.493750000000000	0.475000000000000	0.449218750000000	0.416406250000000	0.524218750000000
653	0.527343750000000	0.523437500000000	0.516406250000000	0.512500000000000	0.504687500000000	0.493750000000000	0.475781250000000	0.449218750000000	0.416406250000000	0.524218750000000
654	0.527343750000000	0.523437500000000	0.516406250000000	0.512500000000000	0.504687500000000	0.493750000000000	0.475781250000000	0.449218750000000	0.416406250000000	0.524218750000000
655	0.527343750000000	0.523437500000000	0.517187500000000	0.512500000000000	0.505468750000000	0.493750000000000	0.475781250000000	0.449218750000000	0.416406250000000	0.524218750000000
656	0.527343750000000	0.523437500000000	0.517187500000000	0.512500000000000	0.505468750000000	0.493750000000000	0.475781250000000	0.449218750000000	0.416406250000000	0.524218750000000
657	0.527343750000000	0.523437500000000	0.517187500000000	0.512500000000000	0.505468750000000	0.493750000000000	0.475781250000000	0.450781250000000	0.416406250000000	0.524218750000000
658	0.527343750000000	0.523437500000000	0.517187500000000	0.512500000000000	0.505468750000000	0.494531250000000	0.475781250000000	0.451562500000000	0.416406250000000	0.524218750000000
659	0.527343750000000	0.523437500000000	0.517187500000000	0.513281250000000	0.505468750000000	0.494531250000000	0.475781250000000	0.452343750000000	0.416406250000000	0.524218750000000
660	0.527343750000000	0.523437500000000	0.518750000000000	0.513281250000000	0.505468750000000	0.494531250000000	0.475781250000000	0.452343750000000	0.416406250000000	0.524218750000000
661	0.527343750000000	0.523437500000000	0.518750000000000	0.513281250000000	0.505468750000000	0.494531250000000	0.477343750000000	0.452343750000000	0.416406250000000	0.524218750000000
662	0.527343750000000	0.523437500000000	0.518750000000000	0.513281250000000	0.506250000000000	0.495312500000000	0.477343750000000	0.452343750000000	0.416406250000000	0.525000000000000
663	0.527343750000000	0.523437500000000	0.518750000000000	0.513281250000000	0.506250000000000	0.496093750000000	0.477343750000000	0.452343750000000	0.417187500000000	0.525000000000000
664	0.527343750000000	0.523437500000000	0.518750000000000	0.513281250000000	0.507031250000000	0.496875000000000	0.477343750000000	0.452343750000000	0.417187500000000	0.525000000000000
665	0.527343750000000	0.523437500000000	0.518750000000000	0.513281250000000	0.507031250000000	0.496875000000000	0.477343750000000	0.452343750000000	0.417187500000000	0.525000000000000
666	0.527343750000000	0.523437500000000	0.518750000000000	0.513281250000000	0.507031250000000	0.496875000000000	0.477343750000000	0.452343750000000	0.417968750000000	0.525781250000000
667	0.527343750000000	0.523437500000000	0.518750000000000	0.513281250000000	0.507812500000000	0.496875000000000	0.477343750000000	0.452343750000000	0.417968750000000	0.525781250000000
668	0.527343750000000	0.523437500000000	0.518750000000000	0.514062500000000	0.507812500000000	0.497656250000000	0.477343750000000	0.452343750000000	0.417968750000000	0.525781250000000
669	0.527343750000000	0.523437500000000	0.518750000000000	0.514062500000000	0.507812500000000	0.498437500000000	0.477343750000000	0.452343750000000	0.417968750000000	0.525781250000000
670	0.528125000000000	0.523437500000000	0.518750000000000	0.514843750000000	0.507812500000000	0.498437500000000	0.478906250000000	0.452343750000000	0.417968750000000	0.525781250000000
671	0.528125000000000	0.524218750000000	0.518750000000000	0.514843750000000	0.507812500000000	0.499218750000000	0.478906250000000	0.453125000000000	0.417968750000000	0.525781250000000
672	0.528125000000000	0.524218750000000	0.518750000000000	0.514843750000000	0.507812500000000	0.499218750000000	0.478906250000000	0.453125000000000	0.417968750000000	0.525781250000000
673	0.528125000000000	0.524218750000000	0.519531250000000	0.514843750000000	0.507812500000000	0.499218750000000	0.478906250000000	0.453125000000000	0.417968750000000	0.525781250000000
674	0.528125000000000	0.524218750000000	0.519531250000000	0.515625000000000	0.507812500000000	0.499218750000000	0.478906250000000	0.453125000000000	0.417968750000000	0.525781250000000
675	0.528125000000000	0.525781250000000	0.519531250000000	0.515625000000000	0.508593750000000	0.499218750000000	0.478906250000000	0.453125000000000	0.417968750000000	0.525781250000000
676	0.528125000000000	0.525781250000000	0.520312500000000	0.515625000000000	0.508593750000000	0.500000000000000	0.479687500000000	0.453125000000000	0.417968750000000	0.526562500000000
677	0.528125000000000	0.525781250000000	0.520312500000000	0.516406250000000	0.508593750000000	0.500000000000000	0.479687500000000	0.453125000000000	0.417968750000000	0.527343750000000
678	0.528125000000000	0.525781250000000	0.520312500000000	0.516406250000000	0.508593750000000	0.500000000000000	0.479687500000000	0.453125000000000	0.417968750000000	0.527343750000000
679	0.528125000000000	0.525781250000000	0.520312500000000	0.516406250000000	0.508593750000000	0.500000000000000	0.480468750000000	0.453125000000000	0.417968750000000	0.528125000000000
680	0.528125000000000	0.525781250000000	0.520312500000000	0.516406250000000	0.508593750000000	0.500000000000000	0.480468750000000	0.453125000000000	0.417968750000000	0.528125000000000
681	0.528125000000000	0.526562500000000	0.521093750000000	0.516406250000000	0.508593750000000	0.500000000000000	0.481250000000000	0.453125000000000	0.417968750000000	0.528906250000000
682	0.528125000000000	0.526562500000000	0.521093750000000	0.517187500000000	0.510156250000000	0.500000000000000	0.481250000000000	0.453125000000000	0.417968750000000	0.528906250000000
683	0.528125000000000	0.526562500000000	0.521093750000000	0.517187500000000	0.510156250000000	0.500000000000000	0.481250000000000	0.453906250000000	0.417968750000000	0.528906250000000
684	0.528125000000000	0.526562500000000	0.521093750000000	0.517187500000000	0.510156250000000	0.500000000000000	0.482031250000000	0.453906250000000	0.417968750000000	0.529687500000000
685	0.528125000000000	0.526562500000000	0.521093750000000	0.517187500000000	0.510156250000000	0.500000000000000	0.482031250000000	0.454687500000000	0.420312500000000	0.529687500000000
686	0.528125000000000	0.526562500000000	0.521093750000000	0.517187500000000	0.510937500000000	0.500000000000000	0.482812500000000	0.455468750000000	0.420312500000000	0.529687500000000
687	0.528125000000000	0.526562500000000	0.521093750000000	0.517187500000000	0.510937500000000	0.500000000000000	0.482812500000000	0.455468750000000	0.421093750000000	0.529687500000000
688	0.528125000000000	0.526562500000000	0.521093750000000	0.517968750000000	0.510937500000000	0.500781250000000	0.482812500000000	0.456250000000000	0.421093750000000	0.529687500000000
689	0.528906250000000	0.526562500000000	0.521093750000000	0.517968750000000	0.510937500000000	0.501562500000000	0.482812500000000	0.456250000000000	0.421093750000000	0.529687500000000
690	0.528906250000000	0.526562500000000	0.521093750000000	0.517968750000000	0.510937500000000	0.501562500000000	0.483593750000000	0.456250000000000	0.421093750000000	0.529687500000000
691	0.528906250000000	0.526562500000000	0.521093750000000	0.517968750000000	0.512500000000000	0.501562500000000	0.483593750000000	0.456250000000000	0.421875000000000	0.529687500000000
692	0.528906250000000	0.526562500000000	0.521093750000000	0.517968750000000	0.512500000000000	0.501562500000000	0.483593750000000	0.456250000000000	0.423437500000000	0.529687500000000
693	0.528906250000000	0.526562500000000	0.522656250000000	0.517968750000000	0.512500000000000	0.501562500000000	0.483593750000000	0.456250000000000	0.423437500000000	0.529687500000000
694	0.528906250000000	0.526562500000000	0.522656250000000	0.517968750000000	0.512500000000000	0.501562500000000	0.483593750000000	0.457031250000000	0.423437500000000	0.529687500000000
695	0.528906250000000	0.526562500000000	0.522656250000000	0.517968750000000	0.512500000000000	0.501562500000000	0.483593750000000	0.457031250000000	0.423437500000000	0.529687500000000
696	0.529687500000000	0.526562500000000	0.522656250000000	0.518750000000000	0.512500000000000	0.501562500000000	0.483593750000000	0.457031250000000	0.423437500000000	0.529687500000000
697	0.529687500000000	0.526562500000000	0.522656250000000	0.518750000000000	0.512500000000000	0.501562500000000	0.483593750000000	0.457031250000000	0.424218750000000	0.529687500000000
698	0.529687500000000	0.526562500000000	0.522656250000000	0.518750000000000	0.512500000000000	0.501562500000000	0.483593750000000	0.457031250000000	0.424218750000000	0.529687500000000
699	0.529687500000000	0.526562500000000	0.522656250000000	0.518750000000000	0.513281250000000	0.501562500000000	0.483593750000000	0.457031250000000	0.424218750000000	0.529687500000000
700	0.529687500000000	0.526562500000000	0.523437500000000	0.520312500000000	0.513281250000000	0.501562500000000	0.484375000000000	0.457812500000000	0.425000000000000	0.529687500000000
701	0.529687500000000	0.526562500000000	0.523437500000000	0.521093750000000	0.513281250000000	0.501562500000000	0.484375000000000	0.457812500000000	0.425781250000000	0.529687500000000
702	0.529687500000000	0.527343750000000	0.523437500000000	0.521875000000000	0.514062500000000	0.501562500000000	0.484375000000000	0.457812500000000	0.425781250000000	0.530468750000000
703	0.529687500000000	0.527343750000000	0.523437500000000	0.521875000000000	0.514062500000000	0.501562500000000	0.484375000000000	0.457812500000000	0.426562500000000	0.531250000000000
704	0.529687500000000	0.527343750000000	0.523437500000000	0.522656250000000	0.514062500000000	0.501562500000000	0.484375000000000	0.457812500000000	0.428125000000000	0.531250000000000
705	0.529687500000000	0.528125000000000	0.523437500000000	0.522656250000000	0.514062500000000	0.501562500000000	0.485156250000000	0.457812500000000	0.428906250000000	0.531250000000000
706	0.529687500000000	0.528125000000000	0.523437500000000	0.522656250000000	0.514843750000000	0.501562500000000	0.485156250000000	0.457812500000000	0.428906250000000	0.532031250000000
707	0.529687500000000	0.528125000000000	0.523437500000000	0.523437500000000	0.514843750000000	0.501562500000000	0.485156250000000	0.458593750000000	0.428906250000000	0.532031250000000
708	0.529687500000000	0.528125000000000	0.523437500000000	0.523437500000000	0.514843750000000	0.501562500000000	0.485156250000000	0.458593750000000	0.428906250000000	0.532031250000000
709	0.529687500000000	0.528125000000000	0.523437500000000	0.523437500000000	0.514843750000000	0.501562500000000	0.485156250000000	0.458593750000000	0.428906250000000	0.532031250000000
710	0.529687500000000	0.528906250000000	0.523437500000000	0.523437500000000	0.514843750000000	0.501562500000000	0.485156250000000	0.458593750000000	0.428906250000000	0.532031250000000
711	0.529687500000000	0.529687500000000	0.523437500000000	0.523437500000000	0.514843750000000	0.501562500000000	0.485937500000000	0.458593750000000	0.429687500000000	0.532031250000000
712	0.529687500000000	0.529687500000000	0.523437500000000	0.524218750000000	0.515625000000000	0.501562500000000	0.485937500000000	0.459375000000000	0.429687500000000	0.532031250000000
713	0.529687500000000	0.529687500000000	0.523437500000000	0.524218750000000	0.515625000000000	0.501562500000000	0.485937500000000	0.459375000000000	0.429687500000000	0.532031250000000
714	0.530468750000000	0.529687500000000	0.523437500000000	0.524218750000000	0.515625000000000	0.502343750000000	0.485937500000000	0.459375000000000	0.429687500000000	0.532031250000000
715	0.530468750000000	0.529687500000000	0.523437500000000	0.524218750000000	0.515625000000000	0.502343750000000	0.485937500000000	0.460937500000000	0.429687500000000	0.534375000000000
716	0.530468750000000	0.529687500000000	0.523437500000000	0.524218750000000	0.515625000000000	0.502343750000000	0.485937500000000	0.460937500000000	0.429687500000000	0.534375000000000
717	0.531250000000000	0.529687500000000	0.523437500000000	0.524218750000000	0.515625000000000	0.503125000000000	0.485937500000000	0.460937500000000	0.430468750000000	0.534375000000000
718	0.531250000000000	0.529687500000000	0.524218750000000	0.524218750000000	0.515625000000000	0.503125000000000	0.487500000000000	0.460937500000000	0.432031250000000	0.534375000000000
719	0.531250000000000	0.529687500000000	0.524218750000000	0.524218750000000	0.516406250000000	0.503125000000000	0.488281250000000	0.460937500000000	0.432031250000000	0.534375000000000
720	0.532031250000000	0.529687500000000	0.524218750000000	0.524218750000000	0.517187500000000	0.503125000000000	0.488281250000000	0.461718750000000	0.432031250000000	0.534375000000000
721	0.532031250000000	0.530468750000000	0.524218750000000	0.524218750000000	0.517187500000000	0.503125000000000	0.488281250000000	0.462500000000000	0.432812500000000	0.534375000000000
722	0.532031250000000	0.530468750000000	0.524218750000000	0.524218750000000	0.517187500000000	0.503125000000000	0.488281250000000	0.462500000000000	0.432812500000000	0.534375000000000
723	0.532812500000000	0.530468750000000	0.524218750000000	0.524218750000000	0.517187500000000	0.503125000000000	0.488281250000000	0.462500000000000	0.433593750000000	0.534375000000000
724	0.532812500000000	0.530468750000000	0.524218750000000	0.524218750000000	0.517187500000000	0.503125000000000	0.488281250000000	0.462500000000000	0.433593750000000	0.534375000000000
725	0.532812500000000	0.530468750000000	0.524218750000000	0.524218750000000	0.517187500000000	0.503125000000000	0.488281250000000	0.462500000000000	0.434375000000000	0.534375000000000
726	0.532812500000000	0.530468750000000	0.524218750000000	0.524218750000000	0.517187500000000	0.503125000000000	0.488281250000000	0.462500000000000	0.434375000000000	0.534375000000000
727	0.532812500000000	0.530468750000000	0.524218750000000	0.524218750000000	0.517187500000000	0.503906250000000	0.489062500000000	0.463281250000000	0.435156250000000	0.534375000000000
728	0.533593750000000	0.530468750000000	0.524218750000000	0.524218750000000	0.517187500000000	0.503906250000000	0.489062500000000	0.463281250000000	0.435937500000000	0.534375000000000
729	0.533593750000000	0.530468750000000	0.524218750000000	0.524218750000000	0.517187500000000	0.503906250000000	0.489843750000000	0.464062500000000	0.436718750000000	0.534375000000000
730	0.533593750000000	0.530468750000000	0.524218750000000	0.524218750000000	0.517187500000000	0.503906250000000	0.489843750000000	0.464062500000000	0.436718750000000	0.534375000000000
731	0.533593750000000	0.530468750000000	0.524218750000000	0.524218750000000	0.517187500000000	0.503906250000000	0.489843750000000	0.464843750000000	0.437500000000000	0.534375000000000
732	0.534375000000000	0.530468750000000	0.524218750000000	0.524218750000000	0.517187500000000	0.503906250000000	0.489843750000000	0.464843750000000	0.437500000000000	0.534375000000000
733	0.534375000000000	0.531250000000000	0.524218750000000	0.524218750000000	0.517187500000000	0.504687500000000	0.489843750000000	0.464843750000000	0.437500000000000	0.534375000000000
734	0.534375000000000	0.531250000000000	0.524218750000000	0.524218750000000	0.517187500000000	0.505468750000000	0.490625000000000	0.464843750000000	0.437500000000000	0.534375000000000
735	0.534375000000000	0.532031250000000	0.525000000000000	0.524218750000000	0.517187500000000	0.505468750000000	0.491406250000000	0.464843750000000	0.437500000000000	0.534375000000000
736	0.534375000000000	0.532031250000000	0.525000000000000	0.525000000000000	0.517187500000000	0.505468750000000	0.491406250000000	0.465625000000000	0.438281250000000	0.534375000000000
737	0.534375000000000	0.532812500000000	0.525000000000000	0.525000000000000	0.517187500000000	0.505468750000000	0.492187500000000	0.465625000000000	0.438281250000000	0.535156250000000
738	0.534375000000000	0.532812500000000	0.525000000000000	0.525000000000000	0.517187500000000	0.505468750000000	0.492187500000000	0.466406250000000	0.438281250000000	0.535156250000000
739	0.534375000000000	0.532812500000000	0.525781250000000	0.525000000000000	0.517187500000000	0.505468750000000	0.492187500000000	0.466406250000000	0.438281250000000	0.535156250000000
740	0.534375000000000	0.532812500000000	0.525781250000000	0.525000000000000	0.517187500000000	0.505468750000000	0.492187500000000	0.466406250000000	0.439843750000000	0.535156250000000
741	0.534375000000000	0.532812500000000	0.525781250000000	0.525000000000000	0.517968750000000	0.505468750000000	0.492968750000000	0.466406250000000	0.439843750000000	0.535156250000000
742	0.534375000000000	0.533593750000000	0.525781250000000	0.525000000000000	0.517968750000000	0.505468750000000	0.492968750000000	0.466406250000000	0.440625000000000	0.535156250000000
743	0.534375000000000	0.533593750000000	0.526562500000000	0.525000000000000	0.517968750000000	0.505468750000000	0.492968750000000	0.466406250000000	0.440625000000000	0.535156250000000
744	0.534375000000000	0.533593750000000	0.526562500000000	0.525000000000000	0.518750000000000	0.505468750000000	0.492968750000000	0.466406250000000	0.440625000000000	0.535156250000000
745	0.535156250000000	0.533593750000000	0.526562500000000	0.525781250000000	0.518750000000000	0.505468750000000	0.492968750000000	0.466406250000000	0.440625000000000	0.535156250000000
746	0.535937500000000	0.533593750000000	0.526562500000000	0.525781250000000	0.518750000000000	0.505468750000000	0.493750000000000	0.467187500000000	0.440625000000000	0.535156250000000
747	0.535937500000000	0.534375000000000	0.526562500000000	0.526562500000000	0.518750000000000	0.505468750000000	0.493750000000000	0.467968750000000	0.440625000000000	0.535937500000000
748	0.535937500000000	0.534375000000000	0.526562500000000	0.526562500000000	0.518750000000000	0.506250000000000	0.493750000000000	0.467968750000000	0.440625000000000	0.535937500000000
749	0.535937500000000	0.534375000000000	0.527343750000000	0.526562500000000	0.518750000000000	0.506250000000000	0.493750000000000	0.468750000000000	0.440625000000000	0.535937500000000
750	0.535937500000000	0.534375000000000	0.527343750000000	0.526562500000000	0.518750000000000	0.506250000000000	0.494531250000000	0.468750000000000	0.441406250000000	0.535937500000000
751	0.535937500000000	0.534375000000000	0.527343750000000	0.526562500000000	0.518750000000000	0.506250000000000	0.494531250000000	0.469531250000000	0.441406250000000	0.536718750000000
752	0.535937500000000	0.534375000000000	0.527343750000000	0.526562500000000	0.518750000000000	0.506250000000000	0.494531250000000	0.469531250000000	0.441406250000000	0.536718750000000
753	0.535937500000000	0.534375000000000	0.527343750000000	0.527343750000000	0.518750000000000	0.507812500000000	0.495312500000000	0.469531250000000	0.441406250000000	0.536718750000000
754	0.535937500000000	0.534375000000000	0.527343750000000	0.527343750000000	0.519531250000000	0.507812500000000	0.495312500000000	0.469531250000000	0.441406250000000	0.536718750000000
755	0.535937500000000	0.534375000000000	0.527343750000000	0.527343750000000	0.519531250000000	0.507812500000000	0.495312500000000	0.469531250000000	0.441406250000000	0.536718750000000
756	0.536718750000000	0.534375000000000	0.527343750000000	0.527343750000000	0.519531250000000	0.508593750000000	0.495312500000000	0.470312500000000	0.442187500000000	0.536718750000000
757	0.536718750000000	0.534375000000000	0.527343750000000	0.527343750000000	0.520312500000000	0.508593750000000	0.496093750000000	0.471875000000000	0.442187500000000	0.537500000000000
758	0.537500000000000	0.534375000000000	0.527343750000000	0.527343750000000	0.520312500000000	0.509375000000000	0.496875000000000	0.471875000000000	0.442187500000000	0.537500000000000
759	0.537500000000000	0.534375000000000	0.527343750000000	0.527343750000000	0.521093750000000	0.509375000000000	0.496875000000000	0.471875000000000	0.442187500000000	0.537500000000000
760	0.537500000000000	0.534375000000000	0.528125000000000	0.527343750000000	0.521093750000000	0.509375000000000	0.496875000000000	0.471875000000000	0.442187500000000	0.537500000000000
761	0.537500000000000	0.534375000000000	0.528906250000000	0.527343750000000	0.521093750000000	0.509375000000000	0.496875000000000	0.471875000000000	0.442187500000000	0.537500000000000
762	0.539062500000000	0.534375000000000	0.528906250000000	0.528125000000000	0.521093750000000	0.509375000000000	0.496875000000000	0.471875000000000	0.442187500000000	0.537500000000000
763	0.539062500000000	0.534375000000000	0.528906250000000	0.528125000000000	0.521093750000000	0.509375000000000	0.496875000000000	0.471875000000000	0.442187500000000	0.537500000000000
764	0.539843750000000	0.534375000000000	0.528906250000000	0.528125000000000	0.521093750000000	0.509375000000000	0.496875000000000	0.471875000000000	0.442187500000000	0.537500000000000
765	0.539843750000000	0.535156250000000	0.528906250000000	0.528125000000000	0.521093750000000	0.509375000000000	0.497656250000000	0.471875000000000	0.442187500000000	0.537500000000000
766	0.539843750000000	0.535156250000000	0.528906250000000	0.528125000000000	0.521093750000000	0.509375000000000	0.497656250000000	0.472656250000000	0.442187500000000	0.537500000000000
767	0.539843750000000	0.535156250000000	0.528906250000000	0.528906250000000	0.521093750000000	0.509375000000000	0.497656250000000	0.473437500000000	0.442187500000000	0.537500000000000
768	0.540625000000000	0.535156250000000	0.529687500000000	0.529687500000000	0.521093750000000	0.509375000000000	0.498437500000000	0.473437500000000	0.442187500000000	0.537500000000000
769	0.540625000000000	0.535937500000000	0.529687500000000	0.529687500000000	0.521093750000000	0.509375000000000	0.499218750000000	0.473437500000000	0.442187500000000	0.537500000000000
770	0.540625000000000	0.535937500000000	0.529687500000000	0.530468750000000	0.521093750000000	0.509375000000000	0.500000000000000	0.473437500000000	0.442968750000000	0.537500000000000
771	0.541406250000000	0.535937500000000	0.529687500000000	0.530468750000000	0.521093750000000	0.509375000000000	0.500000000000000	0.473437500000000	0.442968750000000	0.537500000000000
772	0.541406250000000	0.535937500000000	0.529687500000000	0.530468750000000	0.521093750000000	0.509375000000000	0.500000000000000	0.473437500000000	0.442968750000000	0.537500000000000
773	0.542187500000000	0.535937500000000	0.529687500000000	0.530468750000000	0.521093750000000	0.509375000000000	0.500000000000000	0.473437500000000	0.442968750000000	0.537500000000000
774	0.542187500000000	0.535937500000000	0.529687500000000	0.530468750000000	0.521093750000000	0.509375000000000	0.500000000000000	0.475000000000000	0.443750000000000	0.537500000000000
775	0.542187500000000	0.536718750000000	0.529687500000000	0.530468750000000	0.521093750000000	0.509375000000000	0.500781250000000	0.475000000000000	0.444531250000000	0.537500000000000
776	0.542187500000000	0.536718750000000	0.529687500000000	0.530468750000000	0.522656250000000	0.509375000000000	0.500781250000000	0.475000000000000	0.444531250000000	0.537500000000000
777	0.542187500000000	0.536718750000000	0.530468750000000	0.530468750000000	0.522656250000000	0.509375000000000	0.500781250000000	0.475000000000000	0.444531250000000	0.537500000000000
778	0.542187500000000	0.536718750000000	0.530468750000000	0.530468750000000	0.523437500000000	0.509375000000000	0.500781250000000	0.475000000000000	0.445312500000000	0.537500000000000
779	0.542187500000000	0.536718750000000	0.530468750000000	0.530468750000000	0.523437500000000	0.509375000000000	0.500781250000000	0.475000000000000	0.446093750000000	0.537500000000000
780	0.542187500000000	0.536718750000000	0.530468750000000	0.530468750000000	0.523437500000000	0.509375000000000	0.500781250000000	0.475000000000000	0.446093750000000	0.537500000000000
781	0.542187500000000	0.536718750000000	0.530468750000000	0.530468750000000	0.523437500000000	0.509375000000000	0.500781250000000	0.475000000000000	0.446875000000000	0.537500000000000
782	0.542187500000000	0.536718750000000	0.530468750000000	0.530468750000000	0.524218750000000	0.510156250000000	0.500781250000000	0.475000000000000	0.446875000000000	0.537500000000000
783	0.542187500000000	0.536718750000000	0.530468750000000	0.530468750000000	0.524218750000000	0.510156250000000	0.500781250000000	0.475000000000000	0.447656250000000	0.539062500000000
784	0.542187500000000	0.536718750000000	0.530468750000000	0.530468750000000	0.524218750000000	0.510156250000000	0.500781250000000	0.475000000000000	0.447656250000000	0.539843750000000
785	0.542187500000000	0.536718750000000	0.531250000000000	0.530468750000000	0.524218750000000	0.510156250000000	0.500781250000000	0.475000000000000	0.447656250000000	0.539843750000000
786	0.542968750000000	0.536718750000000	0.531250000000000	0.530468750000000	0.524218750000000	0.510937500000000	0.501562500000000	0.475000000000000	0.447656250000000	0.539843750000000
787	0.542968750000000	0.536718750000000	0.531250000000000	0.530468750000000	0.524218750000000	0.510937500000000	0.501562500000000	0.475000000000000	0.447656250000000	0.540625000000000
788	0.542968750000000	0.536718750000000	0.532031250000000	0.530468750000000	0.524218750000000	0.510937500000000	0.502343750000000	0.475000000000000	0.447656250000000	0.540625000000000
789	0.542968750000000	0.536718750000000	0.532031250000000	0.530468750000000	0.524218750000000	0.510937500000000	0.502343750000000	0.475781250000000	0.447656250000000	0.541406250000000
790	0.542968750000000	0.536718750000000	0.532031250000000	0.530468750000000	0.525000000000000	0.510937500000000	0.502343750000000	0.475781250000000	0.447656250000000	0.541406250000000
791	0.542968750000000	0.536718750000000	0.532031250000000	0.530468750000000	0.525000000000000	0.510937500000000	0.502343750000000	0.476562500000000	0.447656250000000	0.541406250000000
792	0.542968750000000	0.536718750000000	0.532031250000000	0.530468750000000	0.525000000000000	0.510937500000000	0.502343750000000	0.478125000000000	0.447656250000000	0.541406250000000
793	0.542968750000000	0.536718750000000	0.532031250000000	0.530468750000000	0.525000000000000	0.510937500000000	0.502343750000000	0.478125000000000	0.447656250000000	0.541406250000000
794	0.542968750000000	0.536718750000000	0.532031250000000	0.530468750000000	0.525781250000000	0.510937500000000	0.502343750000000	0.478125000000000	0.447656250000000	0.541406250000000
795	0.542968750000000	0.536718750000000	0.532031250000000	0.530468750000000	0.525781250000000	0.511718750000000	0.502343750000000	0.478125000000000	0.448437500000000	0.541406250000000
796	0.542968750000000	0.537500000000000	0.532031250000000	0.530468750000000	0.525781250000000	0.511718750000000	0.502343750000000	0.478906250000000	0.448437500000000	0.541406250000000
797	0.542968750000000	0.537500000000000	0.532031250000000	0.530468750000000	0.525781250000000	0.511718750000000	0.502343750000000	0.478906250000000	0.448437500000000	0.541406250000000
798	0.542968750000000	0.537500000000000	0.532031250000000	0.530468750000000	0.525781250000000	0.511718750000000	0.502343750000000	0.478906250000000	0.449218750000000	0.541406250000000
799	0.542968750000000	0.537500000000000	0.532031250000000	0.530468750000000	0.525781250000000	0.511718750000000	0.502343750000000	0.478906250000000	0.449218750000000	0.541406250000000
800	0.542968750000000	0.537500000000000	0.532812500000000	0.530468750000000	0.525781250000000	0.511718750000000	0.502343750000000	0.479687500000000	0.449218750000000	0.542187500000000
801	0.542968750000000	0.537500000000000	0.532812500000000	0.530468750000000	0.525781250000000	0.511718750000000	0.502343750000000	0.479687500000000	0.449218750000000	0.542187500000000
802	0.542968750000000	0.537500000000000	0.532812500000000	0.530468750000000	0.525781250000000	0.511718750000000	0.503125000000000	0.479687500000000	0.449218750000000	0.542187500000000
803	0.542968750000000	0.537500000000000	0.532812500000000	0.530468750000000	0.525781250000000	0.511718750000000	0.503125000000000	0.480468750000000	0.449218750000000	0.542187500000000
804	0.542968750000000	0.537500000000000	0.532812500000000	0.530468750000000	0.525781250000000	0.511718750000000	0.503125000000000	0.480468750000000	0.449218750000000	0.542187500000000
805	0.542968750000000	0.538281250000000	0.532812500000000	0.530468750000000	0.525781250000000	0.511718750000000	0.503125000000000	0.480468750000000	0.449218750000000	0.542187500000000
806	0.542968750000000	0.538281250000000	0.532812500000000	0.530468750000000	0.525781250000000	0.511718750000000	0.503125000000000	0.480468750000000	0.450000000000000	0.542187500000000
807	0.543750000000000	0.538281250000000	0.532812500000000	0.530468750000000	0.525781250000000	0.511718750000000	0.503125000000000	0.480468750000000	0.450781250000000	0.542187500000000
808	0.544531250000000	0.538281250000000	0.532812500000000	0.530468750000000	0.525781250000000	0.512500000000000	0.503125000000000	0.480468750000000	0.450781250000000	0.542187500000000
809	0.544531250000000	0.538281250000000	0.532812500000000	0.530468750000000	0.525781250000000	0.513281250000000	0.503125000000000	0.480468750000000	0.450781250000000	0.542187500000000
810	0.544531250000000	0.538281250000000	0.532812500000000	0.530468750000000	0.525781250000000	0.513281250000000	0.503125000000000	0.481250000000000	0.450781250000000	0.542187500000000
811	0.544531250000000	0.538281250000000	0.532812500000000	0.530468750000000	0.525781250000000	0.513281250000000	0.503906250000000	0.481250000000000	0.450781250000000	0.542187500000000
812	0.544531250000000	0.538281250000000	0.532812500000000	0.530468750000000	0.525781250000000	0.513281250000000	0.503906250000000	0.481250000000000	0.451562500000000	0.542187500000000
813	0.544531250000000	0.538281250000000	0.532812500000000	0.530468750000000	0.525781250000000	0.513281250000000	0.503906250000000	0.481250000000000	0.451562500000000	0.542187500000000
814	0.544531250000000	0.538281250000000	0.532812500000000	0.530468750000000	0.525781250000000	0.513281250000000	0.503906250000000	0.481250000000000	0.451562500000000	0.542968750000000
815	0.544531250000000	0.538281250000000	0.532812500000000	0.530468750000000	0.525781250000000	0.513281250000000	0.503906250000000	0.481250000000000	0.451562500000000	0.543750000000000
816	0.544531250000000	0.539843750000000	0.532812500000000	0.530468750000000	0.525781250000000	0.513281250000000	0.503906250000000	0.481250000000000	0.451562500000000	0.543750000000000
817	0.544531250000000	0.539843750000000	0.532812500000000	0.530468750000000	0.525781250000000	0.513281250000000	0.503906250000000	0.481250000000000	0.451562500000000	0.543750000000000
818	0.544531250000000	0.539843750000000	0.532812500000000	0.530468750000000	0.525781250000000	0.513281250000000	0.503906250000000	0.481250000000000	0.452343750000000	0.543750000000000
819	0.544531250000000	0.539843750000000	0.532812500000000	0.530468750000000	0.525781250000000	0.513281250000000	0.503906250000000	0.481250000000000	0.452343750000000	0.544531250000000
820	0.544531250000000	0.539843750000000	0.532812500000000	0.530468750000000	0.525781250000000	0.513281250000000	0.504687500000000	0.481250000000000	0.452343750000000	0.544531250000000
821	0.544531250000000	0.539843750000000	0.532812500000000	0.530468750000000	0.525781250000000	0.513281250000000	0.504687500000000	0.481250000000000	0.452343750000000	0.544531250000000
822	0.544531250000000	0.539843750000000	0.532812500000000	0.530468750000000	0.526562500000000	0.513281250000000	0.504687500000000	0.481250000000000	0.453125000000000	0.544531250000000
823	0.546093750000000	0.539843750000000	0.532812500000000	0.530468750000000	0.526562500000000	0.513281250000000	0.504687500000000	0.481250000000000	0.453125000000000	0.544531250000000
824	0.546093750000000	0.539843750000000	0.532812500000000	0.530468750000000	0.526562500000000	0.513281250000000	0.505468750000000	0.481250000000000	0.453906250000000	0.544531250000000
825	0.546875000000000	0.539843750000000	0.532812500000000	0.530468750000000	0.526562500000000	0.513281250000000	0.506250000000000	0.481250000000000	0.453906250000000	0.544531250000000
826	0.546875000000000	0.539843750000000	0.532812500000000	0.530468750000000	0.526562500000000	0.513281250000000	0.506250000000000	0.481250000000000	0.453906250000000	0.544531250000000
827	0.546875000000000	0.539843750000000	0.532812500000000	0.530468750000000	0.526562500000000	0.513281250000000	0.506250000000000	0.481250000000000	0.453906250000000	0.544531250000000
828	0.546875000000000	0.539843750000000	0.532812500000000	0.530468750000000	0.526562500000000	0.513281250000000	0.506250000000000	0.481250000000000	0.453906250000000	0.544531250000000
829	0.546875000000000	0.539843750000000	0.532812500000000	0.531250000000000	0.526562500000000	0.514062500000000	0.506250000000000	0.481250000000000	0.453906250000000	0.544531250000000
830	0.546875000000000	0.539843750000000	0.532812500000000	0.531250000000000	0.526562500000000	0.514062500000000	0.506250000000000	0.481250000000000	0.453906250000000	0.544531250000000
831	0.547656250000000	0.539843750000000	0.532812500000000	0.532031250000000	0.526562500000000	0.514062500000000	0.506250000000000	0.481250000000000	0.453906250000000	0.544531250000000
832	0.547656250000000	0.539843750000000	0.532812500000000	0.532031250000000	0.526562500000000	0.514062500000000	0.506250000000000	0.481250000000000	0.453906250000000	0.544531250000000
833	0.547656250000000	0.539843750000000	0.532812500000000	0.532031250000000	0.526562500000000	0.514062500000000	0.507031250000000	0.481250000000000	0.453906250000000	0.544531250000000
834	0.547656250000000	0.539843750000000	0.532812500000000	0.532031250000000	0.526562500000000	0.514062500000000	0.507031250000000	0.481250000000000	0.453906250000000	0.544531250000000
835	0.547656250000000	0.539843750000000	0.533593750000000	0.532031250000000	0.526562500000000	0.514062500000000	0.507812500000000	0.481250000000000	0.453906250000000	0.545312500000000
836	0.547656250000000	0.539843750000000	0.533593750000000	0.532031250000000	0.526562500000000	0.514843750000000	0.507812500000000	0.481250000000000	0.453906250000000	0.545312500000000
837	0.547656250000000	0.539843750000000	0.533593750000000	0.532031250000000	0.526562500000000	0.514843750000000	0.507812500000000	0.481250000000000	0.453906250000000	0.545312500000000
838	0.547656250000000	0.539843750000000	0.533593750000000	0.532031250000000	0.526562500000000	0.514843750000000	0.507812500000000	0.481250000000000	0.453906250000000	0.545312500000000
839	0.547656250000000	0.539843750000000	0.533593750000000	0.532031250000000	0.526562500000000	0.514843750000000	0.507812500000000	0.481250000000000	0.453906250000000	0.545312500000000
840	0.547656250000000	0.539843750000000	0.533593750000000	0.532031250000000	0.526562500000000	0.514843750000000	0.507812500000000	0.481250000000000	0.454687500000000	0.545312500000000
841	0.548437500000000	0.539843750000000	0.533593750000000	0.532031250000000	0.526562500000000	0.514843750000000	0.507812500000000	0.481250000000000	0.454687500000000	0.545312500000000
842	0.548437500000000	0.539843750000000	0.533593750000000	0.532031250000000	0.527343750000000	0.514843750000000	0.507812500000000	0.481250000000000	0.454687500000000	0.545312500000000
843	0.548437500000000	0.539843750000000	0.533593750000000	0.532031250000000	0.527343750000000	0.514843750000000	0.507812500000000	0.481250000000000	0.454687500000000	0.545312500000000
844	0.548437500000000	0.539843750000000	0.533593750000000	0.532031250000000	0.528125000000000	0.515625000000000	0.507812500000000	0.481250000000000	0.454687500000000	0.545312500000000
845	0.548437500000000	0.539843750000000	0.533593750000000	0.532031250000000	0.528125000000000	0.517187500000000	0.507812500000000	0.481250000000000	0.455468750000000	0.545312500000000
846	0.548437500000000	0.539843750000000	0.533593750000000	0.532031250000000	0.528125000000000	0.517187500000000	0.507812500000000	0.482031250000000	0.455468750000000	0.545312500000000
847	0.548437500000000	0.539843750000000	0.533593750000000	0.532812500000000	0.528125000000000	0.517187500000000	0.507812500000000	0.482031250000000	0.455468750000000	0.545312500000000
848	0.548437500000000	0.539843750000000	0.534375000000000	0.532812500000000	0.528125000000000	0.517187500000000	0.507812500000000	0.482031250000000	0.457031250000000	0.545312500000000
849	0.548437500000000	0.539843750000000	0.534375000000000	0.532812500000000	0.528125000000000	0.517187500000000	0.507812500000000	0.482031250000000	0.457031250000000	0.545312500000000
850	0.548437500000000	0.539843750000000	0.534375000000000	0.532812500000000	0.528125000000000	0.517187500000000	0.507812500000000	0.482031250000000	0.457031250000000	0.545312500000000
851	0.548437500000000	0.539843750000000	0.534375000000000	0.532812500000000	0.528125000000000	0.517187500000000	0.507812500000000	0.482031250000000	0.457031250000000	0.545312500000000
852	0.548437500000000	0.539843750000000	0.534375000000000	0.532812500000000	0.528906250000000	0.517968750000000	0.507812500000000	0.482031250000000	0.457031250000000	0.545312500000000
853	0.548437500000000	0.539843750000000	0.534375000000000	0.532812500000000	0.528906250000000	0.517968750000000	0.507812500000000	0.482031250000000	0.457031250000000	0.545312500000000
854	0.548437500000000	0.540625000000000	0.535937500000000	0.532812500000000	0.528906250000000	0.517968750000000	0.507812500000000	0.482031250000000	0.457031250000000	0.545312500000000
855	0.548437500000000	0.540625000000000	0.535937500000000	0.532812500000000	0.528906250000000	0.517968750000000	0.507812500000000	0.482031250000000	0.457031250000000	0.545312500000000
856	0.548437500000000	0.540625000000000	0.535937500000000	0.532812500000000	0.528906250000000	0.517968750000000	0.507812500000000	0.482031250000000	0.457031250000000	0.545312500000000
857	0.549218750000000	0.540625000000000	0.535937500000000	0.533593750000000	0.528906250000000	0.518750000000000	0.507812500000000	0.482812500000000	0.457031250000000	0.546093750000000
858	0.549218750000000	0.540625000000000	0.535937500000000	0.533593750000000	0.528906250000000	0.518750000000000	0.507812500000000	0.483593750000000	0.457812500000000	0.546093750000000
859	0.549218750000000	0.540625000000000	0.535937500000000	0.533593750000000	0.528906250000000	0.519531250000000	0.507812500000000	0.483593750000000	0.457812500000000	0.546093750000000
860	0.549218750000000	0.540625000000000	0.535937500000000	0.533593750000000	0.528906250000000	0.519531250000000	0.507812500000000	0.483593750000000	0.458593750000000	0.546093750000000
861	0.549218750000000	0.540625000000000	0.535937500000000	0.533593750000000	0.529687500000000	0.519531250000000	0.507812500000000	0.484375000000000	0.458593750000000	0.546093750000000
862	0.549218750000000	0.540625000000000	0.535937500000000	0.533593750000000	0.529687500000000	0.520312500000000	0.507812500000000	0.485156250000000	0.458593750000000	0.546093750000000
863	0.549218750000000	0.540625000000000	0.535937500000000	0.533593750000000	0.529687500000000	0.520312500000000	0.507812500000000	0.485156250000000	0.458593750000000	0.546093750000000
864	0.549218750000000	0.540625000000000	0.535937500000000	0.533593750000000	0.529687500000000	0.520312500000000	0.507812500000000	0.485156250000000	0.458593750000000	0.546875000000000
865	0.549218750000000	0.540625000000000	0.535937500000000	0.533593750000000	0.529687500000000	0.520312500000000	0.507812500000000	0.485156250000000	0.458593750000000	0.546875000000000
866	0.549218750000000	0.540625000000000	0.535937500000000	0.533593750000000	0.529687500000000	0.521093750000000	0.507812500000000	0.486718750000000	0.458593750000000	0.546875000000000
867	0.549218750000000	0.541406250000000	0.535937500000000	0.533593750000000	0.529687500000000	0.521093750000000	0.507812500000000	0.487500000000000	0.459375000000000	0.546875000000000
868	0.549218750000000	0.541406250000000	0.535937500000000	0.533593750000000	0.529687500000000	0.521093750000000	0.507812500000000	0.487500000000000	0.459375000000000	0.547656250000000
869	0.550000000000000	0.541406250000000	0.535937500000000	0.533593750000000	0.529687500000000	0.521093750000000	0.507812500000000	0.487500000000000	0.459375000000000	0.548437500000000
870	0.550000000000000	0.541406250000000	0.535937500000000	0.533593750000000	0.529687500000000	0.521093750000000	0.507812500000000	0.487500000000000	0.459375000000000	0.548437500000000
871	0.550000000000000	0.541406250000000	0.535937500000000	0.533593750000000	0.529687500000000	0.521875000000000	0.507812500000000	0.487500000000000	0.459375000000000	0.548437500000000
872	0.550000000000000	0.541406250000000	0.535937500000000	0.533593750000000	0.529687500000000	0.521875000000000	0.507812500000000	0.487500000000000	0.460156250000000	0.548437500000000
873	0.550000000000000	0.541406250000000	0.535937500000000	0.533593750000000	0.529687500000000	0.521875000000000	0.507812500000000	0.489062500000000	0.460156250000000	0.548437500000000
874	0.550000000000000	0.541406250000000	0.535937500000000	0.533593750000000	0.529687500000000	0.521875000000000	0.507812500000000	0.489062500000000	0.460156250000000	0.548437500000000
875	0.550000000000000	0.541406250000000	0.535937500000000	0.533593750000000	0.529687500000000	0.521875000000000	0.507812500000000	0.489062500000000	0.460156250000000	0.549218750000000
876	0.550000000000000	0.541406250000000	0.535937500000000	0.533593750000000	0.529687500000000	0.521875000000000	0.508593750000000	0.489062500000000	0.460156250000000	0.549218750000000
877	0.550000000000000	0.541406250000000	0.535937500000000	0.533593750000000	0.529687500000000	0.521875000000000	0.509375000000000	0.489062500000000	0.460156250000000	0.550000000000000
878	0.550000000000000	0.541406250000000	0.535937500000000	0.534375000000000	0.529687500000000	0.521875000000000	0.509375000000000	0.489062500000000	0.460937500000000	0.550000000000000
879	0.550000000000000	0.541406250000000	0.535937500000000	0.534375000000000	0.529687500000000	0.522656250000000	0.509375000000000	0.489062500000000	0.461718750000000	0.550000000000000
880	0.550000000000000	0.541406250000000	0.535937500000000	0.535156250000000	0.529687500000000	0.522656250000000	0.509375000000000	0.489062500000000	0.462500000000000	0.550000000000000
881	0.551562500000000	0.541406250000000	0.535937500000000	0.535156250000000	0.529687500000000	0.522656250000000	0.510156250000000	0.489062500000000	0.462500000000000	0.550000000000000
882	0.551562500000000	0.541406250000000	0.535937500000000	0.535156250000000	0.529687500000000	0.522656250000000	0.510156250000000	0.489062500000000	0.462500000000000	0.550781250000000
883	0.551562500000000	0.541406250000000	0.535937500000000	0.535156250000000	0.529687500000000	0.522656250000000	0.510937500000000	0.489062500000000	0.463281250000000	0.550781250000000
884	0.551562500000000	0.541406250000000	0.535937500000000	0.535156250000000	0.529687500000000	0.523437500000000	0.510937500000000	0.489062500000000	0.463281250000000	0.550781250000000
885	0.551562500000000	0.541406250000000	0.535937500000000	0.535156250000000	0.529687500000000	0.524218750000000	0.510937500000000	0.489062500000000	0.463281250000000	0.550781250000000
886	0.551562500000000	0.541406250000000	0.535937500000000	0.535156250000000	0.529687500000000	0.524218750000000	0.510937500000000	0.489062500000000	0.463281250000000	0.550781250000000
887	0.552343750000000	0.541406250000000	0.535937500000000	0.535156250000000	0.529687500000000	0.524218750000000	0.510937500000000	0.489062500000000	0.464062500000000	0.550781250000000
888	0.552343750000000	0.541406250000000	0.535937500000000	0.535156250000000	0.529687500000000	0.524218750000000	0.510937500000000	0.489062500000000	0.464843750000000	0.550781250000000
889	0.552343750000000	0.541406250000000	0.535937500000000	0.535156250000000	0.529687500000000	0.524218750000000	0.510937500000000	0.489062500000000	0.464843750000000	0.550781250000000
890	0.552343750000000	0.541406250000000	0.535937500000000	0.535156250000000	0.529687500000000	0.524218750000000	0.510937500000000	0.489062500000000	0.464843750000000	0.550781250000000
891	0.552343750000000	0.542187500000000	0.535937500000000	0.535156250000000	0.529687500000000	0.525000000000000	0.510937500000000	0.489062500000000	0.464843750000000	0.550781250000000
892	0.552343750000000	0.542187500000000	0.535937500000000	0.535156250000000	0.529687500000000	0.525000000000000	0.510937500000000	0.489062500000000	0.465625000000000	0.550781250000000
893	0.552343750000000	0.542187500000000	0.536718750000000	0.535156250000000	0.529687500000000	0.525781250000000	0.510937500000000	0.489843750000000	0.465625000000000	0.550781250000000
894	0.552343750000000	0.542187500000000	0.537500000000000	0.535937500000000	0.529687500000000	0.525781250000000	0.511718750000000	0.489843750000000	0.465625000000000	0.550781250000000
895	0.552343750000000	0.542187500000000	0.537500000000000	0.535937500000000	0.529687500000000	0.525781250000000	0.511718750000000	0.490625000000000	0.465625000000000	0.550781250000000
896	0.552343750000000	0.542187500000000	0.537500000000000	0.536718750000000	0.529687500000000	0.525781250000000	0.511718750000000	0.490625000000000	0.466406250000000	0.550781250000000
897	0.552343750000000	0.542187500000000	0.537500000000000	0.536718750000000	0.529687500000000	0.525781250000000	0.511718750000000	0.491406250000000	0.466406250000000	0.550781250000000
898	0.552343750000000	0.542187500000000	0.537500000000000	0.537500000000000	0.529687500000000	0.525781250000000	0.511718750000000	0.491406250000000	0.466406250000000	0.550781250000000
899	0.552343750000000	0.542968750000000	0.537500000000000	0.537500000000000	0.529687500000000	0.525781250000000	0.511718750000000	0.492187500000000	0.466406250000000	0.550781250000000
900	0.552343750000000	0.544531250000000	0.537500000000000	0.537500000000000	0.529687500000000	0.525781250000000	0.511718750000000	0.492968750000000	0.466406250000000	0.550781250000000
901	0.553125000000000	0.544531250000000	0.537500000000000	0.537500000000000	0.529687500000000	0.525781250000000	0.511718750000000	0.493750000000000	0.466406250000000	0.550781250000000
902	0.553125000000000	0.544531250000000	0.537500000000000	0.537500000000000	0.530468750000000	0.525781250000000	0.511718750000000	0.493750000000000	0.466406250000000	0.550781250000000
903	0.553125000000000	0.544531250000000	0.537500000000000	0.537500000000000	0.530468750000000	0.525781250000000	0.511718750000000	0.493750000000000	0.466406250000000	0.550781250000000
904	0.553906250000000	0.544531250000000	0.537500000000000	0.537500000000000	0.530468750000000	0.525781250000000	0.511718750000000	0.493750000000000	0.466406250000000	0.550781250000000
905	0.553906250000000	0.544531250000000	0.537500000000000	0.537500000000000	0.530468750000000	0.525781250000000	0.512500000000000	0.494531250000000	0.466406250000000	0.550781250000000
906	0.553906250000000	0.544531250000000	0.537500000000000	0.537500000000000	0.531250000000000	0.525781250000000	0.512500000000000	0.494531250000000	0.466406250000000	0.551562500000000
907	0.553906250000000	0.546093750000000	0.537500000000000	0.537500000000000	0.531250000000000	0.525781250000000	0.513281250000000	0.494531250000000	0.466406250000000	0.551562500000000
908	0.553906250000000	0.546875000000000	0.537500000000000	0.537500000000000	0.531250000000000	0.525781250000000	0.513281250000000	0.494531250000000	0.466406250000000	0.551562500000000
909	0.553906250000000	0.546875000000000	0.537500000000000	0.537500000000000	0.531250000000000	0.525781250000000	0.514062500000000	0.494531250000000	0.466406250000000	0.551562500000000
910	0.554687500000000	0.547656250000000	0.537500000000000	0.537500000000000	0.531250000000000	0.525781250000000	0.514843750000000	0.494531250000000	0.466406250000000	0.551562500000000
911	0.554687500000000	0.547656250000000	0.537500000000000	0.537500000000000	0.531250000000000	0.525781250000000	0.514843750000000	0.494531250000000	0.466406250000000	0.551562500000000
912	0.555468750000000	0.547656250000000	0.537500000000000	0.537500000000000	0.531250000000000	0.525781250000000	0.514843750000000	0.494531250000000	0.466406250000000	0.551562500000000
913	0.556250000000000	0.547656250000000	0.537500000000000	0.537500000000000	0.531250000000000	0.525781250000000	0.514843750000000	0.494531250000000	0.466406250000000	0.551562500000000
914	0.556250000000000	0.547656250000000	0.537500000000000	0.537500000000000	0.531250000000000	0.526562500000000	0.514843750000000	0.495312500000000	0.466406250000000	0.552343750000000
915	0.556250000000000	0.547656250000000	0.537500000000000	0.537500000000000	0.531250000000000	0.526562500000000	0.514843750000000	0.495312500000000	0.466406250000000	0.552343750000000
916	0.556250000000000	0.548437500000000	0.537500000000000	0.537500000000000	0.531250000000000	0.526562500000000	0.514843750000000	0.496093750000000	0.466406250000000	0.552343750000000
917	0.556250000000000	0.549218750000000	0.538281250000000	0.537500000000000	0.531250000000000	0.526562500000000	0.514843750000000	0.496093750000000	0.467968750000000	0.552343750000000
918	0.556250000000000	0.549218750000000	0.539062500000000	0.537500000000000	0.531250000000000	0.527343750000000	0.514843750000000	0.496093750000000	0.468750000000000	0.552343750000000
919	0.556250000000000	0.549218750000000	0.539062500000000	0.537500000000000	0.531250000000000	0.527343750000000	0.514843750000000	0.496093750000000	0.468750000000000	0.552343750000000
920	0.557031250000000	0.549218750000000	0.539062500000000	0.537500000000000	0.531250000000000	0.527343750000000	0.514843750000000	0.496093750000000	0.468750000000000	0.552343750000000
921	0.557812500000000	0.549218750000000	0.539062500000000	0.538281250000000	0.531250000000000	0.527343750000000	0.514843750000000	0.496093750000000	0.468750000000000	0.552343750000000
922	0.557812500000000	0.549218750000000	0.539062500000000	0.538281250000000	0.531250000000000	0.527343750000000	0.514843750000000	0.496093750000000	0.468750000000000	0.552343750000000
923	0.557812500000000	0.549218750000000	0.539062500000000	0.538281250000000	0.531250000000000	0.527343750000000	0.514843750000000	0.496093750000000	0.468750000000000	0.553125000000000
924	0.557812500000000	0.549218750000000	0.539062500000000	0.538281250000000	0.531250000000000	0.527343750000000	0.514843750000000	0.496875000000000	0.468750000000000	0.553125000000000
925	0.557812500000000	0.549218750000000	0.539062500000000	0.538281250000000	0.531250000000000	0.527343750000000	0.514843750000000	0.497656250000000	0.468750000000000	0.553125000000000
926	0.558593750000000	0.549218750000000	0.539062500000000	0.538281250000000	0.531250000000000	0.528125000000000	0.514843750000000	0.498437500000000	0.469531250000000	0.553125000000000
927	0.558593750000000	0.549218750000000	0.539843750000000	0.538281250000000	0.531250000000000	0.528125000000000	0.514843750000000	0.499218750000000	0.470312500000000	0.553125000000000
928	0.559375000000000	0.549218750000000	0.539843750000000	0.538281250000000	0.531250000000000	0.528125000000000	0.514843750000000	0.499218750000000	0.471093750000000	0.553125000000000
929	0.559375000000000	0.549218750000000	0.539843750000000	0.539062500000000	0.531250000000000	0.528125000000000	0.514843750000000	0.499218750000000	0.471093750000000	0.553125000000000
930	0.559375000000000	0.549218750000000	0.540625000000000	0.539062500000000	0.531250000000000	0.528125000000000	0.514843750000000	0.499218750000000	0.471875000000000	0.553906250000000
931	0.559375000000000	0.549218750000000	0.540625000000000	0.539062500000000	0.531250000000000	0.528125000000000	0.514843750000000	0.499218750000000	0.472656250000000	0.553906250000000
932	0.559375000000000	0.549218750000000	0.540625000000000	0.539062500000000	0.531250000000000	0.528125000000000	0.514843750000000	0.499218750000000	0.472656250000000	0.553906250000000
933	0.559375000000000	0.549218750000000	0.540625000000000	0.539843750000000	0.531250000000000	0.528125000000000	0.514843750000000	0.499218750000000	0.472656250000000	0.553906250000000
934	0.559375000000000	0.549218750000000	0.540625000000000	0.539843750000000	0.531250000000000	0.528125000000000	0.514843750000000	0.499218750000000	0.472656250000000	0.554687500000000
935	0.559375000000000	0.549218750000000	0.540625000000000	0.539843750000000	0.531250000000000	0.528125000000000	0.515625000000000	0.499218750000000	0.472656250000000	0.554687500000000
936	0.559375000000000	0.549218750000000	0.540625000000000	0.539843750000000	0.531250000000000	0.528125000000000	0.515625000000000	0.499218750000000	0.474218750000000	0.554687500000000
937	0.559375000000000	0.549218750000000	0.540625000000000	0.540625000000000	0.531250000000000	0.528906250000000	0.515625000000000	0.499218750000000	0.475000000000000	0.554687500000000
938	0.559375000000000	0.549218750000000	0.540625000000000	0.541406250000000	0.531250000000000	0.528906250000000	0.515625000000000	0.499218750000000	0.475000000000000	0.554687500000000
939	0.559375000000000	0.549218750000000	0.541406250000000	0.541406250000000	0.531250000000000	0.528906250000000	0.515625000000000	0.499218750000000	0.475000000000000	0.554687500000000
940	0.559375000000000	0.550000000000000	0.541406250000000	0.541406250000000	0.531250000000000	0.528906250000000	0.515625000000000	0.499218750000000	0.475000000000000	0.554687500000000
941	0.559375000000000	0.550781250000000	0.541406250000000	0.541406250000000	0.531250000000000	0.528906250000000	0.515625000000000	0.499218750000000	0.475000000000000	0.555468750000000
942	0.559375000000000	0.550781250000000	0.541406250000000	0.541406250000000	0.531250000000000	0.528906250000000	0.515625000000000	0.499218750000000	0.475781250000000	0.555468750000000
943	0.560156250000000	0.550781250000000	0.541406250000000	0.541406250000000	0.531250000000000	0.528906250000000	0.516406250000000	0.500000000000000	0.475781250000000	0.555468750000000
944	0.560156250000000	0.550781250000000	0.541406250000000	0.542968750000000	0.531250000000000	0.529687500000000	0.516406250000000	0.500000000000000	0.475781250000000	0.555468750000000
945	0.560156250000000	0.550781250000000	0.542187500000000	0.542968750000000	0.531250000000000	0.529687500000000	0.516406250000000	0.500000000000000	0.475781250000000	0.556250000000000
946	0.560156250000000	0.550781250000000	0.542187500000000	0.542968750000000	0.531250000000000	0.529687500000000	0.516406250000000	0.500000000000000	0.475781250000000	0.556250000000000
947	0.560156250000000	0.550781250000000	0.542187500000000	0.542968750000000	0.531250000000000	0.529687500000000	0.516406250000000	0.500000000000000	0.475781250000000	0.557031250000000
948	0.560156250000000	0.551562500000000	0.542187500000000	0.542968750000000	0.531250000000000	0.529687500000000	0.517187500000000	0.500000000000000	0.477343750000000	0.557031250000000
949	0.560156250000000	0.551562500000000	0.542187500000000	0.542968750000000	0.531250000000000	0.529687500000000	0.517187500000000	0.500000000000000	0.477343750000000	0.557031250000000
950	0.560156250000000	0.551562500000000	0.542968750000000	0.542968750000000	0.531250000000000	0.529687500000000	0.517187500000000	0.500000000000000	0.477343750000000	0.557031250000000
951	0.560937500000000	0.551562500000000	0.542968750000000	0.542968750000000	0.531250000000000	0.529687500000000	0.517187500000000	0.500000000000000	0.477343750000000	0.557031250000000
952	0.560937500000000	0.551562500000000	0.542968750000000	0.542968750000000	0.531250000000000	0.529687500000000	0.517187500000000	0.500000000000000	0.478125000000000	0.557031250000000
953	0.560937500000000	0.551562500000000	0.542968750000000	0.542968750000000	0.531250000000000	0.529687500000000	0.517968750000000	0.500781250000000	0.478125000000000	0.557031250000000
954	0.561718750000000	0.551562500000000	0.542968750000000	0.542968750000000	0.531250000000000	0.529687500000000	0.517968750000000	0.500781250000000	0.478125000000000	0.557031250000000
955	0.561718750000000	0.551562500000000	0.542968750000000	0.542968750000000	0.532031250000000	0.530468750000000	0.517968750000000	0.500781250000000	0.478125000000000	0.557031250000000
956	0.561718750000000	0.551562500000000	0.542968750000000	0.542968750000000	0.532031250000000	0.530468750000000	0.517968750000000	0.501562500000000	0.478125000000000	0.557031250000000
957	0.561718750000000	0.551562500000000	0.543750000000000	0.542968750000000	0.532031250000000	0.530468750000000	0.517968750000000	0.501562500000000	0.478125000000000	0.557031250000000
958	0.561718750000000	0.551562500000000	0.543750000000000	0.542968750000000	0.532812500000000	0.530468750000000	0.517968750000000	0.502343750000000	0.478125000000000	0.557031250000000
959	0.561718750000000	0.551562500000000	0.543750000000000	0.542968750000000	0.532812500000000	0.530468750000000	0.517968750000000	0.503125000000000	0.478125000000000	0.557031250000000
960	0.561718750000000	0.551562500000000	0.544531250000000	0.542968750000000	0.533593750000000	0.530468750000000	0.518750000000000	0.503125000000000	0.478125000000000	0.557031250000000
961	0.561718750000000	0.551562500000000	0.544531250000000	0.542968750000000	0.533593750000000	0.530468750000000	0.518750000000000	0.503125000000000	0.478125000000000	0.557031250000000
962	0.561718750000000	0.551562500000000	0.544531250000000	0.542968750000000	0.533593750000000	0.530468750000000	0.518750000000000	0.504687500000000	0.478125000000000	0.557031250000000
963	0.561718750000000	0.551562500000000	0.544531250000000	0.542968750000000	0.533593750000000	0.530468750000000	0.518750000000000	0.504687500000000	0.478125000000000	0.557031250000000
964	0.561718750000000	0.551562500000000	0.544531250000000	0.542968750000000	0.533593750000000	0.530468750000000	0.518750000000000	0.504687500000000	0.478125000000000	0.557812500000000
965	0.561718750000000	0.551562500000000	0.544531250000000	0.542968750000000	0.533593750000000	0.530468750000000	0.518750000000000	0.504687500000000	0.478125000000000	0.557812500000000
966	0.561718750000000	0.551562500000000	0.544531250000000	0.542968750000000	0.534375000000000	0.530468750000000	0.518750000000000	0.504687500000000	0.478125000000000	0.557812500000000
967	0.561718750000000	0.551562500000000	0.545312500000000	0.542968750000000	0.534375000000000	0.530468750000000	0.519531250000000	0.504687500000000	0.478125000000000	0.557812500000000
968	0.561718750000000	0.551562500000000	0.546093750000000	0.542968750000000	0.534375000000000	0.531250000000000	0.519531250000000	0.504687500000000	0.478125000000000	0.557812500000000
969	0.561718750000000	0.551562500000000	0.546093750000000	0.542968750000000	0.534375000000000	0.532031250000000	0.519531250000000	0.504687500000000	0.478125000000000	0.557812500000000
970	0.561718750000000	0.551562500000000	0.546875000000000	0.542968750000000	0.534375000000000	0.532031250000000	0.519531250000000	0.504687500000000	0.478125000000000	0.557812500000000
971	0.561718750000000	0.551562500000000	0.546875000000000	0.542968750000000	0.534375000000000	0.532031250000000	0.519531250000000	0.504687500000000	0.478125000000000	0.558593750000000
972	0.561718750000000	0.551562500000000	0.547656250000000	0.542968750000000	0.534375000000000	0.532031250000000	0.519531250000000	0.504687500000000	0.478906250000000	0.558593750000000
973	0.561718750000000	0.551562500000000	0.547656250000000	0.543750000000000	0.534375000000000	0.532031250000000	0.519531250000000	0.504687500000000	0.478906250000000	0.558593750000000
974	0.561718750000000	0.551562500000000	0.547656250000000	0.543750000000000	0.534375000000000	0.532031250000000	0.519531250000000	0.504687500000000	0.478906250000000	0.558593750000000
975	0.561718750000000	0.551562500000000	0.547656250000000	0.544531250000000	0.534375000000000	0.532031250000000	0.519531250000000	0.506250000000000	0.478906250000000	0.558593750000000
976	0.561718750000000	0.551562500000000	0.548437500000000	0.544531250000000	0.534375000000000	0.532031250000000	0.519531250000000	0.506250000000000	0.478906250000000	0.558593750000000
977	0.561718750000000	0.551562500000000	0.548437500000000	0.544531250000000	0.534375000000000	0.532031250000000	0.519531250000000	0.506250000000000	0.478906250000000	0.558593750000000
978	0.561718750000000	0.551562500000000	0.548437500000000	0.544531250000000	0.534375000000000	0.532031250000000	0.521093750000000	0.506250000000000	0.479687500000000	0.560156250000000
979	0.563281250000000	0.551562500000000	0.548437500000000	0.544531250000000	0.534375000000000	0.532031250000000	0.521875000000000	0.506250000000000	0.480468750000000	0.560156250000000
980	0.563281250000000	0.551562500000000	0.548437500000000	0.544531250000000	0.534375000000000	0.532031250000000	0.521875000000000	0.506250000000000	0.480468750000000	0.560156250000000
981	0.563281250000000	0.551562500000000	0.548437500000000	0.544531250000000	0.534375000000000	0.532031250000000	0.521875000000000	0.506250000000000	0.480468750000000	0.560937500000000
982	0.563281250000000	0.551562500000000	0.548437500000000	0.544531250000000	0.534375000000000	0.532031250000000	0.521875000000000	0.506250000000000	0.480468750000000	0.561718750000000
983	0.563281250000000	0.552343750000000	0.548437500000000	0.544531250000000	0.534375000000000	0.532031250000000	0.521875000000000	0.506250000000000	0.480468750000000	0.561718750000000
984	0.563281250000000	0.552343750000000	0.548437500000000	0.544531250000000	0.534375000000000	0.532031250000000	0.521875000000000	0.506250000000000	0.481250000000000	0.561718750000000
985	0.563281250000000	0.552343750000000	0.548437500000000	0.545312500000000	0.534375000000000	0.532031250000000	0.521875000000000	0.506250000000000	0.481250000000000	0.561718750000000
986	0.563281250000000	0.552343750000000	0.548437500000000	0.545312500000000	0.534375000000000	0.532031250000000	0.521875000000000	0.506250000000000	0.481250000000000	0.561718750000000
987	0.564062500000000	0.552343750000000	0.548437500000000	0.545312500000000	0.535156250000000	0.532031250000000	0.521875000000000	0.506250000000000	0.481250000000000	0.561718750000000
988	0.564062500000000	0.552343750000000	0.548437500000000	0.545312500000000	0.535156250000000	0.532031250000000	0.521875000000000	0.506250000000000	0.482031250000000	0.561718750000000
989	0.564062500000000	0.552343750000000	0.549218750000000	0.545312500000000	0.535156250000000	0.532031250000000	0.521875000000000	0.506250000000000	0.482031250000000	0.561718750000000
990	0.564062500000000	0.552343750000000	0.549218750000000	0.545312500000000	0.535156250000000	0.532031250000000	0.521875000000000	0.506250000000000	0.482031250000000	0.561718750000000
991	0.564843750000000	0.552343750000000	0.549218750000000	0.545312500000000	0.535156250000000	0.532031250000000	0.521875000000000	0.506250000000000	0.482031250000000	0.561718750000000
992	0.564843750000000	0.552343750000000	0.549218750000000	0.545312500000000	0.535937500000000	0.532031250000000	0.521875000000000	0.506250000000000	0.482031250000000	0.561718750000000
993	0.564843750000000	0.552343750000000	0.549218750000000	0.545312500000000	0.535937500000000	0.532031250000000	0.521875000000000	0.506250000000000	0.482031250000000	0.562500000000000
994	0.564843750000000	0.552343750000000	0.549218750000000	0.545312500000000	0.535937500000000	0.532031250000000	0.522656250000000	0.506250000000000	0.482031250000000	0.562500000000000
995	0.564843750000000	0.552343750000000	0.549218750000000	0.545312500000000	0.535937500000000	0.532031250000000	0.522656250000000	0.506250000000000	0.482031250000000	0.562500000000000
996	0.564843750000000	0.552343750000000	0.549218750000000	0.545312500000000	0.535937500000000	0.532031250000000	0.522656250000000	0.506250000000000	0.482031250000000	0.562500000000000
997	0.564843750000000	0.552343750000000	0.549218750000000	0.545312500000000	0.535937500000000	0.532031250000000	0.522656250000000	0.506250000000000	0.482031250000000	0.562500000000000
998	0.565625000000000	0.552343750000000	0.549218750000000	0.545312500000000	0.535937500000000	0.532031250000000	0.522656250000000	0.506250000000000	0.482031250000000	0.562500000000000
999	0.565625000000000	0.553906250000000	0.549218750000000	0.545312500000000	0.535937500000000	0.532031250000000	0.522656250000000	0.506250000000000	0.482812500000000	0.562500000000000
1000	0.565625000000000	0.553906250000000	0.549218750000000	0.546093750000000	0.535937500000000	0.532031250000000	0.522656250000000	0.507031250000000	0.483593750000000	0.562500000000000

==> NewPics/FAOL_Synthetic.txt <==
t	l55n0	l60n0
1	0	0
21	0	0
41	0.00625000000000000	0.0125000000000000
61	0.0453125000000000	0.0828125000000000
81	0.126562500000000	0.175000000000000
101	0.200000000000000	0.232812500000000
121	0.235937500000000	0.271875000000000
141	0.268750000000000	0.292187500000000
161	0.292187500000000	0.301562500000000
181	0.309375000000000	0.321875000000000
201	0.325000000000000	0.339062500000000
221	0.342187500000000	0.350000000000000
241	0.353125000000000	0.357812500000000
261	0.368750000000000	0.370312500000000
281	0.375000000000000	0.381250000000000
301	0.379687500000000	0.381250000000000
321	0.385937500000000	0.384375000000000
341	0.389062500000000	0.393750000000000
361	0.392187500000000	0.398437500000000
381	0.398437500000000	0.401562500000000
401	0.403125000000000	0.407812500000000
421	0.404687500000000	0.415625000000000
441	0.406250000000000	0.420312500000000
461	0.407812500000000	0.421875000000000
481	0.410937500000000	0.423437500000000
501	0.414062500000000	0.426562500000000
521	0.417187500000000	0.428125000000000
541	0.418750000000000	0.431250000000000
561	0.421875000000000	0.432812500000000
581	0.423437500000000	0.432812500000000
601	0.426562500000000	0.434375000000000
621	0.426562500000000	0.435937500000000
641	0.428125000000000	0.437500000000000
661	0.429687500000000	0.437500000000000
681	0.431250000000000	0.442187500000000
701	0.431250000000000	0.443750000000000
721	0.432812500000000	0.443750000000000
741	0.434375000000000	0.443750000000000
761	0.439062500000000	0.446875000000000
781	0.442187500000000	0.448437500000000
801	0.443750000000000	0.450000000000000
821	0.446875000000000	0.450000000000000
841	0.446875000000000	0.451562500000000
861	0.446875000000000	0.451562500000000
881	0.446875000000000	0.453125000000000
901	0.448437500000000	0.453125000000000
921	0.448437500000000	0.454687500000000
941	0.448437500000000	0.459375000000000
961	0.450000000000000	0.462500000000000
981	0.451562500000000	0.464062500000000
1001	0.454687500000000	0.464062500000000
1021	0.456250000000000	0.465625000000000
1041	0.457812500000000	0.467187500000000
1061	0.457812500000000	0.467187500000000
1081	0.457812500000000	0.467187500000000
1101	0.459375000000000	0.467187500000000
1121	0.459375000000000	0.467187500000000
1141	0.460937500000000	0.468750000000000
1161	0.460937500000000	0.468750000000000
1181	0.460937500000000	0.470312500000000
1201	0.462500000000000	0.470312500000000
1221	0.465625000000000	0.470312500000000
1241	0.465625000000000	0.471875000000000
1261	0.465625000000000	0.471875000000000
1281	0.465625000000000	0.471875000000000
1301	0.467187500000000	0.471875000000000
1321	0.467187500000000	0.471875000000000
1341	0.467187500000000	0.471875000000000
1361	0.467187500000000	0.471875000000000
1381	0.470312500000000	0.471875000000000
1401	0.470312500000000	0.471875000000000
1421	0.470312500000000	0.471875000000000
1441	0.470312500000000	0.471875000000000
1461	0.470312500000000	0.473437500000000
1481	0.470312500000000	0.473437500000000
1501	0.470312500000000	0.473437500000000
1521	0.470312500000000	0.473437500000000
1541	0.471875000000000	0.473437500000000
1561	0.471875000000000	0.473437500000000
1581	0.471875000000000	0.473437500000000
1601	0.471875000000000	0.473437500000000
1621	0.473437500000000	0.473437500000000
1641	0.473437500000000	0.473437500000000
1661	0.473437500000000	0.476562500000000
1681	0.473437500000000	0.476562500000000
1701	0.475000000000000	0.476562500000000
1721	0.475000000000000	0.476562500000000
1741	0.475000000000000	0.476562500000000
1761	0.475000000000000	0.478125000000000
1781	0.475000000000000	0.478125000000000
1801	0.475000000000000	0.478125000000000
1821	0.475000000000000	0.478125000000000
1841	0.475000000000000	0.478125000000000
1861	0.475000000000000	0.479687500000000
1881	0.475000000000000	0.479687500000000
1901	0.475000000000000	0.479687500000000
1921	0.475000000000000	0.479687500000000
1941	0.475000000000000	0.479687500000000
1961	0.475000000000000	0.481250000000000
1981	0.476562500000000	0.482812500000000
2001	0.476562500000000	0.482812500000000
2021	0.476562500000000	0.482812500000000
2041	0.476562500000000	0.482812500000000
2061	0.476562500000000	0.482812500000000
2081	0.478125000000000	0.484375000000000
2101	0.478125000000000	0.484375000000000
2121	0.478125000000000	0.484375000000000
2141	0.478125000000000	0.484375000000000
2161	0.478125000000000	0.484375000000000
2181	0.478125000000000	0.484375000000000
2201	0.478125000000000	0.484375000000000
2221	0.478125000000000	0.484375000000000
2241	0.478125000000000	0.484375000000000
2261	0.478125000000000	0.484375000000000
2281	0.478125000000000	0.484375000000000
2301	0.478125000000000	0.484375000000000
2321	0.478125000000000	0.484375000000000
2341	0.479687500000000	0.484375000000000
2361	0.479687500000000	0.484375000000000
2381	0.479687500000000	0.484375000000000
2401	0.479687500000000	0.484375000000000
2421	0.479687500000000	0.485937500000000
2441	0.479687500000000	0.485937500000000
2461	0.479687500000000	0.485937500000000
2481	0.479687500000000	0.485937500000000
2501	0.481250000000000	0.485937500000000
2521	0.481250000000000	0.485937500000000
2541	0.481250000000000	0.485937500000000
2561	0.481250000000000	0.485937500000000
2581	0.481250000000000	0.485937500000000
2601	0.481250000000000	0.487500000000000
2621	0.482812500000000	0.487500000000000
2641	0.482812500000000	0.487500000000000
2661	0.482812500000000	0.487500000000000
2681	0.482812500000000	0.487500000000000
2701	0.482812500000000	0.489062500000000
2721	0.484375000000000	0.489062500000000
2741	0.484375000000000	0.489062500000000
2761	0.484375000000000	0.489062500000000
2781	0.484375000000000	0.490625000000000
2801	0.484375000000000	0.490625000000000
2821	0.484375000000000	0.490625000000000
2841	0.484375000000000	0.490625000000000
2861	0.484375000000000	0.490625000000000
2881	0.484375000000000	0.490625000000000
2901	0.485937500000000	0.490625000000000
2921	0.485937500000000	0.490625000000000
2941	0.485937500000000	0.492187500000000
2961	0.485937500000000	0.492187500000000
2981	0.485937500000000	0.492187500000000
3001	0.485937500000000	0.492187500000000
3021	0.485937500000000	0.492187500000000
3041	0.487500000000000	0.492187500000000
3061	0.487500000000000	0.492187500000000
3081	0.487500000000000	0.492187500000000
3101	0.487500000000000	0.492187500000000
3121	0.487500000000000	0.492187500000000
3141	0.487500000000000	0.492187500000000
3161	0.487500000000000	0.492187500000000
3181	0.487500000000000	0.492187500000000
3201	0.487500000000000	0.492187500000000
3221	0.487500000000000	0.492187500000000
3241	0.487500000000000	0.492187500000000
3261	0.487500000000000	0.492187500000000
3281	0.487500000000000	0.492187500000000
3301	0.487500000000000	0.492187500000000
3321	0.487500000000000	0.492187500000000
3341	0.487500000000000	0.492187500000000
3361	0.487500000000000	0.492187500000000
3381	0.487500000000000	0.492187500000000
3401	0.489062500000000	0.492187500000000
3421	0.489062500000000	0.492187500000000
3441	0.489062500000000	0.492187500000000
3461	0.489062500000000	0.492187500000000
3481	0.489062500000000	0.492187500000000
3501	0.489062500000000	0.492187500000000
3521	0.489062500000000	0.492187500000000
3541	0.489062500000000	0.492187500000000
3561	0.489062500000000	0.492187500000000
3581	0.489062500000000	0.492187500000000
3601	0.489062500000000	0.492187500000000
3621	0.489062500000000	0.492187500000000
3641	0.490625000000000	0.492187500000000
3661	0.490625000000000	0.492187500000000
3681	0.490625000000000	0.492187500000000
3701	0.490625000000000	0.492187500000000
3721	0.490625000000000	0.492187500000000
3741	0.492187500000000	0.492187500000000
3761	0.492187500000000	0.492187500000000
3781	0.492187500000000	0.492187500000000
3801	0.492187500000000	0.492187500000000
3821	0.492187500000000	0.492187500000000
3841	0.492187500000000	0.492187500000000
3861	0.492187500000000	0.492187500000000
3881	0.492187500000000	0.492187500000000
3901	0.492187500000000	0.492187500000000
3921	0.492187500000000	0.492187500000000
3941	0.492187500000000	0.492187500000000
3961	0.492187500000000	0.492187500000000
3981	0.492187500000000	0.492187500000000
4001	0.492187500000000	0.492187500000000
4021	0.492187500000000	0.492187500000000
4041	0.492187500000000	0.492187500000000
4061	0.492187500000000	0.492187500000000
4081	0.493750000000000	0.492187500000000
4101	0.493750000000000	0.492187500000000
4121	0.493750000000000	0.492187500000000
4141	0.493750000000000	0.493750000000000
4161	0.495312500000000	0.493750000000000
4181	0.495312500000000	0.493750000000000
4201	0.495312500000000	0.493750000000000
4221	0.495312500000000	0.493750000000000
4241	0.495312500000000	0.493750000000000
4261	0.495312500000000	0.493750000000000
4281	0.495312500000000	0.493750000000000
4301	0.495312500000000	0.493750000000000
4321	0.495312500000000	0.493750000000000
4341	0.495312500000000	0.493750000000000
4361	0.496875000000000	0.493750000000000
4381	0.496875000000000	0.493750000000000
4401	0.496875000000000	0.493750000000000
4421	0.496875000000000	0.493750000000000
4441	0.496875000000000	0.493750000000000
4461	0.496875000000000	0.493750000000000
4481	0.496875000000000	0.493750000000000
4501	0.496875000000000	0.493750000000000
4521	0.496875000000000	0.493750000000000
4541	0.496875000000000	0.493750000000000
4561	0.496875000000000	0.493750000000000
4581	0.496875000000000	0.493750000000000
4601	0.496875000000000	0.493750000000000
4621	0.496875000000000	0.493750000000000
4641	0.496875000000000	0.493750000000000
4661	0.496875000000000	0.493750000000000
4681	0.496875000000000	0.493750000000000
4701	0.496875000000000	0.493750000000000
4721	0.496875000000000	0.493750000000000
4741	0.496875000000000	0.493750000000000
4761	0.496875000000000	0.493750000000000
4781	0.496875000000000	0.493750000000000
4801	0.496875000000000	0.493750000000000
4821	0.496875000000000	0.493750000000000
4841	0.496875000000000	0.493750000000000
4861	0.496875000000000	0.493750000000000
4881	0.496875000000000	0.493750000000000
4901	0.496875000000000	0.493750000000000
4921	0.496875000000000	0.493750000000000
4941	0.496875000000000	0.493750000000000
4961	0.496875000000000	0.493750000000000
4981	0.496875000000000	0.493750000000000
5001	0.496875000000000	0.493750000000000
5021	0.496875000000000	0.493750000000000
5041	0.496875000000000	0.493750000000000
5061	0.496875000000000	0.493750000000000
5081	0.496875000000000	0.493750000000000
5101	0.496875000000000	0.493750000000000
5121	0.496875000000000	0.493750000000000
5141	0.496875000000000	0.493750000000000
5161	0.496875000000000	0.493750000000000
5181	0.496875000000000	0.493750000000000
5201	0.496875000000000	0.493750000000000
5221	0.496875000000000	0.493750000000000
5241	0.496875000000000	0.493750000000000
5261	0.496875000000000	0.493750000000000
5281	0.496875000000000	0.493750000000000
5301	0.496875000000000	0.493750000000000
5321	0.496875000000000	0.493750000000000
5341	0.496875000000000	0.493750000000000
5361	0.496875000000000	0.493750000000000
5381	0.496875000000000	0.493750000000000
5401	0.496875000000000	0.493750000000000
5421	0.496875000000000	0.493750000000000
5441	0.496875000000000	0.493750000000000
5461	0.496875000000000	0.493750000000000
5481	0.496875000000000	0.493750000000000
5501	0.496875000000000	0.493750000000000
5521	0.496875000000000	0.493750000000000
5541	0.496875000000000	0.493750000000000
5561	0.496875000000000	0.493750000000000
5581	0.496875000000000	0.493750000000000
5601	0.496875000000000	0.493750000000000
5621	0.496875000000000	0.493750000000000
5641	0.496875000000000	0.493750000000000
5661	0.496875000000000	0.493750000000000
5681	0.496875000000000	0.493750000000000
5701	0.496875000000000	0.493750000000000
5721	0.496875000000000	0.493750000000000
5741	0.496875000000000	0.493750000000000
5761	0.496875000000000	0.493750000000000
5781	0.496875000000000	0.493750000000000
5801	0.496875000000000	0.493750000000000
5821	0.496875000000000	0.493750000000000
5841	0.496875000000000	0.493750000000000
5861	0.496875000000000	0.495312500000000
5881	0.496875000000000	0.495312500000000
5901	0.496875000000000	0.495312500000000
5921	0.496875000000000	0.495312500000000
5941	0.498437500000000	0.495312500000000
5961	0.498437500000000	0.495312500000000
5981	0.498437500000000	0.495312500000000
6001	0.498437500000000	0.495312500000000
6021	0.498437500000000	0.495312500000000
6041	0.498437500000000	0.495312500000000
6061	0.498437500000000	0.495312500000000
6081	0.498437500000000	0.495312500000000
6101	0.498437500000000	0.495312500000000
6121	0.498437500000000	0.495312500000000
6141	0.498437500000000	0.495312500000000
6161	0.498437500000000	0.495312500000000
6181	0.500000000000000	0.495312500000000
6201	0.500000000000000	0.495312500000000
6221	0.500000000000000	0.495312500000000
6241	0.500000000000000	0.495312500000000
6261	0.500000000000000	0.495312500000000
6281	0.500000000000000	0.495312500000000
6301	0.500000000000000	0.495312500000000
6321	0.500000000000000	0.495312500000000
6341	0.500000000000000	0.495312500000000
6361	0.500000000000000	0.495312500000000
6381	0.500000000000000	0.495312500000000
6401	0.500000000000000	0.495312500000000
6421	0.500000000000000	0.495312500000000
6441	0.500000000000000	0.495312500000000
6461	0.500000000000000	0.495312500000000
6481	0.500000000000000	0.495312500000000
6501	0.500000000000000	0.495312500000000
6521	0.500000000000000	0.495312500000000
6541	0.500000000000000	0.495312500000000
6561	0.500000000000000	0.495312500000000
6581	0.500000000000000	0.495312500000000
6601	0.500000000000000	0.495312500000000
6621	0.500000000000000	0.495312500000000
6641	0.500000000000000	0.495312500000000
6661	0.500000000000000	0.495312500000000
6681	0.500000000000000	0.495312500000000
6701	0.500000000000000	0.495312500000000
6721	0.501562500000000	0.495312500000000
6741	0.501562500000000	0.495312500000000
6761	0.501562500000000	0.495312500000000
6781	0.501562500000000	0.495312500000000
6801	0.501562500000000	0.495312500000000
6821	0.501562500000000	0.495312500000000
6841	0.501562500000000	0.495312500000000
6861	0.501562500000000	0.495312500000000
6881	0.501562500000000	0.495312500000000
6901	0.501562500000000	0.495312500000000
6921	0.501562500000000	0.495312500000000
6941	0.501562500000000	0.495312500000000
6961	0.501562500000000	0.495312500000000
6981	0.501562500000000	0.495312500000000
7001	0.501562500000000	0.495312500000000
7021	0.501562500000000	0.495312500000000
7041	0.501562500000000	0.495312500000000
7061	0.501562500000000	0.495312500000000
7081	0.501562500000000	0.495312500000000
7101	0.501562500000000	0.495312500000000
7121	0.501562500000000	0.495312500000000
7141	0.501562500000000	0.495312500000000
7161	0.501562500000000	0.495312500000000
7181	0.501562500000000	0.495312500000000
7201	0.501562500000000	0.495312500000000
7221	0.501562500000000	0.495312500000000
7241	0.501562500000000	0.495312500000000
7261	0.501562500000000	0.495312500000000
7281	0.501562500000000	0.495312500000000
7301	0.501562500000000	0.495312500000000
7321	0.501562500000000	0.495312500000000
7341	0.501562500000000	0.495312500000000
7361	0.501562500000000	0.495312500000000
7381	0.501562500000000	0.495312500000000
7401	0.501562500000000	0.495312500000000
7421	0.501562500000000	0.495312500000000
7441	0.501562500000000	0.495312500000000
7461	0.501562500000000	0.495312500000000
7481	0.501562500000000	0.495312500000000
7501	0.501562500000000	0.495312500000000
7521	0.501562500000000	0.495312500000000
7541	0.501562500000000	0.495312500000000
7561	0.501562500000000	0.495312500000000
7581	0.501562500000000	0.495312500000000
7601	0.501562500000000	0.495312500000000
7621	0.501562500000000	0.495312500000000
7641	0.501562500000000	0.495312500000000
7661	0.501562500000000	0.496875000000000
7681	0.501562500000000	0.496875000000000
7701	0.501562500000000	0.496875000000000
7721	0.501562500000000	0.496875000000000
7741	0.501562500000000	0.496875000000000
7761	0.501562500000000	0.496875000000000
7781	0.501562500000000	0.496875000000000
7801	0.501562500000000	0.496875000000000
7821	0.501562500000000	0.496875000000000
7841	0.501562500000000	0.496875000000000
7861	0.501562500000000	0.496875000000000
7881	0.501562500000000	0.496875000000000
7901	0.501562500000000	0.496875000000000
7921	0.501562500000000	0.496875000000000
7941	0.501562500000000	0.496875000000000
7961	0.501562500000000	0.496875000000000
7981	0.501562500000000	0.496875000000000
8001	0.501562500000000	0.496875000000000
8021	0.501562500000000	0.496875000000000
8041	0.501562500000000	0.496875000000000
8061	0.501562500000000	0.496875000000000
8081	0.501562500000000	0.496875000000000
8101	0.501562500000000	0.496875000000000
8121	0.501562500000000	0.496875000000000
8141	0.501562500000000	0.496875000000000
8161	0.501562500000000	0.496875000000000
8181	0.501562500000000	0.496875000000000
8201	0.501562500000000	0.496875000000000
8221	0.501562500000000	0.496875000000000
8241	0.501562500000000	0.496875000000000
8261	0.501562500000000	0.496875000000000
8281	0.501562500000000	0.496875000000000
8301	0.501562500000000	0.496875000000000
8321	0.501562500000000	0.496875000000000
8341	0.501562500000000	0.496875000000000
8361	0.501562500000000	0.496875000000000
8381	0.501562500000000	0.496875000000000
8401	0.501562500000000	0.496875000000000
8421	0.501562500000000	0.496875000000000
8441	0.501562500000000	0.496875000000000
8461	0.501562500000000	0.496875000000000
8481	0.501562500000000	0.496875000000000
8501	0.501562500000000	0.496875000000000
8521	0.501562500000000	0.496875000000000
8541	0.501562500000000	0.496875000000000
8561	0.501562500000000	0.496875000000000
8581	0.501562500000000	0.496875000000000
8601	0.501562500000000	0.496875000000000
8621	0.501562500000000	0.496875000000000
8641	0.501562500000000	0.496875000000000
8661	0.501562500000000	0.496875000000000
8681	0.501562500000000	0.496875000000000
8701	0.501562500000000	0.496875000000000
8721	0.501562500000000	0.496875000000000
8741	0.501562500000000	0.496875000000000
8761	0.501562500000000	0.496875000000000
8781	0.501562500000000	0.496875000000000
8801	0.501562500000000	0.496875000000000
8821	0.501562500000000	0.496875000000000
8841	0.501562500000000	0.496875000000000
8861	0.501562500000000	0.496875000000000
8881	0.501562500000000	0.496875000000000
8901	0.501562500000000	0.496875000000000
8921	0.501562500000000	0.496875000000000
8941	0.501562500000000	0.496875000000000
8961	0.501562500000000	0.496875000000000
8981	0.501562500000000	0.496875000000000
9001	0.501562500000000	0.496875000000000
9021	0.501562500000000	0.496875000000000
9041	0.501562500000000	0.496875000000000
9061	0.501562500000000	0.496875000000000
9081	0.501562500000000	0.496875000000000
9101	0.501562500000000	0.496875000000000
9121	0.501562500000000	0.496875000000000
9141	0.501562500000000	0.496875000000000
9161	0.501562500000000	0.496875000000000
9181	0.501562500000000	0.496875000000000
9201	0.501562500000000	0.496875000000000
9221	0.501562500000000	0.496875000000000
9241	0.501562500000000	0.496875000000000
9261	0.501562500000000	0.496875000000000
9281	0.501562500000000	0.496875000000000
9301	0.501562500000000	0.496875000000000
9321	0.501562500000000	0.496875000000000
9341	0.501562500000000	0.496875000000000
9361	0.501562500000000	0.496875000000000
9381	0.501562500000000	0.496875000000000
9401	0.501562500000000	0.496875000000000
9421	0.501562500000000	0.496875000000000
9441	0.501562500000000	0.496875000000000
9461	0.501562500000000	0.496875000000000
9481	0.501562500000000	0.496875000000000
9501	0.501562500000000	0.496875000000000
9521	0.501562500000000	0.496875000000000
9541	0.501562500000000	0.496875000000000
9561	0.501562500000000	0.496875000000000
9581	0.501562500000000	0.496875000000000
9601	0.501562500000000	0.496875000000000
9621	0.501562500000000	0.496875000000000
9641	0.501562500000000	0.496875000000000
9661	0.501562500000000	0.496875000000000
9681	0.501562500000000	0.496875000000000
9701	0.501562500000000	0.496875000000000
9721	0.501562500000000	0.496875000000000
9741	0.501562500000000	0.496875000000000
9761	0.501562500000000	0.496875000000000
9781	0.501562500000000	0.496875000000000
9801	0.501562500000000	0.496875000000000
9821	0.501562500000000	0.496875000000000
9841	0.501562500000000	0.496875000000000
9861	0.501562500000000	0.496875000000000
9881	0.501562500000000	0.496875000000000
9901	0.501562500000000	0.496875000000000
9921	0.501562500000000	0.496875000000000
9941	0.501562500000000	0.496875000000000
9961	0.501562500000000	0.496875000000000
9981	0.501562500000000	0.496875000000000
10001	0.501562500000000	0.496875000000000
10021	0.501562500000000	0.496875000000000
10041	0.501562500000000	0.496875000000000
10061	0.501562500000000	0.496875000000000
10081	0.501562500000000	0.496875000000000
10101	0.501562500000000	0.496875000000000
10121	0.501562500000000	0.496875000000000
10141	0.501562500000000	0.496875000000000
10161	0.501562500000000	0.496875000000000
10181	0.501562500000000	0.496875000000000
10201	0.501562500000000	0.496875000000000
10221	0.501562500000000	0.496875000000000
10241	0.501562500000000	0.496875000000000
10261	0.501562500000000	0.496875000000000
10281	0.501562500000000	0.496875000000000
10301	0.501562500000000	0.496875000000000
10321	0.501562500000000	0.496875000000000
10341	0.501562500000000	0.496875000000000
10361	0.501562500000000	0.496875000000000
10381	0.501562500000000	0.496875000000000
10401	0.501562500000000	0.496875000000000
10421	0.501562500000000	0.496875000000000
10441	0.501562500000000	0.496875000000000
10461	0.501562500000000	0.496875000000000
10481	0.501562500000000	0.496875000000000
10501	0.501562500000000	0.496875000000000
10521	0.501562500000000	0.496875000000000
10541	0.501562500000000	0.496875000000000
10561	0.501562500000000	0.496875000000000
10581	0.501562500000000	0.496875000000000
10601	0.501562500000000	0.496875000000000
10621	0.501562500000000	0.496875000000000
10641	0.501562500000000	0.496875000000000
10661	0.501562500000000	0.496875000000000
10681	0.501562500000000	0.496875000000000
10701	0.501562500000000	0.496875000000000
10721	0.501562500000000	0.496875000000000
10741	0.501562500000000	0.496875000000000
10761	0.501562500000000	0.496875000000000
10781	0.501562500000000	0.496875000000000
10801	0.501562500000000	0.496875000000000
10821	0.501562500000000	0.496875000000000
10841	0.501562500000000	0.496875000000000
10861	0.501562500000000	0.496875000000000
10881	0.501562500000000	0.496875000000000
10901	0.501562500000000	0.496875000000000
10921	0.501562500000000	0.496875000000000
10941	0.501562500000000	0.496875000000000
10961	0.501562500000000	0.496875000000000
10981	0.501562500000000	0.496875000000000
11001	0.501562500000000	0.496875000000000
11021	0.501562500000000	0.496875000000000
11041	0.503125000000000	0.496875000000000
11061	0.503125000000000	0.496875000000000
11081	0.503125000000000	0.496875000000000
11101	0.503125000000000	0.496875000000000
11121	0.503125000000000	0.496875000000000
11141	0.503125000000000	0.496875000000000
11161	0.503125000000000	0.496875000000000
11181	0.503125000000000	0.496875000000000
11201	0.503125000000000	0.496875000000000
11221	0.503125000000000	0.496875000000000
11241	0.503125000000000	0.496875000000000
11261	0.503125000000000	0.496875000000000
11281	0.503125000000000	0.496875000000000
11301	0.503125000000000	0.496875000000000
11321	0.503125000000000	0.496875000000000
11341	0.503125000000000	0.496875000000000
11361	0.503125000000000	0.496875000000000
11381	0.503125000000000	0.496875000000000
11401	0.503125000000000	0.496875000000000
11421	0.503125000000000	0.496875000000000
11441	0.503125000000000	0.496875000000000
11461	0.503125000000000	0.496875000000000
11481	0.503125000000000	0.496875000000000
11501	0.503125000000000	0.496875000000000
11521	0.503125000000000	0.496875000000000
11541	0.503125000000000	0.496875000000000
11561	0.503125000000000	0.496875000000000
11581	0.503125000000000	0.496875000000000
11601	0.503125000000000	0.496875000000000
11621	0.503125000000000	0.496875000000000
11641	0.503125000000000	0.496875000000000
11661	0.503125000000000	0.496875000000000
11681	0.504687500000000	0.496875000000000
11701	0.504687500000000	0.496875000000000
11721	0.504687500000000	0.496875000000000
11741	0.504687500000000	0.496875000000000
11761	0.504687500000000	0.496875000000000
11781	0.504687500000000	0.496875000000000
11801	0.504687500000000	0.496875000000000
11821	0.504687500000000	0.496875000000000
11841	0.504687500000000	0.496875000000000
11861	0.504687500000000	0.496875000000000
11881	0.504687500000000	0.496875000000000
11901	0.504687500000000	0.496875000000000
11921	0.504687500000000	0.496875000000000
11941	0.504687500000000	0.496875000000000
11961	0.504687500000000	0.496875000000000
11981	0.504687500000000	0.496875000000000
12001	0.504687500000000	0.496875000000000
12021	0.504687500000000	0.496875000000000
12041	0.504687500000000	0.496875000000000
12061	0.504687500000000	0.496875000000000
12081	0.504687500000000	0.496875000000000
12101	0.504687500000000	0.496875000000000
12121	0.504687500000000	0.496875000000000
12141	0.504687500000000	0.496875000000000
12161	0.504687500000000	0.496875000000000
12181	0.504687500000000	0.496875000000000
12201	0.504687500000000	0.496875000000000
12221	0.504687500000000	0.496875000000000
12241	0.504687500000000	0.496875000000000
12261	0.504687500000000	0.496875000000000
12281	0.504687500000000	0.496875000000000
12301	0.504687500000000	0.496875000000000
12321	0.504687500000000	0.496875000000000
12341	0.504687500000000	0.496875000000000
12361	0.504687500000000	0.496875000000000
12381	0.504687500000000	0.496875000000000
12401	0.504687500000000	0.496875000000000
12421	0.504687500000000	0.496875000000000
12441	0.504687500000000	0.496875000000000
12461	0.504687500000000	0.496875000000000
12481	0.504687500000000	0.496875000000000
12501	0.504687500000000	0.496875000000000
12521	0.504687500000000	0.496875000000000
12541	0.504687500000000	0.496875000000000
12561	0.504687500000000	0.496875000000000
12581	0.504687500000000	0.496875000000000
12601	0.504687500000000	0.496875000000000
12621	0.504687500000000	0.496875000000000
12641	0.504687500000000	0.496875000000000
12661	0.504687500000000	0.496875000000000
12681	0.504687500000000	0.496875000000000
12701	0.504687500000000	0.496875000000000
12721	0.504687500000000	0.496875000000000
12741	0.504687500000000	0.496875000000000
12761	0.504687500000000	0.496875000000000
12781	0.504687500000000	0.496875000000000
12801	0.504687500000000	0.496875000000000
12821	0.504687500000000	0.496875000000000
12841	0.504687500000000	0.496875000000000
12861	0.504687500000000	0.496875000000000
12881	0.504687500000000	0.496875000000000
12901	0.504687500000000	0.496875000000000
12921	0.504687500000000	0.496875000000000
12941	0.504687500000000	0.496875000000000
12961	0.504687500000000	0.496875000000000
12981	0.504687500000000	0.496875000000000
13001	0.504687500000000	0.496875000000000
13021	0.504687500000000	0.496875000000000
13041	0.504687500000000	0.496875000000000
13061	0.504687500000000	0.496875000000000
13081	0.504687500000000	0.496875000000000
13101	0.504687500000000	0.496875000000000
13121	0.504687500000000	0.496875000000000
13141	0.504687500000000	0.496875000000000
13161	0.504687500000000	0.496875000000000
13181	0.504687500000000	0.496875000000000
13201	0.504687500000000	0.496875000000000
13221	0.504687500000000	0.496875000000000
13241	0.504687500000000	0.496875000000000
13261	0.504687500000000	0.496875000000000
13281	0.504687500000000	0.496875000000000
13301	0.504687500000000	0.496875000000000
13321	0.504687500000000	0.496875000000000
13341	0.504687500000000	0.496875000000000
13361	0.504687500000000	0.496875000000000
13381	0.504687500000000	0.496875000000000
13401	0.504687500000000	0.496875000000000
13421	0.504687500000000	0.496875000000000
13441	0.504687500000000	0.496875000000000
13461	0.504687500000000	0.496875000000000
13481	0.504687500000000	0.496875000000000
13501	0.504687500000000	0.496875000000000
13521	0.504687500000000	0.496875000000000
13541	0.504687500000000	0.496875000000000
13561	0.504687500000000	0.496875000000000
13581	0.504687500000000	0.496875000000000
13601	0.504687500000000	0.496875000000000
13621	0.504687500000000	0.496875000000000
13641	0.504687500000000	0.496875000000000
13661	0.504687500000000	0.496875000000000
13681	0.504687500000000	0.496875000000000
13701	0.504687500000000	0.496875000000000
13721	0.504687500000000	0.496875000000000
13741	0.504687500000000	0.496875000000000
13761	0.504687500000000	0.496875000000000
13781	0.504687500000000	0.496875000000000
13801	0.504687500000000	0.496875000000000
13821	0.504687500000000	0.496875000000000
13841	0.504687500000000	0.496875000000000
13861	0.504687500000000	0.496875000000000
13881	0.504687500000000	0.496875000000000
13901	0.504687500000000	0.496875000000000
13921	0.504687500000000	0.496875000000000
13941	0.504687500000000	0.496875000000000
13961	0.504687500000000	0.496875000000000
13981	0.504687500000000	0.496875000000000
14001	0.504687500000000	0.496875000000000
14021	0.504687500000000	0.496875000000000
14041	0.504687500000000	0.496875000000000
14061	0.504687500000000	0.496875000000000
14081	0.504687500000000	0.496875000000000
14101	0.504687500000000	0.496875000000000
14121	0.504687500000000	0.496875000000000
14141	0.504687500000000	0.496875000000000
14161	0.504687500000000	0.496875000000000
14181	0.504687500000000	0.496875000000000
14201	0.504687500000000	0.496875000000000
14221	0.504687500000000	0.496875000000000
14241	0.504687500000000	0.496875000000000
14261	0.506250000000000	0.496875000000000
14281	0.506250000000000	0.496875000000000
14301	0.506250000000000	0.496875000000000
14321	0.506250000000000	0.496875000000000
14341	0.506250000000000	0.496875000000000
14361	0.506250000000000	0.496875000000000
14381	0.506250000000000	0.496875000000000
14401	0.506250000000000	0.496875000000000
14421	0.506250000000000	0.496875000000000
14441	0.506250000000000	0.496875000000000
14461	0.506250000000000	0.496875000000000
14481	0.506250000000000	0.496875000000000
14501	0.506250000000000	0.496875000000000
14521	0.506250000000000	0.496875000000000
14541	0.506250000000000	0.496875000000000
14561	0.506250000000000	0.496875000000000
14581	0.506250000000000	0.496875000000000
14601	0.506250000000000	0.496875000000000
14621	0.506250000000000	0.496875000000000
14641	0.506250000000000	0.496875000000000
14661	0.506250000000000	0.496875000000000
14681	0.506250000000000	0.496875000000000
14701	0.506250000000000	0.496875000000000
14721	0.506250000000000	0.496875000000000
14741	0.506250000000000	0.496875000000000
14761	0.506250000000000	0.496875000000000
14781	0.506250000000000	0.496875000000000
14801	0.506250000000000	0.496875000000000
14821	0.506250000000000	0.496875000000000
14841	0.506250000000000	0.496875000000000
14861	0.506250000000000	0.496875000000000
14881	0.506250000000000	0.496875000000000
14901	0.506250000000000	0.496875000000000
14921	0.506250000000000	0.496875000000000
14941	0.506250000000000	0.496875000000000
14961	0.506250000000000	0.496875000000000
14981	0.506250000000000	0.496875000000000
15001	0.506250000000000	0.496875000000000
15021	0.506250000000000	0.496875000000000
15041	0.506250000000000	0.496875000000000
15061	0.506250000000000	0.496875000000000
15081	0.506250000000000	0.496875000000000
15101	0.506250000000000	0.496875000000000
15121	0.506250000000000	0.496875000000000
15141	0.506250000000000	0.496875000000000
15161	0.506250000000000	0.496875000000000
15181	0.506250000000000	0.496875000000000
15201	0.506250000000000	0.496875000000000
15221	0.506250000000000	0.496875000000000
15241	0.506250000000000	0.496875000000000
15261	0.506250000000000	0.496875000000000
15281	0.506250000000000	0.496875000000000
15301	0.506250000000000	0.496875000000000
15321	0.506250000000000	0.496875000000000
15341	0.506250000000000	0.496875000000000
15361	0.506250000000000	0.496875000000000
15381	0.506250000000000	0.496875000000000
15401	0.506250000000000	0.496875000000000
15421	0.506250000000000	0.496875000000000
15441	0.506250000000000	0.496875000000000
15461	0.506250000000000	0.496875000000000
15481	0.506250000000000	0.496875000000000
15501	0.506250000000000	0.496875000000000
15521	0.506250000000000	0.496875000000000
15541	0.506250000000000	0.496875000000000
15561	0.506250000000000	0.496875000000000
15581	0.506250000000000	0.496875000000000
15601	0.506250000000000	0.496875000000000
15621	0.506250000000000	0.496875000000000
15641	0.506250000000000	0.496875000000000
15661	0.506250000000000	0.496875000000000
15681	0.506250000000000	0.496875000000000
15701	0.506250000000000	0.496875000000000
15721	0.506250000000000	0.496875000000000
15741	0.506250000000000	0.496875000000000
15761	0.506250000000000	0.496875000000000
15781	0.506250000000000	0.496875000000000
15801	0.506250000000000	0.496875000000000
15821	0.506250000000000	0.496875000000000
15841	0.506250000000000	0.496875000000000
15861	0.506250000000000	0.496875000000000
15881	0.506250000000000	0.496875000000000
15901	0.506250000000000	0.496875000000000
15921	0.506250000000000	0.496875000000000
15941	0.506250000000000	0.496875000000000
15961	0.506250000000000	0.496875000000000
15981	0.506250000000000	0.496875000000000
16001	0.506250000000000	0.496875000000000
16021	0.506250000000000	0.496875000000000
16041	0.506250000000000	0.496875000000000
16061	0.506250000000000	0.496875000000000
16081	0.506250000000000	0.496875000000000
16101	0.506250000000000	0.496875000000000
16121	0.506250000000000	0.496875000000000
16141	0.506250000000000	0.496875000000000
16161	0.506250000000000	0.496875000000000
16181	0.506250000000000	0.496875000000000
16201	0.506250000000000	0.496875000000000
16221	0.506250000000000	0.496875000000000
16241	0.506250000000000	0.496875000000000
16261	0.506250000000000	0.496875000000000
16281	0.506250000000000	0.496875000000000
16301	0.506250000000000	0.496875000000000
16321	0.506250000000000	0.496875000000000
16341	0.506250000000000	0.496875000000000
16361	0.506250000000000	0.496875000000000
16381	0.506250000000000	0.496875000000000
16401	0.506250000000000	0.496875000000000
16421	0.506250000000000	0.496875000000000
16441	0.506250000000000	0.496875000000000
16461	0.506250000000000	0.496875000000000
16481	0.506250000000000	0.496875000000000
16501	0.506250000000000	0.496875000000000
16521	0.506250000000000	0.496875000000000
16541	0.506250000000000	0.496875000000000
16561	0.506250000000000	0.496875000000000
16581	0.506250000000000	0.496875000000000
16601	0.506250000000000	0.496875000000000
16621	0.506250000000000	0.496875000000000
16641	0.506250000000000	0.496875000000000
16661	0.506250000000000	0.496875000000000
16681	0.506250000000000	0.496875000000000
16701	0.506250000000000	0.496875000000000
16721	0.506250000000000	0.496875000000000
16741	0.506250000000000	0.496875000000000
16761	0.506250000000000	0.496875000000000
16781	0.506250000000000	0.496875000000000
16801	0.506250000000000	0.496875000000000
16821	0.506250000000000	0.496875000000000
16841	0.506250000000000	0.496875000000000
16861	0.506250000000000	0.496875000000000
16881	0.506250000000000	0.496875000000000
16901	0.506250000000000	0.496875000000000
16921	0.506250000000000	0.496875000000000
16941	0.506250000000000	0.496875000000000
16961	0.506250000000000	0.496875000000000
16981	0.506250000000000	0.496875000000000
17001	0.506250000000000	0.496875000000000
17021	0.506250000000000	0.496875000000000
17041	0.506250000000000	0.496875000000000
17061	0.506250000000000	0.496875000000000
17081	0.506250000000000	0.496875000000000
17101	0.506250000000000	0.496875000000000
17121	0.506250000000000	0.496875000000000
17141	0.506250000000000	0.496875000000000
17161	0.506250000000000	0.496875000000000
17181	0.506250000000000	0.496875000000000
17201	0.506250000000000	0.496875000000000
17221	0.506250000000000	0.496875000000000
17241	0.506250000000000	0.496875000000000
17261	0.506250000000000	0.496875000000000
17281	0.506250000000000	0.496875000000000
17301	0.506250000000000	0.496875000000000
17321	0.506250000000000	0.496875000000000
17341	0.506250000000000	0.496875000000000
17361	0.506250000000000	0.496875000000000
17381	0.506250000000000	0.496875000000000
17401	0.506250000000000	0.496875000000000
17421	0.506250000000000	0.496875000000000
17441	0.506250000000000	0.496875000000000
17461	0.506250000000000	0.496875000000000
17481	0.506250000000000	0.496875000000000
17501	0.506250000000000	0.496875000000000
17521	0.506250000000000	0.496875000000000
17541	0.506250000000000	0.496875000000000
17561	0.506250000000000	0.496875000000000
17581	0.506250000000000	0.496875000000000
17601	0.506250000000000	0.496875000000000
17621	0.506250000000000	0.496875000000000
17641	0.506250000000000	0.496875000000000
17661	0.506250000000000	0.496875000000000
17681	0.506250000000000	0.496875000000000
17701	0.506250000000000	0.496875000000000
17721	0.506250000000000	0.496875000000000
17741	0.506250000000000	0.496875000000000
17761	0.506250000000000	0.496875000000000
17781	0.506250000000000	0.496875000000000
17801	0.506250000000000	0.496875000000000
17821	0.506250000000000	0.496875000000000
17841	0.506250000000000	0.496875000000000
17861	0.506250000000000	0.496875000000000
17881	0.506250000000000	0.496875000000000
17901	0.506250000000000	0.496875000000000
17921	0.506250000000000	0.496875000000000
17941	0.506250000000000	0.496875000000000
17961	0.506250000000000	0.496875000000000
17981	0.506250000000000	0.496875000000000
18001	0.506250000000000	0.496875000000000
18021	0.506250000000000	0.496875000000000
18041	0.506250000000000	0.496875000000000
18061	0.506250000000000	0.496875000000000
18081	0.506250000000000	0.496875000000000
18101	0.506250000000000	0.496875000000000
18121	0.506250000000000	0.496875000000000
18141	0.506250000000000	0.496875000000000
18161	0.506250000000000	0.496875000000000
18181	0.506250000000000	0.496875000000000
18201	0.506250000000000	0.496875000000000
18221	0.506250000000000	0.496875000000000
18241	0.506250000000000	0.496875000000000
18261	0.506250000000000	0.496875000000000
18281	0.506250000000000	0.496875000000000
18301	0.506250000000000	0.496875000000000
18321	0.506250000000000	0.496875000000000
18341	0.506250000000000	0.496875000000000
18361	0.506250000000000	0.496875000000000
18381	0.506250000000000	0.496875000000000
18401	0.506250000000000	0.496875000000000
18421	0.506250000000000	0.496875000000000
18441	0.506250000000000	0.496875000000000
18461	0.506250000000000	0.496875000000000
18481	0.506250000000000	0.496875000000000
18501	0.506250000000000	0.496875000000000
18521	0.506250000000000	0.496875000000000
18541	0.506250000000000	0.496875000000000
18561	0.506250000000000	0.496875000000000
18581	0.506250000000000	0.496875000000000
18601	0.506250000000000	0.496875000000000
18621	0.506250000000000	0.496875000000000
18641	0.506250000000000	0.496875000000000
18661	0.506250000000000	0.496875000000000
18681	0.506250000000000	0.496875000000000
18701	0.506250000000000	0.496875000000000
18721	0.506250000000000	0.496875000000000
18741	0.506250000000000	0.496875000000000
18761	0.506250000000000	0.496875000000000
18781	0.506250000000000	0.496875000000000
18801	0.506250000000000	0.496875000000000
18821	0.506250000000000	0.496875000000000
18841	0.506250000000000	0.496875000000000
18861	0.506250000000000	0.496875000000000
18881	0.506250000000000	0.496875000000000
18901	0.506250000000000	0.496875000000000
18921	0.506250000000000	0.496875000000000
18941	0.506250000000000	0.496875000000000
18961	0.506250000000000	0.496875000000000
18981	0.506250000000000	0.496875000000000
19001	0.506250000000000	0.496875000000000
19021	0.506250000000000	0.496875000000000
19041	0.506250000000000	0.496875000000000
19061	0.506250000000000	0.496875000000000
19081	0.506250000000000	0.496875000000000
19101	0.506250000000000	0.496875000000000
19121	0.506250000000000	0.496875000000000
19141	0.506250000000000	0.496875000000000
19161	0.506250000000000	0.496875000000000
19181	0.506250000000000	0.496875000000000
19201	0.506250000000000	0.496875000000000
19221	0.506250000000000	0.496875000000000
19241	0.506250000000000	0.496875000000000
19261	0.506250000000000	0.496875000000000
19281	0.506250000000000	0.496875000000000
19301	0.506250000000000	0.496875000000000
19321	0.506250000000000	0.496875000000000
19341	0.506250000000000	0.496875000000000
19361	0.506250000000000	0.496875000000000
19381	0.506250000000000	0.496875000000000
19401	0.506250000000000	0.496875000000000
19421	0.506250000000000	0.496875000000000
19441	0.506250000000000	0.496875000000000
19461	0.506250000000000	0.496875000000000
19481	0.506250000000000	0.496875000000000
19501	0.506250000000000	0.496875000000000
19521	0.506250000000000	0.496875000000000
19541	0.506250000000000	0.496875000000000
19561	0.506250000000000	0.496875000000000
19581	0.506250000000000	0.496875000000000
19601	0.506250000000000	0.496875000000000
19621	0.506250000000000	0.496875000000000
19641	0.506250000000000	0.496875000000000
19661	0.506250000000000	0.496875000000000
19681	0.506250000000000	0.496875000000000
19701	0.506250000000000	0.496875000000000
19721	0.506250000000000	0.496875000000000
19741	0.506250000000000	0.496875000000000
19761	0.506250000000000	0.496875000000000
19781	0.506250000000000	0.496875000000000
19801	0.506250000000000	0.496875000000000
19821	0.506250000000000	0.496875000000000
19841	0.506250000000000	0.496875000000000
19861	0.506250000000000	0.496875000000000
19881	0.506250000000000	0.496875000000000
19901	0.506250000000000	0.496875000000000
19921	0.506250000000000	0.496875000000000
19941	0.506250000000000	0.496875000000000
19961	0.506250000000000	0.496875000000000
19981	0.506250000000000	0.496875000000000

==> NewPics/FAOL_Synthetic_Close.txt <==
t	l55n0	l60n0
1	0	0
2	0	0
3	0	0
4	0	0
5	0	0
6	0	0
7	0	0
8	0	0
9	0.00234375000000000	0
10	0.0164062500000000	0.00312500000000000
11	0.0328125000000000	0.0164062500000000
12	0.0718750000000000	0.0554687500000000
13	0.117187500000000	0.0953125000000000
14	0.189843750000000	0.156250000000000
15	0.251562500000000	0.234375000000000
16	0.317968750000000	0.307031250000000
17	0.384375000000000	0.394531250000000
18	0.441406250000000	0.456250000000000
19	0.492187500000000	0.515625000000000
20	0.538281250000000	0.573437500000000
21	0.578906250000000	0.610937500000000
22	0.612500000000000	0.650000000000000
23	0.635937500000000	0.680468750000000
24	0.667968750000000	0.706250000000000
25	0.693750000000000	0.729687500000000
26	0.707812500000000	0.746875000000000
27	0.717187500000000	0.758593750000000
28	0.736718750000000	0.775781250000000
29	0.748437500000000	0.788281250000000
30	0.761718750000000	0.800000000000000
31	0.769531250000000	0.811718750000000
32	0.782812500000000	0.816406250000000
33	0.792968750000000	0.825000000000000
34	0.801562500000000	0.835156250000000
35	0.806250000000000	0.840625000000000
36	0.814062500000000	0.846875000000000
37	0.818750000000000	0.852343750000000
38	0.823437500000000	0.855468750000000
39	0.828906250000000	0.857812500000000
40	0.832031250000000	0.860156250000000
41	0.835156250000000	0.863281250000000
42	0.838281250000000	0.870312500000000
43	0.845312500000000	0.871093750000000
44	0.848437500000000	0.871875000000000
45	0.850000000000000	0.876562500000000
46	0.853906250000000	0.878906250000000
47	0.857031250000000	0.882812500000000
48	0.860156250000000	0.888281250000000
49	0.863281250000000	0.889843750000000
50	0.866406250000000	0.892968750000000
51	0.869531250000000	0.897656250000000
52	0.873437500000000	0.898437500000000
53	0.876562500000000	0.903125000000000
54	0.877343750000000	0.905468750000000
55	0.878906250000000	0.906250000000000
56	0.878906250000000	0.906250000000000
57	0.881250000000000	0.906250000000000
58	0.883593750000000	0.907812500000000
59	0.884375000000000	0.910156250000000
60	0.889062500000000	0.911718750000000
61	0.891406250000000	0.912500000000000
62	0.891406250000000	0.914843750000000
63	0.894531250000000	0.916406250000000
64	0.896875000000000	0.917187500000000
65	0.896875000000000	0.917187500000000
66	0.899218750000000	0.918750000000000
67	0.902343750000000	0.920312500000000
68	0.903125000000000	0.923437500000000
69	0.905468750000000	0.924218750000000
70	0.905468750000000	0.925000000000000
71	0.907812500000000	0.925781250000000
72	0.909375000000000	0.925781250000000
73	0.910156250000000	0.926562500000000
74	0.914062500000000	0.928125000000000
75	0.914062500000000	0.929687500000000
76	0.914062500000000	0.931250000000000
77	0.914062500000000	0.932031250000000
78	0.914062500000000	0.932812500000000
79	0.916406250000000	0.932812500000000
80	0.919531250000000	0.932812500000000
81	0.919531250000000	0.935156250000000
82	0.921875000000000	0.935156250000000
83	0.921875000000000	0.935937500000000
84	0.921875000000000	0.937500000000000
85	0.923437500000000	0.937500000000000
86	0.923437500000000	0.938281250000000
87	0.923437500000000	0.939062500000000
88	0.925000000000000	0.940625000000000
89	0.928906250000000	0.941406250000000
90	0.929687500000000	0.942187500000000
91	0.930468750000000	0.942968750000000
92	0.932031250000000	0.943750000000000
93	0.932031250000000	0.943750000000000
94	0.932812500000000	0.944531250000000
95	0.932812500000000	0.945312500000000
96	0.935156250000000	0.946093750000000
97	0.935937500000000	0.946875000000000
98	0.935937500000000	0.947656250000000
99	0.935937500000000	0.947656250000000
100	0.935937500000000	0.947656250000000
101	0.937500000000000	0.947656250000000
102	0.938281250000000	0.947656250000000
103	0.939843750000000	0.947656250000000
104	0.939843750000000	0.948437500000000
105	0.939843750000000	0.948437500000000
106	0.941406250000000	0.948437500000000
107	0.941406250000000	0.950000000000000
108	0.941406250000000	0.950781250000000
109	0.941406250000000	0.950781250000000
110	0.941406250000000	0.953125000000000
111	0.942187500000000	0.953125000000000
112	0.942968750000000	0.953125000000000
113	0.943750000000000	0.953125000000000
114	0.944531250000000	0.954687500000000
115	0.946093750000000	0.954687500000000
116	0.946875000000000	0.955468750000000
117	0.947656250000000	0.955468750000000
118	0.947656250000000	0.955468750000000
119	0.947656250000000	0.955468750000000
120	0.947656250000000	0.955468750000000
121	0.947656250000000	0.955468750000000
122	0.947656250000000	0.955468750000000
123	0.948437500000000	0.955468750000000
124	0.948437500000000	0.956250000000000
125	0.948437500000000	0.956250000000000
126	0.948437500000000	0.956250000000000
127	0.948437500000000	0.957031250000000
128	0.948437500000000	0.957031250000000
129	0.949218750000000	0.958593750000000
130	0.949218750000000	0.960156250000000
131	0.950000000000000	0.960156250000000
132	0.950781250000000	0.960937500000000
133	0.951562500000000	0.960937500000000
134	0.951562500000000	0.960937500000000
135	0.951562500000000	0.961718750000000
136	0.951562500000000	0.961718750000000
137	0.951562500000000	0.962500000000000
138	0.952343750000000	0.962500000000000
139	0.952343750000000	0.962500000000000
140	0.952343750000000	0.963281250000000
141	0.952343750000000	0.963281250000000
142	0.953125000000000	0.963281250000000
143	0.954687500000000	0.964062500000000
144	0.955468750000000	0.964062500000000
145	0.955468750000000	0.964062500000000
146	0.956250000000000	0.964062500000000
147	0.956250000000000	0.964062500000000
148	0.956250000000000	0.964062500000000
149	0.956250000000000	0.964062500000000
150	0.956250000000000	0.964843750000000
151	0.957031250000000	0.964843750000000
152	0.957031250000000	0.964843750000000
153	0.957812500000000	0.964843750000000
154	0.957812500000000	0.964843750000000
155	0.959375000000000	0.964843750000000
156	0.959375000000000	0.964843750000000
157	0.959375000000000	0.964843750000000
158	0.959375000000000	0.965625000000000
159	0.960156250000000	0.965625000000000
160	0.960937500000000	0.966406250000000
161	0.960937500000000	0.966406250000000
162	0.960937500000000	0.966406250000000
163	0.961718750000000	0.966406250000000
164	0.961718750000000	0.966406250000000
165	0.961718750000000	0.966406250000000
166	0.961718750000000	0.966406250000000
167	0.961718750000000	0.967187500000000
168	0.962500000000000	0.967187500000000
169	0.962500000000000	0.967187500000000
170	0.962500000000000	0.967968750000000
171	0.963281250000000	0.967968750000000
172	0.963281250000000	0.967968750000000
173	0.963281250000000	0.968750000000000
174	0.964062500000000	0.968750000000000
175	0.964843750000000	0.968750000000000
176	0.964843750000000	0.968750000000000
177	0.965625000000000	0.968750000000000
178	0.966406250000000	0.968750000000000
179	0.967187500000000	0.968750000000000
180	0.967187500000000	0.968750000000000
181	0.967187500000000	0.968750000000000
182	0.967968750000000	0.969531250000000
183	0.968750000000000	0.969531250000000
184	0.969531250000000	0.970312500000000
185	0.969531250000000	0.970312500000000
186	0.969531250000000	0.970312500000000
187	0.969531250000000	0.971093750000000
188	0.969531250000000	0.971875000000000
189	0.969531250000000	0.971875000000000
190	0.969531250000000	0.971875000000000
191	0.969531250000000	0.971875000000000
192	0.969531250000000	0.972656250000000
193	0.971093750000000	0.972656250000000
194	0.971093750000000	0.972656250000000
195	0.971093750000000	0.974218750000000
196	0.971093750000000	0.974218750000000
197	0.971093750000000	0.974218750000000
198	0.971093750000000	0.974218750000000
199	0.971875000000000	0.975000000000000
200	0.971875000000000	0.975000000000000
201	0.971875000000000	0.975000000000000
202	0.972656250000000	0.975781250000000
203	0.972656250000000	0.975781250000000
204	0.972656250000000	0.975781250000000
205	0.972656250000000	0.975781250000000
206	0.974218750000000	0.975781250000000
207	0.974218750000000	0.975781250000000
208	0.974218750000000	0.975781250000000
209	0.974218750000000	0.975781250000000
210	0.974218750000000	0.975781250000000
211	0.974218750000000	0.975781250000000
212	0.975000000000000	0.977343750000000
213	0.975000000000000	0.977343750000000
214	0.975000000000000	0.977343750000000
215	0.975000000000000	0.977343750000000
216	0.975000000000000	0.978125000000000
217	0.975000000000000	0.978125000000000
218	0.975781250000000	0.978125000000000
219	0.975781250000000	0.978125000000000
220	0.975781250000000	0.978125000000000
221	0.975781250000000	0.978125000000000
222	0.976562500000000	0.978125000000000
223	0.977343750000000	0.978125000000000
224	0.977343750000000	0.978125000000000
225	0.977343750000000	0.978125000000000
226	0.977343750000000	0.978125000000000
227	0.977343750000000	0.978906250000000
228	0.977343750000000	0.978906250000000
229	0.977343750000000	0.978906250000000
230	0.977343750000000	0.978906250000000
231	0.977343750000000	0.978906250000000
232	0.977343750000000	0.978906250000000
233	0.977343750000000	0.978906250000000
234	0.977343750000000	0.978906250000000
235	0.978125000000000	0.978906250000000
236	0.978906250000000	0.978906250000000
237	0.978906250000000	0.978906250000000
238	0.978906250000000	0.980468750000000
239	0.978906250000000	0.980468750000000
240	0.978906250000000	0.980468750000000
241	0.978906250000000	0.980468750000000
242	0.979687500000000	0.981250000000000
243	0.979687500000000	0.982031250000000
244	0.979687500000000	0.982031250000000
245	0.979687500000000	0.982812500000000
246	0.979687500000000	0.982812500000000
247	0.979687500000000	0.982812500000000
248	0.979687500000000	0.982812500000000
249	0.979687500000000	0.982812500000000
250	0.979687500000000	0.982812500000000
251	0.979687500000000	0.982812500000000
252	0.980468750000000	0.982812500000000
253	0.980468750000000	0.982812500000000
254	0.980468750000000	0.982812500000000
255	0.980468750000000	0.982812500000000
256	0.980468750000000	0.982812500000000
257	0.980468750000000	0.982812500000000
258	0.980468750000000	0.982812500000000
259	0.980468750000000	0.982812500000000
260	0.981250000000000	0.982812500000000
261	0.981250000000000	0.982812500000000
262	0.981250000000000	0.984375000000000
263	0.981250000000000	0.984375000000000
264	0.981250000000000	0.984375000000000
265	0.981250000000000	0.985156250000000
266	0.981250000000000	0.985156250000000
267	0.981250000000000	0.985156250000000
268	0.981250000000000	0.985156250000000
269	0.981250000000000	0.985156250000000
270	0.981250000000000	0.985156250000000
271	0.981250000000000	0.985156250000000
272	0.981250000000000	0.985156250000000
273	0.981250000000000	0.985156250000000
274	0.982031250000000	0.985156250000000
275	0.982031250000000	0.985156250000000
276	0.982812500000000	0.985937500000000
277	0.982812500000000	0.985937500000000
278	0.982812500000000	0.985937500000000
279	0.982812500000000	0.985937500000000
280	0.982812500000000	0.985937500000000
281	0.983593750000000	0.986718750000000
282	0.983593750000000	0.986718750000000
283	0.983593750000000	0.986718750000000
284	0.983593750000000	0.987500000000000
285	0.983593750000000	0.987500000000000
286	0.984375000000000	0.987500000000000
287	0.984375000000000	0.987500000000000
288	0.984375000000000	0.987500000000000
289	0.984375000000000	0.987500000000000
290	0.984375000000000	0.987500000000000
291	0.984375000000000	0.987500000000000
292	0.984375000000000	0.986718750000000
293	0.984375000000000	0.986718750000000
294	0.984375000000000	0.986718750000000
295	0.984375000000000	0.987500000000000
296	0.984375000000000	0.987500000000000
297	0.984375000000000	0.987500000000000
298	0.984375000000000	0.987500000000000
299	0.984375000000000	0.987500000000000
300	0.984375000000000	0.987500000000000
301	0.984375000000000	0.987500000000000
302	0.984375000000000	0.987500000000000
303	0.984375000000000	0.988281250000000
304	0.984375000000000	0.988281250000000
305	0.984375000000000	0.988281250000000
306	0.985156250000000	0.988281250000000
307	0.985156250000000	0.988281250000000
308	0.985156250000000	0.988281250000000
309	0.985156250000000	0.988281250000000
310	0.985156250000000	0.988281250000000
311	0.985156250000000	0.988281250000000
312	0.985156250000000	0.988281250000000
313	0.985156250000000	0.988281250000000
314	0.985156250000000	0.988281250000000
315	0.985156250000000	0.988281250000000
316	0.985156250000000	0.988281250000000
317	0.985156250000000	0.988281250000000
318	0.985156250000000	0.988281250000000
319	0.985156250000000	0.988281250000000
320	0.985156250000000	0.988281250000000
321	0.985156250000000	0.988281250000000
322	0.985156250000000	0.988281250000000
323	0.985937500000000	0.988281250000000
324	0.985937500000000	0.988281250000000
325	0.985937500000000	0.988281250000000
326	0.985937500000000	0.988281250000000
327	0.985937500000000	0.988281250000000
328	0.985937500000000	0.988281250000000
329	0.985937500000000	0.988281250000000
330	0.985937500000000	0.988281250000000
331	0.985937500000000	0.988281250000000
332	0.985937500000000	0.988281250000000
333	0.985937500000000	0.988281250000000
334	0.985937500000000	0.989062500000000
335	0.986718750000000	0.989062500000000
336	0.986718750000000	0.989062500000000
337	0.986718750000000	0.989062500000000
338	0.986718750000000	0.989062500000000
339	0.986718750000000	0.989062500000000
340	0.986718750000000	0.989062500000000
341	0.987500000000000	0.989062500000000
342	0.985156250000000	0.989062500000000
343	0.985156250000000	0.989062500000000
344	0.985156250000000	0.989062500000000
345	0.985156250000000	0.989062500000000
346	0.985937500000000	0.989062500000000
347	0.985937500000000	0.989062500000000
348	0.985937500000000	0.989062500000000
349	0.985937500000000	0.989062500000000
350	0.986718750000000	0.989062500000000
351	0.986718750000000	0.989062500000000
352	0.986718750000000	0.989062500000000
353	0.986718750000000	0.989062500000000
354	0.986718750000000	0.989062500000000
355	0.986718750000000	0.989062500000000
356	0.986718750000000	0.989062500000000
357	0.986718750000000	0.989062500000000
358	0.986718750000000	0.989062500000000
359	0.986718750000000	0.989062500000000
360	0.986718750000000	0.989062500000000
361	0.986718750000000	0.989062500000000
362	0.986718750000000	0.989062500000000
363	0.986718750000000	0.989062500000000
364	0.986718750000000	0.989062500000000
365	0.986718750000000	0.989062500000000
366	0.986718750000000	0.989062500000000
367	0.986718750000000	0.989062500000000
368	0.986718750000000	0.989062500000000
369	0.986718750000000	0.989062500000000
370	0.986718750000000	0.989062500000000
371	0.986718750000000	0.989062500000000
372	0.986718750000000	0.989062500000000
373	0.986718750000000	0.989062500000000
374	0.986718750000000	0.989062500000000
375	0.986718750000000	0.989062500000000
376	0.986718750000000	0.989062500000000
377	0.986718750000000	0.989062500000000
378	0.986718750000000	0.989062500000000
379	0.986718750000000	0.989062500000000
380	0.986718750000000	0.989062500000000
381	0.986718750000000	0.989062500000000
382	0.986718750000000	0.989062500000000
383	0.986718750000000	0.989062500000000
384	0.986718750000000	0.989062500000000
385	0.986718750000000	0.989062500000000
386	0.986718750000000	0.989062500000000
387	0.986718750000000	0.989062500000000
388	0.986718750000000	0.989062500000000
389	0.986718750000000	0.989062500000000
390	0.986718750000000	0.989062500000000
391	0.986718750000000	0.989062500000000
392	0.986718750000000	0.989062500000000
393	0.987500000000000	0.989062500000000
394	0.987500000000000	0.989062500000000
395	0.987500000000000	0.989062500000000
396	0.987500000000000	0.989062500000000
397	0.987500000000000	0.989062500000000
398	0.987500000000000	0.989062500000000
399	0.987500000000000	0.989062500000000
400	0.988281250000000	0.989062500000000
401	0.988281250000000	0.989062500000000
402	0.988281250000000	0.989062500000000
403	0.988281250000000	0.989062500000000
404	0.988281250000000	0.989062500000000
405	0.988281250000000	0.989062500000000
406	0.988281250000000	0.989062500000000
407	0.988281250000000	0.989062500000000
408	0.988281250000000	0.989062500000000
409	0.988281250000000	0.989062500000000
410	0.988281250000000	0.989062500000000
411	0.988281250000000	0.989062500000000
412	0.988281250000000	0.989062500000000
413	0.988281250000000	0.989062500000000
414	0.988281250000000	0.989843750000000
415	0.988281250000000	0.989843750000000
416	0.988281250000000	0.989843750000000
417	0.988281250000000	0.989843750000000
418	0.988281250000000	0.990625000000000
419	0.988281250000000	0.990625000000000
420	0.988281250000000	0.990625000000000
421	0.988281250000000	0.990625000000000
422	0.988281250000000	0.990625000000000
423	0.988281250000000	0.990625000000000
424	0.988281250000000	0.990625000000000
425	0.988281250000000	0.990625000000000
426	0.988281250000000	0.990625000000000
427	0.988281250000000	0.990625000000000
428	0.988281250000000	0.990625000000000
429	0.988281250000000	0.990625000000000
430	0.988281250000000	0.990625000000000
431	0.988281250000000	0.990625000000000
432	0.988281250000000	0.990625000000000
433	0.988281250000000	0.990625000000000
434	0.988281250000000	0.990625000000000
435	0.988281250000000	0.990625000000000
436	0.988281250000000	0.990625000000000
437	0.988281250000000	0.990625000000000
438	0.988281250000000	0.990625000000000
439	0.988281250000000	0.990625000000000
440	0.988281250000000	0.990625000000000
441	0.988281250000000	0.990625000000000
442	0.988281250000000	0.990625000000000
443	0.988281250000000	0.990625000000000
444	0.988281250000000	0.990625000000000
445	0.988281250000000	0.990625000000000
446	0.988281250000000	0.990625000000000
447	0.988281250000000	0.990625000000000
448	0.988281250000000	0.990625000000000
449	0.988281250000000	0.990625000000000
450	0.988281250000000	0.990625000000000
451	0.988281250000000	0.991406250000000
452	0.988281250000000	0.991406250000000
453	0.988281250000000	0.991406250000000
454	0.988281250000000	0.991406250000000
455	0.988281250000000	0.991406250000000
456	0.989062500000000	0.991406250000000
457	0.989062500000000	0.991406250000000
458	0.989062500000000	0.991406250000000
459	0.989062500000000	0.991406250000000
460	0.989062500000000	0.992187500000000
461	0.989062500000000	0.992187500000000
462	0.989062500000000	0.992968750000000
463	0.989062500000000	0.992968750000000
464	0.989062500000000	0.992968750000000
465	0.989062500000000	0.992968750000000
466	0.989062500000000	0.992968750000000
467	0.989062500000000	0.992968750000000
468	0.989843750000000	0.992968750000000
469	0.989843750000000	0.992968750000000
470	0.989843750000000	0.992968750000000
471	0.989843750000000	0.992968750000000
472	0.989843750000000	0.992968750000000
473	0.989843750000000	0.992968750000000
474	0.989843750000000	0.992968750000000
475	0.989843750000000	0.993750000000000
476	0.989843750000000	0.993750000000000
477	0.989843750000000	0.993750000000000
478	0.989843750000000	0.993750000000000
479	0.989843750000000	0.993750000000000
480	0.989843750000000	0.993750000000000
481	0.989843750000000	0.992187500000000
482	0.989843750000000	0.992187500000000
483	0.989843750000000	0.992187500000000
484	0.989843750000000	0.992187500000000
485	0.989843750000000	0.992187500000000
486	0.989843750000000	0.992187500000000
487	0.989843750000000	0.992187500000000
488	0.989843750000000	0.992187500000000
489	0.989843750000000	0.992187500000000
490	0.989843750000000	0.992187500000000
491	0.989843750000000	0.992187500000000
492	0.989843750000000	0.992187500000000
493	0.989843750000000	0.992187500000000
494	0.989843750000000	0.992187500000000
495	0.989843750000000	0.992187500000000
496	0.989843750000000	0.992187500000000
497	0.989843750000000	0.992187500000000
498	0.989843750000000	0.992187500000000
499	0.989843750000000	0.992187500000000
500	0.989843750000000	0.992187500000000

==> NewPics/FAOL_Synthetic_Noisefree.txt <==
t	l55n0
1	0
6	0
11	0
16	0
21	0.00156250000000000
26	0.00156250000000000
31	0.00312500000000000
36	0.00937500000000000
41	0.0187500000000000
46	0.0242187500000000
51	0.0429687500000000
56	0.0609375000000000
61	0.0875000000000000
66	0.101562500000000
71	0.118750000000000
76	0.138281250000000
81	0.158593750000000
86	0.176562500000000
91	0.186718750000000
96	0.207812500000000
101	0.217187500000000
106	0.224218750000000
111	0.234375000000000
116	0.244531250000000
121	0.253906250000000
126	0.264843750000000
131	0.276562500000000
136	0.283593750000000
141	0.292968750000000
146	0.299218750000000
151	0.310156250000000
156	0.314843750000000
161	0.320312500000000
166	0.328906250000000
171	0.342968750000000
176	0.348437500000000
181	0.351562500000000
186	0.359375000000000
191	0.364062500000000
196	0.374218750000000
201	0.378906250000000
206	0.381250000000000
211	0.388281250000000
216	0.393750000000000
221	0.395312500000000
226	0.396093750000000
231	0.400000000000000
236	0.404687500000000
241	0.411718750000000
246	0.414062500000000
251	0.418750000000000
256	0.421093750000000
261	0.425781250000000
266	0.429687500000000
271	0.430468750000000
276	0.433593750000000
281	0.435156250000000
286	0.438281250000000
291	0.441406250000000
296	0.441406250000000
301	0.442968750000000
306	0.450000000000000
311	0.450781250000000
316	0.453906250000000
321	0.456250000000000
326	0.460156250000000
331	0.462500000000000
336	0.464062500000000
341	0.467187500000000
346	0.471875000000000
351	0.475000000000000
356	0.477343750000000
361	0.477343750000000
366	0.478906250000000
371	0.478906250000000
376	0.479687500000000
381	0.482031250000000
386	0.484375000000000
391	0.485156250000000
396	0.487500000000000
401	0.489062500000000
406	0.490625000000000
411	0.490625000000000
416	0.491406250000000
421	0.494531250000000
426	0.495312500000000
431	0.498437500000000
436	0.500000000000000
441	0.500000000000000
446	0.501562500000000
451	0.501562500000000
456	0.502343750000000
461	0.502343750000000
466	0.502343750000000
471	0.503906250000000
476	0.504687500000000
481	0.504687500000000
486	0.504687500000000
491	0.505468750000000
496	0.507812500000000
501	0.507812500000000
506	0.508593750000000
511	0.510156250000000
516	0.510937500000000
521	0.512500000000000
526	0.514062500000000
531	0.514843750000000
536	0.514843750000000
541	0.514843750000000
546	0.515625000000000
551	0.516406250000000
556	0.517187500000000
561	0.517968750000000
566	0.518750000000000
571	0.518750000000000
576	0.518750000000000
581	0.518750000000000
586	0.520312500000000
591	0.522656250000000
596	0.522656250000000
601	0.522656250000000
606	0.524218750000000
611	0.525781250000000
616	0.527343750000000
621	0.528125000000000
626	0.529687500000000
631	0.530468750000000
636	0.530468750000000
641	0.530468750000000
646	0.530468750000000
651	0.532031250000000
656	0.532812500000000
661	0.533593750000000
666	0.533593750000000
671	0.533593750000000
676	0.534375000000000
681	0.535156250000000
686	0.535156250000000
691	0.536718750000000
696	0.537500000000000
701	0.538281250000000
706	0.539062500000000
711	0.540625000000000
716	0.542187500000000
721	0.544531250000000
726	0.544531250000000
731	0.545312500000000
736	0.546093750000000
741	0.546093750000000
746	0.546093750000000
751	0.546093750000000
756	0.546093750000000
761	0.546875000000000
766	0.548437500000000
771	0.550000000000000
776	0.550000000000000
781	0.550781250000000
786	0.551562500000000
791	0.551562500000000
796	0.553125000000000
801	0.553125000000000
806	0.553125000000000
811	0.554687500000000
816	0.554687500000000
821	0.554687500000000
826	0.556250000000000
831	0.557031250000000
836	0.557031250000000
841	0.557031250000000
846	0.557031250000000
851	0.557812500000000
856	0.559375000000000
861	0.559375000000000
866	0.560156250000000
871	0.560937500000000
876	0.560937500000000
881	0.560937500000000
886	0.561718750000000
891	0.561718750000000
896	0.562500000000000
901	0.562500000000000
906	0.563281250000000
911	0.563281250000000
916	0.564062500000000
921	0.564062500000000
926	0.565625000000000
931	0.565625000000000
936	0.565625000000000
941	0.565625000000000
946	0.565625000000000
951	0.565625000000000
956	0.566406250000000
961	0.566406250000000
966	0.566406250000000
971	0.567187500000000
976	0.567187500000000
981	0.567187500000000
986	0.567187500000000
991	0.568750000000000
996	0.568750000000000
1001	0.568750000000000
1006	0.569531250000000
1011	0.570312500000000
1016	0.570312500000000
1021	0.571093750000000
1026	0.571093750000000
1031	0.571093750000000
1036	0.571093750000000
1041	0.573437500000000
1046	0.573437500000000
1051	0.573437500000000
1056	0.573437500000000
1061	0.573437500000000
1066	0.574218750000000
1071	0.574218750000000
1076	0.575781250000000
1081	0.575781250000000
1086	0.575781250000000
1091	0.575781250000000
1096	0.576562500000000
1101	0.576562500000000
1106	0.577343750000000
1111	0.577343750000000
1116	0.577343750000000
1121	0.577343750000000
1126	0.578125000000000
1131	0.578906250000000
1136	0.578906250000000
1141	0.580468750000000
1146	0.581250000000000
1151	0.581250000000000
1156	0.582812500000000
1161	0.582812500000000
1166	0.582812500000000
1171	0.583593750000000
1176	0.584375000000000
1181	0.584375000000000
1186	0.584375000000000
1191	0.584375000000000
1196	0.585156250000000
1201	0.585156250000000
1206	0.585156250000000
1211	0.585937500000000
1216	0.585937500000000
1221	0.585937500000000
1226	0.585937500000000
1231	0.587500000000000
1236	0.587500000000000
1241	0.587500000000000
1246	0.587500000000000
1251	0.587500000000000
1256	0.588281250000000
1261	0.588281250000000
1266	0.589062500000000
1271	0.589843750000000
1276	0.589843750000000
1281	0.589843750000000
1286	0.590625000000000
1291	0.590625000000000
1296	0.590625000000000
1301	0.590625000000000
1306	0.590625000000000
1311	0.591406250000000
1316	0.591406250000000
1321	0.591406250000000
1326	0.591406250000000
1331	0.591406250000000
1336	0.591406250000000
1341	0.591406250000000
1346	0.591406250000000
1351	0.592187500000000
1356	0.592968750000000
1361	0.592968750000000
1366	0.592968750000000
1371	0.592968750000000
1376	0.592968750000000
1381	0.592968750000000
1386	0.592968750000000
1391	0.592968750000000
1396	0.593750000000000
1401	0.593750000000000
1406	0.593750000000000
1411	0.593750000000000
1416	0.593750000000000
1421	0.594531250000000
1426	0.594531250000000
1431	0.595312500000000
1436	0.596093750000000
1441	0.596875000000000
1446	0.596875000000000
1451	0.596875000000000
1456	0.596875000000000
1461	0.596875000000000
1466	0.596875000000000
1471	0.596875000000000
1476	0.596875000000000
1481	0.597656250000000
1486	0.598437500000000
1491	0.599218750000000
1496	0.599218750000000
1501	0.599218750000000
1506	0.599218750000000
1511	0.599218750000000
1516	0.599218750000000
1521	0.599218750000000
1526	0.599218750000000
1531	0.599218750000000
1536	0.599218750000000
1541	0.600000000000000
1546	0.600000000000000
1551	0.600781250000000
1556	0.600781250000000
1561	0.600781250000000
1566	0.601562500000000
1571	0.602343750000000
1576	0.603125000000000
1581	0.603125000000000
1586	0.603125000000000
1591	0.603125000000000
1596	0.603906250000000
1601	0.603906250000000
1606	0.603906250000000
1611	0.603906250000000
1616	0.603906250000000
1621	0.603906250000000
1626	0.603906250000000
1631	0.603906250000000
1636	0.603906250000000
1641	0.603906250000000
1646	0.603906250000000
1651	0.603906250000000
1656	0.603906250000000
1661	0.603906250000000
1666	0.603906250000000
1671	0.603906250000000
1676	0.603906250000000
1681	0.603906250000000
1686	0.603906250000000
1691	0.603906250000000
1696	0.603906250000000
1701	0.603906250000000
1706	0.603906250000000
1711	0.603906250000000
1716	0.603906250000000
1721	0.603906250000000
1726	0.603906250000000
1731	0.603906250000000
1736	0.603906250000000
1741	0.603906250000000
1746	0.603906250000000
1751	0.603906250000000
1756	0.603906250000000
1761	0.603906250000000
1766	0.603906250000000
1771	0.603906250000000
1776	0.604687500000000
1781	0.604687500000000
1786	0.604687500000000
1791	0.604687500000000
1796	0.604687500000000
1801	0.604687500000000
1806	0.604687500000000
1811	0.604687500000000
1816	0.604687500000000
1821	0.604687500000000
1826	0.604687500000000
1831	0.605468750000000
1836	0.605468750000000
1841	0.605468750000000
1846	0.605468750000000
1851	0.605468750000000
1856	0.606250000000000
1861	0.606250000000000
1866	0.606250000000000
1871	0.606250000000000
1876	0.606250000000000
1881	0.607031250000000
1886	0.607031250000000
1891	0.607031250000000
1896	0.607812500000000
1901	0.607812500000000
1906	0.607812500000000
1911	0.607812500000000
1916	0.607812500000000
1921	0.607812500000000
1926	0.607812500000000
1931	0.608593750000000
1936	0.608593750000000
1941	0.608593750000000
1946	0.608593750000000
1951	0.608593750000000
1956	0.608593750000000
1961	0.608593750000000
1966	0.608593750000000
1971	0.608593750000000
1976	0.608593750000000
1981	0.608593750000000
1986	0.608593750000000
1991	0.608593750000000
1996	0.608593750000000

==> NewPics/FAOL_Synthetic_Noisy.txt <==
t	l55n02
1	0
6	0
11	0
16	0
21	0
26	0.00156250000000000
31	0.00156250000000000
36	0.00156250000000000
41	0.00468750000000000
46	0.00937500000000000
51	0.0117187500000000
56	0.0195312500000000
61	0.0289062500000000
66	0.0382812500000000
71	0.0468750000000000
76	0.0617187500000000
81	0.0781250000000000
86	0.0859375000000000
91	0.0968750000000000
96	0.108593750000000
101	0.123437500000000
106	0.130468750000000
111	0.147656250000000
116	0.160156250000000
121	0.169531250000000
126	0.175781250000000
131	0.183593750000000
136	0.192187500000000
141	0.200781250000000
146	0.209375000000000
151	0.217187500000000
156	0.225000000000000
161	0.231250000000000
166	0.239062500000000
171	0.242968750000000
176	0.253125000000000
181	0.258593750000000
186	0.261718750000000
191	0.268750000000000
196	0.274218750000000
201	0.278125000000000
206	0.286718750000000
211	0.290625000000000
216	0.292968750000000
221	0.296093750000000
226	0.299218750000000
231	0.305468750000000
236	0.314843750000000
241	0.324218750000000
246	0.328125000000000
251	0.330468750000000
256	0.332031250000000
261	0.338281250000000
266	0.340625000000000
271	0.344531250000000
276	0.348437500000000
281	0.357031250000000
286	0.357031250000000
291	0.359375000000000
296	0.362500000000000
301	0.365625000000000
306	0.368750000000000
311	0.371093750000000
316	0.372656250000000
321	0.375000000000000
326	0.378125000000000
331	0.379687500000000
336	0.382031250000000
341	0.385937500000000
346	0.386718750000000
351	0.389062500000000
356	0.391406250000000
361	0.393750000000000
366	0.393750000000000
371	0.396093750000000
376	0.400000000000000
381	0.403125000000000
386	0.404687500000000
391	0.404687500000000
396	0.407031250000000
401	0.407031250000000
406	0.409375000000000
411	0.410937500000000
416	0.411718750000000
421	0.412500000000000
426	0.414843750000000
431	0.415625000000000
436	0.420312500000000
441	0.421093750000000
446	0.421875000000000
451	0.422656250000000
456	0.424218750000000
461	0.425781250000000
466	0.427343750000000
471	0.429687500000000
476	0.429687500000000
481	0.430468750000000
486	0.432812500000000
491	0.435156250000000
496	0.435937500000000
501	0.436718750000000
506	0.437500000000000
511	0.439843750000000
516	0.440625000000000
521	0.441406250000000
526	0.442187500000000
531	0.443750000000000
536	0.445312500000000
541	0.446875000000000
546	0.447656250000000
551	0.448437500000000
556	0.448437500000000
561	0.448437500000000
566	0.450000000000000
571	0.450000000000000
576	0.451562500000000
581	0.452343750000000
586	0.453125000000000
591	0.453906250000000
596	0.455468750000000
601	0.456250000000000
606	0.456250000000000
611	0.457031250000000
616	0.458593750000000
621	0.458593750000000
626	0.459375000000000
631	0.460156250000000
636	0.461718750000000
641	0.461718750000000
646	0.462500000000000
651	0.462500000000000
656	0.464843750000000
661	0.464843750000000
666	0.465625000000000
671	0.466406250000000
676	0.466406250000000
681	0.466406250000000
686	0.467187500000000
691	0.467187500000000
696	0.467968750000000
701	0.468750000000000
706	0.469531250000000
711	0.469531250000000
716	0.469531250000000
721	0.471875000000000
726	0.472656250000000
731	0.474218750000000
736	0.474218750000000
741	0.474218750000000
746	0.474218750000000
751	0.474218750000000
756	0.475000000000000
761	0.476562500000000
766	0.476562500000000
771	0.477343750000000
776	0.477343750000000
781	0.479687500000000
786	0.479687500000000
791	0.479687500000000
796	0.480468750000000
801	0.481250000000000
806	0.481250000000000
811	0.481250000000000
816	0.482031250000000
821	0.482812500000000
826	0.483593750000000
831	0.483593750000000
836	0.483593750000000
841	0.483593750000000
846	0.483593750000000
851	0.483593750000000
856	0.483593750000000
861	0.483593750000000
866	0.485156250000000
871	0.485937500000000
876	0.485937500000000
881	0.485937500000000
886	0.485937500000000
891	0.485937500000000
896	0.485937500000000
901	0.486718750000000
906	0.488281250000000
911	0.489062500000000
916	0.489843750000000
921	0.489843750000000
926	0.489843750000000
931	0.489843750000000
936	0.490625000000000
941	0.490625000000000
946	0.490625000000000
951	0.490625000000000
956	0.490625000000000
961	0.490625000000000
966	0.491406250000000
971	0.491406250000000
976	0.491406250000000
981	0.491406250000000
986	0.492187500000000
991	0.492187500000000
996	0.492187500000000
1001	0.492187500000000
1006	0.492968750000000
1011	0.492968750000000
1016	0.492968750000000
1021	0.493750000000000
1026	0.493750000000000
1031	0.493750000000000
1036	0.493750000000000
1041	0.494531250000000
1046	0.494531250000000
1051	0.494531250000000
1056	0.494531250000000
1061	0.494531250000000
1066	0.494531250000000
1071	0.494531250000000
1076	0.495312500000000
1081	0.495312500000000
1086	0.495312500000000
1091	0.495312500000000
1096	0.495312500000000
1101	0.495312500000000
1106	0.496093750000000
1111	0.496875000000000
1116	0.496875000000000
1121	0.497656250000000
1126	0.497656250000000
1131	0.497656250000000
1136	0.497656250000000
1141	0.497656250000000
1146	0.497656250000000
1151	0.497656250000000
1156	0.498437500000000
1161	0.498437500000000
1166	0.498437500000000
1171	0.499218750000000
1176	0.500000000000000
1181	0.500000000000000
1186	0.500000000000000
1191	0.500000000000000
1196	0.500000000000000
1201	0.500000000000000
1206	0.500000000000000
1211	0.500000000000000
1216	0.500000000000000
1221	0.500000000000000
1226	0.500000000000000
1231	0.500000000000000
1236	0.500000000000000
1241	0.500000000000000
1246	0.500000000000000
1251	0.500000000000000
1256	0.500000000000000
1261	0.500000000000000
1266	0.500781250000000
1271	0.500781250000000
1276	0.500781250000000
1281	0.500781250000000
1286	0.500781250000000
1291	0.500781250000000
1296	0.500781250000000
1301	0.500781250000000
1306	0.500781250000000
1311	0.500781250000000
1316	0.500781250000000
1321	0.500781250000000
1326	0.500781250000000
1331	0.500781250000000
1336	0.500781250000000
1341	0.500781250000000
1346	0.500781250000000
1351	0.500781250000000
1356	0.500781250000000
1361	0.500781250000000
1366	0.500781250000000
1371	0.500781250000000
1376	0.500781250000000
1381	0.500781250000000
1386	0.500781250000000
1391	0.500781250000000
1396	0.500781250000000
1401	0.500781250000000
1406	0.500781250000000
1411	0.500781250000000
1416	0.500781250000000
1421	0.500781250000000
1426	0.500781250000000
1431	0.501562500000000
1436	0.501562500000000
1441	0.501562500000000
1446	0.502343750000000
1451	0.502343750000000
1456	0.502343750000000
1461	0.502343750000000
1466	0.502343750000000
1471	0.502343750000000
1476	0.502343750000000
1481	0.502343750000000
1486	0.502343750000000
1491	0.502343750000000
1496	0.502343750000000
1501	0.502343750000000
1506	0.502343750000000
1511	0.502343750000000
1516	0.503125000000000
1521	0.503125000000000
1526	0.503125000000000
1531	0.504687500000000
1536	0.504687500000000
1541	0.504687500000000
1546	0.504687500000000
1551	0.504687500000000
1556	0.504687500000000
1561	0.504687500000000
1566	0.505468750000000
1571	0.505468750000000
1576	0.505468750000000
1581	0.505468750000000
1586	0.505468750000000
1591	0.505468750000000
1596	0.505468750000000
1601	0.507031250000000
1606	0.507031250000000
1611	0.507031250000000
1616	0.507031250000000
1621	0.507031250000000
1626	0.507031250000000
1631	0.507031250000000
1636	0.507031250000000
1641	0.507031250000000
1646	0.507031250000000
1651	0.507031250000000
1656	0.507031250000000
1661	0.507031250000000
1666	0.507031250000000
1671	0.507031250000000
1676	0.507031250000000
1681	0.507031250000000
1686	0.507812500000000
1691	0.507812500000000
1696	0.507812500000000
1701	0.508593750000000
1706	0.508593750000000
1711	0.509375000000000
1716	0.509375000000000
1721	0.510156250000000
1726	0.510156250000000
1731	0.510156250000000
1736	0.510156250000000
1741	0.510156250000000
1746	0.510156250000000
1751	0.510156250000000
1756	0.510156250000000
1761	0.510156250000000
1766	0.510156250000000
1771	0.510156250000000
1776	0.510156250000000
1781	0.510156250000000
1786	0.510156250000000
1791	0.510156250000000
1796	0.510156250000000
1801	0.510156250000000
1806	0.510156250000000
1811	0.510156250000000
1816	0.510937500000000
1821	0.510937500000000
1826	0.510937500000000
1831	0.510937500000000
1836	0.510937500000000
1841	0.510937500000000
1846	0.510937500000000
1851	0.510937500000000
1856	0.511718750000000
1861	0.512500000000000
1866	0.512500000000000
1871	0.512500000000000
1876	0.512500000000000
1881	0.512500000000000
1886	0.512500000000000
1891	0.512500000000000
1896	0.512500000000000
1901	0.512500000000000
1906	0.512500000000000
1911	0.512500000000000
1916	0.512500000000000
1921	0.512500000000000
1926	0.512500000000000
1931	0.512500000000000
1936	0.512500000000000
1941	0.512500000000000
1946	0.512500000000000
1951	0.512500000000000
1956	0.512500000000000
1961	0.512500000000000
1966	0.512500000000000
1971	0.512500000000000
1976	0.512500000000000
1981	0.512500000000000
1986	0.512500000000000
1991	0.512500000000000
1996	0.512500000000000

==> NewPics/FAOL_Synthetic_Replace.txt <==
t	l55n0	l60n0	l55n02	l60n02
1	0	0	0	0
21	0	0	0	0
41	0.00781250000000000	0.0187500000000000	0.00312500000000000	0.00468750000000000
61	0.0625000000000000	0.109375000000000	0.0171875000000000	0.0281250000000000
81	0.164062500000000	0.215625000000000	0.0531250000000000	0.0921875000000000
101	0.259375000000000	0.296875000000000	0.109375000000000	0.156250000000000
121	0.312500000000000	0.343750000000000	0.175000000000000	0.226562500000000
141	0.348437500000000	0.385937500000000	0.248437500000000	0.265625000000000
161	0.379687500000000	0.412500000000000	0.287500000000000	0.307812500000000
181	0.407812500000000	0.460937500000000	0.307812500000000	0.332812500000000
201	0.437500000000000	0.476562500000000	0.342187500000000	0.353125000000000
221	0.454687500000000	0.490625000000000	0.368750000000000	0.373437500000000
241	0.470312500000000	0.509375000000000	0.381250000000000	0.390625000000000
261	0.495312500000000	0.526562500000000	0.403125000000000	0.403125000000000
281	0.509375000000000	0.537500000000000	0.418750000000000	0.425000000000000
301	0.526562500000000	0.550000000000000	0.431250000000000	0.443750000000000
321	0.537500000000000	0.564062500000000	0.445312500000000	0.456250000000000
341	0.551562500000000	0.567187500000000	0.451562500000000	0.462500000000000
361	0.559375000000000	0.573437500000000	0.459375000000000	0.470312500000000
381	0.565625000000000	0.593750000000000	0.467187500000000	0.476562500000000
401	0.573437500000000	0.604687500000000	0.479687500000000	0.484375000000000
421	0.585937500000000	0.623437500000000	0.490625000000000	0.493750000000000
441	0.590625000000000	0.625000000000000	0.500000000000000	0.498437500000000
461	0.596875000000000	0.632812500000000	0.514062500000000	0.507812500000000
481	0.603125000000000	0.640625000000000	0.523437500000000	0.517187500000000
501	0.607812500000000	0.642187500000000	0.529687500000000	0.525000000000000
521	0.610937500000000	0.643750000000000	0.534375000000000	0.528125000000000
541	0.610937500000000	0.648437500000000	0.542187500000000	0.529687500000000
561	0.617187500000000	0.657812500000000	0.545312500000000	0.532812500000000
581	0.625000000000000	0.664062500000000	0.550000000000000	0.539062500000000
601	0.637500000000000	0.667187500000000	0.551562500000000	0.539062500000000
621	0.643750000000000	0.671875000000000	0.554687500000000	0.542187500000000
641	0.646875000000000	0.675000000000000	0.556250000000000	0.545312500000000
661	0.651562500000000	0.684375000000000	0.562500000000000	0.548437500000000
681	0.656250000000000	0.684375000000000	0.562500000000000	0.556250000000000
701	0.662500000000000	0.690625000000000	0.565625000000000	0.565625000000000
721	0.665625000000000	0.693750000000000	0.570312500000000	0.568750000000000
741	0.667187500000000	0.696875000000000	0.575000000000000	0.573437500000000
761	0.667187500000000	0.698437500000000	0.576562500000000	0.576562500000000
781	0.670312500000000	0.700000000000000	0.578125000000000	0.576562500000000
801	0.678125000000000	0.701562500000000	0.579687500000000	0.584375000000000
821	0.681250000000000	0.701562500000000	0.584375000000000	0.592187500000000
841	0.687500000000000	0.701562500000000	0.590625000000000	0.592187500000000
861	0.695312500000000	0.704687500000000	0.593750000000000	0.592187500000000
881	0.696875000000000	0.704687500000000	0.595312500000000	0.592187500000000
901	0.701562500000000	0.706250000000000	0.595312500000000	0.592187500000000
921	0.703125000000000	0.710937500000000	0.596875000000000	0.596875000000000
941	0.706250000000000	0.712500000000000	0.603125000000000	0.598437500000000
961	0.707812500000000	0.714062500000000	0.604687500000000	0.601562500000000
981	0.709375000000000	0.718750000000000	0.604687500000000	0.604687500000000
1001	0.712500000000000	0.721875000000000	0.609375000000000	0.606250000000000
1021	0.715625000000000	0.726562500000000	0.609375000000000	0.607812500000000
1041	0.717187500000000	0.728125000000000	0.614062500000000	0.607812500000000
1061	0.717187500000000	0.728125000000000	0.615625000000000	0.609375000000000
1081	0.718750000000000	0.731250000000000	0.617187500000000	0.609375000000000
1101	0.723437500000000	0.732812500000000	0.617187500000000	0.612500000000000
1121	0.723437500000000	0.739062500000000	0.620312500000000	0.614062500000000
1141	0.723437500000000	0.742187500000000	0.621875000000000	0.618750000000000
1161	0.728125000000000	0.743750000000000	0.621875000000000	0.620312500000000
1181	0.728125000000000	0.743750000000000	0.625000000000000	0.620312500000000
1201	0.728125000000000	0.746875000000000	0.625000000000000	0.620312500000000
1221	0.731250000000000	0.746875000000000	0.626562500000000	0.621875000000000
1241	0.734375000000000	0.748437500000000	0.628125000000000	0.625000000000000
1261	0.734375000000000	0.748437500000000	0.629687500000000	0.628125000000000
1281	0.735937500000000	0.748437500000000	0.632812500000000	0.628125000000000
1301	0.737500000000000	0.748437500000000	0.632812500000000	0.631250000000000
1321	0.737500000000000	0.748437500000000	0.634375000000000	0.631250000000000
1341	0.740625000000000	0.750000000000000	0.634375000000000	0.631250000000000
1361	0.742187500000000	0.751562500000000	0.634375000000000	0.632812500000000
1381	0.742187500000000	0.753125000000000	0.637500000000000	0.635937500000000
1401	0.742187500000000	0.754687500000000	0.637500000000000	0.635937500000000
1421	0.743750000000000	0.754687500000000	0.642187500000000	0.637500000000000
1441	0.743750000000000	0.756250000000000	0.643750000000000	0.637500000000000
1461	0.745312500000000	0.756250000000000	0.643750000000000	0.637500000000000
1481	0.746875000000000	0.759375000000000	0.645312500000000	0.640625000000000
1501	0.748437500000000	0.759375000000000	0.646875000000000	0.640625000000000
1521	0.751562500000000	0.759375000000000	0.646875000000000	0.642187500000000
1541	0.753125000000000	0.760937500000000	0.646875000000000	0.642187500000000
1561	0.753125000000000	0.762500000000000	0.646875000000000	0.642187500000000
1581	0.753125000000000	0.764062500000000	0.648437500000000	0.642187500000000
1601	0.754687500000000	0.765625000000000	0.650000000000000	0.642187500000000
1621	0.756250000000000	0.765625000000000	0.650000000000000	0.642187500000000
1641	0.756250000000000	0.765625000000000	0.650000000000000	0.643750000000000
1661	0.756250000000000	0.767187500000000	0.650000000000000	0.643750000000000
1681	0.760937500000000	0.767187500000000	0.650000000000000	0.643750000000000
1701	0.762500000000000	0.770312500000000	0.650000000000000	0.645312500000000
1721	0.762500000000000	0.770312500000000	0.651562500000000	0.646875000000000
1741	0.764062500000000	0.773437500000000	0.651562500000000	0.648437500000000
1761	0.764062500000000	0.775000000000000	0.653125000000000	0.650000000000000
1781	0.764062500000000	0.775000000000000	0.653125000000000	0.651562500000000
1801	0.765625000000000	0.775000000000000	0.653125000000000	0.651562500000000
1821	0.765625000000000	0.775000000000000	0.656250000000000	0.651562500000000
1841	0.765625000000000	0.776562500000000	0.657812500000000	0.653125000000000
1861	0.767187500000000	0.778125000000000	0.657812500000000	0.654687500000000
1881	0.768750000000000	0.778125000000000	0.657812500000000	0.654687500000000
1901	0.768750000000000	0.779687500000000	0.659375000000000	0.654687500000000
1921	0.768750000000000	0.779687500000000	0.659375000000000	0.654687500000000
1941	0.768750000000000	0.779687500000000	0.659375000000000	0.654687500000000
1961	0.771875000000000	0.779687500000000	0.659375000000000	0.654687500000000
1981	0.771875000000000	0.782812500000000	0.660937500000000	0.654687500000000
2001	0.771875000000000	0.782812500000000	0.660937500000000	0.654687500000000
2021	0.771875000000000	0.782812500000000	0.660937500000000	0.656250000000000
2041	0.773437500000000	0.782812500000000	0.662500000000000	0.656250000000000
2061	0.778125000000000	0.784375000000000	0.664062500000000	0.656250000000000
2081	0.778125000000000	0.784375000000000	0.667187500000000	0.656250000000000
2101	0.779687500000000	0.784375000000000	0.667187500000000	0.656250000000000
2121	0.779687500000000	0.787500000000000	0.670312500000000	0.657812500000000
2141	0.781250000000000	0.789062500000000	0.670312500000000	0.657812500000000
2161	0.784375000000000	0.789062500000000	0.671875000000000	0.657812500000000
2181	0.784375000000000	0.789062500000000	0.673437500000000	0.659375000000000
2201	0.784375000000000	0.789062500000000	0.673437500000000	0.662500000000000
2221	0.784375000000000	0.790625000000000	0.676562500000000	0.665625000000000
2241	0.785937500000000	0.792187500000000	0.676562500000000	0.665625000000000
2261	0.787500000000000	0.792187500000000	0.676562500000000	0.668750000000000
2281	0.787500000000000	0.792187500000000	0.676562500000000	0.668750000000000
2301	0.787500000000000	0.792187500000000	0.676562500000000	0.668750000000000
2321	0.789062500000000	0.793750000000000	0.679687500000000	0.668750000000000
2341	0.789062500000000	0.793750000000000	0.679687500000000	0.668750000000000
2361	0.789062500000000	0.795312500000000	0.679687500000000	0.668750000000000
2381	0.792187500000000	0.796875000000000	0.681250000000000	0.668750000000000
2401	0.792187500000000	0.798437500000000	0.681250000000000	0.668750000000000
2421	0.792187500000000	0.798437500000000	0.681250000000000	0.670312500000000
2441	0.792187500000000	0.798437500000000	0.681250000000000	0.671875000000000
2461	0.792187500000000	0.798437500000000	0.681250000000000	0.671875000000000
2481	0.792187500000000	0.798437500000000	0.682812500000000	0.671875000000000
2501	0.793750000000000	0.798437500000000	0.682812500000000	0.673437500000000
2521	0.795312500000000	0.798437500000000	0.682812500000000	0.673437500000000
2541	0.796875000000000	0.798437500000000	0.682812500000000	0.673437500000000
2561	0.796875000000000	0.800000000000000	0.682812500000000	0.673437500000000
2581	0.796875000000000	0.800000000000000	0.682812500000000	0.673437500000000
2601	0.796875000000000	0.800000000000000	0.682812500000000	0.675000000000000
2621	0.798437500000000	0.800000000000000	0.682812500000000	0.675000000000000
2641	0.798437500000000	0.800000000000000	0.684375000000000	0.675000000000000
2661	0.798437500000000	0.800000000000000	0.685937500000000	0.675000000000000
2681	0.800000000000000	0.801562500000000	0.685937500000000	0.675000000000000
2701	0.800000000000000	0.804687500000000	0.685937500000000	0.676562500000000
2721	0.800000000000000	0.804687500000000	0.685937500000000	0.678125000000000
2741	0.800000000000000	0.806250000000000	0.685937500000000	0.678125000000000
2761	0.800000000000000	0.806250000000000	0.685937500000000	0.678125000000000
2781	0.800000000000000	0.809375000000000	0.685937500000000	0.678125000000000
2801	0.800000000000000	0.809375000000000	0.685937500000000	0.678125000000000
2821	0.801562500000000	0.809375000000000	0.685937500000000	0.679687500000000
2841	0.801562500000000	0.809375000000000	0.685937500000000	0.681250000000000
2861	0.803125000000000	0.809375000000000	0.685937500000000	0.681250000000000
2881	0.803125000000000	0.809375000000000	0.685937500000000	0.682812500000000
2901	0.804687500000000	0.809375000000000	0.685937500000000	0.682812500000000
2921	0.804687500000000	0.809375000000000	0.685937500000000	0.682812500000000
2941	0.804687500000000	0.810937500000000	0.685937500000000	0.684375000000000
2961	0.804687500000000	0.810937500000000	0.685937500000000	0.684375000000000
2981	0.804687500000000	0.814062500000000	0.687500000000000	0.684375000000000
3001	0.806250000000000	0.814062500000000	0.687500000000000	0.684375000000000
3021	0.806250000000000	0.814062500000000	0.687500000000000	0.684375000000000
3041	0.806250000000000	0.814062500000000	0.689062500000000	0.684375000000000
3061	0.806250000000000	0.814062500000000	0.689062500000000	0.685937500000000
3081	0.806250000000000	0.814062500000000	0.689062500000000	0.685937500000000
3101	0.806250000000000	0.814062500000000	0.689062500000000	0.687500000000000
3121	0.807812500000000	0.814062500000000	0.689062500000000	0.687500000000000
3141	0.807812500000000	0.814062500000000	0.689062500000000	0.687500000000000
3161	0.807812500000000	0.817187500000000	0.690625000000000	0.689062500000000
3181	0.807812500000000	0.817187500000000	0.690625000000000	0.689062500000000
3201	0.809375000000000	0.817187500000000	0.690625000000000	0.689062500000000
3221	0.809375000000000	0.817187500000000	0.690625000000000	0.689062500000000
3241	0.810937500000000	0.817187500000000	0.692187500000000	0.689062500000000
3261	0.814062500000000	0.817187500000000	0.692187500000000	0.689062500000000
3281	0.815625000000000	0.817187500000000	0.692187500000000	0.689062500000000
3301	0.815625000000000	0.817187500000000	0.693750000000000	0.689062500000000
3321	0.815625000000000	0.817187500000000	0.693750000000000	0.689062500000000
3341	0.817187500000000	0.817187500000000	0.693750000000000	0.689062500000000
3361	0.820312500000000	0.817187500000000	0.693750000000000	0.689062500000000
3381	0.820312500000000	0.817187500000000	0.693750000000000	0.689062500000000
3401	0.820312500000000	0.818750000000000	0.693750000000000	0.689062500000000
3421	0.820312500000000	0.818750000000000	0.693750000000000	0.689062500000000
3441	0.821875000000000	0.818750000000000	0.693750000000000	0.689062500000000
3461	0.821875000000000	0.818750000000000	0.693750000000000	0.689062500000000
3481	0.821875000000000	0.818750000000000	0.695312500000000	0.689062500000000
3501	0.821875000000000	0.818750000000000	0.695312500000000	0.689062500000000
3521	0.821875000000000	0.818750000000000	0.695312500000000	0.689062500000000
3541	0.821875000000000	0.818750000000000	0.698437500000000	0.689062500000000
3561	0.821875000000000	0.818750000000000	0.698437500000000	0.690625000000000
3581	0.821875000000000	0.818750000000000	0.698437500000000	0.690625000000000
3601	0.821875000000000	0.818750000000000	0.698437500000000	0.690625000000000
3621	0.821875000000000	0.818750000000000	0.698437500000000	0.690625000000000
3641	0.821875000000000	0.818750000000000	0.698437500000000	0.690625000000000
3661	0.821875000000000	0.818750000000000	0.698437500000000	0.690625000000000
3681	0.821875000000000	0.818750000000000	0.700000000000000	0.690625000000000
3701	0.821875000000000	0.818750000000000	0.700000000000000	0.690625000000000
3721	0.821875000000000	0.820312500000000	0.701562500000000	0.690625000000000
3741	0.821875000000000	0.820312500000000	0.703125000000000	0.690625000000000
3761	0.821875000000000	0.821875000000000	0.703125000000000	0.690625000000000
3781	0.823437500000000	0.821875000000000	0.703125000000000	0.690625000000000
3801	0.823437500000000	0.821875000000000	0.704687500000000	0.690625000000000
3821	0.823437500000000	0.821875000000000	0.704687500000000	0.690625000000000
3841	0.823437500000000	0.821875000000000	0.704687500000000	0.690625000000000
3861	0.825000000000000	0.823437500000000	0.704687500000000	0.690625000000000
3881	0.825000000000000	0.823437500000000	0.704687500000000	0.690625000000000
3901	0.825000000000000	0.825000000000000	0.704687500000000	0.690625000000000
3921	0.825000000000000	0.825000000000000	0.704687500000000	0.690625000000000
3941	0.826562500000000	0.825000000000000	0.704687500000000	0.690625000000000
3961	0.828125000000000	0.825000000000000	0.704687500000000	0.690625000000000
3981	0.829687500000000	0.825000000000000	0.704687500000000	0.692187500000000
4001	0.829687500000000	0.825000000000000	0.704687500000000	0.692187500000000
4021	0.829687500000000	0.825000000000000	0.704687500000000	0.692187500000000
4041	0.829687500000000	0.825000000000000	0.704687500000000	0.692187500000000
4061	0.829687500000000	0.825000000000000	0.704687500000000	0.692187500000000
4081	0.829687500000000	0.825000000000000	0.704687500000000	0.692187500000000
4101	0.829687500000000	0.825000000000000	0.704687500000000	0.692187500000000
4121	0.829687500000000	0.825000000000000	0.706250000000000	0.693750000000000
4141	0.829687500000000	0.826562500000000	0.707812500000000	0.695312500000000
4161	0.829687500000000	0.828125000000000	0.707812500000000	0.695312500000000
4181	0.829687500000000	0.828125000000000	0.707812500000000	0.695312500000000
4201	0.829687500000000	0.828125000000000	0.707812500000000	0.695312500000000
4221	0.829687500000000	0.828125000000000	0.707812500000000	0.695312500000000
4241	0.829687500000000	0.828125000000000	0.707812500000000	0.696875000000000
4261	0.829687500000000	0.828125000000000	0.707812500000000	0.696875000000000
4281	0.829687500000000	0.829687500000000	0.707812500000000	0.696875000000000
4301	0.829687500000000	0.829687500000000	0.707812500000000	0.696875000000000
4321	0.829687500000000	0.829687500000000	0.707812500000000	0.698437500000000
4341	0.829687500000000	0.829687500000000	0.707812500000000	0.700000000000000
4361	0.829687500000000	0.831250000000000	0.707812500000000	0.700000000000000
4381	0.829687500000000	0.831250000000000	0.707812500000000	0.700000000000000
4401	0.829687500000000	0.831250000000000	0.707812500000000	0.700000000000000
4421	0.829687500000000	0.831250000000000	0.707812500000000	0.700000000000000
4441	0.829687500000000	0.831250000000000	0.707812500000000	0.700000000000000
4461	0.829687500000000	0.832812500000000	0.707812500000000	0.700000000000000
4481	0.829687500000000	0.832812500000000	0.707812500000000	0.700000000000000
4501	0.829687500000000	0.832812500000000	0.707812500000000	0.700000000000000
4521	0.831250000000000	0.834375000000000	0.707812500000000	0.700000000000000
4541	0.832812500000000	0.834375000000000	0.707812500000000	0.701562500000000
4561	0.832812500000000	0.834375000000000	0.707812500000000	0.701562500000000
4581	0.832812500000000	0.834375000000000	0.707812500000000	0.701562500000000
4601	0.832812500000000	0.834375000000000	0.707812500000000	0.701562500000000
4621	0.832812500000000	0.834375000000000	0.707812500000000	0.701562500000000
4641	0.832812500000000	0.834375000000000	0.709375000000000	0.701562500000000
4661	0.832812500000000	0.834375000000000	0.709375000000000	0.701562500000000
4681	0.832812500000000	0.834375000000000	0.709375000000000	0.701562500000000
4701	0.832812500000000	0.835937500000000	0.709375000000000	0.701562500000000
4721	0.832812500000000	0.835937500000000	0.709375000000000	0.701562500000000
4741	0.832812500000000	0.835937500000000	0.709375000000000	0.701562500000000
4761	0.832812500000000	0.835937500000000	0.710937500000000	0.701562500000000
4781	0.832812500000000	0.835937500000000	0.710937500000000	0.701562500000000
4801	0.834375000000000	0.835937500000000	0.710937500000000	0.701562500000000
4821	0.835937500000000	0.835937500000000	0.710937500000000	0.701562500000000
4841	0.835937500000000	0.835937500000000	0.712500000000000	0.701562500000000
4861	0.835937500000000	0.835937500000000	0.712500000000000	0.703125000000000
4881	0.835937500000000	0.835937500000000	0.712500000000000	0.704687500000000
4901	0.835937500000000	0.835937500000000	0.712500000000000	0.706250000000000
4921	0.835937500000000	0.835937500000000	0.712500000000000	0.706250000000000
4941	0.835937500000000	0.835937500000000	0.712500000000000	0.706250000000000
4961	0.835937500000000	0.835937500000000	0.712500000000000	0.706250000000000
4981	0.835937500000000	0.835937500000000	0.712500000000000	0.706250000000000
5001	0.835937500000000	0.835937500000000	0.712500000000000	0.706250000000000
5021	0.835937500000000	0.835937500000000	0.712500000000000	0.706250000000000
5041	0.837500000000000	0.835937500000000	0.712500000000000	0.706250000000000
5061	0.837500000000000	0.835937500000000	0.712500000000000	0.706250000000000
5081	0.837500000000000	0.835937500000000	0.714062500000000	0.706250000000000
5101	0.837500000000000	0.835937500000000	0.714062500000000	0.706250000000000
5121	0.837500000000000	0.835937500000000	0.714062500000000	0.706250000000000
5141	0.837500000000000	0.837500000000000	0.714062500000000	0.707812500000000
5161	0.837500000000000	0.837500000000000	0.714062500000000	0.707812500000000
5181	0.837500000000000	0.837500000000000	0.714062500000000	0.707812500000000
5201	0.837500000000000	0.837500000000000	0.715625000000000	0.707812500000000
5221	0.837500000000000	0.837500000000000	0.715625000000000	0.707812500000000
5241	0.839062500000000	0.837500000000000	0.715625000000000	0.707812500000000
5261	0.839062500000000	0.837500000000000	0.715625000000000	0.707812500000000
5281	0.839062500000000	0.837500000000000	0.715625000000000	0.707812500000000
5301	0.839062500000000	0.837500000000000	0.715625000000000	0.707812500000000
5321	0.839062500000000	0.837500000000000	0.715625000000000	0.707812500000000
5341	0.839062500000000	0.839062500000000	0.715625000000000	0.707812500000000
5361	0.839062500000000	0.839062500000000	0.715625000000000	0.707812500000000
5381	0.839062500000000	0.839062500000000	0.715625000000000	0.707812500000000
5401	0.839062500000000	0.839062500000000	0.715625000000000	0.707812500000000
5421	0.839062500000000	0.839062500000000	0.715625000000000	0.707812500000000
5441	0.840625000000000	0.839062500000000	0.715625000000000	0.707812500000000
5461	0.840625000000000	0.839062500000000	0.715625000000000	0.707812500000000
5481	0.840625000000000	0.839062500000000	0.715625000000000	0.707812500000000
5501	0.840625000000000	0.839062500000000	0.715625000000000	0.707812500000000
5521	0.840625000000000	0.840625000000000	0.717187500000000	0.707812500000000
5541	0.840625000000000	0.840625000000000	0.717187500000000	0.707812500000000
5561	0.840625000000000	0.840625000000000	0.717187500000000	0.707812500000000
5581	0.840625000000000	0.840625000000000	0.717187500000000	0.707812500000000
5601	0.840625000000000	0.840625000000000	0.717187500000000	0.707812500000000
5621	0.842187500000000	0.842187500000000	0.717187500000000	0.707812500000000
5641	0.843750000000000	0.843750000000000	0.717187500000000	0.707812500000000
5661	0.843750000000000	0.845312500000000	0.717187500000000	0.707812500000000
5681	0.843750000000000	0.845312500000000	0.717187500000000	0.707812500000000
5701	0.845312500000000	0.845312500000000	0.718750000000000	0.707812500000000
5721	0.845312500000000	0.845312500000000	0.718750000000000	0.707812500000000
5741	0.845312500000000	0.846875000000000	0.718750000000000	0.707812500000000
5761	0.846875000000000	0.846875000000000	0.718750000000000	0.707812500000000
5781	0.846875000000000	0.846875000000000	0.718750000000000	0.707812500000000
5801	0.846875000000000	0.846875000000000	0.718750000000000	0.707812500000000
5821	0.846875000000000	0.846875000000000	0.718750000000000	0.707812500000000
5841	0.846875000000000	0.848437500000000	0.718750000000000	0.707812500000000
5861	0.846875000000000	0.848437500000000	0.718750000000000	0.707812500000000
5881	0.846875000000000	0.848437500000000	0.718750000000000	0.707812500000000
5901	0.846875000000000	0.850000000000000	0.718750000000000	0.707812500000000
5921	0.848437500000000	0.850000000000000	0.718750000000000	0.707812500000000
5941	0.848437500000000	0.851562500000000	0.718750000000000	0.707812500000000
5961	0.848437500000000	0.851562500000000	0.718750000000000	0.707812500000000
5981	0.848437500000000	0.851562500000000	0.718750000000000	0.707812500000000
6001	0.848437500000000	0.851562500000000	0.718750000000000	0.707812500000000
6021	0.848437500000000	0.851562500000000	0.718750000000000	0.707812500000000
6041	0.850000000000000	0.851562500000000	0.718750000000000	0.707812500000000
6061	0.850000000000000	0.851562500000000	0.718750000000000	0.707812500000000
6081	0.851562500000000	0.851562500000000	0.718750000000000	0.707812500000000
6101	0.851562500000000	0.851562500000000	0.718750000000000	0.707812500000000
6121	0.853125000000000	0.853125000000000	0.718750000000000	0.709375000000000
6141	0.854687500000000	0.853125000000000	0.718750000000000	0.709375000000000
6161	0.854687500000000	0.853125000000000	0.718750000000000	0.709375000000000
6181	0.854687500000000	0.853125000000000	0.718750000000000	0.710937500000000
6201	0.854687500000000	0.853125000000000	0.718750000000000	0.710937500000000
6221	0.854687500000000	0.854687500000000	0.718750000000000	0.712500000000000
6241	0.854687500000000	0.854687500000000	0.718750000000000	0.712500000000000
6261	0.854687500000000	0.854687500000000	0.718750000000000	0.712500000000000
6281	0.854687500000000	0.854687500000000	0.718750000000000	0.712500000000000
6301	0.854687500000000	0.854687500000000	0.718750000000000	0.712500000000000
6321	0.854687500000000	0.854687500000000	0.718750000000000	0.712500000000000
6341	0.854687500000000	0.854687500000000	0.718750000000000	0.712500000000000
6361	0.854687500000000	0.856250000000000	0.718750000000000	0.712500000000000
6381	0.854687500000000	0.856250000000000	0.718750000000000	0.712500000000000
6401	0.854687500000000	0.856250000000000	0.718750000000000	0.714062500000000
6421	0.854687500000000	0.857812500000000	0.718750000000000	0.714062500000000
6441	0.854687500000000	0.857812500000000	0.718750000000000	0.714062500000000
6461	0.854687500000000	0.857812500000000	0.720312500000000	0.714062500000000
6481	0.854687500000000	0.857812500000000	0.720312500000000	0.715625000000000
6501	0.854687500000000	0.857812500000000	0.720312500000000	0.715625000000000
6521	0.854687500000000	0.857812500000000	0.720312500000000	0.715625000000000
6541	0.854687500000000	0.857812500000000	0.720312500000000	0.715625000000000
6561	0.854687500000000	0.857812500000000	0.720312500000000	0.715625000000000
6581	0.854687500000000	0.857812500000000	0.720312500000000	0.715625000000000
6601	0.854687500000000	0.857812500000000	0.720312500000000	0.715625000000000
6621	0.854687500000000	0.857812500000000	0.720312500000000	0.715625000000000
6641	0.854687500000000	0.859375000000000	0.721875000000000	0.715625000000000
6661	0.854687500000000	0.859375000000000	0.723437500000000	0.715625000000000
6681	0.854687500000000	0.859375000000000	0.723437500000000	0.715625000000000
6701	0.854687500000000	0.859375000000000	0.723437500000000	0.715625000000000
6721	0.854687500000000	0.859375000000000	0.723437500000000	0.715625000000000
6741	0.856250000000000	0.859375000000000	0.723437500000000	0.715625000000000
6761	0.856250000000000	0.859375000000000	0.723437500000000	0.717187500000000
6781	0.856250000000000	0.859375000000000	0.723437500000000	0.717187500000000
6801	0.856250000000000	0.859375000000000	0.723437500000000	0.717187500000000
6821	0.856250000000000	0.859375000000000	0.723437500000000	0.717187500000000
6841	0.856250000000000	0.859375000000000	0.723437500000000	0.717187500000000
6861	0.856250000000000	0.859375000000000	0.723437500000000	0.717187500000000
6881	0.856250000000000	0.859375000000000	0.723437500000000	0.717187500000000
6901	0.856250000000000	0.859375000000000	0.723437500000000	0.717187500000000
6921	0.856250000000000	0.859375000000000	0.723437500000000	0.717187500000000
6941	0.856250000000000	0.859375000000000	0.723437500000000	0.717187500000000
6961	0.856250000000000	0.859375000000000	0.723437500000000	0.717187500000000
6981	0.856250000000000	0.859375000000000	0.723437500000000	0.718750000000000
7001	0.856250000000000	0.859375000000000	0.723437500000000	0.718750000000000
7021	0.856250000000000	0.859375000000000	0.723437500000000	0.718750000000000
7041	0.856250000000000	0.859375000000000	0.723437500000000	0.718750000000000
7061	0.856250000000000	0.859375000000000	0.723437500000000	0.718750000000000
7081	0.856250000000000	0.859375000000000	0.723437500000000	0.718750000000000
7101	0.856250000000000	0.859375000000000	0.723437500000000	0.718750000000000
7121	0.856250000000000	0.859375000000000	0.723437500000000	0.718750000000000
7141	0.856250000000000	0.859375000000000	0.723437500000000	0.718750000000000
7161	0.856250000000000	0.859375000000000	0.723437500000000	0.718750000000000
7181	0.856250000000000	0.860937500000000	0.723437500000000	0.718750000000000
7201	0.857812500000000	0.862500000000000	0.723437500000000	0.718750000000000
7221	0.857812500000000	0.864062500000000	0.723437500000000	0.718750000000000
7241	0.857812500000000	0.864062500000000	0.723437500000000	0.718750000000000
7261	0.857812500000000	0.864062500000000	0.723437500000000	0.718750000000000
7281	0.857812500000000	0.865625000000000	0.723437500000000	0.718750000000000
7301	0.857812500000000	0.865625000000000	0.723437500000000	0.720312500000000
7321	0.857812500000000	0.865625000000000	0.725000000000000	0.720312500000000
7341	0.857812500000000	0.865625000000000	0.725000000000000	0.720312500000000
7361	0.857812500000000	0.865625000000000	0.725000000000000	0.720312500000000
7381	0.857812500000000	0.865625000000000	0.725000000000000	0.720312500000000
7401	0.857812500000000	0.865625000000000	0.725000000000000	0.720312500000000
7421	0.857812500000000	0.865625000000000	0.726562500000000	0.720312500000000
7441	0.857812500000000	0.865625000000000	0.726562500000000	0.720312500000000
7461	0.857812500000000	0.865625000000000	0.726562500000000	0.720312500000000
7481	0.857812500000000	0.865625000000000	0.726562500000000	0.720312500000000
7501	0.857812500000000	0.865625000000000	0.726562500000000	0.720312500000000
7521	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7541	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7561	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7581	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7601	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7621	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7641	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7661	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7681	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7701	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7721	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7741	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7761	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7781	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7801	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7821	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7841	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7861	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7881	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7901	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7921	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7941	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7961	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7981	0.857812500000000	0.867187500000000	0.728125000000000	0.720312500000000
8001	0.857812500000000	0.867187500000000	0.728125000000000	0.720312500000000
8021	0.857812500000000	0.867187500000000	0.728125000000000	0.720312500000000
8041	0.857812500000000	0.867187500000000	0.728125000000000	0.720312500000000
8061	0.857812500000000	0.867187500000000	0.728125000000000	0.720312500000000
8081	0.857812500000000	0.868750000000000	0.728125000000000	0.720312500000000
8101	0.857812500000000	0.868750000000000	0.728125000000000	0.720312500000000
8121	0.857812500000000	0.868750000000000	0.728125000000000	0.720312500000000
8141	0.857812500000000	0.868750000000000	0.728125000000000	0.720312500000000
8161	0.859375000000000	0.868750000000000	0.728125000000000	0.720312500000000
8181	0.859375000000000	0.868750000000000	0.728125000000000	0.720312500000000
8201	0.860937500000000	0.870312500000000	0.728125000000000	0.721875000000000
8221	0.860937500000000	0.870312500000000	0.728125000000000	0.721875000000000
8241	0.860937500000000	0.870312500000000	0.728125000000000	0.721875000000000
8261	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8281	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8301	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8321	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8341	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8361	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8381	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8401	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8421	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8441	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8461	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8481	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8501	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8521	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8541	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8561	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8581	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8601	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8621	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8641	0.862500000000000	0.871875000000000	0.728125000000000	0.721875000000000
8661	0.862500000000000	0.871875000000000	0.728125000000000	0.721875000000000
8681	0.862500000000000	0.871875000000000	0.728125000000000	0.721875000000000
8701	0.862500000000000	0.871875000000000	0.728125000000000	0.721875000000000
8721	0.862500000000000	0.871875000000000	0.728125000000000	0.721875000000000
8741	0.862500000000000	0.871875000000000	0.728125000000000	0.721875000000000
8761	0.864062500000000	0.871875000000000	0.728125000000000	0.721875000000000
8781	0.864062500000000	0.871875000000000	0.728125000000000	0.725000000000000
8801	0.864062500000000	0.871875000000000	0.728125000000000	0.725000000000000
8821	0.864062500000000	0.871875000000000	0.728125000000000	0.725000000000000
8841	0.864062500000000	0.871875000000000	0.728125000000000	0.725000000000000
8861	0.864062500000000	0.871875000000000	0.728125000000000	0.725000000000000
8881	0.864062500000000	0.871875000000000	0.728125000000000	0.725000000000000
8901	0.864062500000000	0.873437500000000	0.728125000000000	0.725000000000000
8921	0.864062500000000	0.873437500000000	0.728125000000000	0.725000000000000
8941	0.864062500000000	0.873437500000000	0.728125000000000	0.725000000000000
8961	0.865625000000000	0.873437500000000	0.728125000000000	0.725000000000000
8981	0.865625000000000	0.873437500000000	0.729687500000000	0.725000000000000
9001	0.865625000000000	0.873437500000000	0.729687500000000	0.725000000000000
9021	0.865625000000000	0.873437500000000	0.729687500000000	0.725000000000000
9041	0.865625000000000	0.873437500000000	0.729687500000000	0.725000000000000
9061	0.865625000000000	0.873437500000000	0.729687500000000	0.725000000000000
9081	0.865625000000000	0.873437500000000	0.729687500000000	0.725000000000000
9101	0.865625000000000	0.873437500000000	0.729687500000000	0.725000000000000
9121	0.865625000000000	0.873437500000000	0.729687500000000	0.725000000000000
9141	0.865625000000000	0.873437500000000	0.729687500000000	0.725000000000000
9161	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9181	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9201	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9221	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9241	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9261	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9281	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9301	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9321	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9341	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9361	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9381	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9401	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9421	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9441	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9461	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9481	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9501	0.865625000000000	0.875000000000000	0.729687500000000	0.726562500000000
9521	0.865625000000000	0.875000000000000	0.729687500000000	0.726562500000000
9541	0.865625000000000	0.875000000000000	0.729687500000000	0.726562500000000
9561	0.865625000000000	0.875000000000000	0.729687500000000	0.726562500000000
9581	0.865625000000000	0.875000000000000	0.729687500000000	0.726562500000000
9601	0.865625000000000	0.875000000000000	0.729687500000000	0.726562500000000
9621	0.865625000000000	0.875000000000000	0.729687500000000	0.726562500000000
9641	0.865625000000000	0.875000000000000	0.729687500000000	0.726562500000000
9661	0.865625000000000	0.875000000000000	0.729687500000000	0.726562500000000
9681	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
9701	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
9721	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
9741	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
9761	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
9781	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
9801	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
9821	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
9841	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
9861	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
9881	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
9901	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
9921	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
9941	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
9961	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
9981	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
10001	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
10021	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
10041	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
10061	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
10081	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
10101	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
10121	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
10141	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
10161	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
10181	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
10201	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
10221	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
10241	0.867187500000000	0.878125000000000	0.729687500000000	0.726562500000000
10261	0.867187500000000	0.878125000000000	0.729687500000000	0.726562500000000
10281	0.867187500000000	0.878125000000000	0.729687500000000	0.726562500000000
10301	0.868750000000000	0.878125000000000	0.729687500000000	0.726562500000000
10321	0.868750000000000	0.878125000000000	0.729687500000000	0.726562500000000
10341	0.868750000000000	0.878125000000000	0.731250000000000	0.726562500000000
10361	0.870312500000000	0.878125000000000	0.731250000000000	0.729687500000000
10381	0.870312500000000	0.878125000000000	0.731250000000000	0.729687500000000
10401	0.870312500000000	0.879687500000000	0.731250000000000	0.729687500000000
10421	0.870312500000000	0.879687500000000	0.731250000000000	0.729687500000000
10441	0.870312500000000	0.879687500000000	0.731250000000000	0.729687500000000
10461	0.871875000000000	0.879687500000000	0.731250000000000	0.729687500000000
10481	0.871875000000000	0.879687500000000	0.731250000000000	0.729687500000000
10501	0.871875000000000	0.879687500000000	0.731250000000000	0.729687500000000
10521	0.871875000000000	0.879687500000000	0.731250000000000	0.729687500000000
10541	0.871875000000000	0.879687500000000	0.731250000000000	0.729687500000000
10561	0.871875000000000	0.879687500000000	0.731250000000000	0.729687500000000
10581	0.871875000000000	0.879687500000000	0.731250000000000	0.729687500000000
10601	0.871875000000000	0.879687500000000	0.731250000000000	0.729687500000000
10621	0.871875000000000	0.879687500000000	0.731250000000000	0.729687500000000
10641	0.871875000000000	0.879687500000000	0.731250000000000	0.729687500000000
10661	0.871875000000000	0.879687500000000	0.731250000000000	0.729687500000000
10681	0.871875000000000	0.879687500000000	0.731250000000000	0.729687500000000
10701	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
10721	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
10741	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
10761	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
10781	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
10801	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
10821	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
10841	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
10861	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
10881	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
10901	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
10921	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
10941	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
10961	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
10981	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
11001	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
11021	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
11041	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
11061	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
11081	0.871875000000000	0.882812500000000	0.731250000000000	0.731250000000000
11101	0.871875000000000	0.884375000000000	0.731250000000000	0.732812500000000
11121	0.871875000000000	0.884375000000000	0.731250000000000	0.732812500000000
11141	0.871875000000000	0.884375000000000	0.731250000000000	0.732812500000000
11161	0.871875000000000	0.884375000000000	0.731250000000000	0.732812500000000
11181	0.871875000000000	0.884375000000000	0.731250000000000	0.732812500000000
11201	0.871875000000000	0.884375000000000	0.731250000000000	0.732812500000000
11221	0.871875000000000	0.884375000000000	0.731250000000000	0.732812500000000
11241	0.871875000000000	0.884375000000000	0.731250000000000	0.732812500000000
11261	0.871875000000000	0.884375000000000	0.731250000000000	0.732812500000000
11281	0.871875000000000	0.884375000000000	0.731250000000000	0.732812500000000
11301	0.871875000000000	0.884375000000000	0.731250000000000	0.732812500000000
11321	0.871875000000000	0.884375000000000	0.731250000000000	0.732812500000000
11341	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11361	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11381	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11401	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11421	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11441	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11461	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11481	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11501	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11521	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11541	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11561	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11581	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11601	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11621	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11641	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11661	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11681	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11701	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11721	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11741	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11761	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11781	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11801	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11821	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11841	0.871875000000000	0.884375000000000	0.734375000000000	0.732812500000000
11861	0.871875000000000	0.884375000000000	0.734375000000000	0.732812500000000
11881	0.871875000000000	0.884375000000000	0.734375000000000	0.732812500000000
11901	0.871875000000000	0.884375000000000	0.734375000000000	0.732812500000000
11921	0.871875000000000	0.884375000000000	0.734375000000000	0.732812500000000
11941	0.873437500000000	0.884375000000000	0.734375000000000	0.732812500000000
11961	0.873437500000000	0.884375000000000	0.734375000000000	0.732812500000000
11981	0.873437500000000	0.884375000000000	0.734375000000000	0.732812500000000
12001	0.873437500000000	0.884375000000000	0.734375000000000	0.732812500000000
12021	0.873437500000000	0.884375000000000	0.734375000000000	0.732812500000000
12041	0.873437500000000	0.884375000000000	0.734375000000000	0.732812500000000
12061	0.873437500000000	0.885937500000000	0.734375000000000	0.732812500000000
12081	0.873437500000000	0.885937500000000	0.734375000000000	0.732812500000000
12101	0.873437500000000	0.885937500000000	0.734375000000000	0.732812500000000
12121	0.873437500000000	0.885937500000000	0.734375000000000	0.732812500000000
12141	0.873437500000000	0.885937500000000	0.734375000000000	0.732812500000000
12161	0.873437500000000	0.885937500000000	0.734375000000000	0.732812500000000
12181	0.873437500000000	0.887500000000000	0.734375000000000	0.732812500000000
12201	0.873437500000000	0.887500000000000	0.734375000000000	0.732812500000000
12221	0.873437500000000	0.887500000000000	0.734375000000000	0.732812500000000
12241	0.873437500000000	0.887500000000000	0.734375000000000	0.732812500000000
12261	0.873437500000000	0.887500000000000	0.734375000000000	0.732812500000000
12281	0.873437500000000	0.887500000000000	0.734375000000000	0.732812500000000
12301	0.873437500000000	0.887500000000000	0.734375000000000	0.732812500000000
12321	0.873437500000000	0.887500000000000	0.734375000000000	0.732812500000000
12341	0.873437500000000	0.887500000000000	0.734375000000000	0.732812500000000
12361	0.873437500000000	0.887500000000000	0.734375000000000	0.732812500000000
12381	0.873437500000000	0.887500000000000	0.734375000000000	0.732812500000000
12401	0.873437500000000	0.887500000000000	0.734375000000000	0.732812500000000
12421	0.873437500000000	0.887500000000000	0.734375000000000	0.732812500000000
12441	0.873437500000000	0.887500000000000	0.734375000000000	0.732812500000000
12461	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12481	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12501	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12521	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12541	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12561	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12581	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12601	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12621	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12641	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12661	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12681	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12701	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12721	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12741	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12761	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12781	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12801	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12821	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12841	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12861	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12881	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12901	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12921	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12941	0.875000000000000	0.889062500000000	0.734375000000000	0.732812500000000
12961	0.875000000000000	0.889062500000000	0.734375000000000	0.732812500000000
12981	0.875000000000000	0.889062500000000	0.734375000000000	0.732812500000000
13001	0.875000000000000	0.889062500000000	0.734375000000000	0.732812500000000
13021	0.875000000000000	0.889062500000000	0.734375000000000	0.732812500000000
13041	0.875000000000000	0.889062500000000	0.734375000000000	0.732812500000000
13061	0.875000000000000	0.889062500000000	0.734375000000000	0.732812500000000
13081	0.875000000000000	0.889062500000000	0.734375000000000	0.732812500000000
13101	0.875000000000000	0.889062500000000	0.734375000000000	0.732812500000000
13121	0.875000000000000	0.889062500000000	0.734375000000000	0.732812500000000
13141	0.875000000000000	0.889062500000000	0.734375000000000	0.732812500000000
13161	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13181	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13201	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13221	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13241	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13261	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13281	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13301	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13321	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13341	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13361	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13381	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13401	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13421	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13441	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13461	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13481	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13501	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13521	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13541	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13561	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13581	0.875000000000000	0.889062500000000	0.737500000000000	0.732812500000000
13601	0.875000000000000	0.889062500000000	0.737500000000000	0.732812500000000
13621	0.875000000000000	0.889062500000000	0.737500000000000	0.732812500000000
13641	0.875000000000000	0.889062500000000	0.737500000000000	0.732812500000000
13661	0.875000000000000	0.889062500000000	0.737500000000000	0.732812500000000
13681	0.875000000000000	0.889062500000000	0.737500000000000	0.732812500000000
13701	0.875000000000000	0.889062500000000	0.737500000000000	0.732812500000000
13721	0.875000000000000	0.889062500000000	0.737500000000000	0.732812500000000
13741	0.875000000000000	0.889062500000000	0.737500000000000	0.732812500000000
13761	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
13781	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
13801	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
13821	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
13841	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
13861	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
13881	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
13901	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
13921	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
13941	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
13961	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
13981	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
14001	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
14021	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
14041	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
14061	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
14081	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
14101	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
14121	0.876562500000000	0.890625000000000	0.737500000000000	0.732812500000000
14141	0.876562500000000	0.890625000000000	0.737500000000000	0.732812500000000
14161	0.876562500000000	0.890625000000000	0.737500000000000	0.732812500000000
14181	0.876562500000000	0.892187500000000	0.737500000000000	0.732812500000000
14201	0.876562500000000	0.892187500000000	0.737500000000000	0.732812500000000
14221	0.876562500000000	0.892187500000000	0.737500000000000	0.732812500000000
14241	0.876562500000000	0.892187500000000	0.737500000000000	0.734375000000000
14261	0.876562500000000	0.892187500000000	0.737500000000000	0.734375000000000
14281	0.876562500000000	0.892187500000000	0.737500000000000	0.734375000000000
14301	0.876562500000000	0.892187500000000	0.737500000000000	0.734375000000000
14321	0.876562500000000	0.892187500000000	0.737500000000000	0.734375000000000
14341	0.876562500000000	0.892187500000000	0.737500000000000	0.734375000000000
14361	0.876562500000000	0.892187500000000	0.737500000000000	0.734375000000000
14381	0.876562500000000	0.892187500000000	0.737500000000000	0.734375000000000
14401	0.876562500000000	0.892187500000000	0.737500000000000	0.734375000000000
14421	0.876562500000000	0.892187500000000	0.737500000000000	0.734375000000000
14441	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14461	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14481	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14501	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14521	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14541	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14561	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14581	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14601	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14621	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14641	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14661	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14681	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14701	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14721	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14741	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14761	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14781	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14801	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14821	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14841	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14861	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14881	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14901	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14921	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14941	0.876562500000000	0.893750000000000	0.739062500000000	0.734375000000000
14961	0.876562500000000	0.893750000000000	0.739062500000000	0.734375000000000
14981	0.876562500000000	0.893750000000000	0.739062500000000	0.734375000000000
15001	0.876562500000000	0.893750000000000	0.739062500000000	0.734375000000000
15021	0.876562500000000	0.893750000000000	0.739062500000000	0.734375000000000
15041	0.876562500000000	0.893750000000000	0.739062500000000	0.734375000000000
15061	0.878125000000000	0.893750000000000	0.739062500000000	0.734375000000000
15081	0.878125000000000	0.893750000000000	0.739062500000000	0.734375000000000
15101	0.878125000000000	0.895312500000000	0.739062500000000	0.734375000000000
15121	0.878125000000000	0.895312500000000	0.739062500000000	0.734375000000000
15141	0.878125000000000	0.895312500000000	0.739062500000000	0.734375000000000
15161	0.878125000000000	0.895312500000000	0.739062500000000	0.734375000000000
15181	0.878125000000000	0.895312500000000	0.739062500000000	0.734375000000000
15201	0.878125000000000	0.895312500000000	0.739062500000000	0.734375000000000
15221	0.878125000000000	0.895312500000000	0.739062500000000	0.734375000000000
15241	0.878125000000000	0.895312500000000	0.739062500000000	0.735937500000000
15261	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15281	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15301	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15321	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15341	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15361	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15381	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15401	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15421	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15441	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15461	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15481	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15501	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15521	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15541	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15561	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15581	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15601	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15621	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15641	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15661	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15681	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15701	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15721	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15741	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15761	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15781	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15801	0.879687500000000	0.895312500000000	0.740625000000000	0.735937500000000
15821	0.879687500000000	0.895312500000000	0.740625000000000	0.735937500000000
15841	0.879687500000000	0.895312500000000	0.740625000000000	0.735937500000000
15861	0.879687500000000	0.895312500000000	0.740625000000000	0.735937500000000
15881	0.879687500000000	0.895312500000000	0.740625000000000	0.735937500000000
15901	0.879687500000000	0.895312500000000	0.740625000000000	0.735937500000000
15921	0.879687500000000	0.895312500000000	0.740625000000000	0.735937500000000
15941	0.879687500000000	0.895312500000000	0.740625000000000	0.735937500000000
15961	0.879687500000000	0.895312500000000	0.740625000000000	0.735937500000000
15981	0.879687500000000	0.895312500000000	0.740625000000000	0.735937500000000
16001	0.879687500000000	0.896875000000000	0.740625000000000	0.735937500000000
16021	0.879687500000000	0.896875000000000	0.740625000000000	0.735937500000000
16041	0.879687500000000	0.896875000000000	0.740625000000000	0.735937500000000
16061	0.879687500000000	0.896875000000000	0.740625000000000	0.735937500000000
16081	0.879687500000000	0.896875000000000	0.740625000000000	0.735937500000000
16101	0.879687500000000	0.896875000000000	0.740625000000000	0.735937500000000
16121	0.879687500000000	0.896875000000000	0.740625000000000	0.735937500000000
16141	0.879687500000000	0.896875000000000	0.740625000000000	0.735937500000000
16161	0.879687500000000	0.898437500000000	0.740625000000000	0.735937500000000
16181	0.879687500000000	0.898437500000000	0.740625000000000	0.735937500000000
16201	0.879687500000000	0.898437500000000	0.740625000000000	0.735937500000000
16221	0.879687500000000	0.898437500000000	0.740625000000000	0.735937500000000
16241	0.879687500000000	0.898437500000000	0.740625000000000	0.735937500000000
16261	0.879687500000000	0.898437500000000	0.740625000000000	0.735937500000000
16281	0.879687500000000	0.898437500000000	0.740625000000000	0.735937500000000
16301	0.879687500000000	0.898437500000000	0.740625000000000	0.735937500000000
16321	0.879687500000000	0.898437500000000	0.740625000000000	0.735937500000000
16341	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16361	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16381	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16401	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16421	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16441	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16461	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16481	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16501	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16521	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16541	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16561	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16581	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16601	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16621	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16641	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16661	0.881250000000000	0.900000000000000	0.740625000000000	0.735937500000000
16681	0.881250000000000	0.900000000000000	0.740625000000000	0.735937500000000
16701	0.881250000000000	0.900000000000000	0.740625000000000	0.735937500000000
16721	0.881250000000000	0.900000000000000	0.740625000000000	0.735937500000000
16741	0.881250000000000	0.900000000000000	0.740625000000000	0.735937500000000
16761	0.881250000000000	0.900000000000000	0.740625000000000	0.735937500000000
16781	0.881250000000000	0.900000000000000	0.740625000000000	0.735937500000000
16801	0.881250000000000	0.900000000000000	0.740625000000000	0.735937500000000
16821	0.881250000000000	0.900000000000000	0.740625000000000	0.735937500000000
16841	0.881250000000000	0.900000000000000	0.740625000000000	0.735937500000000
16861	0.881250000000000	0.900000000000000	0.740625000000000	0.735937500000000
16881	0.881250000000000	0.900000000000000	0.740625000000000	0.737500000000000
16901	0.881250000000000	0.900000000000000	0.740625000000000	0.737500000000000
16921	0.881250000000000	0.900000000000000	0.740625000000000	0.737500000000000
16941	0.881250000000000	0.900000000000000	0.740625000000000	0.737500000000000
16961	0.881250000000000	0.900000000000000	0.740625000000000	0.737500000000000
16981	0.881250000000000	0.900000000000000	0.740625000000000	0.737500000000000
17001	0.881250000000000	0.900000000000000	0.740625000000000	0.737500000000000
17021	0.881250000000000	0.900000000000000	0.740625000000000	0.737500000000000
17041	0.881250000000000	0.900000000000000	0.740625000000000	0.737500000000000
17061	0.881250000000000	0.900000000000000	0.740625000000000	0.737500000000000
17081	0.881250000000000	0.900000000000000	0.740625000000000	0.737500000000000
17101	0.881250000000000	0.900000000000000	0.740625000000000	0.737500000000000
17121	0.881250000000000	0.900000000000000	0.740625000000000	0.737500000000000
17141	0.881250000000000	0.900000000000000	0.740625000000000	0.737500000000000
17161	0.881250000000000	0.900000000000000	0.740625000000000	0.737500000000000
17181	0.882812500000000	0.900000000000000	0.740625000000000	0.737500000000000
17201	0.882812500000000	0.900000000000000	0.740625000000000	0.737500000000000
17221	0.882812500000000	0.900000000000000	0.740625000000000	0.737500000000000
17241	0.882812500000000	0.900000000000000	0.740625000000000	0.737500000000000
17261	0.882812500000000	0.900000000000000	0.740625000000000	0.737500000000000
17281	0.884375000000000	0.900000000000000	0.740625000000000	0.737500000000000
17301	0.884375000000000	0.900000000000000	0.740625000000000	0.737500000000000
17321	0.884375000000000	0.900000000000000	0.740625000000000	0.737500000000000
17341	0.884375000000000	0.900000000000000	0.740625000000000	0.737500000000000
17361	0.884375000000000	0.900000000000000	0.740625000000000	0.737500000000000
17381	0.884375000000000	0.900000000000000	0.740625000000000	0.737500000000000
17401	0.884375000000000	0.900000000000000	0.740625000000000	0.737500000000000
17421	0.884375000000000	0.900000000000000	0.740625000000000	0.737500000000000
17441	0.884375000000000	0.900000000000000	0.740625000000000	0.737500000000000
17461	0.884375000000000	0.900000000000000	0.740625000000000	0.737500000000000
17481	0.884375000000000	0.900000000000000	0.740625000000000	0.737500000000000
17501	0.884375000000000	0.900000000000000	0.740625000000000	0.737500000000000
17521	0.884375000000000	0.900000000000000	0.740625000000000	0.737500000000000
17541	0.884375000000000	0.900000000000000	0.740625000000000	0.737500000000000
17561	0.884375000000000	0.900000000000000	0.740625000000000	0.737500000000000
17581	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17601	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17621	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17641	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17661	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17681	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17701	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17721	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17741	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17761	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17781	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17801	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17821	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17841	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17861	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17881	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17901	0.884375000000000	0.903125000000000	0.740625000000000	0.737500000000000
17921	0.884375000000000	0.903125000000000	0.740625000000000	0.737500000000000
17941	0.884375000000000	0.903125000000000	0.740625000000000	0.737500000000000
17961	0.884375000000000	0.903125000000000	0.740625000000000	0.737500000000000
17981	0.884375000000000	0.903125000000000	0.742187500000000	0.737500000000000
18001	0.884375000000000	0.903125000000000	0.742187500000000	0.737500000000000
18021	0.884375000000000	0.903125000000000	0.742187500000000	0.737500000000000
18041	0.884375000000000	0.903125000000000	0.742187500000000	0.737500000000000
18061	0.884375000000000	0.903125000000000	0.742187500000000	0.737500000000000
18081	0.884375000000000	0.903125000000000	0.742187500000000	0.737500000000000
18101	0.884375000000000	0.903125000000000	0.742187500000000	0.737500000000000
18121	0.884375000000000	0.903125000000000	0.742187500000000	0.737500000000000
18141	0.884375000000000	0.903125000000000	0.742187500000000	0.737500000000000
18161	0.884375000000000	0.903125000000000	0.742187500000000	0.737500000000000
18181	0.884375000000000	0.903125000000000	0.742187500000000	0.737500000000000
18201	0.884375000000000	0.903125000000000	0.742187500000000	0.737500000000000
18221	0.884375000000000	0.903125000000000	0.742187500000000	0.737500000000000
18241	0.884375000000000	0.903125000000000	0.742187500000000	0.737500000000000
18261	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18281	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18301	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18321	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18341	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18361	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18381	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18401	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18421	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18441	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18461	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18481	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18501	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18521	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18541	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18561	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18581	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18601	0.884375000000000	0.904687500000000	0.743750000000000	0.737500000000000
18621	0.884375000000000	0.904687500000000	0.743750000000000	0.737500000000000
18641	0.884375000000000	0.904687500000000	0.743750000000000	0.737500000000000
18661	0.884375000000000	0.904687500000000	0.743750000000000	0.737500000000000
18681	0.884375000000000	0.904687500000000	0.743750000000000	0.737500000000000
18701	0.884375000000000	0.904687500000000	0.743750000000000	0.737500000000000
18721	0.884375000000000	0.904687500000000	0.743750000000000	0.737500000000000
18741	0.884375000000000	0.904687500000000	0.743750000000000	0.737500000000000
18761	0.884375000000000	0.906250000000000	0.743750000000000	0.737500000000000
18781	0.884375000000000	0.906250000000000	0.743750000000000	0.737500000000000
18801	0.884375000000000	0.906250000000000	0.743750000000000	0.737500000000000
18821	0.884375000000000	0.906250000000000	0.743750000000000	0.737500000000000
18841	0.884375000000000	0.906250000000000	0.743750000000000	0.737500000000000
18861	0.884375000000000	0.906250000000000	0.743750000000000	0.737500000000000
18881	0.885937500000000	0.906250000000000	0.743750000000000	0.737500000000000
18901	0.885937500000000	0.906250000000000	0.743750000000000	0.737500000000000
18921	0.885937500000000	0.907812500000000	0.743750000000000	0.737500000000000
18941	0.885937500000000	0.907812500000000	0.743750000000000	0.737500000000000
18961	0.885937500000000	0.907812500000000	0.743750000000000	0.737500000000000
18981	0.885937500000000	0.907812500000000	0.743750000000000	0.737500000000000
19001	0.885937500000000	0.907812500000000	0.743750000000000	0.737500000000000
19021	0.885937500000000	0.907812500000000	0.743750000000000	0.737500000000000
19041	0.885937500000000	0.907812500000000	0.743750000000000	0.737500000000000
19061	0.885937500000000	0.907812500000000	0.743750000000000	0.737500000000000
19081	0.885937500000000	0.907812500000000	0.743750000000000	0.737500000000000
19101	0.885937500000000	0.907812500000000	0.743750000000000	0.737500000000000
19121	0.885937500000000	0.907812500000000	0.743750000000000	0.737500000000000
19141	0.887500000000000	0.907812500000000	0.743750000000000	0.737500000000000
19161	0.887500000000000	0.907812500000000	0.743750000000000	0.737500000000000
19181	0.887500000000000	0.907812500000000	0.743750000000000	0.737500000000000
19201	0.887500000000000	0.907812500000000	0.743750000000000	0.737500000000000
19221	0.887500000000000	0.907812500000000	0.743750000000000	0.737500000000000
19241	0.887500000000000	0.907812500000000	0.743750000000000	0.737500000000000
19261	0.887500000000000	0.907812500000000	0.743750000000000	0.737500000000000
19281	0.887500000000000	0.907812500000000	0.743750000000000	0.737500000000000
19301	0.887500000000000	0.907812500000000	0.743750000000000	0.737500000000000
19321	0.887500000000000	0.907812500000000	0.743750000000000	0.737500000000000
19341	0.887500000000000	0.907812500000000	0.743750000000000	0.737500000000000
19361	0.889062500000000	0.907812500000000	0.743750000000000	0.737500000000000
19381	0.889062500000000	0.907812500000000	0.743750000000000	0.737500000000000
19401	0.889062500000000	0.907812500000000	0.743750000000000	0.737500000000000
19421	0.889062500000000	0.907812500000000	0.743750000000000	0.739062500000000
19441	0.889062500000000	0.907812500000000	0.743750000000000	0.739062500000000
19461	0.889062500000000	0.907812500000000	0.743750000000000	0.739062500000000
19481	0.890625000000000	0.907812500000000	0.743750000000000	0.739062500000000
19501	0.890625000000000	0.909375000000000	0.743750000000000	0.739062500000000
19521	0.890625000000000	0.910937500000000	0.743750000000000	0.739062500000000
19541	0.890625000000000	0.910937500000000	0.743750000000000	0.739062500000000
19561	0.890625000000000	0.910937500000000	0.743750000000000	0.739062500000000
19581	0.890625000000000	0.910937500000000	0.743750000000000	0.739062500000000
19601	0.890625000000000	0.910937500000000	0.743750000000000	0.739062500000000
19621	0.890625000000000	0.910937500000000	0.743750000000000	0.739062500000000
19641	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19661	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19681	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19701	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19721	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19741	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19761	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19781	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19801	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19821	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19841	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19861	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19881	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19901	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19921	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19941	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19961	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19981	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000

==> NewPics/FAOL_replacement_55.txt <==
t	NewRepl	RandRepl	SimCORepl
1	0	0	0
11	0	0	0
21	0	0	0
31	0.00312500000000000	0.00312500000000000	0.00312500000000000
41.0000000000000	0.00781250000000000	0.0109375000000000	0.00937500000000000
51.0000000000000	0.0281250000000000	0.0234375000000000	0.0218750000000000
61.0000000000000	0.0562500000000000	0.0593750000000000	0.0546875000000000
71	0.107812500000000	0.110937500000000	0.104687500000000
81	0.160937500000000	0.153125000000000	0.135937500000000
91	0.210937500000000	0.196875000000000	0.187500000000000
101.000000000000	0.251562500000000	0.246875000000000	0.210937500000000
111.000000000000	0.285937500000000	0.273437500000000	0.232812500000000
121.000000000000	0.312500000000000	0.300000000000000	0.257812500000000
131	0.328125000000000	0.318750000000000	0.273437500000000
141	0.351562500000000	0.345312500000000	0.276562500000000
151	0.371875000000000	0.353125000000000	0.295312500000000
161	0.382812500000000	0.375000000000000	0.301562500000000
171	0.396875000000000	0.376562500000000	0.314062500000000
181	0.404687500000000	0.390625000000000	0.335937500000000
191	0.421875000000000	0.400000000000000	0.350000000000000
201	0.439062500000000	0.420312500000000	0.359375000000000
211	0.451562500000000	0.431250000000000	0.368750000000000
221	0.462500000000000	0.442187500000000	0.376562500000000
231	0.467187500000000	0.448437500000000	0.385937500000000
241	0.478125000000000	0.457812500000000	0.400000000000000
251	0.481250000000000	0.465625000000000	0.410937500000000
261	0.484375000000000	0.478125000000000	0.420312500000000
271	0.498437500000000	0.490625000000000	0.421875000000000
281	0.509375000000000	0.493750000000000	0.429687500000000
291	0.523437500000000	0.498437500000000	0.432812500000000
301	0.529687500000000	0.509375000000000	0.448437500000000
311	0.537500000000000	0.514062500000000	0.450000000000000
321	0.542187500000000	0.518750000000000	0.456250000000000
331	0.550000000000000	0.518750000000000	0.467187500000000
341	0.553125000000000	0.526562500000000	0.467187500000000
351	0.557812500000000	0.528125000000000	0.476562500000000
361	0.564062500000000	0.528125000000000	0.485937500000000
371	0.567187500000000	0.532812500000000	0.495312500000000
381	0.573437500000000	0.542187500000000	0.500000000000000
391	0.576562500000000	0.553125000000000	0.504687500000000
401	0.584375000000000	0.559375000000000	0.509375000000000
411	0.585937500000000	0.559375000000000	0.510937500000000
421	0.587500000000000	0.560937500000000	0.512500000000000
431	0.592187500000000	0.562500000000000	0.514062500000000
441	0.592187500000000	0.567187500000000	0.512500000000000
451	0.593750000000000	0.571875000000000	0.512500000000000
461	0.598437500000000	0.571875000000000	0.512500000000000
471	0.603125000000000	0.573437500000000	0.515625000000000
481	0.603125000000000	0.576562500000000	0.517187500000000
491	0.607812500000000	0.582812500000000	0.520312500000000
501	0.610937500000000	0.581250000000000	0.525000000000000
511	0.615625000000000	0.584375000000000	0.526562500000000
521	0.617187500000000	0.585937500000000	0.529687500000000
531	0.618750000000000	0.589062500000000	0.532812500000000
541	0.626562500000000	0.590625000000000	0.537500000000000
551	0.628125000000000	0.596875000000000	0.539062500000000
561	0.629687500000000	0.601562500000000	0.540625000000000
571	0.631250000000000	0.603125000000000	0.542187500000000
581	0.631250000000000	0.606250000000000	0.546875000000000
591	0.631250000000000	0.607812500000000	0.545312500000000
601	0.637500000000000	0.610937500000000	0.546875000000000
611	0.637500000000000	0.610937500000000	0.550000000000000
621	0.639062500000000	0.612500000000000	0.553125000000000
631	0.639062500000000	0.617187500000000	0.553125000000000
641.000000000000	0.643750000000000	0.614062500000000	0.556250000000000
651.000000000000	0.645312500000000	0.614062500000000	0.554687500000000
661.000000000000	0.650000000000000	0.615625000000000	0.556250000000000
671.000000000000	0.650000000000000	0.623437500000000	0.559375000000000
681.000000000000	0.653125000000000	0.629687500000000	0.560937500000000
691.000000000000	0.656250000000000	0.634375000000000	0.565625000000000
701.000000000000	0.659375000000000	0.634375000000000	0.567187500000000
711.000000000000	0.660937500000000	0.640625000000000	0.568750000000000
721.000000000000	0.660937500000000	0.643750000000000	0.570312500000000
731.000000000000	0.662500000000000	0.645312500000000	0.570312500000000
741.000000000000	0.662500000000000	0.645312500000000	0.570312500000000
751.000000000000	0.665625000000000	0.642187500000000	0.570312500000000
761.000000000000	0.667187500000000	0.643750000000000	0.571875000000000
771.000000000000	0.670312500000000	0.653125000000000	0.576562500000000
781.000000000000	0.671875000000000	0.654687500000000	0.576562500000000
791.000000000000	0.673437500000000	0.656250000000000	0.579687500000000
801.000000000000	0.675000000000000	0.656250000000000	0.581250000000000
811.000000000000	0.676562500000000	0.657812500000000	0.579687500000000
821.000000000000	0.678125000000000	0.662500000000000	0.581250000000000
831.000000000000	0.679687500000000	0.665625000000000	0.579687500000000
841.000000000000	0.681250000000000	0.665625000000000	0.579687500000000
851.000000000000	0.682812500000000	0.668750000000000	0.581250000000000
861.000000000000	0.687500000000000	0.668750000000000	0.581250000000000
871.000000000000	0.689062500000000	0.668750000000000	0.584375000000000
881.000000000000	0.689062500000000	0.668750000000000	0.584375000000000
891.000000000000	0.689062500000000	0.670312500000000	0.582812500000000
901.000000000000	0.689062500000000	0.671875000000000	0.585937500000000
911.000000000000	0.689062500000000	0.673437500000000	0.585937500000000
921.000000000000	0.689062500000000	0.670312500000000	0.584375000000000
931.000000000000	0.690625000000000	0.671875000000000	0.585937500000000
941.000000000000	0.692187500000000	0.671875000000000	0.584375000000000
951.000000000000	0.693750000000000	0.675000000000000	0.582812500000000
961.000000000000	0.695312500000000	0.675000000000000	0.584375000000000
971.000000000000	0.696875000000000	0.673437500000000	0.585937500000000
981.000000000000	0.696875000000000	0.676562500000000	0.585937500000000
991.000000000000	0.696875000000000	0.675000000000000	0.585937500000000
1001.00000000000	0.700000000000000	0.675000000000000	0.585937500000000
1011.00000000000	0.700000000000000	0.678125000000000	0.587500000000000
1021.00000000000	0.701562500000000	0.682812500000000	0.587500000000000
1031	0.703125000000000	0.684375000000000	0.585937500000000
1041	0.703125000000000	0.689062500000000	0.589062500000000
1051	0.704687500000000	0.685937500000000	0.589062500000000
1061	0.704687500000000	0.685937500000000	0.590625000000000
1071	0.704687500000000	0.689062500000000	0.587500000000000
1081	0.706250000000000	0.690625000000000	0.587500000000000
1091	0.706250000000000	0.696875000000000	0.590625000000000
1101	0.706250000000000	0.695312500000000	0.593750000000000
1111	0.707812500000000	0.700000000000000	0.595312500000000
1121	0.707812500000000	0.701562500000000	0.592187500000000
1131	0.707812500000000	0.703125000000000	0.593750000000000
1141	0.709375000000000	0.704687500000000	0.593750000000000
1151	0.712500000000000	0.704687500000000	0.593750000000000
1161	0.714062500000000	0.704687500000000	0.593750000000000
1171	0.715625000000000	0.703125000000000	0.595312500000000
1181	0.717187500000000	0.701562500000000	0.595312500000000
1191	0.718750000000000	0.703125000000000	0.596875000000000
1201	0.720312500000000	0.704687500000000	0.593750000000000
1211	0.721875000000000	0.707812500000000	0.596875000000000
1221	0.723437500000000	0.706250000000000	0.596875000000000
1231	0.725000000000000	0.704687500000000	0.595312500000000
1241	0.725000000000000	0.704687500000000	0.593750000000000
1251	0.726562500000000	0.706250000000000	0.595312500000000
1261	0.728125000000000	0.709375000000000	0.595312500000000
1271	0.731250000000000	0.710937500000000	0.595312500000000
1281	0.731250000000000	0.712500000000000	0.595312500000000
1291	0.731250000000000	0.709375000000000	0.596875000000000
1301	0.731250000000000	0.709375000000000	0.595312500000000
1311	0.731250000000000	0.712500000000000	0.595312500000000
1321	0.731250000000000	0.710937500000000	0.595312500000000
1331	0.734375000000000	0.712500000000000	0.595312500000000
1341	0.737500000000000	0.712500000000000	0.595312500000000
1351	0.739062500000000	0.714062500000000	0.595312500000000
1361	0.739062500000000	0.714062500000000	0.598437500000000
1371	0.742187500000000	0.714062500000000	0.598437500000000
1381	0.743750000000000	0.715625000000000	0.598437500000000
1391	0.745312500000000	0.717187500000000	0.600000000000000
1401	0.745312500000000	0.720312500000000	0.601562500000000
1411	0.745312500000000	0.720312500000000	0.601562500000000
1421	0.745312500000000	0.720312500000000	0.601562500000000
1431	0.745312500000000	0.718750000000000	0.603125000000000
1441	0.745312500000000	0.717187500000000	0.606250000000000
1451	0.745312500000000	0.718750000000000	0.606250000000000
1461	0.746875000000000	0.720312500000000	0.603125000000000
1471	0.746875000000000	0.723437500000000	0.603125000000000
1481	0.748437500000000	0.725000000000000	0.604687500000000
1491	0.748437500000000	0.725000000000000	0.604687500000000
1501	0.748437500000000	0.725000000000000	0.604687500000000
1511	0.751562500000000	0.725000000000000	0.606250000000000
1521	0.753125000000000	0.723437500000000	0.606250000000000
1531	0.754687500000000	0.725000000000000	0.604687500000000
1541.00000000000	0.754687500000000	0.726562500000000	0.604687500000000
1551.00000000000	0.754687500000000	0.726562500000000	0.606250000000000
1561.00000000000	0.754687500000000	0.726562500000000	0.606250000000000
1571.00000000000	0.754687500000000	0.728125000000000	0.606250000000000
1581.00000000000	0.756250000000000	0.726562500000000	0.606250000000000
1591.00000000000	0.756250000000000	0.725000000000000	0.606250000000000
1601.00000000000	0.757812500000000	0.726562500000000	0.606250000000000
1611.00000000000	0.759375000000000	0.728125000000000	0.604687500000000
1621.00000000000	0.760937500000000	0.726562500000000	0.604687500000000
1631.00000000000	0.760937500000000	0.725000000000000	0.607812500000000
1641.00000000000	0.760937500000000	0.728125000000000	0.609375000000000
1651.00000000000	0.762500000000000	0.729687500000000	0.607812500000000
1661.00000000000	0.762500000000000	0.728125000000000	0.609375000000000
1671.00000000000	0.762500000000000	0.728125000000000	0.609375000000000
1681.00000000000	0.762500000000000	0.728125000000000	0.607812500000000
1691.00000000000	0.762500000000000	0.728125000000000	0.607812500000000
1701.00000000000	0.762500000000000	0.729687500000000	0.609375000000000
1711.00000000000	0.762500000000000	0.729687500000000	0.609375000000000
1721.00000000000	0.762500000000000	0.731250000000000	0.609375000000000
1731.00000000000	0.762500000000000	0.732812500000000	0.609375000000000
1741.00000000000	0.762500000000000	0.732812500000000	0.609375000000000
1751.00000000000	0.762500000000000	0.732812500000000	0.609375000000000
1761.00000000000	0.764062500000000	0.734375000000000	0.607812500000000
1771.00000000000	0.764062500000000	0.734375000000000	0.609375000000000
1781.00000000000	0.764062500000000	0.734375000000000	0.609375000000000
1791.00000000000	0.764062500000000	0.734375000000000	0.609375000000000
1801.00000000000	0.764062500000000	0.734375000000000	0.609375000000000
1811.00000000000	0.764062500000000	0.737500000000000	0.610937500000000
1821.00000000000	0.764062500000000	0.737500000000000	0.610937500000000
1831.00000000000	0.765625000000000	0.737500000000000	0.610937500000000
1841.00000000000	0.765625000000000	0.737500000000000	0.610937500000000
1851.00000000000	0.765625000000000	0.737500000000000	0.610937500000000
1861.00000000000	0.765625000000000	0.739062500000000	0.610937500000000
1871.00000000000	0.765625000000000	0.739062500000000	0.610937500000000
1881.00000000000	0.765625000000000	0.739062500000000	0.610937500000000
1891.00000000000	0.765625000000000	0.742187500000000	0.610937500000000
1901.00000000000	0.765625000000000	0.742187500000000	0.610937500000000
1911.00000000000	0.767187500000000	0.742187500000000	0.609375000000000
1921.00000000000	0.768750000000000	0.742187500000000	0.609375000000000
1931.00000000000	0.770312500000000	0.743750000000000	0.609375000000000
1941.00000000000	0.770312500000000	0.743750000000000	0.609375000000000
1951.00000000000	0.770312500000000	0.743750000000000	0.609375000000000
1961.00000000000	0.770312500000000	0.743750000000000	0.610937500000000
1971.00000000000	0.770312500000000	0.745312500000000	0.609375000000000
1981.00000000000	0.770312500000000	0.746875000000000	0.609375000000000
1991.00000000000	0.771875000000000	0.748437500000000	0.610937500000000
2001.00000000000	0.773437500000000	0.750000000000000	0.610937500000000
2011.00000000000	0.773437500000000	0.750000000000000	0.610937500000000
2021.00000000000	0.775000000000000	0.748437500000000	0.609375000000000
2031.00000000000	0.775000000000000	0.750000000000000	0.609375000000000
2041.00000000000	0.775000000000000	0.751562500000000	0.610937500000000
2051	0.775000000000000	0.751562500000000	0.609375000000000
2061	0.775000000000000	0.751562500000000	0.609375000000000
2071	0.775000000000000	0.753125000000000	0.609375000000000
2081	0.776562500000000	0.756250000000000	0.609375000000000
2091	0.776562500000000	0.756250000000000	0.610937500000000
2101	0.776562500000000	0.756250000000000	0.609375000000000
2111	0.776562500000000	0.754687500000000	0.610937500000000
2121	0.776562500000000	0.754687500000000	0.610937500000000
2131	0.776562500000000	0.756250000000000	0.610937500000000
2141	0.776562500000000	0.757812500000000	0.610937500000000
2151	0.776562500000000	0.760937500000000	0.610937500000000
2161	0.776562500000000	0.759375000000000	0.610937500000000
2171	0.776562500000000	0.759375000000000	0.610937500000000
2181	0.776562500000000	0.762500000000000	0.610937500000000
2191	0.776562500000000	0.762500000000000	0.609375000000000
2201	0.778125000000000	0.762500000000000	0.609375000000000
2211	0.778125000000000	0.764062500000000	0.609375000000000
2221	0.778125000000000	0.764062500000000	0.610937500000000
2231	0.778125000000000	0.764062500000000	0.610937500000000
2241	0.778125000000000	0.762500000000000	0.609375000000000
2251	0.778125000000000	0.760937500000000	0.609375000000000
2261	0.778125000000000	0.764062500000000	0.609375000000000
2271	0.779687500000000	0.762500000000000	0.610937500000000
2281	0.779687500000000	0.764062500000000	0.610937500000000
2291	0.781250000000000	0.765625000000000	0.610937500000000
2301	0.782812500000000	0.765625000000000	0.610937500000000
2311	0.782812500000000	0.767187500000000	0.610937500000000
2321	0.782812500000000	0.767187500000000	0.610937500000000
2331	0.782812500000000	0.768750000000000	0.610937500000000
2341	0.782812500000000	0.768750000000000	0.609375000000000
2351	0.782812500000000	0.770312500000000	0.610937500000000
2361	0.782812500000000	0.768750000000000	0.609375000000000
2371	0.782812500000000	0.768750000000000	0.610937500000000
2381	0.784375000000000	0.770312500000000	0.610937500000000
2391	0.784375000000000	0.770312500000000	0.610937500000000
2401	0.784375000000000	0.770312500000000	0.609375000000000
2411	0.787500000000000	0.768750000000000	0.609375000000000
2421	0.787500000000000	0.771875000000000	0.612500000000000
2431	0.790625000000000	0.771875000000000	0.612500000000000
2441	0.790625000000000	0.771875000000000	0.612500000000000
2451	0.790625000000000	0.771875000000000	0.612500000000000
2461	0.790625000000000	0.773437500000000	0.612500000000000
2471	0.790625000000000	0.773437500000000	0.612500000000000
2481	0.790625000000000	0.775000000000000	0.612500000000000
2491	0.790625000000000	0.776562500000000	0.612500000000000
2501	0.790625000000000	0.776562500000000	0.612500000000000
2511	0.790625000000000	0.776562500000000	0.612500000000000
2521	0.790625000000000	0.776562500000000	0.612500000000000
2531	0.790625000000000	0.776562500000000	0.612500000000000
2541	0.790625000000000	0.776562500000000	0.612500000000000
2551	0.790625000000000	0.775000000000000	0.610937500000000
2561	0.790625000000000	0.775000000000000	0.612500000000000
2571	0.792187500000000	0.775000000000000	0.612500000000000
2581	0.792187500000000	0.776562500000000	0.612500000000000
2591	0.792187500000000	0.779687500000000	0.612500000000000
2601	0.792187500000000	0.781250000000000	0.612500000000000
2611	0.792187500000000	0.781250000000000	0.612500000000000
2621	0.792187500000000	0.781250000000000	0.612500000000000
2631	0.792187500000000	0.782812500000000	0.612500000000000
2641	0.792187500000000	0.782812500000000	0.610937500000000
2651	0.793750000000000	0.784375000000000	0.610937500000000
2661	0.793750000000000	0.781250000000000	0.610937500000000
2671	0.793750000000000	0.781250000000000	0.610937500000000
2681	0.793750000000000	0.782812500000000	0.610937500000000
2691	0.795312500000000	0.784375000000000	0.614062500000000
2701	0.795312500000000	0.784375000000000	0.612500000000000
2711	0.795312500000000	0.782812500000000	0.614062500000000
2721	0.795312500000000	0.782812500000000	0.614062500000000
2731	0.795312500000000	0.784375000000000	0.614062500000000
2741	0.795312500000000	0.784375000000000	0.614062500000000
2751	0.795312500000000	0.784375000000000	0.614062500000000
2761	0.796875000000000	0.784375000000000	0.614062500000000
2771	0.796875000000000	0.785937500000000	0.614062500000000
2781	0.796875000000000	0.785937500000000	0.614062500000000
2791	0.796875000000000	0.784375000000000	0.614062500000000
2801	0.796875000000000	0.787500000000000	0.612500000000000
2811	0.796875000000000	0.789062500000000	0.614062500000000
2821	0.796875000000000	0.789062500000000	0.614062500000000
2831	0.796875000000000	0.787500000000000	0.612500000000000
2841	0.796875000000000	0.787500000000000	0.615625000000000
2851	0.796875000000000	0.789062500000000	0.615625000000000
2861	0.796875000000000	0.790625000000000	0.614062500000000
2871	0.796875000000000	0.790625000000000	0.614062500000000
2881	0.796875000000000	0.790625000000000	0.614062500000000
2891	0.796875000000000	0.790625000000000	0.615625000000000
2901	0.796875000000000	0.790625000000000	0.615625000000000
2911	0.798437500000000	0.790625000000000	0.615625000000000
2921	0.801562500000000	0.790625000000000	0.615625000000000
2931	0.801562500000000	0.789062500000000	0.615625000000000
2941	0.801562500000000	0.787500000000000	0.615625000000000
2951	0.803125000000000	0.789062500000000	0.615625000000000
2961	0.804687500000000	0.792187500000000	0.615625000000000
2971	0.804687500000000	0.793750000000000	0.615625000000000
2981	0.804687500000000	0.793750000000000	0.615625000000000
2991	0.804687500000000	0.792187500000000	0.615625000000000
3001	0.804687500000000	0.790625000000000	0.615625000000000
3011	0.806250000000000	0.790625000000000	0.615625000000000
3021	0.806250000000000	0.793750000000000	0.614062500000000
3031	0.806250000000000	0.793750000000000	0.614062500000000
3041	0.806250000000000	0.793750000000000	0.614062500000000
3051	0.806250000000000	0.793750000000000	0.614062500000000
3061	0.806250000000000	0.793750000000000	0.614062500000000
3071	0.806250000000000	0.793750000000000	0.615625000000000
3081	0.806250000000000	0.793750000000000	0.615625000000000
3091	0.806250000000000	0.793750000000000	0.614062500000000
3101	0.806250000000000	0.793750000000000	0.614062500000000
3111	0.806250000000000	0.795312500000000	0.614062500000000
3121	0.806250000000000	0.795312500000000	0.614062500000000
3131	0.807812500000000	0.795312500000000	0.614062500000000
3141	0.809375000000000	0.795312500000000	0.614062500000000
3151	0.809375000000000	0.796875000000000	0.614062500000000
3161	0.809375000000000	0.798437500000000	0.615625000000000
3171	0.810937500000000	0.796875000000000	0.615625000000000
3181	0.810937500000000	0.796875000000000	0.614062500000000
3191	0.810937500000000	0.798437500000000	0.614062500000000
3201	0.810937500000000	0.798437500000000	0.615625000000000
3211	0.810937500000000	0.798437500000000	0.615625000000000
3221	0.810937500000000	0.798437500000000	0.615625000000000
3231	0.810937500000000	0.798437500000000	0.615625000000000
3241	0.810937500000000	0.801562500000000	0.615625000000000
3251	0.810937500000000	0.801562500000000	0.617187500000000
3261	0.812500000000000	0.801562500000000	0.617187500000000
3271	0.812500000000000	0.801562500000000	0.617187500000000
3281	0.812500000000000	0.804687500000000	0.615625000000000
3291	0.812500000000000	0.804687500000000	0.615625000000000
3301	0.812500000000000	0.806250000000000	0.615625000000000
3311	0.812500000000000	0.806250000000000	0.617187500000000
3321	0.812500000000000	0.806250000000000	0.615625000000000
3331	0.812500000000000	0.806250000000000	0.615625000000000
3341	0.812500000000000	0.807812500000000	0.617187500000000
3351	0.812500000000000	0.807812500000000	0.617187500000000
3361	0.812500000000000	0.807812500000000	0.617187500000000
3371	0.812500000000000	0.807812500000000	0.617187500000000
3381	0.812500000000000	0.807812500000000	0.615625000000000
3391	0.812500000000000	0.809375000000000	0.615625000000000
3401	0.812500000000000	0.810937500000000	0.617187500000000
3411	0.812500000000000	0.810937500000000	0.617187500000000
3421	0.812500000000000	0.810937500000000	0.617187500000000
3431	0.812500000000000	0.810937500000000	0.617187500000000
3441	0.812500000000000	0.810937500000000	0.617187500000000
3451	0.812500000000000	0.810937500000000	0.617187500000000
3461	0.812500000000000	0.814062500000000	0.617187500000000
3471	0.812500000000000	0.814062500000000	0.617187500000000
3481	0.812500000000000	0.814062500000000	0.615625000000000
3491	0.812500000000000	0.814062500000000	0.618750000000000
3501	0.812500000000000	0.812500000000000	0.618750000000000
3511	0.812500000000000	0.814062500000000	0.618750000000000
3521	0.812500000000000	0.815625000000000	0.618750000000000
3531	0.812500000000000	0.814062500000000	0.618750000000000
3541	0.814062500000000	0.814062500000000	0.618750000000000
3551	0.814062500000000	0.815625000000000	0.618750000000000
3561	0.814062500000000	0.815625000000000	0.618750000000000
3571	0.814062500000000	0.817187500000000	0.618750000000000
3581	0.814062500000000	0.817187500000000	0.617187500000000
3591	0.814062500000000	0.817187500000000	0.617187500000000
3601	0.814062500000000	0.817187500000000	0.617187500000000
3611	0.814062500000000	0.817187500000000	0.618750000000000
3621	0.814062500000000	0.817187500000000	0.618750000000000
3631	0.814062500000000	0.817187500000000	0.618750000000000
3641	0.814062500000000	0.817187500000000	0.617187500000000
3651	0.815625000000000	0.817187500000000	0.618750000000000
3661	0.815625000000000	0.817187500000000	0.618750000000000
3671	0.815625000000000	0.817187500000000	0.618750000000000
3681	0.815625000000000	0.818750000000000	0.618750000000000
3691	0.817187500000000	0.818750000000000	0.618750000000000
3701	0.817187500000000	0.818750000000000	0.618750000000000
3711	0.817187500000000	0.818750000000000	0.618750000000000
3721	0.817187500000000	0.820312500000000	0.617187500000000
3731	0.817187500000000	0.820312500000000	0.618750000000000
3741	0.817187500000000	0.820312500000000	0.618750000000000
3751	0.817187500000000	0.818750000000000	0.618750000000000
3761	0.817187500000000	0.820312500000000	0.617187500000000
3771	0.817187500000000	0.820312500000000	0.617187500000000
3781	0.817187500000000	0.821875000000000	0.618750000000000
3791	0.817187500000000	0.823437500000000	0.618750000000000
3801	0.817187500000000	0.823437500000000	0.618750000000000
3811	0.817187500000000	0.823437500000000	0.617187500000000
3821	0.817187500000000	0.823437500000000	0.618750000000000
3831	0.817187500000000	0.823437500000000	0.618750000000000
3841	0.817187500000000	0.825000000000000	0.618750000000000
3851	0.817187500000000	0.821875000000000	0.618750000000000
3861	0.817187500000000	0.821875000000000	0.618750000000000
3871	0.818750000000000	0.823437500000000	0.618750000000000
3881	0.818750000000000	0.825000000000000	0.618750000000000
3891	0.818750000000000	0.825000000000000	0.618750000000000
3901	0.818750000000000	0.825000000000000	0.618750000000000
3911	0.818750000000000	0.825000000000000	0.618750000000000
3921	0.818750000000000	0.825000000000000	0.618750000000000
3931	0.818750000000000	0.825000000000000	0.618750000000000
3941	0.818750000000000	0.823437500000000	0.618750000000000
3951	0.818750000000000	0.823437500000000	0.618750000000000
3961	0.818750000000000	0.823437500000000	0.618750000000000
3971	0.820312500000000	0.823437500000000	0.618750000000000
3981	0.820312500000000	0.825000000000000	0.618750000000000
3991	0.820312500000000	0.825000000000000	0.618750000000000
4001	0.820312500000000	0.825000000000000	0.617187500000000
4011	0.820312500000000	0.826562500000000	0.617187500000000
4021	0.820312500000000	0.826562500000000	0.617187500000000
4031	0.820312500000000	0.826562500000000	0.617187500000000
4041	0.820312500000000	0.826562500000000	0.617187500000000
4051	0.820312500000000	0.828125000000000	0.617187500000000
4061	0.820312500000000	0.828125000000000	0.617187500000000
4071	0.821875000000000	0.828125000000000	0.618750000000000
4081	0.823437500000000	0.829687500000000	0.618750000000000
4091	0.823437500000000	0.829687500000000	0.618750000000000
4101	0.823437500000000	0.829687500000000	0.617187500000000
4111	0.823437500000000	0.829687500000000	0.617187500000000
4121	0.823437500000000	0.831250000000000	0.618750000000000
4131	0.823437500000000	0.831250000000000	0.618750000000000
4141	0.823437500000000	0.831250000000000	0.618750000000000
4151	0.823437500000000	0.831250000000000	0.617187500000000
4161	0.823437500000000	0.831250000000000	0.617187500000000
4171	0.823437500000000	0.831250000000000	0.618750000000000
4181	0.823437500000000	0.831250000000000	0.618750000000000
4191	0.825000000000000	0.831250000000000	0.618750000000000
4201	0.825000000000000	0.831250000000000	0.618750000000000
4211	0.825000000000000	0.831250000000000	0.617187500000000
4221	0.825000000000000	0.832812500000000	0.617187500000000
4231	0.825000000000000	0.832812500000000	0.617187500000000
4241	0.825000000000000	0.832812500000000	0.617187500000000
4251	0.825000000000000	0.832812500000000	0.617187500000000
4261	0.825000000000000	0.832812500000000	0.618750000000000
4271	0.825000000000000	0.834375000000000	0.618750000000000
4281	0.825000000000000	0.835937500000000	0.618750000000000
4291	0.825000000000000	0.835937500000000	0.618750000000000
4301	0.825000000000000	0.837500000000000	0.618750000000000
4311	0.825000000000000	0.837500000000000	0.618750000000000
4321	0.825000000000000	0.837500000000000	0.617187500000000
4331	0.825000000000000	0.837500000000000	0.617187500000000
4341	0.825000000000000	0.837500000000000	0.618750000000000
4351	0.825000000000000	0.837500000000000	0.618750000000000
4361	0.825000000000000	0.837500000000000	0.617187500000000
4371	0.826562500000000	0.837500000000000	0.617187500000000
4381	0.826562500000000	0.837500000000000	0.617187500000000
4391	0.826562500000000	0.837500000000000	0.617187500000000
4401	0.826562500000000	0.837500000000000	0.618750000000000
4411	0.826562500000000	0.837500000000000	0.618750000000000
4421	0.826562500000000	0.837500000000000	0.618750000000000
4431	0.826562500000000	0.837500000000000	0.618750000000000
4441	0.826562500000000	0.837500000000000	0.618750000000000
4451	0.826562500000000	0.837500000000000	0.618750000000000
4461	0.826562500000000	0.837500000000000	0.618750000000000
4471	0.826562500000000	0.837500000000000	0.617187500000000
4481	0.826562500000000	0.837500000000000	0.617187500000000
4491	0.826562500000000	0.837500000000000	0.617187500000000
4501	0.826562500000000	0.837500000000000	0.618750000000000
4511	0.826562500000000	0.835937500000000	0.618750000000000
4521	0.826562500000000	0.837500000000000	0.618750000000000
4531	0.826562500000000	0.837500000000000	0.618750000000000
4541	0.826562500000000	0.837500000000000	0.618750000000000
4551	0.828125000000000	0.839062500000000	0.618750000000000
4561	0.828125000000000	0.839062500000000	0.618750000000000
4571	0.828125000000000	0.839062500000000	0.618750000000000
4581	0.828125000000000	0.839062500000000	0.618750000000000
4591	0.829687500000000	0.840625000000000	0.618750000000000
4601	0.829687500000000	0.840625000000000	0.618750000000000
4611	0.829687500000000	0.840625000000000	0.618750000000000
4621	0.829687500000000	0.840625000000000	0.618750000000000
4631	0.831250000000000	0.840625000000000	0.618750000000000
4641	0.831250000000000	0.840625000000000	0.618750000000000
4651	0.831250000000000	0.842187500000000	0.618750000000000
4661	0.831250000000000	0.842187500000000	0.618750000000000
4671	0.831250000000000	0.845312500000000	0.618750000000000
4681	0.831250000000000	0.845312500000000	0.618750000000000
4691	0.831250000000000	0.845312500000000	0.618750000000000
4701	0.831250000000000	0.845312500000000	0.618750000000000
4711	0.831250000000000	0.845312500000000	0.618750000000000
4721	0.831250000000000	0.845312500000000	0.618750000000000
4731	0.831250000000000	0.845312500000000	0.618750000000000
4741	0.831250000000000	0.845312500000000	0.618750000000000
4751	0.832812500000000	0.845312500000000	0.618750000000000
4761	0.832812500000000	0.846875000000000	0.618750000000000
4771	0.832812500000000	0.846875000000000	0.618750000000000
4781	0.832812500000000	0.846875000000000	0.617187500000000
4791	0.832812500000000	0.846875000000000	0.618750000000000
4801	0.832812500000000	0.846875000000000	0.617187500000000
4811	0.832812500000000	0.846875000000000	0.618750000000000
4821	0.832812500000000	0.846875000000000	0.618750000000000
4831	0.832812500000000	0.846875000000000	0.618750000000000
4841	0.832812500000000	0.846875000000000	0.618750000000000
4851	0.832812500000000	0.846875000000000	0.618750000000000
4861	0.834375000000000	0.846875000000000	0.618750000000000
4871	0.834375000000000	0.846875000000000	0.618750000000000
4881	0.834375000000000	0.846875000000000	0.618750000000000
4891	0.834375000000000	0.846875000000000	0.617187500000000
4901	0.834375000000000	0.846875000000000	0.618750000000000
4911	0.835937500000000	0.846875000000000	0.618750000000000
4921	0.835937500000000	0.846875000000000	0.620312500000000
4931	0.835937500000000	0.846875000000000	0.620312500000000
4941	0.835937500000000	0.848437500000000	0.618750000000000
4951	0.835937500000000	0.848437500000000	0.620312500000000
4961	0.835937500000000	0.846875000000000	0.620312500000000
4971	0.835937500000000	0.846875000000000	0.620312500000000
4981	0.835937500000000	0.846875000000000	0.618750000000000
4991	0.835937500000000	0.848437500000000	0.618750000000000
5001	0.835937500000000	0.848437500000000	0.618750000000000
5011	0.835937500000000	0.848437500000000	0.618750000000000
5021	0.837500000000000	0.848437500000000	0.618750000000000
5031	0.837500000000000	0.848437500000000	0.618750000000000
5041	0.839062500000000	0.848437500000000	0.618750000000000
5051	0.839062500000000	0.848437500000000	0.618750000000000
5061	0.839062500000000	0.848437500000000	0.618750000000000
5071	0.839062500000000	0.848437500000000	0.620312500000000
5081	0.839062500000000	0.848437500000000	0.618750000000000
5091	0.839062500000000	0.848437500000000	0.620312500000000
5101	0.839062500000000	0.848437500000000	0.618750000000000
5111	0.839062500000000	0.848437500000000	0.618750000000000
5121	0.839062500000000	0.848437500000000	0.618750000000000
5131	0.839062500000000	0.848437500000000	0.620312500000000
5141	0.839062500000000	0.848437500000000	0.620312500000000
5151	0.839062500000000	0.848437500000000	0.618750000000000
5161	0.839062500000000	0.846875000000000	0.618750000000000
5171	0.839062500000000	0.846875000000000	0.620312500000000
5181	0.839062500000000	0.846875000000000	0.620312500000000
5191	0.839062500000000	0.848437500000000	0.620312500000000
5201	0.839062500000000	0.848437500000000	0.618750000000000
5211	0.839062500000000	0.848437500000000	0.620312500000000
5221	0.839062500000000	0.848437500000000	0.618750000000000
5231	0.839062500000000	0.848437500000000	0.618750000000000
5241	0.840625000000000	0.848437500000000	0.621875000000000
5251	0.840625000000000	0.848437500000000	0.620312500000000
5261	0.840625000000000	0.848437500000000	0.620312500000000
5271	0.840625000000000	0.848437500000000	0.620312500000000
5281	0.840625000000000	0.848437500000000	0.620312500000000
5291	0.840625000000000	0.848437500000000	0.620312500000000
5301	0.840625000000000	0.848437500000000	0.620312500000000
5311	0.840625000000000	0.848437500000000	0.618750000000000
5321	0.840625000000000	0.848437500000000	0.618750000000000
5331	0.840625000000000	0.850000000000000	0.620312500000000
5341	0.840625000000000	0.850000000000000	0.620312500000000
5351	0.840625000000000	0.850000000000000	0.620312500000000
5361	0.840625000000000	0.851562500000000	0.618750000000000
5371	0.840625000000000	0.851562500000000	0.620312500000000
5381	0.842187500000000	0.851562500000000	0.620312500000000
5391	0.842187500000000	0.851562500000000	0.620312500000000
5401	0.842187500000000	0.851562500000000	0.620312500000000
5411	0.842187500000000	0.851562500000000	0.620312500000000
5421	0.842187500000000	0.853125000000000	0.618750000000000
5431	0.842187500000000	0.853125000000000	0.620312500000000
5441	0.842187500000000	0.853125000000000	0.620312500000000
5451	0.842187500000000	0.853125000000000	0.620312500000000
5461	0.842187500000000	0.853125000000000	0.620312500000000
5471	0.842187500000000	0.853125000000000	0.620312500000000
5481	0.842187500000000	0.853125000000000	0.620312500000000
5491	0.842187500000000	0.853125000000000	0.620312500000000
5501	0.842187500000000	0.853125000000000	0.620312500000000
5511	0.842187500000000	0.853125000000000	0.618750000000000
5521	0.842187500000000	0.854687500000000	0.618750000000000
5531	0.842187500000000	0.854687500000000	0.618750000000000
5541	0.842187500000000	0.854687500000000	0.618750000000000
5551	0.842187500000000	0.854687500000000	0.620312500000000
5561	0.842187500000000	0.854687500000000	0.620312500000000
5571	0.842187500000000	0.854687500000000	0.620312500000000
5581	0.842187500000000	0.854687500000000	0.620312500000000
5591	0.842187500000000	0.856250000000000	0.620312500000000
5601	0.842187500000000	0.856250000000000	0.618750000000000
5611	0.842187500000000	0.856250000000000	0.618750000000000
5621	0.842187500000000	0.856250000000000	0.618750000000000
5631	0.842187500000000	0.856250000000000	0.618750000000000
5641	0.842187500000000	0.856250000000000	0.618750000000000
5651	0.842187500000000	0.856250000000000	0.620312500000000
5661	0.842187500000000	0.856250000000000	0.620312500000000
5671	0.842187500000000	0.857812500000000	0.620312500000000
5681	0.842187500000000	0.857812500000000	0.620312500000000
5691	0.842187500000000	0.856250000000000	0.618750000000000
5701	0.843750000000000	0.856250000000000	0.620312500000000
5711	0.843750000000000	0.856250000000000	0.620312500000000
5721	0.843750000000000	0.857812500000000	0.620312500000000
5731	0.843750000000000	0.856250000000000	0.620312500000000
5741	0.843750000000000	0.856250000000000	0.620312500000000
5751	0.843750000000000	0.856250000000000	0.620312500000000
5761	0.843750000000000	0.856250000000000	0.620312500000000
5771	0.843750000000000	0.857812500000000	0.620312500000000
5781	0.843750000000000	0.857812500000000	0.620312500000000
5791	0.843750000000000	0.857812500000000	0.620312500000000
5801	0.843750000000000	0.857812500000000	0.620312500000000
5811	0.843750000000000	0.857812500000000	0.618750000000000
5821	0.843750000000000	0.856250000000000	0.620312500000000
5831	0.843750000000000	0.857812500000000	0.620312500000000
5841	0.843750000000000	0.857812500000000	0.620312500000000
5851	0.843750000000000	0.859375000000000	0.620312500000000
5861	0.845312500000000	0.859375000000000	0.620312500000000
5871	0.845312500000000	0.859375000000000	0.620312500000000
5881	0.845312500000000	0.859375000000000	0.620312500000000
5891	0.845312500000000	0.859375000000000	0.620312500000000
5901	0.845312500000000	0.859375000000000	0.620312500000000
5911	0.845312500000000	0.859375000000000	0.620312500000000
5921	0.845312500000000	0.859375000000000	0.620312500000000
5931	0.845312500000000	0.859375000000000	0.621875000000000
5941	0.845312500000000	0.859375000000000	0.620312500000000
5951	0.845312500000000	0.859375000000000	0.620312500000000
5961	0.845312500000000	0.859375000000000	0.620312500000000
5971	0.845312500000000	0.859375000000000	0.620312500000000
5981	0.845312500000000	0.859375000000000	0.620312500000000
5991	0.845312500000000	0.859375000000000	0.620312500000000
6001	0.845312500000000	0.859375000000000	0.620312500000000
6011	0.846875000000000	0.859375000000000	0.620312500000000
6021	0.846875000000000	0.859375000000000	0.620312500000000
6031	0.846875000000000	0.859375000000000	0.620312500000000
6041	0.846875000000000	0.860937500000000	0.620312500000000
6051	0.846875000000000	0.860937500000000	0.620312500000000
6061	0.846875000000000	0.860937500000000	0.621875000000000
6071	0.846875000000000	0.860937500000000	0.620312500000000
6081	0.846875000000000	0.860937500000000	0.620312500000000
6091	0.846875000000000	0.860937500000000	0.618750000000000
6101	0.846875000000000	0.860937500000000	0.618750000000000
6111	0.846875000000000	0.860937500000000	0.618750000000000
6121	0.846875000000000	0.860937500000000	0.618750000000000
6131	0.846875000000000	0.860937500000000	0.620312500000000
6141	0.846875000000000	0.860937500000000	0.620312500000000
6151	0.846875000000000	0.860937500000000	0.620312500000000
6161	0.846875000000000	0.860937500000000	0.618750000000000
6171	0.846875000000000	0.860937500000000	0.620312500000000
6181	0.846875000000000	0.860937500000000	0.620312500000000
6191	0.846875000000000	0.860937500000000	0.620312500000000
6201	0.846875000000000	0.860937500000000	0.620312500000000
6211	0.846875000000000	0.860937500000000	0.620312500000000
6221	0.846875000000000	0.860937500000000	0.620312500000000
6231	0.846875000000000	0.860937500000000	0.620312500000000
6241	0.846875000000000	0.860937500000000	0.620312500000000
6251	0.846875000000000	0.860937500000000	0.620312500000000
6261	0.846875000000000	0.860937500000000	0.620312500000000
6271	0.846875000000000	0.860937500000000	0.618750000000000
6281	0.846875000000000	0.860937500000000	0.618750000000000
6291	0.846875000000000	0.860937500000000	0.620312500000000
6301	0.846875000000000	0.860937500000000	0.620312500000000
6311	0.846875000000000	0.860937500000000	0.620312500000000
6321	0.846875000000000	0.860937500000000	0.620312500000000
6331	0.846875000000000	0.860937500000000	0.620312500000000
6341	0.846875000000000	0.860937500000000	0.620312500000000
6351	0.846875000000000	0.860937500000000	0.620312500000000
6361	0.846875000000000	0.860937500000000	0.618750000000000
6371	0.846875000000000	0.860937500000000	0.620312500000000
6381	0.846875000000000	0.860937500000000	0.620312500000000
6391	0.846875000000000	0.860937500000000	0.618750000000000
6401	0.846875000000000	0.860937500000000	0.618750000000000
6411	0.846875000000000	0.860937500000000	0.618750000000000
6421	0.846875000000000	0.860937500000000	0.618750000000000
6431	0.848437500000000	0.860937500000000	0.620312500000000
6441	0.848437500000000	0.860937500000000	0.618750000000000
6451	0.848437500000000	0.860937500000000	0.618750000000000
6461	0.848437500000000	0.860937500000000	0.620312500000000
6471	0.848437500000000	0.860937500000000	0.620312500000000
6481	0.848437500000000	0.860937500000000	0.618750000000000
6491	0.848437500000000	0.860937500000000	0.618750000000000
6501	0.848437500000000	0.860937500000000	0.620312500000000
6511	0.848437500000000	0.860937500000000	0.618750000000000
6521	0.848437500000000	0.860937500000000	0.618750000000000
6531	0.848437500000000	0.860937500000000	0.620312500000000
6541	0.848437500000000	0.859375000000000	0.620312500000000
6551	0.848437500000000	0.859375000000000	0.620312500000000
6561	0.850000000000000	0.859375000000000	0.620312500000000
6571	0.850000000000000	0.860937500000000	0.620312500000000
6581	0.850000000000000	0.860937500000000	0.620312500000000
6591	0.850000000000000	0.860937500000000	0.620312500000000
6601	0.850000000000000	0.860937500000000	0.620312500000000
6611	0.850000000000000	0.860937500000000	0.620312500000000
6621	0.850000000000000	0.860937500000000	0.618750000000000
6631	0.850000000000000	0.860937500000000	0.618750000000000
6641	0.850000000000000	0.860937500000000	0.618750000000000
6651	0.850000000000000	0.860937500000000	0.618750000000000
6661	0.850000000000000	0.860937500000000	0.618750000000000
6671	0.850000000000000	0.860937500000000	0.618750000000000
6681	0.850000000000000	0.860937500000000	0.618750000000000
6691	0.850000000000000	0.860937500000000	0.618750000000000
6701	0.850000000000000	0.860937500000000	0.618750000000000
6711	0.850000000000000	0.860937500000000	0.620312500000000
6721	0.850000000000000	0.860937500000000	0.620312500000000
6731	0.850000000000000	0.862500000000000	0.621875000000000
6741	0.850000000000000	0.862500000000000	0.620312500000000
6751	0.850000000000000	0.862500000000000	0.620312500000000
6761	0.850000000000000	0.862500000000000	0.620312500000000
6771	0.850000000000000	0.862500000000000	0.618750000000000
6781	0.850000000000000	0.862500000000000	0.620312500000000
6791	0.850000000000000	0.862500000000000	0.618750000000000
6801	0.850000000000000	0.862500000000000	0.620312500000000
6811	0.850000000000000	0.862500000000000	0.620312500000000
6821	0.850000000000000	0.862500000000000	0.620312500000000
6831	0.850000000000000	0.862500000000000	0.618750000000000
6841	0.850000000000000	0.862500000000000	0.620312500000000
6851	0.850000000000000	0.862500000000000	0.618750000000000
6861	0.850000000000000	0.862500000000000	0.620312500000000
6871	0.850000000000000	0.862500000000000	0.618750000000000
6881	0.850000000000000	0.862500000000000	0.620312500000000
6891	0.850000000000000	0.862500000000000	0.618750000000000
6901	0.850000000000000	0.862500000000000	0.618750000000000
6911	0.850000000000000	0.862500000000000	0.620312500000000
6921	0.850000000000000	0.862500000000000	0.620312500000000
6931	0.850000000000000	0.862500000000000	0.620312500000000
6941	0.850000000000000	0.862500000000000	0.620312500000000
6951	0.851562500000000	0.862500000000000	0.618750000000000
6961	0.851562500000000	0.862500000000000	0.620312500000000
6971	0.851562500000000	0.862500000000000	0.620312500000000
6981	0.851562500000000	0.862500000000000	0.620312500000000
6991	0.851562500000000	0.862500000000000	0.620312500000000
7001	0.851562500000000	0.862500000000000	0.618750000000000
7011	0.851562500000000	0.862500000000000	0.618750000000000
7021	0.851562500000000	0.862500000000000	0.618750000000000
7031	0.851562500000000	0.862500000000000	0.620312500000000
7041	0.851562500000000	0.862500000000000	0.620312500000000
7051	0.851562500000000	0.862500000000000	0.618750000000000
7061	0.851562500000000	0.862500000000000	0.620312500000000
7071	0.851562500000000	0.862500000000000	0.620312500000000
7081	0.851562500000000	0.862500000000000	0.620312500000000
7091	0.851562500000000	0.862500000000000	0.620312500000000
7101	0.851562500000000	0.862500000000000	0.620312500000000
7111	0.851562500000000	0.862500000000000	0.620312500000000
7121	0.851562500000000	0.862500000000000	0.620312500000000
7131	0.851562500000000	0.862500000000000	0.618750000000000
7141	0.853125000000000	0.862500000000000	0.618750000000000
7151	0.853125000000000	0.860937500000000	0.620312500000000
7161	0.853125000000000	0.860937500000000	0.620312500000000
7171	0.853125000000000	0.860937500000000	0.620312500000000
7181	0.853125000000000	0.862500000000000	0.618750000000000
7191	0.853125000000000	0.862500000000000	0.620312500000000
7201	0.853125000000000	0.862500000000000	0.620312500000000
7211	0.853125000000000	0.862500000000000	0.620312500000000
7221	0.854687500000000	0.862500000000000	0.618750000000000
7231	0.854687500000000	0.862500000000000	0.620312500000000
7241	0.854687500000000	0.862500000000000	0.620312500000000
7251	0.854687500000000	0.862500000000000	0.618750000000000
7261	0.854687500000000	0.862500000000000	0.618750000000000
7271	0.854687500000000	0.862500000000000	0.618750000000000
7281	0.854687500000000	0.862500000000000	0.620312500000000
7291	0.854687500000000	0.862500000000000	0.618750000000000
7301	0.854687500000000	0.862500000000000	0.618750000000000
7311	0.854687500000000	0.862500000000000	0.620312500000000
7321	0.854687500000000	0.862500000000000	0.620312500000000
7331	0.854687500000000	0.865625000000000	0.620312500000000
7341	0.854687500000000	0.865625000000000	0.620312500000000
7351	0.854687500000000	0.865625000000000	0.620312500000000
7361	0.854687500000000	0.867187500000000	0.620312500000000
7371	0.854687500000000	0.867187500000000	0.618750000000000
7381	0.854687500000000	0.867187500000000	0.618750000000000
7391	0.854687500000000	0.867187500000000	0.618750000000000
7401	0.854687500000000	0.867187500000000	0.618750000000000
7411	0.854687500000000	0.867187500000000	0.618750000000000
7421	0.854687500000000	0.867187500000000	0.620312500000000
7431	0.854687500000000	0.867187500000000	0.620312500000000
7441	0.854687500000000	0.867187500000000	0.620312500000000
7451	0.854687500000000	0.867187500000000	0.618750000000000
7461	0.854687500000000	0.867187500000000	0.618750000000000
7471	0.854687500000000	0.867187500000000	0.620312500000000
7481	0.854687500000000	0.867187500000000	0.620312500000000
7491	0.856250000000000	0.867187500000000	0.620312500000000
7501	0.856250000000000	0.867187500000000	0.620312500000000
7511	0.856250000000000	0.867187500000000	0.618750000000000
7521	0.856250000000000	0.867187500000000	0.620312500000000
7531	0.856250000000000	0.867187500000000	0.620312500000000
7541	0.856250000000000	0.867187500000000	0.620312500000000
7551	0.856250000000000	0.867187500000000	0.618750000000000
7561	0.856250000000000	0.867187500000000	0.620312500000000
7571	0.856250000000000	0.868750000000000	0.620312500000000
7581	0.856250000000000	0.868750000000000	0.620312500000000
7591	0.856250000000000	0.868750000000000	0.620312500000000
7601	0.856250000000000	0.868750000000000	0.620312500000000
7611	0.856250000000000	0.868750000000000	0.620312500000000
7621	0.856250000000000	0.868750000000000	0.620312500000000
7631	0.856250000000000	0.868750000000000	0.620312500000000
7641	0.856250000000000	0.868750000000000	0.620312500000000
7651	0.856250000000000	0.868750000000000	0.620312500000000
7661	0.856250000000000	0.870312500000000	0.620312500000000
7671	0.856250000000000	0.870312500000000	0.620312500000000
7681	0.856250000000000	0.870312500000000	0.620312500000000
7691	0.856250000000000	0.870312500000000	0.620312500000000
7701	0.856250000000000	0.870312500000000	0.620312500000000
7711	0.856250000000000	0.870312500000000	0.620312500000000
7721	0.857812500000000	0.870312500000000	0.620312500000000
7731	0.857812500000000	0.870312500000000	0.618750000000000
7741	0.857812500000000	0.870312500000000	0.618750000000000
7751	0.857812500000000	0.870312500000000	0.618750000000000
7761	0.857812500000000	0.870312500000000	0.618750000000000
7771	0.857812500000000	0.870312500000000	0.618750000000000
7781	0.857812500000000	0.870312500000000	0.618750000000000
7791	0.857812500000000	0.870312500000000	0.618750000000000
7801	0.857812500000000	0.870312500000000	0.618750000000000
7811	0.859375000000000	0.870312500000000	0.620312500000000
7821	0.859375000000000	0.870312500000000	0.620312500000000
7831	0.859375000000000	0.870312500000000	0.620312500000000
7841	0.859375000000000	0.870312500000000	0.620312500000000
7851	0.859375000000000	0.870312500000000	0.618750000000000
7861	0.859375000000000	0.870312500000000	0.620312500000000
7871	0.859375000000000	0.870312500000000	0.618750000000000
7881	0.859375000000000	0.870312500000000	0.620312500000000
7891	0.859375000000000	0.870312500000000	0.621875000000000
7901	0.859375000000000	0.870312500000000	0.621875000000000
7911	0.859375000000000	0.870312500000000	0.621875000000000
7921	0.859375000000000	0.870312500000000	0.621875000000000
7931	0.859375000000000	0.870312500000000	0.621875000000000
7941	0.859375000000000	0.870312500000000	0.621875000000000
7951	0.859375000000000	0.870312500000000	0.620312500000000
7961	0.859375000000000	0.870312500000000	0.620312500000000
7971	0.859375000000000	0.870312500000000	0.618750000000000
7981	0.859375000000000	0.870312500000000	0.618750000000000
7991	0.859375000000000	0.871875000000000	0.618750000000000
8001	0.859375000000000	0.873437500000000	0.618750000000000
8011	0.859375000000000	0.873437500000000	0.617187500000000
8021	0.859375000000000	0.873437500000000	0.617187500000000
8031	0.859375000000000	0.873437500000000	0.620312500000000
8041	0.859375000000000	0.873437500000000	0.620312500000000
8051	0.859375000000000	0.873437500000000	0.620312500000000
8061	0.859375000000000	0.873437500000000	0.620312500000000
8071	0.859375000000000	0.873437500000000	0.620312500000000
8081	0.859375000000000	0.873437500000000	0.620312500000000
8091	0.859375000000000	0.875000000000000	0.620312500000000
8101	0.859375000000000	0.875000000000000	0.618750000000000
8111	0.859375000000000	0.876562500000000	0.618750000000000
8121	0.859375000000000	0.878125000000000	0.620312500000000
8131	0.859375000000000	0.878125000000000	0.618750000000000
8141	0.859375000000000	0.878125000000000	0.618750000000000
8151	0.859375000000000	0.878125000000000	0.618750000000000
8161	0.859375000000000	0.878125000000000	0.620312500000000
8171	0.859375000000000	0.878125000000000	0.620312500000000
8181	0.859375000000000	0.878125000000000	0.620312500000000
8191	0.859375000000000	0.878125000000000	0.620312500000000
8201	0.859375000000000	0.878125000000000	0.620312500000000
8211	0.859375000000000	0.878125000000000	0.620312500000000
8221	0.859375000000000	0.878125000000000	0.620312500000000
8231	0.859375000000000	0.878125000000000	0.620312500000000
8241	0.859375000000000	0.878125000000000	0.618750000000000
8251	0.859375000000000	0.878125000000000	0.620312500000000
8261	0.859375000000000	0.878125000000000	0.618750000000000
8271	0.859375000000000	0.878125000000000	0.618750000000000
8281	0.860937500000000	0.878125000000000	0.618750000000000
8291	0.860937500000000	0.878125000000000	0.618750000000000
8301	0.860937500000000	0.879687500000000	0.620312500000000
8311	0.860937500000000	0.879687500000000	0.620312500000000
8321	0.860937500000000	0.879687500000000	0.618750000000000
8331	0.860937500000000	0.879687500000000	0.618750000000000
8341	0.860937500000000	0.879687500000000	0.618750000000000
8351	0.860937500000000	0.879687500000000	0.618750000000000
8361	0.860937500000000	0.879687500000000	0.620312500000000
8371	0.860937500000000	0.879687500000000	0.620312500000000
8381	0.860937500000000	0.879687500000000	0.620312500000000
8391	0.860937500000000	0.879687500000000	0.620312500000000
8401	0.860937500000000	0.879687500000000	0.620312500000000
8411	0.860937500000000	0.879687500000000	0.620312500000000
8421	0.860937500000000	0.879687500000000	0.620312500000000
8431	0.860937500000000	0.879687500000000	0.620312500000000
8441	0.860937500000000	0.879687500000000	0.620312500000000
8451	0.860937500000000	0.879687500000000	0.620312500000000
8461	0.860937500000000	0.879687500000000	0.620312500000000
8471	0.862500000000000	0.879687500000000	0.620312500000000
8481	0.862500000000000	0.879687500000000	0.620312500000000
8491	0.862500000000000	0.879687500000000	0.620312500000000
8501	0.862500000000000	0.879687500000000	0.620312500000000
8511	0.862500000000000	0.879687500000000	0.618750000000000
8521	0.862500000000000	0.879687500000000	0.618750000000000
8531	0.862500000000000	0.879687500000000	0.620312500000000
8541	0.862500000000000	0.879687500000000	0.620312500000000
8551	0.862500000000000	0.879687500000000	0.618750000000000
8561	0.862500000000000	0.879687500000000	0.620312500000000
8571	0.862500000000000	0.879687500000000	0.620312500000000
8581	0.862500000000000	0.879687500000000	0.620312500000000
8591	0.862500000000000	0.879687500000000	0.620312500000000
8601	0.862500000000000	0.879687500000000	0.620312500000000
8611	0.862500000000000	0.879687500000000	0.618750000000000
8621	0.862500000000000	0.879687500000000	0.620312500000000
8631	0.862500000000000	0.879687500000000	0.620312500000000
8641	0.862500000000000	0.879687500000000	0.620312500000000
8651	0.862500000000000	0.879687500000000	0.620312500000000
8661	0.862500000000000	0.879687500000000	0.620312500000000
8671	0.862500000000000	0.879687500000000	0.620312500000000
8681	0.862500000000000	0.879687500000000	0.620312500000000
8691	0.862500000000000	0.879687500000000	0.620312500000000
8701	0.862500000000000	0.879687500000000	0.620312500000000
8711	0.862500000000000	0.879687500000000	0.620312500000000
8721	0.862500000000000	0.879687500000000	0.620312500000000
8731	0.862500000000000	0.879687500000000	0.620312500000000
8741	0.862500000000000	0.879687500000000	0.620312500000000
8751	0.862500000000000	0.879687500000000	0.620312500000000
8761	0.862500000000000	0.879687500000000	0.621875000000000
8771	0.862500000000000	0.879687500000000	0.618750000000000
8781	0.862500000000000	0.879687500000000	0.620312500000000
8791	0.862500000000000	0.879687500000000	0.620312500000000
8801	0.862500000000000	0.879687500000000	0.620312500000000
8811	0.862500000000000	0.879687500000000	0.618750000000000
8821	0.862500000000000	0.879687500000000	0.620312500000000
8831	0.862500000000000	0.879687500000000	0.620312500000000
8841	0.862500000000000	0.879687500000000	0.620312500000000
8851	0.862500000000000	0.879687500000000	0.620312500000000
8861	0.862500000000000	0.879687500000000	0.620312500000000
8871	0.862500000000000	0.879687500000000	0.618750000000000
8881	0.862500000000000	0.879687500000000	0.620312500000000
8891	0.862500000000000	0.879687500000000	0.620312500000000
8901	0.862500000000000	0.879687500000000	0.620312500000000
8911	0.862500000000000	0.879687500000000	0.620312500000000
8921	0.862500000000000	0.879687500000000	0.620312500000000
8931	0.862500000000000	0.879687500000000	0.618750000000000
8941	0.862500000000000	0.879687500000000	0.620312500000000
8951	0.862500000000000	0.879687500000000	0.620312500000000
8961	0.862500000000000	0.879687500000000	0.621875000000000
8971	0.862500000000000	0.879687500000000	0.621875000000000
8981	0.862500000000000	0.879687500000000	0.620312500000000
8991	0.862500000000000	0.879687500000000	0.620312500000000
9001	0.862500000000000	0.879687500000000	0.620312500000000
9011	0.862500000000000	0.879687500000000	0.618750000000000
9021	0.862500000000000	0.879687500000000	0.620312500000000
9031	0.862500000000000	0.879687500000000	0.618750000000000
9041	0.862500000000000	0.879687500000000	0.620312500000000
9051	0.862500000000000	0.879687500000000	0.620312500000000
9061	0.862500000000000	0.881250000000000	0.620312500000000
9071	0.862500000000000	0.881250000000000	0.620312500000000
9081	0.862500000000000	0.881250000000000	0.618750000000000
9091	0.862500000000000	0.881250000000000	0.618750000000000
9101	0.862500000000000	0.881250000000000	0.620312500000000
9111	0.862500000000000	0.881250000000000	0.620312500000000
9121	0.862500000000000	0.881250000000000	0.620312500000000
9131	0.862500000000000	0.881250000000000	0.620312500000000
9141	0.864062500000000	0.882812500000000	0.621875000000000
9151	0.865625000000000	0.882812500000000	0.620312500000000
9161	0.865625000000000	0.882812500000000	0.620312500000000
9171	0.865625000000000	0.882812500000000	0.620312500000000
9181	0.865625000000000	0.882812500000000	0.620312500000000
9191	0.865625000000000	0.882812500000000	0.618750000000000
9201	0.865625000000000	0.882812500000000	0.618750000000000
9211	0.865625000000000	0.882812500000000	0.620312500000000
9221	0.865625000000000	0.882812500000000	0.621875000000000
9231	0.865625000000000	0.882812500000000	0.618750000000000
9241	0.865625000000000	0.882812500000000	0.620312500000000
9251	0.865625000000000	0.882812500000000	0.618750000000000
9261	0.865625000000000	0.882812500000000	0.621875000000000
9271	0.865625000000000	0.882812500000000	0.620312500000000
9281	0.867187500000000	0.882812500000000	0.620312500000000
9291	0.867187500000000	0.882812500000000	0.621875000000000
9301	0.867187500000000	0.882812500000000	0.620312500000000
9311	0.867187500000000	0.884375000000000	0.620312500000000
9321	0.867187500000000	0.884375000000000	0.618750000000000
9331	0.867187500000000	0.884375000000000	0.618750000000000
9341	0.867187500000000	0.884375000000000	0.618750000000000
9351	0.867187500000000	0.884375000000000	0.620312500000000
9361	0.867187500000000	0.884375000000000	0.620312500000000
9371	0.867187500000000	0.884375000000000	0.620312500000000
9381	0.867187500000000	0.884375000000000	0.620312500000000
9391	0.867187500000000	0.884375000000000	0.620312500000000
9401	0.867187500000000	0.884375000000000	0.620312500000000
9411	0.867187500000000	0.884375000000000	0.620312500000000
9421	0.867187500000000	0.884375000000000	0.620312500000000
9431	0.867187500000000	0.884375000000000	0.618750000000000
9441	0.867187500000000	0.884375000000000	0.620312500000000
9451	0.867187500000000	0.884375000000000	0.618750000000000
9461	0.867187500000000	0.884375000000000	0.618750000000000
9471	0.867187500000000	0.884375000000000	0.618750000000000
9481	0.867187500000000	0.884375000000000	0.618750000000000
9491	0.867187500000000	0.884375000000000	0.618750000000000
9501	0.867187500000000	0.884375000000000	0.620312500000000
9511	0.867187500000000	0.884375000000000	0.618750000000000
9521	0.867187500000000	0.884375000000000	0.618750000000000
9531	0.867187500000000	0.884375000000000	0.620312500000000
9541	0.867187500000000	0.884375000000000	0.620312500000000
9551	0.867187500000000	0.884375000000000	0.620312500000000
9561	0.867187500000000	0.884375000000000	0.620312500000000
9571	0.867187500000000	0.884375000000000	0.620312500000000
9581	0.867187500000000	0.884375000000000	0.618750000000000
9591	0.867187500000000	0.884375000000000	0.618750000000000
9601	0.867187500000000	0.884375000000000	0.618750000000000
9611	0.868750000000000	0.884375000000000	0.618750000000000
9621	0.868750000000000	0.884375000000000	0.618750000000000
9631	0.868750000000000	0.884375000000000	0.618750000000000
9641	0.868750000000000	0.884375000000000	0.620312500000000
9651	0.868750000000000	0.885937500000000	0.620312500000000
9661	0.868750000000000	0.885937500000000	0.620312500000000
9671	0.868750000000000	0.885937500000000	0.620312500000000
9681	0.868750000000000	0.885937500000000	0.620312500000000
9691	0.868750000000000	0.885937500000000	0.620312500000000
9701	0.868750000000000	0.885937500000000	0.620312500000000
9711	0.868750000000000	0.885937500000000	0.620312500000000
9721	0.868750000000000	0.885937500000000	0.620312500000000
9731	0.868750000000000	0.885937500000000	0.620312500000000
9741	0.868750000000000	0.885937500000000	0.620312500000000
9751	0.868750000000000	0.885937500000000	0.618750000000000
9761	0.868750000000000	0.885937500000000	0.620312500000000
9771	0.868750000000000	0.885937500000000	0.620312500000000
9781	0.868750000000000	0.885937500000000	0.618750000000000
9791	0.868750000000000	0.885937500000000	0.618750000000000
9801	0.868750000000000	0.885937500000000	0.620312500000000
9811	0.868750000000000	0.885937500000000	0.620312500000000
9821	0.868750000000000	0.885937500000000	0.620312500000000
9831	0.868750000000000	0.885937500000000	0.620312500000000
9841	0.868750000000000	0.885937500000000	0.620312500000000
9851	0.868750000000000	0.885937500000000	0.620312500000000
9861	0.868750000000000	0.885937500000000	0.620312500000000
9871	0.868750000000000	0.885937500000000	0.620312500000000
9881	0.868750000000000	0.885937500000000	0.621875000000000
9891	0.868750000000000	0.885937500000000	0.620312500000000
9901	0.868750000000000	0.885937500000000	0.620312500000000
9911	0.868750000000000	0.885937500000000	0.618750000000000
9921	0.868750000000000	0.885937500000000	0.618750000000000
9931	0.868750000000000	0.885937500000000	0.618750000000000
9941	0.868750000000000	0.885937500000000	0.620312500000000
9951	0.868750000000000	0.885937500000000	0.618750000000000
9961	0.868750000000000	0.885937500000000	0.618750000000000
9971	0.868750000000000	0.885937500000000	0.618750000000000
9981	0.868750000000000	0.885937500000000	0.620312500000000
9991	0.868750000000000	0.885937500000000	0.620312500000000

==> NewPics/FAOL_replacement_60.txt <==
t	NewRepl	RandRepl	SimCORepl
1	0	0	0
11	0	0	0
21	0	0	0
31	0.00468750000000000	0.00468750000000000	0.00468750000000000
41.0000000000000	0.0187500000000000	0.0171875000000000	0.0156250000000000
51.0000000000000	0.0515625000000000	0.0468750000000000	0.0484375000000000
61.0000000000000	0.107812500000000	0.109375000000000	0.0968750000000000
71	0.165625000000000	0.159375000000000	0.142187500000000
81	0.217187500000000	0.196875000000000	0.178125000000000
91	0.256250000000000	0.248437500000000	0.206250000000000
101.000000000000	0.298437500000000	0.282812500000000	0.234375000000000
111.000000000000	0.323437500000000	0.307812500000000	0.243750000000000
121.000000000000	0.339062500000000	0.321875000000000	0.254687500000000
131	0.357812500000000	0.343750000000000	0.276562500000000
141	0.381250000000000	0.360937500000000	0.290625000000000
151	0.390625000000000	0.368750000000000	0.292187500000000
161	0.420312500000000	0.395312500000000	0.296875000000000
171	0.439062500000000	0.406250000000000	0.310937500000000
181	0.453125000000000	0.418750000000000	0.321875000000000
191	0.464062500000000	0.439062500000000	0.325000000000000
201	0.468750000000000	0.450000000000000	0.337500000000000
211	0.481250000000000	0.459375000000000	0.345312500000000
221	0.490625000000000	0.462500000000000	0.351562500000000
231	0.504687500000000	0.470312500000000	0.364062500000000
241	0.512500000000000	0.482812500000000	0.371875000000000
251	0.523437500000000	0.489062500000000	0.387500000000000
261	0.531250000000000	0.492187500000000	0.395312500000000
271	0.534375000000000	0.496875000000000	0.392187500000000
281	0.540625000000000	0.507812500000000	0.398437500000000
291	0.543750000000000	0.510937500000000	0.406250000000000
301	0.550000000000000	0.512500000000000	0.409375000000000
311	0.554687500000000	0.518750000000000	0.410937500000000
321	0.559375000000000	0.525000000000000	0.414062500000000
331	0.564062500000000	0.526562500000000	0.425000000000000
341	0.568750000000000	0.534375000000000	0.429687500000000
351	0.571875000000000	0.535937500000000	0.434375000000000
361	0.575000000000000	0.542187500000000	0.443750000000000
371	0.582812500000000	0.554687500000000	0.450000000000000
381	0.589062500000000	0.557812500000000	0.453125000000000
391	0.595312500000000	0.560937500000000	0.453125000000000
401	0.596875000000000	0.560937500000000	0.453125000000000
411	0.598437500000000	0.567187500000000	0.456250000000000
421	0.603125000000000	0.564062500000000	0.467187500000000
431	0.607812500000000	0.568750000000000	0.470312500000000
441	0.610937500000000	0.573437500000000	0.473437500000000
451	0.612500000000000	0.578125000000000	0.476562500000000
461	0.615625000000000	0.585937500000000	0.482812500000000
471	0.618750000000000	0.589062500000000	0.485937500000000
481	0.626562500000000	0.590625000000000	0.487500000000000
491	0.629687500000000	0.596875000000000	0.484375000000000
501	0.631250000000000	0.600000000000000	0.487500000000000
511	0.632812500000000	0.601562500000000	0.487500000000000
521	0.634375000000000	0.604687500000000	0.487500000000000
531	0.635937500000000	0.607812500000000	0.492187500000000
541	0.640625000000000	0.612500000000000	0.493750000000000
551	0.643750000000000	0.614062500000000	0.496875000000000
561	0.646875000000000	0.614062500000000	0.498437500000000
571	0.650000000000000	0.618750000000000	0.500000000000000
581	0.651562500000000	0.618750000000000	0.501562500000000
591	0.654687500000000	0.623437500000000	0.503125000000000
601	0.656250000000000	0.625000000000000	0.501562500000000
611	0.660937500000000	0.626562500000000	0.501562500000000
621	0.660937500000000	0.626562500000000	0.503125000000000
631	0.665625000000000	0.628125000000000	0.503125000000000
641.000000000000	0.668750000000000	0.631250000000000	0.504687500000000
651.000000000000	0.670312500000000	0.637500000000000	0.503125000000000
661.000000000000	0.673437500000000	0.634375000000000	0.507812500000000
671.000000000000	0.673437500000000	0.642187500000000	0.512500000000000
681.000000000000	0.675000000000000	0.645312500000000	0.515625000000000
691.000000000000	0.676562500000000	0.646875000000000	0.515625000000000
701.000000000000	0.678125000000000	0.648437500000000	0.514062500000000
711.000000000000	0.679687500000000	0.648437500000000	0.518750000000000
721.000000000000	0.679687500000000	0.651562500000000	0.518750000000000
731.000000000000	0.679687500000000	0.653125000000000	0.525000000000000
741.000000000000	0.679687500000000	0.657812500000000	0.525000000000000
751.000000000000	0.679687500000000	0.656250000000000	0.526562500000000
761.000000000000	0.679687500000000	0.657812500000000	0.525000000000000
771.000000000000	0.679687500000000	0.657812500000000	0.526562500000000
781.000000000000	0.679687500000000	0.664062500000000	0.529687500000000
791.000000000000	0.682812500000000	0.665625000000000	0.529687500000000
801.000000000000	0.684375000000000	0.662500000000000	0.529687500000000
811.000000000000	0.687500000000000	0.660937500000000	0.532812500000000
821.000000000000	0.687500000000000	0.667187500000000	0.532812500000000
831.000000000000	0.689062500000000	0.667187500000000	0.534375000000000
841.000000000000	0.690625000000000	0.664062500000000	0.534375000000000
851.000000000000	0.693750000000000	0.665625000000000	0.534375000000000
861.000000000000	0.693750000000000	0.664062500000000	0.535937500000000
871.000000000000	0.696875000000000	0.671875000000000	0.537500000000000
881.000000000000	0.698437500000000	0.673437500000000	0.537500000000000
891.000000000000	0.698437500000000	0.673437500000000	0.537500000000000
901.000000000000	0.701562500000000	0.676562500000000	0.537500000000000
911.000000000000	0.701562500000000	0.681250000000000	0.539062500000000
921.000000000000	0.701562500000000	0.681250000000000	0.537500000000000
931.000000000000	0.701562500000000	0.682812500000000	0.539062500000000
941.000000000000	0.703125000000000	0.684375000000000	0.540625000000000
951.000000000000	0.703125000000000	0.684375000000000	0.540625000000000
961.000000000000	0.703125000000000	0.684375000000000	0.540625000000000
971.000000000000	0.703125000000000	0.685937500000000	0.542187500000000
981.000000000000	0.704687500000000	0.685937500000000	0.540625000000000
991.000000000000	0.706250000000000	0.690625000000000	0.540625000000000
1001.00000000000	0.707812500000000	0.693750000000000	0.540625000000000
1011.00000000000	0.710937500000000	0.695312500000000	0.539062500000000
1021.00000000000	0.710937500000000	0.695312500000000	0.542187500000000
1031	0.712500000000000	0.693750000000000	0.542187500000000
1041	0.712500000000000	0.692187500000000	0.542187500000000
1051	0.712500000000000	0.696875000000000	0.540625000000000
1061	0.715625000000000	0.698437500000000	0.540625000000000
1071	0.715625000000000	0.696875000000000	0.540625000000000
1081	0.715625000000000	0.698437500000000	0.542187500000000
1091	0.715625000000000	0.700000000000000	0.543750000000000
1101	0.717187500000000	0.700000000000000	0.546875000000000
1111	0.717187500000000	0.700000000000000	0.548437500000000
1121	0.720312500000000	0.700000000000000	0.548437500000000
1131	0.720312500000000	0.703125000000000	0.548437500000000
1141	0.720312500000000	0.703125000000000	0.548437500000000
1151	0.720312500000000	0.704687500000000	0.546875000000000
1161	0.720312500000000	0.707812500000000	0.550000000000000
1171	0.723437500000000	0.709375000000000	0.553125000000000
1181	0.725000000000000	0.707812500000000	0.554687500000000
1191	0.725000000000000	0.707812500000000	0.554687500000000
1201	0.725000000000000	0.707812500000000	0.554687500000000
1211	0.725000000000000	0.712500000000000	0.556250000000000
1221	0.725000000000000	0.714062500000000	0.556250000000000
1231	0.726562500000000	0.714062500000000	0.554687500000000
1241	0.726562500000000	0.715625000000000	0.553125000000000
1251	0.726562500000000	0.715625000000000	0.553125000000000
1261	0.726562500000000	0.715625000000000	0.554687500000000
1271	0.728125000000000	0.714062500000000	0.553125000000000
1281	0.729687500000000	0.717187500000000	0.554687500000000
1291	0.729687500000000	0.717187500000000	0.554687500000000
1301	0.729687500000000	0.718750000000000	0.554687500000000
1311	0.729687500000000	0.718750000000000	0.553125000000000
1321	0.729687500000000	0.718750000000000	0.554687500000000
1331	0.732812500000000	0.718750000000000	0.554687500000000
1341	0.732812500000000	0.723437500000000	0.554687500000000
1351	0.734375000000000	0.725000000000000	0.556250000000000
1361	0.734375000000000	0.726562500000000	0.557812500000000
1371	0.734375000000000	0.726562500000000	0.557812500000000
1381	0.735937500000000	0.728125000000000	0.557812500000000
1391	0.735937500000000	0.729687500000000	0.557812500000000
1401	0.737500000000000	0.728125000000000	0.557812500000000
1411	0.737500000000000	0.729687500000000	0.556250000000000
1421	0.737500000000000	0.734375000000000	0.557812500000000
1431	0.739062500000000	0.734375000000000	0.557812500000000
1441	0.740625000000000	0.734375000000000	0.557812500000000
1451	0.743750000000000	0.735937500000000	0.557812500000000
1461	0.745312500000000	0.735937500000000	0.557812500000000
1471	0.748437500000000	0.735937500000000	0.557812500000000
1481	0.750000000000000	0.734375000000000	0.557812500000000
1491	0.751562500000000	0.734375000000000	0.557812500000000
1501	0.751562500000000	0.735937500000000	0.557812500000000
1511	0.753125000000000	0.735937500000000	0.557812500000000
1521	0.754687500000000	0.735937500000000	0.559375000000000
1531	0.756250000000000	0.739062500000000	0.559375000000000
1541.00000000000	0.756250000000000	0.739062500000000	0.559375000000000
1551.00000000000	0.756250000000000	0.740625000000000	0.559375000000000
1561.00000000000	0.756250000000000	0.740625000000000	0.559375000000000
1571.00000000000	0.756250000000000	0.740625000000000	0.559375000000000
1581.00000000000	0.756250000000000	0.737500000000000	0.559375000000000
1591.00000000000	0.757812500000000	0.737500000000000	0.559375000000000
1601.00000000000	0.759375000000000	0.737500000000000	0.562500000000000
1611.00000000000	0.759375000000000	0.735937500000000	0.562500000000000
1621.00000000000	0.759375000000000	0.739062500000000	0.562500000000000
1631.00000000000	0.760937500000000	0.740625000000000	0.562500000000000
1641.00000000000	0.760937500000000	0.742187500000000	0.564062500000000
1651.00000000000	0.762500000000000	0.743750000000000	0.564062500000000
1661.00000000000	0.765625000000000	0.742187500000000	0.565625000000000
1671.00000000000	0.767187500000000	0.743750000000000	0.565625000000000
1681.00000000000	0.767187500000000	0.745312500000000	0.564062500000000
1691.00000000000	0.767187500000000	0.748437500000000	0.564062500000000
1701.00000000000	0.767187500000000	0.748437500000000	0.567187500000000
1711.00000000000	0.767187500000000	0.748437500000000	0.565625000000000
1721.00000000000	0.768750000000000	0.748437500000000	0.567187500000000
1731.00000000000	0.768750000000000	0.748437500000000	0.567187500000000
1741.00000000000	0.768750000000000	0.748437500000000	0.567187500000000
1751.00000000000	0.768750000000000	0.750000000000000	0.565625000000000
1761.00000000000	0.770312500000000	0.751562500000000	0.567187500000000
1771.00000000000	0.770312500000000	0.751562500000000	0.567187500000000
1781.00000000000	0.770312500000000	0.748437500000000	0.567187500000000
1791.00000000000	0.771875000000000	0.751562500000000	0.567187500000000
1801.00000000000	0.771875000000000	0.751562500000000	0.567187500000000
1811.00000000000	0.773437500000000	0.751562500000000	0.567187500000000
1821.00000000000	0.775000000000000	0.754687500000000	0.568750000000000
1831.00000000000	0.776562500000000	0.754687500000000	0.568750000000000
1841.00000000000	0.776562500000000	0.754687500000000	0.568750000000000
1851.00000000000	0.776562500000000	0.754687500000000	0.568750000000000
1861.00000000000	0.776562500000000	0.753125000000000	0.570312500000000
1871.00000000000	0.776562500000000	0.753125000000000	0.570312500000000
1881.00000000000	0.776562500000000	0.754687500000000	0.570312500000000
1891.00000000000	0.776562500000000	0.753125000000000	0.570312500000000
1901.00000000000	0.778125000000000	0.753125000000000	0.570312500000000
1911.00000000000	0.778125000000000	0.754687500000000	0.570312500000000
1921.00000000000	0.778125000000000	0.754687500000000	0.570312500000000
1931.00000000000	0.778125000000000	0.754687500000000	0.570312500000000
1941.00000000000	0.778125000000000	0.754687500000000	0.571875000000000
1951.00000000000	0.778125000000000	0.754687500000000	0.571875000000000
1961.00000000000	0.778125000000000	0.756250000000000	0.571875000000000
1971.00000000000	0.778125000000000	0.757812500000000	0.570312500000000
1981.00000000000	0.778125000000000	0.760937500000000	0.571875000000000
1991.00000000000	0.778125000000000	0.760937500000000	0.571875000000000
2001.00000000000	0.778125000000000	0.760937500000000	0.571875000000000
2011.00000000000	0.778125000000000	0.760937500000000	0.570312500000000
2021.00000000000	0.779687500000000	0.760937500000000	0.571875000000000
2031.00000000000	0.779687500000000	0.760937500000000	0.571875000000000
2041.00000000000	0.781250000000000	0.760937500000000	0.571875000000000
2051	0.781250000000000	0.759375000000000	0.570312500000000
2061	0.781250000000000	0.762500000000000	0.570312500000000
2071	0.782812500000000	0.762500000000000	0.571875000000000
2081	0.785937500000000	0.762500000000000	0.571875000000000
2091	0.785937500000000	0.764062500000000	0.571875000000000
2101	0.785937500000000	0.762500000000000	0.571875000000000
2111	0.785937500000000	0.764062500000000	0.571875000000000
2121	0.785937500000000	0.767187500000000	0.570312500000000
2131	0.787500000000000	0.767187500000000	0.571875000000000
2141	0.789062500000000	0.768750000000000	0.571875000000000
2151	0.789062500000000	0.768750000000000	0.570312500000000
2161	0.789062500000000	0.768750000000000	0.570312500000000
2171	0.789062500000000	0.770312500000000	0.570312500000000
2181	0.789062500000000	0.773437500000000	0.571875000000000
2191	0.789062500000000	0.773437500000000	0.571875000000000
2201	0.790625000000000	0.771875000000000	0.571875000000000
2211	0.790625000000000	0.771875000000000	0.571875000000000
2221	0.790625000000000	0.771875000000000	0.571875000000000
2231	0.790625000000000	0.773437500000000	0.571875000000000
2241	0.790625000000000	0.775000000000000	0.571875000000000
2251	0.792187500000000	0.773437500000000	0.571875000000000
2261	0.792187500000000	0.775000000000000	0.571875000000000
2271	0.792187500000000	0.775000000000000	0.571875000000000
2281	0.793750000000000	0.775000000000000	0.571875000000000
2291	0.793750000000000	0.779687500000000	0.571875000000000
2301	0.793750000000000	0.778125000000000	0.571875000000000
2311	0.795312500000000	0.778125000000000	0.570312500000000
2321	0.795312500000000	0.778125000000000	0.570312500000000
2331	0.795312500000000	0.779687500000000	0.571875000000000
2341	0.795312500000000	0.778125000000000	0.571875000000000
2351	0.795312500000000	0.776562500000000	0.571875000000000
2361	0.796875000000000	0.778125000000000	0.571875000000000
2371	0.796875000000000	0.779687500000000	0.571875000000000
2381	0.796875000000000	0.782812500000000	0.571875000000000
2391	0.796875000000000	0.781250000000000	0.571875000000000
2401	0.796875000000000	0.781250000000000	0.573437500000000
2411	0.796875000000000	0.782812500000000	0.573437500000000
2421	0.796875000000000	0.782812500000000	0.573437500000000
2431	0.796875000000000	0.782812500000000	0.573437500000000
2441	0.796875000000000	0.782812500000000	0.571875000000000
2451	0.796875000000000	0.782812500000000	0.573437500000000
2461	0.796875000000000	0.782812500000000	0.575000000000000
2471	0.800000000000000	0.782812500000000	0.575000000000000
2481	0.800000000000000	0.784375000000000	0.575000000000000
2491	0.800000000000000	0.784375000000000	0.576562500000000
2501	0.800000000000000	0.784375000000000	0.576562500000000
2511	0.800000000000000	0.784375000000000	0.576562500000000
2521	0.800000000000000	0.784375000000000	0.575000000000000
2531	0.800000000000000	0.785937500000000	0.576562500000000
2541	0.800000000000000	0.787500000000000	0.576562500000000
2551	0.801562500000000	0.784375000000000	0.576562500000000
2561	0.801562500000000	0.784375000000000	0.576562500000000
2571	0.801562500000000	0.789062500000000	0.576562500000000
2581	0.801562500000000	0.789062500000000	0.576562500000000
2591	0.801562500000000	0.789062500000000	0.576562500000000
2601	0.801562500000000	0.789062500000000	0.576562500000000
2611	0.803125000000000	0.790625000000000	0.576562500000000
2621	0.803125000000000	0.792187500000000	0.576562500000000
2631	0.804687500000000	0.792187500000000	0.576562500000000
2641	0.804687500000000	0.792187500000000	0.576562500000000
2651	0.804687500000000	0.792187500000000	0.576562500000000
2661	0.804687500000000	0.792187500000000	0.576562500000000
2671	0.804687500000000	0.790625000000000	0.576562500000000
2681	0.804687500000000	0.790625000000000	0.576562500000000
2691	0.804687500000000	0.790625000000000	0.576562500000000
2701	0.804687500000000	0.790625000000000	0.576562500000000
2711	0.806250000000000	0.792187500000000	0.576562500000000
2721	0.806250000000000	0.793750000000000	0.576562500000000
2731	0.806250000000000	0.793750000000000	0.573437500000000
2741	0.806250000000000	0.793750000000000	0.575000000000000
2751	0.806250000000000	0.793750000000000	0.575000000000000
2761	0.806250000000000	0.793750000000000	0.575000000000000
2771	0.806250000000000	0.795312500000000	0.576562500000000
2781	0.806250000000000	0.795312500000000	0.576562500000000
2791	0.806250000000000	0.795312500000000	0.576562500000000
2801	0.806250000000000	0.795312500000000	0.575000000000000
2811	0.806250000000000	0.795312500000000	0.575000000000000
2821	0.806250000000000	0.795312500000000	0.576562500000000
2831	0.806250000000000	0.795312500000000	0.576562500000000
2841	0.806250000000000	0.795312500000000	0.576562500000000
2851	0.806250000000000	0.793750000000000	0.576562500000000
2861	0.806250000000000	0.793750000000000	0.576562500000000
2871	0.806250000000000	0.796875000000000	0.576562500000000
2881	0.807812500000000	0.796875000000000	0.576562500000000
2891	0.807812500000000	0.798437500000000	0.576562500000000
2901	0.807812500000000	0.798437500000000	0.575000000000000
2911	0.807812500000000	0.798437500000000	0.576562500000000
2921	0.807812500000000	0.798437500000000	0.576562500000000
2931	0.807812500000000	0.798437500000000	0.576562500000000
2941	0.807812500000000	0.798437500000000	0.576562500000000
2951	0.807812500000000	0.798437500000000	0.575000000000000
2961	0.807812500000000	0.798437500000000	0.576562500000000
2971	0.807812500000000	0.798437500000000	0.576562500000000
2981	0.807812500000000	0.798437500000000	0.576562500000000
2991	0.807812500000000	0.798437500000000	0.576562500000000
3001	0.807812500000000	0.796875000000000	0.576562500000000
3011	0.807812500000000	0.796875000000000	0.576562500000000
3021	0.807812500000000	0.798437500000000	0.575000000000000
3031	0.807812500000000	0.800000000000000	0.576562500000000
3041	0.807812500000000	0.800000000000000	0.576562500000000
3051	0.807812500000000	0.800000000000000	0.576562500000000
3061	0.807812500000000	0.800000000000000	0.576562500000000
3071	0.807812500000000	0.801562500000000	0.576562500000000
3081	0.807812500000000	0.801562500000000	0.576562500000000
3091	0.809375000000000	0.801562500000000	0.576562500000000
3101	0.810937500000000	0.803125000000000	0.576562500000000
3111	0.810937500000000	0.803125000000000	0.576562500000000
3121	0.810937500000000	0.803125000000000	0.576562500000000
3131	0.810937500000000	0.804687500000000	0.576562500000000
3141	0.810937500000000	0.804687500000000	0.576562500000000
3151	0.810937500000000	0.804687500000000	0.576562500000000
3161	0.810937500000000	0.804687500000000	0.576562500000000
3171	0.810937500000000	0.804687500000000	0.575000000000000
3181	0.810937500000000	0.804687500000000	0.576562500000000
3191	0.810937500000000	0.804687500000000	0.575000000000000
3201	0.810937500000000	0.806250000000000	0.576562500000000
3211	0.810937500000000	0.807812500000000	0.576562500000000
3221	0.810937500000000	0.807812500000000	0.576562500000000
3231	0.810937500000000	0.807812500000000	0.576562500000000
3241	0.810937500000000	0.807812500000000	0.576562500000000
3251	0.810937500000000	0.807812500000000	0.576562500000000
3261	0.812500000000000	0.807812500000000	0.576562500000000
3271	0.812500000000000	0.809375000000000	0.576562500000000
3281	0.815625000000000	0.809375000000000	0.576562500000000
3291	0.815625000000000	0.809375000000000	0.576562500000000
3301	0.815625000000000	0.809375000000000	0.576562500000000
3311	0.815625000000000	0.809375000000000	0.576562500000000
3321	0.815625000000000	0.809375000000000	0.576562500000000
3331	0.815625000000000	0.807812500000000	0.576562500000000
3341	0.815625000000000	0.807812500000000	0.576562500000000
3351	0.815625000000000	0.807812500000000	0.576562500000000
3361	0.815625000000000	0.807812500000000	0.576562500000000
3371	0.815625000000000	0.807812500000000	0.575000000000000
3381	0.815625000000000	0.806250000000000	0.576562500000000
3391	0.817187500000000	0.806250000000000	0.576562500000000
3401	0.817187500000000	0.807812500000000	0.576562500000000
3411	0.817187500000000	0.810937500000000	0.576562500000000
3421	0.817187500000000	0.810937500000000	0.576562500000000
3431	0.818750000000000	0.810937500000000	0.576562500000000
3441	0.818750000000000	0.810937500000000	0.576562500000000
3451	0.818750000000000	0.814062500000000	0.576562500000000
3461	0.818750000000000	0.814062500000000	0.576562500000000
3471	0.818750000000000	0.814062500000000	0.576562500000000
3481	0.818750000000000	0.814062500000000	0.576562500000000
3491	0.818750000000000	0.814062500000000	0.576562500000000
3501	0.818750000000000	0.815625000000000	0.576562500000000
3511	0.818750000000000	0.815625000000000	0.576562500000000
3521	0.818750000000000	0.815625000000000	0.576562500000000
3531	0.821875000000000	0.815625000000000	0.576562500000000
3541	0.821875000000000	0.814062500000000	0.576562500000000
3551	0.821875000000000	0.814062500000000	0.576562500000000
3561	0.821875000000000	0.815625000000000	0.576562500000000
3571	0.821875000000000	0.815625000000000	0.576562500000000
3581	0.821875000000000	0.815625000000000	0.576562500000000
3591	0.821875000000000	0.815625000000000	0.576562500000000
3601	0.823437500000000	0.815625000000000	0.576562500000000
3611	0.823437500000000	0.815625000000000	0.578125000000000
3621	0.823437500000000	0.815625000000000	0.575000000000000
3631	0.823437500000000	0.815625000000000	0.576562500000000
3641	0.823437500000000	0.817187500000000	0.578125000000000
3651	0.823437500000000	0.817187500000000	0.576562500000000
3661	0.823437500000000	0.817187500000000	0.576562500000000
3671	0.823437500000000	0.817187500000000	0.576562500000000
3681	0.825000000000000	0.817187500000000	0.576562500000000
3691	0.825000000000000	0.815625000000000	0.576562500000000
3701	0.825000000000000	0.815625000000000	0.576562500000000
3711	0.825000000000000	0.817187500000000	0.576562500000000
3721	0.825000000000000	0.817187500000000	0.576562500000000
3731	0.825000000000000	0.817187500000000	0.576562500000000
3741	0.826562500000000	0.815625000000000	0.576562500000000
3751	0.826562500000000	0.818750000000000	0.576562500000000
3761	0.826562500000000	0.818750000000000	0.576562500000000
3771	0.826562500000000	0.818750000000000	0.576562500000000
3781	0.826562500000000	0.818750000000000	0.576562500000000
3791	0.826562500000000	0.818750000000000	0.575000000000000
3801	0.826562500000000	0.820312500000000	0.576562500000000
3811	0.826562500000000	0.820312500000000	0.576562500000000
3821	0.826562500000000	0.820312500000000	0.576562500000000
3831	0.826562500000000	0.820312500000000	0.576562500000000
3841	0.826562500000000	0.820312500000000	0.576562500000000
3851	0.826562500000000	0.820312500000000	0.576562500000000
3861	0.826562500000000	0.820312500000000	0.576562500000000
3871	0.826562500000000	0.820312500000000	0.576562500000000
3881	0.828125000000000	0.820312500000000	0.576562500000000
3891	0.828125000000000	0.820312500000000	0.576562500000000
3901	0.828125000000000	0.820312500000000	0.576562500000000
3911	0.828125000000000	0.820312500000000	0.576562500000000
3921	0.828125000000000	0.820312500000000	0.576562500000000
3931	0.828125000000000	0.820312500000000	0.576562500000000
3941	0.828125000000000	0.820312500000000	0.578125000000000
3951	0.828125000000000	0.820312500000000	0.576562500000000
3961	0.828125000000000	0.821875000000000	0.575000000000000
3971	0.828125000000000	0.821875000000000	0.576562500000000
3981	0.828125000000000	0.821875000000000	0.576562500000000
3991	0.828125000000000	0.821875000000000	0.576562500000000
4001	0.828125000000000	0.820312500000000	0.578125000000000
4011	0.828125000000000	0.820312500000000	0.578125000000000
4021	0.828125000000000	0.821875000000000	0.576562500000000
4031	0.829687500000000	0.821875000000000	0.578125000000000
4041	0.829687500000000	0.821875000000000	0.578125000000000
4051	0.829687500000000	0.821875000000000	0.578125000000000
4061	0.829687500000000	0.820312500000000	0.578125000000000
4071	0.829687500000000	0.820312500000000	0.578125000000000
4081	0.831250000000000	0.821875000000000	0.579687500000000
4091	0.831250000000000	0.821875000000000	0.579687500000000
4101	0.831250000000000	0.825000000000000	0.579687500000000
4111	0.832812500000000	0.825000000000000	0.578125000000000
4121	0.832812500000000	0.825000000000000	0.578125000000000
4131	0.832812500000000	0.825000000000000	0.579687500000000
4141	0.832812500000000	0.826562500000000	0.579687500000000
4151	0.832812500000000	0.828125000000000	0.579687500000000
4161	0.834375000000000	0.828125000000000	0.579687500000000
4171	0.834375000000000	0.828125000000000	0.579687500000000
4181	0.834375000000000	0.828125000000000	0.579687500000000
4191	0.834375000000000	0.826562500000000	0.579687500000000
4201	0.834375000000000	0.825000000000000	0.579687500000000
4211	0.835937500000000	0.826562500000000	0.579687500000000
4221	0.835937500000000	0.828125000000000	0.579687500000000
4231	0.835937500000000	0.829687500000000	0.578125000000000
4241	0.835937500000000	0.829687500000000	0.579687500000000
4251	0.835937500000000	0.829687500000000	0.579687500000000
4261	0.835937500000000	0.829687500000000	0.579687500000000
4271	0.835937500000000	0.831250000000000	0.578125000000000
4281	0.835937500000000	0.831250000000000	0.579687500000000
4291	0.835937500000000	0.831250000000000	0.579687500000000
4301	0.835937500000000	0.831250000000000	0.579687500000000
4311	0.835937500000000	0.831250000000000	0.579687500000000
4321	0.835937500000000	0.831250000000000	0.579687500000000
4331	0.835937500000000	0.832812500000000	0.579687500000000
4341	0.835937500000000	0.832812500000000	0.579687500000000
4351	0.835937500000000	0.832812500000000	0.579687500000000
4361	0.835937500000000	0.834375000000000	0.579687500000000
4371	0.835937500000000	0.834375000000000	0.579687500000000
4381	0.835937500000000	0.834375000000000	0.578125000000000
4391	0.835937500000000	0.834375000000000	0.579687500000000
4401	0.835937500000000	0.834375000000000	0.578125000000000
4411	0.835937500000000	0.834375000000000	0.578125000000000
4421	0.835937500000000	0.834375000000000	0.579687500000000
4431	0.835937500000000	0.834375000000000	0.579687500000000
4441	0.835937500000000	0.834375000000000	0.579687500000000
4451	0.835937500000000	0.834375000000000	0.578125000000000
4461	0.835937500000000	0.834375000000000	0.579687500000000
4471	0.837500000000000	0.835937500000000	0.579687500000000
4481	0.837500000000000	0.835937500000000	0.579687500000000
4491	0.837500000000000	0.835937500000000	0.579687500000000
4501	0.837500000000000	0.835937500000000	0.579687500000000
4511	0.837500000000000	0.835937500000000	0.579687500000000
4521	0.837500000000000	0.835937500000000	0.579687500000000
4531	0.837500000000000	0.837500000000000	0.581250000000000
4541	0.837500000000000	0.835937500000000	0.579687500000000
4551	0.837500000000000	0.834375000000000	0.579687500000000
4561	0.837500000000000	0.834375000000000	0.581250000000000
4571	0.837500000000000	0.839062500000000	0.579687500000000
4581	0.837500000000000	0.839062500000000	0.579687500000000
4591	0.837500000000000	0.839062500000000	0.579687500000000
4601	0.837500000000000	0.839062500000000	0.578125000000000
4611	0.837500000000000	0.840625000000000	0.578125000000000
4621	0.837500000000000	0.837500000000000	0.579687500000000
4631	0.837500000000000	0.837500000000000	0.579687500000000
4641	0.837500000000000	0.839062500000000	0.578125000000000
4651	0.837500000000000	0.840625000000000	0.579687500000000
4661	0.837500000000000	0.840625000000000	0.579687500000000
4671	0.837500000000000	0.840625000000000	0.579687500000000
4681	0.837500000000000	0.840625000000000	0.579687500000000
4691	0.839062500000000	0.840625000000000	0.579687500000000
4701	0.839062500000000	0.840625000000000	0.579687500000000
4711	0.839062500000000	0.840625000000000	0.579687500000000
4721	0.840625000000000	0.840625000000000	0.579687500000000
4731	0.840625000000000	0.840625000000000	0.579687500000000
4741	0.840625000000000	0.840625000000000	0.579687500000000
4751	0.840625000000000	0.840625000000000	0.578125000000000
4761	0.840625000000000	0.840625000000000	0.576562500000000
4771	0.840625000000000	0.840625000000000	0.578125000000000
4781	0.840625000000000	0.840625000000000	0.579687500000000
4791	0.840625000000000	0.840625000000000	0.579687500000000
4801	0.840625000000000	0.840625000000000	0.579687500000000
4811	0.840625000000000	0.840625000000000	0.579687500000000
4821	0.840625000000000	0.840625000000000	0.579687500000000
4831	0.840625000000000	0.840625000000000	0.579687500000000
4841	0.840625000000000	0.840625000000000	0.579687500000000
4851	0.840625000000000	0.840625000000000	0.576562500000000
4861	0.840625000000000	0.840625000000000	0.578125000000000
4871	0.840625000000000	0.840625000000000	0.578125000000000
4881	0.840625000000000	0.842187500000000	0.579687500000000
4891	0.840625000000000	0.843750000000000	0.579687500000000
4901	0.840625000000000	0.843750000000000	0.579687500000000
4911	0.840625000000000	0.843750000000000	0.579687500000000
4921	0.840625000000000	0.845312500000000	0.578125000000000
4931	0.840625000000000	0.845312500000000	0.579687500000000
4941	0.840625000000000	0.845312500000000	0.578125000000000
4951	0.840625000000000	0.845312500000000	0.579687500000000
4961	0.840625000000000	0.846875000000000	0.579687500000000
4971	0.840625000000000	0.846875000000000	0.579687500000000
4981	0.840625000000000	0.848437500000000	0.579687500000000
4991	0.840625000000000	0.848437500000000	0.579687500000000
5001	0.840625000000000	0.848437500000000	0.579687500000000
5011	0.840625000000000	0.848437500000000	0.578125000000000
5021	0.840625000000000	0.848437500000000	0.579687500000000
5031	0.840625000000000	0.850000000000000	0.578125000000000
5041	0.840625000000000	0.848437500000000	0.579687500000000
5051	0.840625000000000	0.848437500000000	0.579687500000000
5061	0.840625000000000	0.848437500000000	0.579687500000000
5071	0.840625000000000	0.850000000000000	0.579687500000000
5081	0.840625000000000	0.850000000000000	0.579687500000000
5091	0.840625000000000	0.851562500000000	0.579687500000000
5101	0.840625000000000	0.851562500000000	0.579687500000000
5111	0.840625000000000	0.851562500000000	0.579687500000000
5121	0.840625000000000	0.851562500000000	0.579687500000000
5131	0.840625000000000	0.851562500000000	0.579687500000000
5141	0.840625000000000	0.851562500000000	0.579687500000000
5151	0.840625000000000	0.851562500000000	0.578125000000000
5161	0.840625000000000	0.851562500000000	0.576562500000000
5171	0.840625000000000	0.851562500000000	0.578125000000000
5181	0.840625000000000	0.851562500000000	0.576562500000000
5191	0.840625000000000	0.851562500000000	0.579687500000000
5201	0.840625000000000	0.851562500000000	0.579687500000000
5211	0.840625000000000	0.851562500000000	0.579687500000000
5221	0.840625000000000	0.851562500000000	0.579687500000000
5231	0.842187500000000	0.851562500000000	0.579687500000000
5241	0.843750000000000	0.851562500000000	0.579687500000000
5251	0.843750000000000	0.851562500000000	0.579687500000000
5261	0.843750000000000	0.851562500000000	0.579687500000000
5271	0.843750000000000	0.851562500000000	0.579687500000000
5281	0.843750000000000	0.851562500000000	0.579687500000000
5291	0.843750000000000	0.851562500000000	0.579687500000000
5301	0.843750000000000	0.851562500000000	0.579687500000000
5311	0.843750000000000	0.851562500000000	0.581250000000000
5321	0.843750000000000	0.851562500000000	0.579687500000000
5331	0.843750000000000	0.851562500000000	0.581250000000000
5341	0.843750000000000	0.851562500000000	0.579687500000000
5351	0.843750000000000	0.851562500000000	0.579687500000000
5361	0.843750000000000	0.851562500000000	0.579687500000000
5371	0.843750000000000	0.851562500000000	0.579687500000000
5381	0.843750000000000	0.851562500000000	0.578125000000000
5391	0.843750000000000	0.851562500000000	0.578125000000000
5401	0.843750000000000	0.851562500000000	0.579687500000000
5411	0.843750000000000	0.851562500000000	0.579687500000000
5421	0.843750000000000	0.851562500000000	0.579687500000000
5431	0.843750000000000	0.851562500000000	0.578125000000000
5441	0.843750000000000	0.851562500000000	0.579687500000000
5451	0.843750000000000	0.851562500000000	0.579687500000000
5461	0.843750000000000	0.851562500000000	0.579687500000000
5471	0.843750000000000	0.851562500000000	0.579687500000000
5481	0.843750000000000	0.851562500000000	0.579687500000000
5491	0.843750000000000	0.853125000000000	0.579687500000000
5501	0.843750000000000	0.853125000000000	0.579687500000000
5511	0.843750000000000	0.854687500000000	0.579687500000000
5521	0.843750000000000	0.856250000000000	0.579687500000000
5531	0.843750000000000	0.856250000000000	0.579687500000000
5541	0.843750000000000	0.856250000000000	0.579687500000000
5551	0.843750000000000	0.856250000000000	0.579687500000000
5561	0.843750000000000	0.856250000000000	0.579687500000000
5571	0.843750000000000	0.856250000000000	0.578125000000000
5581	0.843750000000000	0.856250000000000	0.579687500000000
5591	0.843750000000000	0.856250000000000	0.579687500000000
5601	0.845312500000000	0.857812500000000	0.578125000000000
5611	0.845312500000000	0.857812500000000	0.578125000000000
5621	0.845312500000000	0.857812500000000	0.579687500000000
5631	0.845312500000000	0.857812500000000	0.579687500000000
5641	0.845312500000000	0.857812500000000	0.579687500000000
5651	0.845312500000000	0.857812500000000	0.579687500000000
5661	0.845312500000000	0.857812500000000	0.581250000000000
5671	0.845312500000000	0.857812500000000	0.579687500000000
5681	0.846875000000000	0.859375000000000	0.579687500000000
5691	0.846875000000000	0.859375000000000	0.579687500000000
5701	0.846875000000000	0.859375000000000	0.579687500000000
5711	0.846875000000000	0.859375000000000	0.579687500000000
5721	0.846875000000000	0.859375000000000	0.579687500000000
5731	0.846875000000000	0.860937500000000	0.579687500000000
5741	0.846875000000000	0.860937500000000	0.579687500000000
5751	0.846875000000000	0.860937500000000	0.579687500000000
5761	0.846875000000000	0.860937500000000	0.581250000000000
5771	0.846875000000000	0.860937500000000	0.579687500000000
5781	0.846875000000000	0.860937500000000	0.578125000000000
5791	0.846875000000000	0.860937500000000	0.578125000000000
5801	0.846875000000000	0.860937500000000	0.579687500000000
5811	0.846875000000000	0.860937500000000	0.578125000000000
5821	0.846875000000000	0.860937500000000	0.579687500000000
5831	0.846875000000000	0.860937500000000	0.579687500000000
5841	0.846875000000000	0.860937500000000	0.579687500000000
5851	0.846875000000000	0.860937500000000	0.579687500000000
5861	0.846875000000000	0.860937500000000	0.578125000000000
5871	0.846875000000000	0.860937500000000	0.579687500000000
5881	0.846875000000000	0.860937500000000	0.579687500000000
5891	0.846875000000000	0.860937500000000	0.579687500000000
5901	0.846875000000000	0.860937500000000	0.579687500000000
5911	0.846875000000000	0.860937500000000	0.578125000000000
5921	0.846875000000000	0.860937500000000	0.578125000000000
5931	0.846875000000000	0.860937500000000	0.579687500000000
5941	0.846875000000000	0.860937500000000	0.579687500000000
5951	0.846875000000000	0.860937500000000	0.578125000000000
5961	0.846875000000000	0.860937500000000	0.578125000000000
5971	0.846875000000000	0.860937500000000	0.579687500000000
5981	0.846875000000000	0.860937500000000	0.579687500000000
5991	0.846875000000000	0.860937500000000	0.579687500000000
6001	0.846875000000000	0.860937500000000	0.579687500000000
6011	0.846875000000000	0.860937500000000	0.579687500000000
6021	0.846875000000000	0.860937500000000	0.578125000000000
6031	0.846875000000000	0.862500000000000	0.579687500000000
6041	0.846875000000000	0.862500000000000	0.579687500000000
6051	0.846875000000000	0.862500000000000	0.579687500000000
6061	0.848437500000000	0.862500000000000	0.579687500000000
6071	0.848437500000000	0.862500000000000	0.579687500000000
6081	0.848437500000000	0.864062500000000	0.578125000000000
6091	0.848437500000000	0.864062500000000	0.579687500000000
6101	0.848437500000000	0.864062500000000	0.579687500000000
6111	0.848437500000000	0.864062500000000	0.579687500000000
6121	0.848437500000000	0.864062500000000	0.579687500000000
6131	0.848437500000000	0.864062500000000	0.579687500000000
6141	0.848437500000000	0.864062500000000	0.579687500000000
6151	0.848437500000000	0.864062500000000	0.578125000000000
6161	0.848437500000000	0.864062500000000	0.579687500000000
6171	0.848437500000000	0.864062500000000	0.579687500000000
6181	0.848437500000000	0.864062500000000	0.576562500000000
6191	0.848437500000000	0.864062500000000	0.578125000000000
6201	0.848437500000000	0.864062500000000	0.579687500000000
6211	0.848437500000000	0.864062500000000	0.579687500000000
6221	0.848437500000000	0.864062500000000	0.579687500000000
6231	0.848437500000000	0.864062500000000	0.579687500000000
6241	0.848437500000000	0.864062500000000	0.578125000000000
6251	0.848437500000000	0.864062500000000	0.579687500000000
6261	0.848437500000000	0.864062500000000	0.579687500000000
6271	0.848437500000000	0.864062500000000	0.579687500000000
6281	0.848437500000000	0.864062500000000	0.578125000000000
6291	0.848437500000000	0.864062500000000	0.579687500000000
6301	0.848437500000000	0.864062500000000	0.579687500000000
6311	0.848437500000000	0.864062500000000	0.579687500000000
6321	0.848437500000000	0.864062500000000	0.579687500000000
6331	0.848437500000000	0.864062500000000	0.579687500000000
6341	0.848437500000000	0.864062500000000	0.578125000000000
6351	0.848437500000000	0.864062500000000	0.579687500000000
6361	0.848437500000000	0.864062500000000	0.579687500000000
6371	0.848437500000000	0.864062500000000	0.579687500000000
6381	0.848437500000000	0.864062500000000	0.579687500000000
6391	0.848437500000000	0.864062500000000	0.579687500000000
6401	0.848437500000000	0.865625000000000	0.579687500000000
6411	0.848437500000000	0.865625000000000	0.579687500000000
6421	0.848437500000000	0.865625000000000	0.579687500000000
6431	0.848437500000000	0.867187500000000	0.579687500000000
6441	0.848437500000000	0.867187500000000	0.579687500000000
6451	0.848437500000000	0.867187500000000	0.579687500000000
6461	0.848437500000000	0.865625000000000	0.579687500000000
6471	0.848437500000000	0.865625000000000	0.579687500000000
6481	0.848437500000000	0.865625000000000	0.579687500000000
6491	0.848437500000000	0.867187500000000	0.579687500000000
6501	0.848437500000000	0.867187500000000	0.579687500000000
6511	0.848437500000000	0.867187500000000	0.579687500000000
6521	0.848437500000000	0.867187500000000	0.581250000000000
6531	0.848437500000000	0.867187500000000	0.579687500000000
6541	0.848437500000000	0.867187500000000	0.579687500000000
6551	0.848437500000000	0.867187500000000	0.579687500000000
6561	0.848437500000000	0.867187500000000	0.579687500000000
6571	0.848437500000000	0.868750000000000	0.579687500000000
6581	0.848437500000000	0.868750000000000	0.579687500000000
6591	0.848437500000000	0.868750000000000	0.579687500000000
6601	0.848437500000000	0.868750000000000	0.579687500000000
6611	0.848437500000000	0.868750000000000	0.579687500000000
6621	0.848437500000000	0.868750000000000	0.578125000000000
6631	0.848437500000000	0.868750000000000	0.579687500000000
6641	0.850000000000000	0.868750000000000	0.579687500000000
6651	0.850000000000000	0.868750000000000	0.579687500000000
6661	0.850000000000000	0.868750000000000	0.579687500000000
6671	0.850000000000000	0.868750000000000	0.579687500000000
6681	0.850000000000000	0.868750000000000	0.579687500000000
6691	0.850000000000000	0.868750000000000	0.579687500000000
6701	0.850000000000000	0.868750000000000	0.579687500000000
6711	0.850000000000000	0.870312500000000	0.579687500000000
6721	0.850000000000000	0.870312500000000	0.578125000000000
6731	0.850000000000000	0.870312500000000	0.578125000000000
6741	0.850000000000000	0.870312500000000	0.576562500000000
6751	0.850000000000000	0.870312500000000	0.579687500000000
6761	0.850000000000000	0.871875000000000	0.579687500000000
6771	0.850000000000000	0.871875000000000	0.579687500000000
6781	0.850000000000000	0.871875000000000	0.579687500000000
6791	0.850000000000000	0.871875000000000	0.578125000000000
6801	0.851562500000000	0.871875000000000	0.579687500000000
6811	0.851562500000000	0.871875000000000	0.579687500000000
6821	0.851562500000000	0.871875000000000	0.579687500000000
6831	0.851562500000000	0.870312500000000	0.578125000000000
6841	0.853125000000000	0.870312500000000	0.579687500000000
6851	0.853125000000000	0.870312500000000	0.579687500000000
6861	0.853125000000000	0.871875000000000	0.579687500000000
6871	0.853125000000000	0.871875000000000	0.579687500000000
6881	0.853125000000000	0.871875000000000	0.579687500000000
6891	0.853125000000000	0.871875000000000	0.579687500000000
6901	0.853125000000000	0.871875000000000	0.579687500000000
6911	0.853125000000000	0.871875000000000	0.579687500000000
6921	0.853125000000000	0.871875000000000	0.579687500000000
6931	0.853125000000000	0.871875000000000	0.579687500000000
6941	0.853125000000000	0.871875000000000	0.579687500000000
6951	0.853125000000000	0.871875000000000	0.579687500000000
6961	0.853125000000000	0.871875000000000	0.579687500000000
6971	0.853125000000000	0.871875000000000	0.579687500000000
6981	0.853125000000000	0.871875000000000	0.579687500000000
6991	0.853125000000000	0.871875000000000	0.581250000000000
7001	0.853125000000000	0.871875000000000	0.579687500000000
7011	0.854687500000000	0.871875000000000	0.578125000000000
7021	0.854687500000000	0.871875000000000	0.579687500000000
7031	0.854687500000000	0.871875000000000	0.579687500000000
7041	0.854687500000000	0.871875000000000	0.579687500000000
7051	0.854687500000000	0.871875000000000	0.579687500000000
7061	0.854687500000000	0.871875000000000	0.579687500000000
7071	0.854687500000000	0.871875000000000	0.579687500000000
7081	0.854687500000000	0.871875000000000	0.578125000000000
7091	0.854687500000000	0.871875000000000	0.579687500000000
7101	0.854687500000000	0.871875000000000	0.579687500000000
7111	0.854687500000000	0.871875000000000	0.579687500000000
7121	0.854687500000000	0.871875000000000	0.578125000000000
7131	0.854687500000000	0.871875000000000	0.579687500000000
7141	0.854687500000000	0.871875000000000	0.579687500000000
7151	0.854687500000000	0.871875000000000	0.579687500000000
7161	0.854687500000000	0.873437500000000	0.579687500000000
7171	0.854687500000000	0.873437500000000	0.579687500000000
7181	0.854687500000000	0.873437500000000	0.579687500000000
7191	0.854687500000000	0.873437500000000	0.579687500000000
7201	0.854687500000000	0.873437500000000	0.579687500000000
7211	0.854687500000000	0.873437500000000	0.579687500000000
7221	0.854687500000000	0.873437500000000	0.579687500000000
7231	0.854687500000000	0.873437500000000	0.579687500000000
7241	0.854687500000000	0.873437500000000	0.579687500000000
7251	0.854687500000000	0.873437500000000	0.579687500000000
7261	0.854687500000000	0.873437500000000	0.579687500000000
7271	0.854687500000000	0.875000000000000	0.578125000000000
7281	0.854687500000000	0.878125000000000	0.579687500000000
7291	0.854687500000000	0.878125000000000	0.579687500000000
7301	0.854687500000000	0.878125000000000	0.579687500000000
7311	0.854687500000000	0.878125000000000	0.579687500000000
7321	0.854687500000000	0.878125000000000	0.578125000000000
7331	0.854687500000000	0.878125000000000	0.581250000000000
7341	0.854687500000000	0.879687500000000	0.579687500000000
7351	0.854687500000000	0.879687500000000	0.579687500000000
7361	0.854687500000000	0.879687500000000	0.579687500000000
7371	0.854687500000000	0.879687500000000	0.579687500000000
7381	0.854687500000000	0.879687500000000	0.579687500000000
7391	0.854687500000000	0.879687500000000	0.579687500000000
7401	0.854687500000000	0.879687500000000	0.579687500000000
7411	0.854687500000000	0.879687500000000	0.579687500000000
7421	0.854687500000000	0.879687500000000	0.579687500000000
7431	0.854687500000000	0.879687500000000	0.579687500000000
7441	0.854687500000000	0.879687500000000	0.578125000000000
7451	0.854687500000000	0.879687500000000	0.579687500000000
7461	0.854687500000000	0.879687500000000	0.579687500000000
7471	0.854687500000000	0.879687500000000	0.579687500000000
7481	0.854687500000000	0.879687500000000	0.579687500000000
7491	0.854687500000000	0.879687500000000	0.579687500000000
7501	0.854687500000000	0.879687500000000	0.579687500000000
7511	0.854687500000000	0.879687500000000	0.579687500000000
7521	0.854687500000000	0.878125000000000	0.579687500000000
7531	0.854687500000000	0.878125000000000	0.579687500000000
7541	0.854687500000000	0.878125000000000	0.579687500000000
7551	0.854687500000000	0.879687500000000	0.579687500000000
7561	0.854687500000000	0.879687500000000	0.579687500000000
7571	0.854687500000000	0.879687500000000	0.579687500000000
7581	0.854687500000000	0.879687500000000	0.578125000000000
7591	0.854687500000000	0.879687500000000	0.581250000000000
7601	0.854687500000000	0.879687500000000	0.579687500000000
7611	0.854687500000000	0.879687500000000	0.579687500000000
7621	0.854687500000000	0.879687500000000	0.579687500000000
7631	0.854687500000000	0.879687500000000	0.581250000000000
7641	0.854687500000000	0.879687500000000	0.579687500000000
7651	0.854687500000000	0.881250000000000	0.578125000000000
7661	0.854687500000000	0.881250000000000	0.579687500000000
7671	0.854687500000000	0.881250000000000	0.579687500000000
7681	0.856250000000000	0.881250000000000	0.579687500000000
7691	0.856250000000000	0.881250000000000	0.579687500000000
7701	0.856250000000000	0.881250000000000	0.581250000000000
7711	0.856250000000000	0.881250000000000	0.582812500000000
7721	0.856250000000000	0.881250000000000	0.581250000000000
7731	0.856250000000000	0.881250000000000	0.582812500000000
7741	0.856250000000000	0.881250000000000	0.581250000000000
7751	0.856250000000000	0.881250000000000	0.581250000000000
7761	0.856250000000000	0.881250000000000	0.581250000000000
7771	0.856250000000000	0.881250000000000	0.579687500000000
7781	0.856250000000000	0.881250000000000	0.579687500000000
7791	0.856250000000000	0.881250000000000	0.578125000000000
7801	0.856250000000000	0.881250000000000	0.579687500000000
7811	0.856250000000000	0.881250000000000	0.581250000000000
7821	0.856250000000000	0.881250000000000	0.581250000000000
7831	0.856250000000000	0.881250000000000	0.581250000000000
7841	0.856250000000000	0.881250000000000	0.581250000000000
7851	0.856250000000000	0.881250000000000	0.581250000000000
7861	0.856250000000000	0.881250000000000	0.581250000000000
7871	0.856250000000000	0.881250000000000	0.581250000000000
7881	0.856250000000000	0.881250000000000	0.581250000000000
7891	0.856250000000000	0.881250000000000	0.581250000000000
7901	0.856250000000000	0.881250000000000	0.581250000000000
7911	0.856250000000000	0.881250000000000	0.581250000000000
7921	0.856250000000000	0.881250000000000	0.579687500000000
7931	0.856250000000000	0.881250000000000	0.581250000000000
7941	0.856250000000000	0.881250000000000	0.581250000000000
7951	0.856250000000000	0.881250000000000	0.581250000000000
7961	0.856250000000000	0.882812500000000	0.581250000000000
7971	0.856250000000000	0.884375000000000	0.581250000000000
7981	0.856250000000000	0.884375000000000	0.581250000000000
7991	0.856250000000000	0.884375000000000	0.581250000000000
8001	0.856250000000000	0.885937500000000	0.579687500000000
8011	0.856250000000000	0.885937500000000	0.579687500000000
8021	0.856250000000000	0.884375000000000	0.581250000000000
8031	0.856250000000000	0.884375000000000	0.581250000000000
8041	0.856250000000000	0.884375000000000	0.581250000000000
8051	0.857812500000000	0.885937500000000	0.579687500000000
8061	0.857812500000000	0.885937500000000	0.579687500000000
8071	0.857812500000000	0.885937500000000	0.581250000000000
8081	0.857812500000000	0.885937500000000	0.581250000000000
8091	0.857812500000000	0.885937500000000	0.581250000000000
8101	0.857812500000000	0.885937500000000	0.581250000000000
8111	0.857812500000000	0.885937500000000	0.581250000000000
8121	0.857812500000000	0.885937500000000	0.581250000000000
8131	0.857812500000000	0.887500000000000	0.582812500000000
8141	0.857812500000000	0.887500000000000	0.581250000000000
8151	0.857812500000000	0.887500000000000	0.579687500000000
8161	0.857812500000000	0.887500000000000	0.579687500000000
8171	0.857812500000000	0.887500000000000	0.581250000000000
8181	0.857812500000000	0.887500000000000	0.581250000000000
8191	0.857812500000000	0.887500000000000	0.581250000000000
8201	0.857812500000000	0.887500000000000	0.581250000000000
8211	0.857812500000000	0.887500000000000	0.581250000000000
8221	0.857812500000000	0.887500000000000	0.581250000000000
8231	0.857812500000000	0.887500000000000	0.581250000000000
8241	0.857812500000000	0.887500000000000	0.581250000000000
8251	0.857812500000000	0.887500000000000	0.579687500000000
8261	0.857812500000000	0.887500000000000	0.581250000000000
8271	0.857812500000000	0.887500000000000	0.579687500000000
8281	0.857812500000000	0.887500000000000	0.581250000000000
8291	0.857812500000000	0.887500000000000	0.579687500000000
8301	0.857812500000000	0.887500000000000	0.581250000000000
8311	0.857812500000000	0.887500000000000	0.581250000000000
8321	0.857812500000000	0.887500000000000	0.581250000000000
8331	0.857812500000000	0.887500000000000	0.579687500000000
8341	0.857812500000000	0.887500000000000	0.582812500000000
8351	0.857812500000000	0.887500000000000	0.581250000000000
8361	0.857812500000000	0.887500000000000	0.581250000000000
8371	0.857812500000000	0.887500000000000	0.581250000000000
8381	0.857812500000000	0.887500000000000	0.581250000000000
8391	0.857812500000000	0.887500000000000	0.581250000000000
8401	0.857812500000000	0.887500000000000	0.581250000000000
8411	0.857812500000000	0.889062500000000	0.581250000000000
8421	0.857812500000000	0.889062500000000	0.581250000000000
8431	0.857812500000000	0.889062500000000	0.582812500000000
8441	0.857812500000000	0.889062500000000	0.582812500000000
8451	0.857812500000000	0.889062500000000	0.582812500000000
8461	0.857812500000000	0.889062500000000	0.582812500000000
8471	0.857812500000000	0.889062500000000	0.579687500000000
8481	0.857812500000000	0.889062500000000	0.581250000000000
8491	0.857812500000000	0.889062500000000	0.581250000000000
8501	0.857812500000000	0.889062500000000	0.582812500000000
8511	0.857812500000000	0.889062500000000	0.582812500000000
8521	0.857812500000000	0.889062500000000	0.581250000000000
8531	0.857812500000000	0.889062500000000	0.582812500000000
8541	0.857812500000000	0.889062500000000	0.581250000000000
8551	0.857812500000000	0.889062500000000	0.581250000000000
8561	0.857812500000000	0.889062500000000	0.581250000000000
8571	0.857812500000000	0.889062500000000	0.581250000000000
8581	0.857812500000000	0.889062500000000	0.579687500000000
8591	0.857812500000000	0.889062500000000	0.582812500000000
8601	0.857812500000000	0.889062500000000	0.579687500000000
8611	0.857812500000000	0.889062500000000	0.581250000000000
8621	0.859375000000000	0.889062500000000	0.581250000000000
8631	0.859375000000000	0.889062500000000	0.581250000000000
8641	0.860937500000000	0.889062500000000	0.581250000000000
8651	0.860937500000000	0.889062500000000	0.579687500000000
8661	0.860937500000000	0.889062500000000	0.581250000000000
8671	0.860937500000000	0.889062500000000	0.581250000000000
8681	0.860937500000000	0.889062500000000	0.581250000000000
8691	0.860937500000000	0.889062500000000	0.581250000000000
8701	0.860937500000000	0.889062500000000	0.579687500000000
8711	0.860937500000000	0.889062500000000	0.579687500000000
8721	0.862500000000000	0.889062500000000	0.581250000000000
8731	0.862500000000000	0.890625000000000	0.581250000000000
8741	0.862500000000000	0.890625000000000	0.582812500000000
8751	0.862500000000000	0.890625000000000	0.581250000000000
8761	0.862500000000000	0.890625000000000	0.581250000000000
8771	0.862500000000000	0.892187500000000	0.579687500000000
8781	0.862500000000000	0.892187500000000	0.581250000000000
8791	0.862500000000000	0.892187500000000	0.581250000000000
8801	0.862500000000000	0.892187500000000	0.581250000000000
8811	0.862500000000000	0.892187500000000	0.581250000000000
8821	0.862500000000000	0.892187500000000	0.581250000000000
8831	0.862500000000000	0.892187500000000	0.582812500000000
8841	0.862500000000000	0.892187500000000	0.579687500000000
8851	0.862500000000000	0.892187500000000	0.581250000000000
8861	0.862500000000000	0.892187500000000	0.581250000000000
8871	0.862500000000000	0.892187500000000	0.581250000000000
8881	0.862500000000000	0.892187500000000	0.581250000000000
8891	0.862500000000000	0.892187500000000	0.581250000000000
8901	0.862500000000000	0.892187500000000	0.579687500000000
8911	0.862500000000000	0.892187500000000	0.581250000000000
8921	0.862500000000000	0.892187500000000	0.582812500000000
8931	0.862500000000000	0.892187500000000	0.581250000000000
8941	0.862500000000000	0.892187500000000	0.582812500000000
8951	0.862500000000000	0.892187500000000	0.581250000000000
8961	0.862500000000000	0.892187500000000	0.581250000000000
8971	0.862500000000000	0.892187500000000	0.581250000000000
8981	0.862500000000000	0.892187500000000	0.579687500000000
8991	0.862500000000000	0.892187500000000	0.579687500000000
9001	0.862500000000000	0.892187500000000	0.579687500000000
9011	0.862500000000000	0.892187500000000	0.581250000000000
9021	0.862500000000000	0.892187500000000	0.581250000000000
9031	0.862500000000000	0.892187500000000	0.581250000000000
9041	0.862500000000000	0.892187500000000	0.582812500000000
9051	0.862500000000000	0.890625000000000	0.579687500000000
9061	0.862500000000000	0.890625000000000	0.581250000000000
9071	0.862500000000000	0.890625000000000	0.581250000000000
9081	0.864062500000000	0.892187500000000	0.581250000000000
9091	0.864062500000000	0.892187500000000	0.581250000000000
9101	0.864062500000000	0.892187500000000	0.581250000000000
9111	0.864062500000000	0.892187500000000	0.581250000000000
9121	0.864062500000000	0.892187500000000	0.579687500000000
9131	0.864062500000000	0.892187500000000	0.581250000000000
9141	0.864062500000000	0.892187500000000	0.581250000000000
9151	0.864062500000000	0.893750000000000	0.579687500000000
9161	0.864062500000000	0.893750000000000	0.581250000000000
9171	0.864062500000000	0.893750000000000	0.579687500000000
9181	0.864062500000000	0.893750000000000	0.581250000000000
9191	0.864062500000000	0.893750000000000	0.582812500000000
9201	0.864062500000000	0.893750000000000	0.582812500000000
9211	0.864062500000000	0.893750000000000	0.579687500000000
9221	0.864062500000000	0.893750000000000	0.582812500000000
9231	0.864062500000000	0.893750000000000	0.581250000000000
9241	0.864062500000000	0.893750000000000	0.581250000000000
9251	0.864062500000000	0.893750000000000	0.581250000000000
9261	0.864062500000000	0.893750000000000	0.581250000000000
9271	0.864062500000000	0.893750000000000	0.581250000000000
9281	0.864062500000000	0.893750000000000	0.581250000000000
9291	0.864062500000000	0.893750000000000	0.581250000000000
9301	0.864062500000000	0.893750000000000	0.581250000000000
9311	0.865625000000000	0.893750000000000	0.581250000000000
9321	0.865625000000000	0.893750000000000	0.581250000000000
9331	0.865625000000000	0.893750000000000	0.581250000000000
9341	0.865625000000000	0.893750000000000	0.582812500000000
9351	0.865625000000000	0.893750000000000	0.578125000000000
9361	0.865625000000000	0.893750000000000	0.581250000000000
9371	0.865625000000000	0.893750000000000	0.581250000000000
9381	0.865625000000000	0.893750000000000	0.581250000000000
9391	0.865625000000000	0.893750000000000	0.581250000000000
9401	0.867187500000000	0.893750000000000	0.581250000000000
9411	0.867187500000000	0.893750000000000	0.581250000000000
9421	0.867187500000000	0.893750000000000	0.579687500000000
9431	0.867187500000000	0.893750000000000	0.579687500000000
9441	0.867187500000000	0.893750000000000	0.579687500000000
9451	0.867187500000000	0.893750000000000	0.581250000000000
9461	0.868750000000000	0.893750000000000	0.581250000000000
9471	0.868750000000000	0.893750000000000	0.581250000000000
9481	0.868750000000000	0.893750000000000	0.581250000000000
9491	0.868750000000000	0.893750000000000	0.581250000000000
9501	0.868750000000000	0.893750000000000	0.581250000000000
9511	0.870312500000000	0.893750000000000	0.582812500000000
9521	0.871875000000000	0.893750000000000	0.581250000000000
9531	0.871875000000000	0.893750000000000	0.581250000000000
9541	0.871875000000000	0.893750000000000	0.581250000000000
9551	0.871875000000000	0.893750000000000	0.581250000000000
9561	0.871875000000000	0.893750000000000	0.579687500000000
9571	0.871875000000000	0.893750000000000	0.578125000000000
9581	0.871875000000000	0.893750000000000	0.581250000000000
9591	0.871875000000000	0.893750000000000	0.581250000000000
9601	0.871875000000000	0.893750000000000	0.582812500000000
9611	0.871875000000000	0.893750000000000	0.581250000000000
9621	0.871875000000000	0.893750000000000	0.581250000000000
9631	0.873437500000000	0.892187500000000	0.581250000000000
9641	0.873437500000000	0.892187500000000	0.581250000000000
9651	0.873437500000000	0.892187500000000	0.582812500000000
9661	0.873437500000000	0.893750000000000	0.581250000000000
9671	0.873437500000000	0.893750000000000	0.581250000000000
9681	0.873437500000000	0.893750000000000	0.581250000000000
9691	0.873437500000000	0.893750000000000	0.582812500000000
9701	0.873437500000000	0.893750000000000	0.581250000000000
9711	0.873437500000000	0.893750000000000	0.581250000000000
9721	0.873437500000000	0.893750000000000	0.581250000000000
9731	0.873437500000000	0.893750000000000	0.581250000000000
9741	0.873437500000000	0.893750000000000	0.581250000000000
9751	0.873437500000000	0.893750000000000	0.581250000000000
9761	0.873437500000000	0.893750000000000	0.581250000000000
9771	0.873437500000000	0.893750000000000	0.581250000000000
9781	0.873437500000000	0.893750000000000	0.581250000000000
9791	0.873437500000000	0.895312500000000	0.581250000000000
9801	0.873437500000000	0.895312500000000	0.581250000000000
9811	0.873437500000000	0.895312500000000	0.581250000000000
9821	0.873437500000000	0.895312500000000	0.581250000000000
9831	0.875000000000000	0.895312500000000	0.581250000000000
9841	0.875000000000000	0.896875000000000	0.581250000000000
9851	0.876562500000000	0.896875000000000	0.579687500000000
9861	0.876562500000000	0.896875000000000	0.581250000000000
9871	0.878125000000000	0.896875000000000	0.579687500000000
9881	0.879687500000000	0.896875000000000	0.579687500000000
9891	0.879687500000000	0.896875000000000	0.578125000000000
9901	0.879687500000000	0.896875000000000	0.581250000000000
9911	0.879687500000000	0.896875000000000	0.579687500000000
9921	0.879687500000000	0.896875000000000	0.579687500000000
9931	0.879687500000000	0.896875000000000	0.579687500000000
9941	0.879687500000000	0.896875000000000	0.581250000000000
9951	0.879687500000000	0.896875000000000	0.581250000000000
9961	0.879687500000000	0.896875000000000	0.579687500000000
9971	0.879687500000000	0.896875000000000	0.581250000000000
9981	0.879687500000000	0.896875000000000	0.581250000000000
9991	0.881250000000000	0.896875000000000	0.582812500000000

==> NewPics/Figure1_L115_noisefree.txt <==
t	FAOL	SAOL
1	0	0
2	0	0
3	0	0
4	0	0
5	0	0
6	0	0
7	0	0
8	0	0
9	0	0
10	0	0
11	0	0
12	0	0
13	0	0
14	0	0
15	0	0
16	0	0
17	0	0
18	0	0
19	0	0
20	0	0
21	0	0
22	0	0
23	0	0
24	0	0
25	0	0
26	0	0
27	0	0
28	0	0
29	0	0
30	0	0
31	0	0
32	0	0
33	0	0
34	0	0
35	0	0
36	0	0
37	0	0
38	0	0
39	0	0
40	0	0
41	0	0
42	0	0
43	0	0
44	0	0
45	0	0
46	0	0
47	0	0
48	0	0
49	0	0
50	0	0
51	0	0
52	0	0
53	0	0
54	0	0
55	0	0
56	0	0
57	0	0
58	0	0
59	0	0
60	0	0
61	0	0
62	0	0
63	0	0
64	0	0
65	0	0
66	0	0
67	0	0
68	0	0
69	0	0
70	0	0
71	0	0
72	0	0
73	0	0
74	0	0
75	0	0
76	0	0
77	0	0
78	0	0
79	0	0
80	0	0
81	0	0
82	0	0
83	0	0
84	0	0
85	0	0
86	0	0
87	0	0
88	0	0
89	0	0
90	0	0
91	0	0
92	0	0
93	0	0,000390625000000000
94	0,000390625000000000	0,000781250000000000
95	0,000390625000000000	0,000781250000000000
96	0,000781250000000000	0,000781250000000000
97	0,000781250000000000	0,000781250000000000
98	0,000781250000000000	0,000781250000000000
99	0,000781250000000000	0,000781250000000000
100	0,000781250000000000	0,000781250000000000
101	0,000781250000000000	0,00117187500000000
102	0,000781250000000000	0,00117187500000000
103	0,000781250000000000	0,00117187500000000
104	0,00117187500000000	0,00117187500000000
105	0,00117187500000000	0,00156250000000000
106	0,00117187500000000	0,00156250000000000
107	0,00117187500000000	0,00195312500000000
108	0,00156250000000000	0,00195312500000000
109	0,00156250000000000	0,00234375000000000
110	0,00195312500000000	0,00234375000000000
111	0,00234375000000000	0,00234375000000000
112	0,00234375000000000	0,00234375000000000
113	0,00234375000000000	0,00234375000000000
114	0,00273437500000000	0,00273437500000000
115	0,00273437500000000	0,00312500000000000
116	0,00312500000000000	0,00312500000000000
117	0,00312500000000000	0,00312500000000000
118	0,00312500000000000	0,00312500000000000
119	0,00312500000000000	0,00312500000000000
120	0,00312500000000000	0,00312500000000000
121	0,00390625000000000	0,00312500000000000
122	0,00390625000000000	0,00351562500000000
123	0,00429687500000000	0,00429687500000000
124	0,00507812500000000	0,00468750000000000
125	0,00546875000000000	0,00546875000000000
126	0,00546875000000000	0,00546875000000000
127	0,00585937500000000	0,00625000000000000
128	0,00585937500000000	0,00625000000000000
129	0,00703125000000000	0,00703125000000000
130	0,00703125000000000	0,00742187500000000
131	0,00703125000000000	0,00742187500000000
132	0,00742187500000000	0,00781250000000000
133	0,00820312500000000	0,00820312500000000
134	0,00859375000000000	0,00898437500000000
135	0,00859375000000000	0,00937500000000000
136	0,00859375000000000	0,00937500000000000
137	0,00898437500000000	0,00976562500000000
138	0,00898437500000000	0,0101562500000000
139	0,00976562500000000	0,0101562500000000
140	0,0105468750000000	0,0101562500000000
141	0,0109375000000000	0,0105468750000000
142	0,0113281250000000	0,0113281250000000
143	0,0113281250000000	0,0113281250000000
144	0,0113281250000000	0,0121093750000000
145	0,0121093750000000	0,0125000000000000
146	0,0125000000000000	0,0132812500000000
147	0,0132812500000000	0,0136718750000000
148	0,0140625000000000	0,0144531250000000
149	0,0144531250000000	0,0152343750000000
150	0,0148437500000000	0,0156250000000000
151	0,0152343750000000	0,0156250000000000
152	0,0160156250000000	0,0160156250000000
153	0,0164062500000000	0,0164062500000000
154	0,0164062500000000	0,0164062500000000
155	0,0167968750000000	0,0167968750000000
156	0,0171875000000000	0,0175781250000000
157	0,0175781250000000	0,0175781250000000
158	0,0175781250000000	0,0183593750000000
159	0,0175781250000000	0,0187500000000000
160	0,0183593750000000	0,0187500000000000
161	0,0183593750000000	0,0195312500000000
162	0,0183593750000000	0,0195312500000000
163	0,0191406250000000	0,0199218750000000
164	0,0199218750000000	0,0203125000000000
165	0,0210937500000000	0,0207031250000000
166	0,0210937500000000	0,0214843750000000
167	0,0214843750000000	0,0214843750000000
168	0,0214843750000000	0,0214843750000000
169	0,0214843750000000	0,0214843750000000
170	0,0214843750000000	0,0218750000000000
171	0,0218750000000000	0,0222656250000000
172	0,0226562500000000	0,0226562500000000
173	0,0230468750000000	0,0226562500000000
174	0,0230468750000000	0,0226562500000000
175	0,0234375000000000	0,0234375000000000
176	0,0242187500000000	0,0234375000000000
177	0,0250000000000000	0,0234375000000000
178	0,0253906250000000	0,0250000000000000
179	0,0261718750000000	0,0257812500000000
180	0,0269531250000000	0,0273437500000000
181	0,0273437500000000	0,0273437500000000
182	0,0277343750000000	0,0277343750000000
183	0,0277343750000000	0,0281250000000000
184	0,0285156250000000	0,0285156250000000
185	0,0289062500000000	0,0285156250000000
186	0,0292968750000000	0,0292968750000000
187	0,0304687500000000	0,0304687500000000
188	0,0312500000000000	0,0312500000000000
189	0,0316406250000000	0,0312500000000000
190	0,0320312500000000	0,0312500000000000
191	0,0324218750000000	0,0320312500000000
192	0,0332031250000000	0,0320312500000000
193	0,0339843750000000	0,0328125000000000
194	0,0351562500000000	0,0335937500000000
195	0,0351562500000000	0,0351562500000000
196	0,0355468750000000	0,0351562500000000
197	0,0355468750000000	0,0355468750000000
198	0,0359375000000000	0,0355468750000000
199	0,0363281250000000	0,0363281250000000
200	0,0363281250000000	0,0363281250000000
201	0,0363281250000000	0,0367187500000000
202	0,0367187500000000	0,0371093750000000
203	0,0371093750000000	0,0378906250000000
204	0,0382812500000000	0,0390625000000000
205	0,0382812500000000	0,0394531250000000
206	0,0382812500000000	0,0398437500000000
207	0,0390625000000000	0,0398437500000000
208	0,0402343750000000	0,0406250000000000
209	0,0406250000000000	0,0406250000000000
210	0,0414062500000000	0,0414062500000000
211	0,0425781250000000	0,0417968750000000
212	0,0433593750000000	0,0417968750000000
213	0,0441406250000000	0,0421875000000000
214	0,0441406250000000	0,0425781250000000
215	0,0445312500000000	0,0425781250000000
216	0,0449218750000000	0,0437500000000000
217	0,0449218750000000	0,0445312500000000
218	0,0453125000000000	0,0449218750000000
219	0,0453125000000000	0,0460937500000000
220	0,0457031250000000	0,0464843750000000
221	0,0464843750000000	0,0464843750000000
222	0,0468750000000000	0,0464843750000000
223	0,0472656250000000	0,0472656250000000
224	0,0480468750000000	0,0484375000000000
225	0,0484375000000000	0,0496093750000000
226	0,0500000000000000	0,0496093750000000
227	0,0507812500000000	0,0511718750000000
228	0,0511718750000000	0,0519531250000000
229	0,0515625000000000	0,0531250000000000
230	0,0523437500000000	0,0531250000000000
231	0,0539062500000000	0,0535156250000000
232	0,0539062500000000	0,0535156250000000
233	0,0546875000000000	0,0546875000000000
234	0,0550781250000000	0,0554687500000000
235	0,0554687500000000	0,0562500000000000
236	0,0554687500000000	0,0570312500000000
237	0,0558593750000000	0,0574218750000000
238	0,0558593750000000	0,0574218750000000
239	0,0570312500000000	0,0574218750000000
240	0,0582031250000000	0,0574218750000000
241	0,0589843750000000	0,0578125000000000
242	0,0597656250000000	0,0578125000000000
243	0,0601562500000000	0,0589843750000000
244	0,0601562500000000	0,0589843750000000
245	0,0601562500000000	0,0597656250000000
246	0,0601562500000000	0,0597656250000000
247	0,0605468750000000	0,0601562500000000
248	0,0605468750000000	0,0609375000000000
249	0,0609375000000000	0,0613281250000000
250	0,0621093750000000	0,0617187500000000
251	0,0628906250000000	0,0621093750000000
252	0,0632812500000000	0,0628906250000000
253	0,0636718750000000	0,0632812500000000
254	0,0636718750000000	0,0632812500000000
255	0,0644531250000000	0,0636718750000000
256	0,0652343750000000	0,0644531250000000
257	0,0664062500000000	0,0660156250000000
258	0,0675781250000000	0,0671875000000000
259	0,0679687500000000	0,0683593750000000
260	0,0691406250000000	0,0687500000000000
261	0,0691406250000000	0,0703125000000000
262	0,0707031250000000	0,0714843750000000
263	0,0718750000000000	0,0726562500000000
264	0,0726562500000000	0,0730468750000000
265	0,0730468750000000	0,0734375000000000
266	0,0738281250000000	0,0742187500000000
267	0,0742187500000000	0,0742187500000000
268	0,0750000000000000	0,0746093750000000
269	0,0761718750000000	0,0753906250000000
270	0,0761718750000000	0,0757812500000000
271	0,0773437500000000	0,0765625000000000
272	0,0781250000000000	0,0773437500000000
273	0,0785156250000000	0,0781250000000000
274	0,0785156250000000	0,0785156250000000
275	0,0789062500000000	0,0785156250000000
276	0,0792968750000000	0,0796875000000000
277	0,0812500000000000	0,0800781250000000
278	0,0812500000000000	0,0804687500000000
279	0,0812500000000000	0,0812500000000000
280	0,0812500000000000	0,0820312500000000
281	0,0816406250000000	0,0824218750000000
282	0,0824218750000000	0,0832031250000000
283	0,0839843750000000	0,0835937500000000
284	0,0839843750000000	0,0843750000000000
285	0,0843750000000000	0,0851562500000000
286	0,0851562500000000	0,0855468750000000
287	0,0855468750000000	0,0859375000000000
288	0,0855468750000000	0,0871093750000000
289	0,0855468750000000	0,0875000000000000
290	0,0863281250000000	0,0886718750000000
291	0,0878906250000000	0,0902343750000000
292	0,0890625000000000	0,0906250000000000
293	0,0894531250000000	0,0910156250000000
294	0,0906250000000000	0,0914062500000000
295	0,0921875000000000	0,0921875000000000
296	0,0921875000000000	0,0937500000000000
297	0,0945312500000000	0,0949218750000000
298	0,0945312500000000	0,0972656250000000
299	0,0960937500000000	0,0972656250000000
300	0,0968750000000000	0,0976562500000000
301	0,0980468750000000	0,0980468750000000
302	0,0980468750000000	0,0996093750000000
303	0,0992187500000000	0,0996093750000000
304	0,0996093750000000	0,101171875000000
305	0,100390625000000	0,101562500000000
306	0,101953125000000	0,101953125000000
307	0,101953125000000	0,103906250000000
308	0,102343750000000	0,104687500000000
309	0,102734375000000	0,104687500000000
310	0,103515625000000	0,105078125000000
311	0,103906250000000	0,105468750000000
312	0,104687500000000	0,105468750000000
313	0,106250000000000	0,105859375000000
314	0,108203125000000	0,107031250000000
315	0,108593750000000	0,108984375000000
316	0,108984375000000	0,108984375000000
317	0,109375000000000	0,109375000000000
318	0,109375000000000	0,110156250000000
319	0,109765625000000	0,110156250000000
320	0,110546875000000	0,110156250000000
321	0,110937500000000	0,110937500000000
322	0,112109375000000	0,110937500000000
323	0,113671875000000	0,112109375000000
324	0,114062500000000	0,112890625000000
325	0,114062500000000	0,113671875000000
326	0,114062500000000	0,114062500000000
327	0,114453125000000	0,114453125000000
328	0,115625000000000	0,115234375000000
329	0,116796875000000	0,115625000000000
330	0,117187500000000	0,116406250000000
331	0,118359375000000	0,116796875000000
332	0,119140625000000	0,117187500000000
333	0,120312500000000	0,118750000000000
334	0,121875000000000	0,119531250000000
335	0,122656250000000	0,121093750000000
336	0,123828125000000	0,121875000000000
337	0,124218750000000	0,121875000000000
338	0,124609375000000	0,122656250000000
339	0,125000000000000	0,123828125000000
340	0,125000000000000	0,123828125000000
341	0,125390625000000	0,124609375000000
342	0,125781250000000	0,125000000000000
343	0,126953125000000	0,126171875000000
344	0,127343750000000	0,126562500000000
345	0,128906250000000	0,126953125000000
346	0,129296875000000	0,127734375000000
347	0,129687500000000	0,128125000000000
348	0,129687500000000	0,128906250000000
349	0,130859375000000	0,129687500000000
350	0,131640625000000	0,130468750000000
351	0,132421875000000	0,130859375000000
352	0,133203125000000	0,131640625000000
353	0,133593750000000	0,132421875000000
354	0,134375000000000	0,132812500000000
355	0,134765625000000	0,133203125000000
356	0,136328125000000	0,134375000000000
357	0,136328125000000	0,134765625000000
358	0,136328125000000	0,135156250000000
359	0,137500000000000	0,135937500000000
360	0,138281250000000	0,136328125000000
361	0,138671875000000	0,136328125000000
362	0,139453125000000	0,137109375000000
363	0,140234375000000	0,137890625000000
364	0,141796875000000	0,139062500000000
365	0,142187500000000	0,140234375000000
366	0,142578125000000	0,141796875000000
367	0,142968750000000	0,142968750000000
368	0,143750000000000	0,144921875000000
369	0,144140625000000	0,145312500000000
370	0,145312500000000	0,145312500000000
371	0,145703125000000	0,145703125000000
372	0,146093750000000	0,146875000000000
373	0,146484375000000	0,146875000000000
374	0,146484375000000	0,147265625000000
375	0,148046875000000	0,148046875000000
376	0,150000000000000	0,148046875000000
377	0,150781250000000	0,148046875000000
378	0,150781250000000	0,148437500000000
379	0,150781250000000	0,150000000000000
380	0,150781250000000	0,150781250000000
381	0,151562500000000	0,150781250000000
382	0,151953125000000	0,151953125000000
383	0,152343750000000	0,152734375000000
384	0,153515625000000	0,153515625000000
385	0,153906250000000	0,153515625000000
386	0,154296875000000	0,154687500000000
387	0,154687500000000	0,155078125000000
388	0,154687500000000	0,155078125000000
389	0,155468750000000	0,155859375000000
390	0,155859375000000	0,157812500000000
391	0,156250000000000	0,158203125000000
392	0,157421875000000	0,158203125000000
393	0,158593750000000	0,158593750000000
394	0,158984375000000	0,158593750000000
395	0,159375000000000	0,159765625000000
396	0,159765625000000	0,160156250000000
397	0,159765625000000	0,160546875000000
398	0,159765625000000	0,161328125000000
399	0,160156250000000	0,161718750000000
400	0,160546875000000	0,162109375000000
401	0,161328125000000	0,162109375000000
402	0,161328125000000	0,162109375000000
403	0,162500000000000	0,162500000000000
404	0,162500000000000	0,162500000000000
405	0,162500000000000	0,162890625000000
406	0,162500000000000	0,162890625000000
407	0,162890625000000	0,162890625000000
408	0,163671875000000	0,163281250000000
409	0,164062500000000	0,163671875000000
410	0,164062500000000	0,164062500000000
411	0,164843750000000	0,164453125000000
412	0,166015625000000	0,164453125000000
413	0,166015625000000	0,164453125000000
414	0,166406250000000	0,165234375000000
415	0,166796875000000	0,166015625000000
416	0,167187500000000	0,167187500000000
417	0,168359375000000	0,167578125000000
418	0,168359375000000	0,167968750000000
419	0,168750000000000	0,168750000000000
420	0,168750000000000	0,169140625000000
421	0,169921875000000	0,169531250000000
422	0,171093750000000	0,170312500000000
423	0,171875000000000	0,170312500000000
424	0,172656250000000	0,171484375000000
425	0,173437500000000	0,172656250000000
426	0,173828125000000	0,172656250000000
427	0,173828125000000	0,173828125000000
428	0,175000000000000	0,174218750000000
429	0,175000000000000	0,174609375000000
430	0,175781250000000	0,174609375000000
431	0,175781250000000	0,175000000000000
432	0,176171875000000	0,176171875000000
433	0,176562500000000	0,176171875000000
434	0,177734375000000	0,176562500000000
435	0,178515625000000	0,176562500000000
436	0,178515625000000	0,176953125000000
437	0,178906250000000	0,177734375000000
438	0,178906250000000	0,178515625000000
439	0,178906250000000	0,178906250000000
440	0,179296875000000	0,179687500000000
441	0,180078125000000	0,180078125000000
442	0,180078125000000	0,180468750000000
443	0,180468750000000	0,180468750000000
444	0,180468750000000	0,180468750000000
445	0,180468750000000	0,180468750000000
446	0,180468750000000	0,180468750000000
447	0,180468750000000	0,180468750000000
448	0,180859375000000	0,180468750000000
449	0,180859375000000	0,180859375000000
450	0,181640625000000	0,180859375000000
451	0,182812500000000	0,181250000000000
452	0,183203125000000	0,181640625000000
453	0,183984375000000	0,181640625000000
454	0,184375000000000	0,182812500000000
455	0,185156250000000	0,183203125000000
456	0,185546875000000	0,184375000000000
457	0,185937500000000	0,184765625000000
458	0,186328125000000	0,184765625000000
459	0,186328125000000	0,185156250000000
460	0,186718750000000	0,185546875000000
461	0,187109375000000	0,185937500000000
462	0,187109375000000	0,185937500000000
463	0,187500000000000	0,187500000000000
464	0,187500000000000	0,187890625000000
465	0,187890625000000	0,187890625000000
466	0,188281250000000	0,187890625000000
467	0,189062500000000	0,188281250000000
468	0,189843750000000	0,189453125000000
469	0,190234375000000	0,189453125000000
470	0,191406250000000	0,189843750000000
471	0,192578125000000	0,191015625000000
472	0,192578125000000	0,191796875000000
473	0,192578125000000	0,191796875000000
474	0,192968750000000	0,191796875000000
475	0,193359375000000	0,192187500000000
476	0,194140625000000	0,192578125000000
477	0,194140625000000	0,192968750000000
478	0,194531250000000	0,193359375000000
479	0,195312500000000	0,194140625000000
480	0,196093750000000	0,194140625000000
481	0,196484375000000	0,194531250000000
482	0,197265625000000	0,194531250000000
483	0,198046875000000	0,194531250000000
484	0,198046875000000	0,196093750000000
485	0,198828125000000	0,196484375000000
486	0,198828125000000	0,196484375000000
487	0,200000000000000	0,196875000000000
488	0,200390625000000	0,198046875000000
489	0,200781250000000	0,199218750000000
490	0,201171875000000	0,199218750000000
491	0,201953125000000	0,199609375000000
492	0,202343750000000	0,200390625000000
493	0,202734375000000	0,201171875000000
494	0,203125000000000	0,201953125000000
495	0,203125000000000	0,201953125000000
496	0,203515625000000	0,201953125000000
497	0,203515625000000	0,202734375000000
498	0,204296875000000	0,202734375000000
499	0,204687500000000	0,203906250000000
500	0,205859375000000	0,204687500000000
501	0,206250000000000	0,205859375000000
502	0,206640625000000	0,205859375000000
503	0,206640625000000	0,206250000000000
504	0,207421875000000	0,206640625000000
505	0,207421875000000	0,207031250000000
506	0,208203125000000	0,207031250000000
507	0,208593750000000	0,207421875000000
508	0,208593750000000	0,207421875000000
509	0,208593750000000	0,207421875000000
510	0,208984375000000	0,207421875000000
511	0,208984375000000	0,208203125000000
512	0,209765625000000	0,208203125000000
513	0,209765625000000	0,208203125000000
514	0,209765625000000	0,208203125000000
515	0,210546875000000	0,208593750000000
516	0,211328125000000	0,208984375000000
517	0,212109375000000	0,208984375000000
518	0,212109375000000	0,209375000000000
519	0,212500000000000	0,210156250000000
520	0,212890625000000	0,210546875000000
521	0,213281250000000	0,210546875000000
522	0,213281250000000	0,210546875000000
523	0,213671875000000	0,210937500000000
524	0,213671875000000	0,211718750000000
525	0,214453125000000	0,211718750000000
526	0,214453125000000	0,212109375000000
527	0,214843750000000	0,212109375000000
528	0,214843750000000	0,212500000000000
529	0,214843750000000	0,213671875000000
530	0,215234375000000	0,214843750000000
531	0,215625000000000	0,214843750000000
532	0,216015625000000	0,214843750000000
533	0,216406250000000	0,214843750000000
534	0,216406250000000	0,214843750000000
535	0,217187500000000	0,214843750000000
536	0,217968750000000	0,214843750000000
537	0,217968750000000	0,214843750000000
538	0,217968750000000	0,215234375000000
539	0,218750000000000	0,215234375000000
540	0,218750000000000	0,215234375000000
541	0,219531250000000	0,215625000000000
542	0,219921875000000	0,216406250000000
543	0,220703125000000	0,216796875000000
544	0,221093750000000	0,216796875000000
545	0,221093750000000	0,217968750000000
546	0,221093750000000	0,218359375000000
547	0,221093750000000	0,218750000000000
548	0,222265625000000	0,218750000000000
549	0,222265625000000	0,218750000000000
550	0,222265625000000	0,219531250000000
551	0,222265625000000	0,219531250000000
552	0,222265625000000	0,219531250000000
553	0,223046875000000	0,220312500000000
554	0,223437500000000	0,221093750000000
555	0,223437500000000	0,222265625000000
556	0,223437500000000	0,222656250000000
557	0,223437500000000	0,222656250000000
558	0,223437500000000	0,222656250000000
559	0,224218750000000	0,223046875000000
560	0,224609375000000	0,223828125000000
561	0,225390625000000	0,224218750000000
562	0,225390625000000	0,224218750000000
563	0,225390625000000	0,224218750000000
564	0,225781250000000	0,225000000000000
565	0,226171875000000	0,225000000000000
566	0,226562500000000	0,225000000000000
567	0,226953125000000	0,225390625000000
568	0,226953125000000	0,225390625000000
569	0,227734375000000	0,225781250000000
570	0,227734375000000	0,225781250000000
571	0,228125000000000	0,226171875000000
572	0,228125000000000	0,226171875000000
573	0,228906250000000	0,226562500000000
574	0,228906250000000	0,226953125000000
575	0,229296875000000	0,227343750000000
576	0,229296875000000	0,227734375000000
577	0,229296875000000	0,227734375000000
578	0,229687500000000	0,228125000000000
579	0,229687500000000	0,228125000000000
580	0,230078125000000	0,228125000000000
581	0,230078125000000	0,228125000000000
582	0,230078125000000	0,228125000000000
583	0,230078125000000	0,228515625000000
584	0,230078125000000	0,228515625000000
585	0,230468750000000	0,228906250000000
586	0,230859375000000	0,229296875000000
587	0,231640625000000	0,229687500000000
588	0,231640625000000	0,229687500000000
589	0,232031250000000	0,230078125000000
590	0,233203125000000	0,230859375000000
591	0,233203125000000	0,230859375000000
592	0,233203125000000	0,230859375000000
593	0,233593750000000	0,230859375000000
594	0,233984375000000	0,231250000000000
595	0,233984375000000	0,232031250000000
596	0,233984375000000	0,232421875000000
597	0,233984375000000	0,232812500000000
598	0,234765625000000	0,233984375000000
599	0,235937500000000	0,234375000000000
600	0,236718750000000	0,235156250000000
601	0,237109375000000	0,235156250000000
602	0,237500000000000	0,235546875000000
603	0,238281250000000	0,236328125000000
604	0,238671875000000	0,236328125000000
605	0,238671875000000	0,236328125000000
606	0,239062500000000	0,236328125000000
607	0,239062500000000	0,236718750000000
608	0,239453125000000	0,237890625000000
609	0,239843750000000	0,238281250000000
610	0,240234375000000	0,238281250000000
611	0,241406250000000	0,239062500000000
612	0,241796875000000	0,239453125000000
613	0,242578125000000	0,239453125000000
614	0,242968750000000	0,239453125000000
615	0,242968750000000	0,240234375000000
616	0,242968750000000	0,240625000000000
617	0,244140625000000	0,241015625000000
618	0,244140625000000	0,241015625000000
619	0,244140625000000	0,241406250000000
620	0,244531250000000	0,242187500000000
621	0,244531250000000	0,242187500000000
622	0,244921875000000	0,242578125000000
623	0,244921875000000	0,242968750000000
624	0,246093750000000	0,242968750000000
625	0,246093750000000	0,243750000000000
626	0,246484375000000	0,244140625000000
627	0,246875000000000	0,244921875000000
628	0,247265625000000	0,244921875000000
629	0,247656250000000	0,244921875000000
630	0,247656250000000	0,245703125000000
631	0,247656250000000	0,245703125000000
632	0,247656250000000	0,246093750000000
633	0,248046875000000	0,246093750000000
634	0,248046875000000	0,246484375000000
635	0,248046875000000	0,246484375000000
636	0,248046875000000	0,246484375000000
637	0,248437500000000	0,246484375000000
638	0,248437500000000	0,246875000000000
639	0,248828125000000	0,247265625000000
640	0,248828125000000	0,247265625000000
641	0,248828125000000	0,247656250000000
642	0,249609375000000	0,248046875000000
643	0,250390625000000	0,248046875000000
644	0,250781250000000	0,248046875000000
645	0,250781250000000	0,248046875000000
646	0,251562500000000	0,248046875000000
647	0,251562500000000	0,248046875000000
648	0,251562500000000	0,248437500000000
649	0,251953125000000	0,248437500000000
650	0,251953125000000	0,249218750000000
651	0,251953125000000	0,249218750000000
652	0,251953125000000	0,249218750000000
653	0,251953125000000	0,249218750000000
654	0,252343750000000	0,249218750000000
655	0,252734375000000	0,249218750000000
656	0,252734375000000	0,250000000000000
657	0,252734375000000	0,250000000000000
658	0,252734375000000	0,250390625000000
659	0,253515625000000	0,250781250000000
660	0,253515625000000	0,250781250000000
661	0,253906250000000	0,251171875000000
662	0,255078125000000	0,251171875000000
663	0,255468750000000	0,251171875000000
664	0,255468750000000	0,251171875000000
665	0,255468750000000	0,251562500000000
666	0,255859375000000	0,251562500000000
667	0,256250000000000	0,252343750000000
668	0,256250000000000	0,253125000000000
669	0,256250000000000	0,253125000000000
670	0,256640625000000	0,253515625000000
671	0,256640625000000	0,254296875000000
672	0,257031250000000	0,254687500000000
673	0,257031250000000	0,254687500000000
674	0,257812500000000	0,254687500000000
675	0,258203125000000	0,255078125000000
676	0,258203125000000	0,255078125000000
677	0,258203125000000	0,255468750000000
678	0,258593750000000	0,255468750000000
679	0,258593750000000	0,255468750000000
680	0,258593750000000	0,255859375000000
681	0,258593750000000	0,255859375000000
682	0,258593750000000	0,256250000000000
683	0,259765625000000	0,256250000000000
684	0,260156250000000	0,256640625000000
685	0,260546875000000	0,256640625000000
686	0,260937500000000	0,257031250000000
687	0,261328125000000	0,257421875000000
688	0,261328125000000	0,258203125000000
689	0,261718750000000	0,258203125000000
690	0,262890625000000	0,258203125000000
691	0,262890625000000	0,259375000000000
692	0,263281250000000	0,260156250000000
693	0,263671875000000	0,260156250000000
694	0,263671875000000	0,260156250000000
695	0,263671875000000	0,260546875000000
696	0,264062500000000	0,260937500000000
697	0,264062500000000	0,260937500000000
698	0,264062500000000	0,261328125000000
699	0,264062500000000	0,261328125000000
700	0,264062500000000	0,261328125000000
701	0,264062500000000	0,261328125000000
702	0,264453125000000	0,261718750000000
703	0,264453125000000	0,262109375000000
704	0,264843750000000	0,262890625000000
705	0,264843750000000	0,262890625000000
706	0,265234375000000	0,262890625000000
707	0,265234375000000	0,264062500000000
708	0,265234375000000	0,264062500000000
709	0,266015625000000	0,264062500000000
710	0,266015625000000	0,264062500000000
711	0,266015625000000	0,264062500000000
712	0,266015625000000	0,264062500000000
713	0,266015625000000	0,264062500000000
714	0,266406250000000	0,264453125000000
715	0,266406250000000	0,264843750000000
716	0,266796875000000	0,265234375000000
717	0,266796875000000	0,265625000000000
718	0,266796875000000	0,266015625000000
719	0,266796875000000	0,266406250000000
720	0,266796875000000	0,266406250000000
721	0,267578125000000	0,266796875000000
722	0,267578125000000	0,266796875000000
723	0,268359375000000	0,266796875000000
724	0,268750000000000	0,266796875000000
725	0,269140625000000	0,267578125000000
726	0,269140625000000	0,267968750000000
727	0,269531250000000	0,268359375000000
728	0,269531250000000	0,268359375000000
729	0,269531250000000	0,268750000000000
730	0,269531250000000	0,268750000000000
731	0,269921875000000	0,268750000000000
732	0,269921875000000	0,268750000000000
733	0,269921875000000	0,268750000000000
734	0,269921875000000	0,269140625000000
735	0,269921875000000	0,269140625000000
736	0,270312500000000	0,269140625000000
737	0,270703125000000	0,269140625000000
738	0,270703125000000	0,269140625000000
739	0,271093750000000	0,269140625000000
740	0,271093750000000	0,269140625000000
741	0,271484375000000	0,269140625000000
742	0,271484375000000	0,269531250000000
743	0,271484375000000	0,269531250000000
744	0,271484375000000	0,269531250000000
745	0,271875000000000	0,269531250000000
746	0,272656250000000	0,269531250000000
747	0,272656250000000	0,269531250000000
748	0,272656250000000	0,269531250000000
749	0,272656250000000	0,270312500000000
750	0,272656250000000	0,270703125000000
751	0,272656250000000	0,271093750000000
752	0,272656250000000	0,271093750000000
753	0,272656250000000	0,271484375000000
754	0,272656250000000	0,271484375000000
755	0,273046875000000	0,271484375000000
756	0,273046875000000	0,271484375000000
757	0,273046875000000	0,271875000000000
758	0,273046875000000	0,272265625000000
759	0,273437500000000	0,272656250000000
760	0,273437500000000	0,272656250000000
761	0,273828125000000	0,273046875000000
762	0,274218750000000	0,273437500000000
763	0,274218750000000	0,273828125000000
764	0,274218750000000	0,274218750000000
765	0,274609375000000	0,274218750000000
766	0,275390625000000	0,274218750000000
767	0,275390625000000	0,274609375000000
768	0,275390625000000	0,274609375000000
769	0,275390625000000	0,275390625000000
770	0,275390625000000	0,276171875000000
771	0,275390625000000	0,276171875000000
772	0,275390625000000	0,276562500000000
773	0,275781250000000	0,276562500000000
774	0,276171875000000	0,276562500000000
775	0,276953125000000	0,277343750000000
776	0,277343750000000	0,277343750000000
777	0,277734375000000	0,277343750000000
778	0,278906250000000	0,277343750000000
779	0,278906250000000	0,277343750000000
780	0,278906250000000	0,278125000000000
781	0,278906250000000	0,278125000000000
782	0,278906250000000	0,278515625000000
783	0,278906250000000	0,278906250000000
784	0,279687500000000	0,279296875000000
785	0,280078125000000	0,279687500000000
786	0,280078125000000	0,280078125000000
787	0,280078125000000	0,280078125000000
788	0,280468750000000	0,280078125000000
789	0,280468750000000	0,280078125000000
790	0,280468750000000	0,280078125000000
791	0,280468750000000	0,280468750000000
792	0,281640625000000	0,280468750000000
793	0,282031250000000	0,280468750000000
794	0,282812500000000	0,280468750000000
795	0,283203125000000	0,280468750000000
796	0,283203125000000	0,280468750000000
797	0,283203125000000	0,280468750000000
798	0,283593750000000	0,280859375000000
799	0,283593750000000	0,280859375000000
800	0,283984375000000	0,280859375000000
801	0,283984375000000	0,280859375000000
802	0,284375000000000	0,281250000000000
803	0,284765625000000	0,281640625000000
804	0,284765625000000	0,281640625000000
805	0,284765625000000	0,282031250000000
806	0,285937500000000	0,282031250000000
807	0,285937500000000	0,282812500000000
808	0,285937500000000	0,282812500000000
809	0,286328125000000	0,283203125000000
810	0,286328125000000	0,283203125000000
811	0,286718750000000	0,283593750000000
812	0,287109375000000	0,284375000000000
813	0,287500000000000	0,284375000000000
814	0,287500000000000	0,284375000000000
815	0,287500000000000	0,284375000000000
816	0,287500000000000	0,284765625000000
817	0,287500000000000	0,284765625000000
818	0,287890625000000	0,284765625000000
819	0,287890625000000	0,284765625000000
820	0,287890625000000	0,284765625000000
821	0,287890625000000	0,284765625000000
822	0,287890625000000	0,285156250000000
823	0,288281250000000	0,285156250000000
824	0,288281250000000	0,285156250000000
825	0,288281250000000	0,285156250000000
826	0,289062500000000	0,285156250000000
827	0,289062500000000	0,285937500000000
828	0,289062500000000	0,286328125000000
829	0,289062500000000	0,286328125000000
830	0,289843750000000	0,286718750000000
831	0,289843750000000	0,287500000000000
832	0,290234375000000	0,288281250000000
833	0,291015625000000	0,288671875000000
834	0,291015625000000	0,288671875000000
835	0,291406250000000	0,288671875000000
836	0,291406250000000	0,288671875000000
837	0,291406250000000	0,288671875000000
838	0,291406250000000	0,288671875000000
839	0,291406250000000	0,288671875000000
840	0,291406250000000	0,288671875000000
841	0,291406250000000	0,288671875000000
842	0,291406250000000	0,289453125000000
843	0,291406250000000	0,289453125000000
844	0,291406250000000	0,289843750000000
845	0,291796875000000	0,290625000000000
846	0,292578125000000	0,291015625000000
847	0,292968750000000	0,291015625000000
848	0,292968750000000	0,291015625000000
849	0,292968750000000	0,291015625000000
850	0,293359375000000	0,291015625000000
851	0,293359375000000	0,291015625000000
852	0,293359375000000	0,291015625000000
853	0,294140625000000	0,291015625000000
854	0,294921875000000	0,291015625000000
855	0,294921875000000	0,291015625000000
856	0,294921875000000	0,291015625000000
857	0,294921875000000	0,291015625000000
858	0,295312500000000	0,291015625000000
859	0,295312500000000	0,291015625000000
860	0,295312500000000	0,291015625000000
861	0,295312500000000	0,291015625000000
862	0,295312500000000	0,291015625000000
863	0,295312500000000	0,291406250000000
864	0,295312500000000	0,291406250000000
865	0,295312500000000	0,292187500000000
866	0,295312500000000	0,292578125000000
867	0,295312500000000	0,292578125000000
868	0,295312500000000	0,292578125000000
869	0,295312500000000	0,292968750000000
870	0,295312500000000	0,292968750000000
871	0,295312500000000	0,292968750000000
872	0,295312500000000	0,293750000000000
873	0,295703125000000	0,293750000000000
874	0,295703125000000	0,294140625000000
875	0,295703125000000	0,294140625000000
876	0,295703125000000	0,294140625000000
877	0,296093750000000	0,294531250000000
878	0,296093750000000	0,294531250000000
879	0,296093750000000	0,294921875000000
880	0,296093750000000	0,295312500000000
881	0,296484375000000	0,295312500000000
882	0,296875000000000	0,295703125000000
883	0,297656250000000	0,296875000000000
884	0,298046875000000	0,296875000000000
885	0,298046875000000	0,296875000000000
886	0,298437500000000	0,296875000000000
887	0,299609375000000	0,296875000000000
888	0,299609375000000	0,297265625000000
889	0,299609375000000	0,297265625000000
890	0,300390625000000	0,297265625000000
891	0,300781250000000	0,297656250000000
892	0,301171875000000	0,297656250000000
893	0,301171875000000	0,297656250000000
894	0,301171875000000	0,298437500000000
895	0,301562500000000	0,298437500000000
896	0,301562500000000	0,298437500000000
897	0,301562500000000	0,298437500000000
898	0,301953125000000	0,298828125000000
899	0,301953125000000	0,299218750000000
900	0,301953125000000	0,299609375000000
901	0,302343750000000	0,299609375000000
902	0,302734375000000	0,299609375000000
903	0,302734375000000	0,299609375000000
904	0,302734375000000	0,299609375000000
905	0,303515625000000	0,300000000000000
906	0,303515625000000	0,300000000000000
907	0,303906250000000	0,300000000000000
908	0,303906250000000	0,300000000000000
909	0,303906250000000	0,300000000000000
910	0,304296875000000	0,300390625000000
911	0,304296875000000	0,300781250000000
912	0,304687500000000	0,300781250000000
913	0,305078125000000	0,301562500000000
914	0,305078125000000	0,301562500000000
915	0,305078125000000	0,301562500000000
916	0,305078125000000	0,301953125000000
917	0,305078125000000	0,301953125000000
918	0,305078125000000	0,301953125000000
919	0,305078125000000	0,301953125000000
920	0,305468750000000	0,301953125000000
921	0,305859375000000	0,302343750000000
922	0,306250000000000	0,302734375000000
923	0,306250000000000	0,303515625000000
924	0,306250000000000	0,303515625000000
925	0,306250000000000	0,303515625000000
926	0,306250000000000	0,303515625000000
927	0,306250000000000	0,303515625000000
928	0,306640625000000	0,303515625000000
929	0,306640625000000	0,303515625000000
930	0,306640625000000	0,304296875000000
931	0,306640625000000	0,304296875000000
932	0,307031250000000	0,304296875000000
933	0,307031250000000	0,304296875000000
934	0,307421875000000	0,304296875000000
935	0,307812500000000	0,304296875000000
936	0,307812500000000	0,304296875000000
937	0,307812500000000	0,304296875000000
938	0,308203125000000	0,304296875000000
939	0,308203125000000	0,304296875000000
940	0,308984375000000	0,304296875000000
941	0,309375000000000	0,304296875000000
942	0,309765625000000	0,304296875000000
943	0,309765625000000	0,304296875000000
944	0,309765625000000	0,304687500000000
945	0,309765625000000	0,305859375000000
946	0,309765625000000	0,305859375000000
947	0,309765625000000	0,305859375000000
948	0,309765625000000	0,305859375000000
949	0,310156250000000	0,305859375000000
950	0,310937500000000	0,305859375000000
951	0,310937500000000	0,305859375000000
952	0,310937500000000	0,305859375000000
953	0,310937500000000	0,305859375000000
954	0,310937500000000	0,305859375000000
955	0,311328125000000	0,306250000000000
956	0,311328125000000	0,306250000000000
957	0,311718750000000	0,306640625000000
958	0,311718750000000	0,306640625000000
959	0,311718750000000	0,306640625000000
960	0,311718750000000	0,307031250000000
961	0,312109375000000	0,307031250000000
962	0,312109375000000	0,307031250000000
963	0,312109375000000	0,307031250000000
964	0,312109375000000	0,307031250000000
965	0,312109375000000	0,307031250000000
966	0,312109375000000	0,307031250000000
967	0,312109375000000	0,307031250000000
968	0,312109375000000	0,307031250000000
969	0,312109375000000	0,307421875000000
970	0,312109375000000	0,307421875000000
971	0,312109375000000	0,307812500000000
972	0,312109375000000	0,307812500000000
973	0,312109375000000	0,307812500000000
974	0,312109375000000	0,307812500000000
975	0,312109375000000	0,307812500000000
976	0,312500000000000	0,308203125000000
977	0,312500000000000	0,308203125000000
978	0,312500000000000	0,308203125000000
979	0,312500000000000	0,308593750000000
980	0,312500000000000	0,308984375000000
981	0,312500000000000	0,310156250000000
982	0,312500000000000	0,310156250000000
983	0,312500000000000	0,310546875000000
984	0,312500000000000	0,311328125000000
985	0,312500000000000	0,311328125000000
986	0,312890625000000	0,311328125000000
987	0,312890625000000	0,311328125000000
988	0,312890625000000	0,311328125000000
989	0,312890625000000	0,311328125000000
990	0,313671875000000	0,311328125000000
991	0,313671875000000	0,311328125000000
992	0,313671875000000	0,311328125000000
993	0,313671875000000	0,311328125000000
994	0,314453125000000	0,311718750000000
995	0,314453125000000	0,311718750000000
996	0,314453125000000	0,312109375000000
997	0,314453125000000	0,312109375000000
998	0,314453125000000	0,312109375000000
999	0,314453125000000	0,312109375000000
1000	0,314453125000000	0,312109375000000

==> NewPics/Figure1_L120_noisefree.txt <==
t	FAOL	SAOL
1	0	0
2	0	0
3	0	0
4	0	0
5	0	0
6	0	0
7	0	0
8	0	0
9	0	0
10	0	0
11	0	0
12	0	0
13	0	0
14	0	0
15	0	0
16	0	0
17	0	0
18	0	0
19	0	0
20	0	0
21	0	0
22	0	0
23	0	0
24	0	0
25	0	0
26	0	0
27	0	0
28	0	0
29	0	0
30	0	0
31	0	0
32	0	0
33	0	0
34	0	0
35	0	0
36	0	0
37	0	0
38	0	0
39	0	0
40	0	0
41	0	0
42	0	0
43	0	0
44	0	0
45	0	0
46	0	0
47	0	0
48	0	0
49	0	0
50	0	0
51	0	0
52	0	0
53	0	0
54	0	0
55	0	0
56	0	0
57	0	0
58	0	0
59	0	0
60	0	0
61	0	0
62	0	0
63	0	0
64	0	0
65	0	0
66	0	0
67	0	0
68	0	0
69	0	0
70	0	0
71	0	0
72	0	0
73	0	0
74	0	0
75	0	0
76	0	0
77	0	0
78	0	0
79	0	0
80	0	0
81	0	0
82	0	0
83	0	0
84	0	0
85	0	0
86	0	0
87	0	0
88	0	0,000390625000000000
89	0	0,000390625000000000
90	0	0,000390625000000000
91	0,000781250000000000	0,000781250000000000
92	0,000781250000000000	0,000781250000000000
93	0,000781250000000000	0,000781250000000000
94	0,000781250000000000	0,000781250000000000
95	0,00117187500000000	0,000781250000000000
96	0,00117187500000000	0,00117187500000000
97	0,00117187500000000	0,00117187500000000
98	0,00117187500000000	0,00117187500000000
99	0,00117187500000000	0,00117187500000000
100	0,00117187500000000	0,00117187500000000
101	0,00117187500000000	0,00117187500000000
102	0,00117187500000000	0,00117187500000000
103	0,00117187500000000	0,00117187500000000
104	0,00117187500000000	0,00117187500000000
105	0,00156250000000000	0,00195312500000000
106	0,00156250000000000	0,00273437500000000
107	0,00195312500000000	0,00273437500000000
108	0,00234375000000000	0,00273437500000000
109	0,00273437500000000	0,00273437500000000
110	0,00273437500000000	0,00312500000000000
111	0,00273437500000000	0,00312500000000000
112	0,00273437500000000	0,00312500000000000
113	0,00273437500000000	0,00312500000000000
114	0,00351562500000000	0,00351562500000000
115	0,00351562500000000	0,00390625000000000
116	0,00390625000000000	0,00390625000000000
117	0,00390625000000000	0,00429687500000000
118	0,00429687500000000	0,00507812500000000
119	0,00507812500000000	0,00507812500000000
120	0,00507812500000000	0,00546875000000000
121	0,00585937500000000	0,00546875000000000
122	0,00625000000000000	0,00585937500000000
123	0,00625000000000000	0,00625000000000000
124	0,00625000000000000	0,00664062500000000
125	0,00625000000000000	0,00664062500000000
126	0,00664062500000000	0,00664062500000000
127	0,00664062500000000	0,00703125000000000
128	0,00703125000000000	0,00742187500000000
129	0,00820312500000000	0,00781250000000000
130	0,00820312500000000	0,00781250000000000
131	0,00820312500000000	0,00898437500000000
132	0,00898437500000000	0,00898437500000000
133	0,00976562500000000	0,00937500000000000
134	0,00976562500000000	0,00976562500000000
135	0,00976562500000000	0,00976562500000000
136	0,0101562500000000	0,0105468750000000
137	0,0101562500000000	0,0113281250000000
138	0,0109375000000000	0,0117187500000000
139	0,0109375000000000	0,0117187500000000
140	0,0113281250000000	0,0121093750000000
141	0,0113281250000000	0,0121093750000000
142	0,0121093750000000	0,0125000000000000
143	0,0128906250000000	0,0132812500000000
144	0,0132812500000000	0,0144531250000000
145	0,0144531250000000	0,0148437500000000
146	0,0152343750000000	0,0156250000000000
147	0,0160156250000000	0,0164062500000000
148	0,0164062500000000	0,0164062500000000
149	0,0164062500000000	0,0167968750000000
150	0,0164062500000000	0,0167968750000000
151	0,0167968750000000	0,0167968750000000
152	0,0171875000000000	0,0179687500000000
153	0,0175781250000000	0,0179687500000000
154	0,0179687500000000	0,0179687500000000
155	0,0183593750000000	0,0191406250000000
156	0,0191406250000000	0,0199218750000000
157	0,0199218750000000	0,0207031250000000
158	0,0207031250000000	0,0214843750000000
159	0,0214843750000000	0,0218750000000000
160	0,0218750000000000	0,0222656250000000
161	0,0226562500000000	0,0226562500000000
162	0,0230468750000000	0,0230468750000000
163	0,0234375000000000	0,0230468750000000
164	0,0238281250000000	0,0230468750000000
165	0,0238281250000000	0,0230468750000000
166	0,0238281250000000	0,0234375000000000
167	0,0238281250000000	0,0242187500000000
168	0,0246093750000000	0,0242187500000000
169	0,0246093750000000	0,0250000000000000
170	0,0250000000000000	0,0250000000000000
171	0,0250000000000000	0,0257812500000000
172	0,0257812500000000	0,0261718750000000
173	0,0261718750000000	0,0265625000000000
174	0,0273437500000000	0,0265625000000000
175	0,0281250000000000	0,0277343750000000
176	0,0289062500000000	0,0281250000000000
177	0,0292968750000000	0,0292968750000000
178	0,0300781250000000	0,0292968750000000
179	0,0308593750000000	0,0300781250000000
180	0,0312500000000000	0,0312500000000000
181	0,0316406250000000	0,0312500000000000
182	0,0320312500000000	0,0316406250000000
183	0,0324218750000000	0,0316406250000000
184	0,0324218750000000	0,0324218750000000
185	0,0343750000000000	0,0332031250000000
186	0,0343750000000000	0,0335937500000000
187	0,0343750000000000	0,0339843750000000
188	0,0343750000000000	0,0343750000000000
189	0,0351562500000000	0,0347656250000000
190	0,0363281250000000	0,0359375000000000
191	0,0371093750000000	0,0371093750000000
192	0,0375000000000000	0,0378906250000000
193	0,0375000000000000	0,0382812500000000
194	0,0382812500000000	0,0382812500000000
195	0,0386718750000000	0,0382812500000000
196	0,0394531250000000	0,0390625000000000
197	0,0398437500000000	0,0390625000000000
198	0,0398437500000000	0,0394531250000000
199	0,0402343750000000	0,0398437500000000
200	0,0402343750000000	0,0406250000000000
201	0,0410156250000000	0,0414062500000000
202	0,0417968750000000	0,0417968750000000
203	0,0417968750000000	0,0417968750000000
204	0,0421875000000000	0,0425781250000000
205	0,0425781250000000	0,0425781250000000
206	0,0429687500000000	0,0433593750000000
207	0,0437500000000000	0,0441406250000000
208	0,0449218750000000	0,0441406250000000
209	0,0453125000000000	0,0445312500000000
210	0,0453125000000000	0,0449218750000000
211	0,0457031250000000	0,0449218750000000
212	0,0457031250000000	0,0457031250000000
213	0,0468750000000000	0,0460937500000000
214	0,0468750000000000	0,0464843750000000
215	0,0480468750000000	0,0480468750000000
216	0,0480468750000000	0,0484375000000000
217	0,0484375000000000	0,0484375000000000
218	0,0488281250000000	0,0484375000000000
219	0,0503906250000000	0,0492187500000000
220	0,0507812500000000	0,0503906250000000
221	0,0507812500000000	0,0511718750000000
222	0,0507812500000000	0,0523437500000000
223	0,0523437500000000	0,0527343750000000
224	0,0527343750000000	0,0531250000000000
225	0,0531250000000000	0,0531250000000000
226	0,0531250000000000	0,0535156250000000
227	0,0539062500000000	0,0539062500000000
228	0,0542968750000000	0,0542968750000000
229	0,0546875000000000	0,0546875000000000
230	0,0550781250000000	0,0550781250000000
231	0,0558593750000000	0,0554687500000000
232	0,0562500000000000	0,0558593750000000
233	0,0566406250000000	0,0558593750000000
234	0,0578125000000000	0,0570312500000000
235	0,0582031250000000	0,0574218750000000
236	0,0589843750000000	0,0578125000000000
237	0,0589843750000000	0,0585937500000000
238	0,0593750000000000	0,0593750000000000
239	0,0597656250000000	0,0601562500000000
240	0,0613281250000000	0,0605468750000000
241	0,0617187500000000	0,0609375000000000
242	0,0621093750000000	0,0609375000000000
243	0,0628906250000000	0,0617187500000000
244	0,0632812500000000	0,0621093750000000
245	0,0632812500000000	0,0640625000000000
246	0,0632812500000000	0,0648437500000000
247	0,0644531250000000	0,0652343750000000
248	0,0648437500000000	0,0660156250000000
249	0,0656250000000000	0,0664062500000000
250	0,0660156250000000	0,0667968750000000
251	0,0664062500000000	0,0679687500000000
252	0,0675781250000000	0,0691406250000000
253	0,0679687500000000	0,0710937500000000
254	0,0691406250000000	0,0714843750000000
255	0,0703125000000000	0,0718750000000000
256	0,0707031250000000	0,0718750000000000
257	0,0722656250000000	0,0718750000000000
258	0,0726562500000000	0,0722656250000000
259	0,0742187500000000	0,0734375000000000
260	0,0753906250000000	0,0738281250000000
261	0,0753906250000000	0,0753906250000000
262	0,0761718750000000	0,0773437500000000
263	0,0781250000000000	0,0773437500000000
264	0,0785156250000000	0,0773437500000000
265	0,0796875000000000	0,0781250000000000
266	0,0804687500000000	0,0789062500000000
267	0,0804687500000000	0,0796875000000000
268	0,0812500000000000	0,0800781250000000
269	0,0816406250000000	0,0804687500000000
270	0,0824218750000000	0,0816406250000000
271	0,0843750000000000	0,0828125000000000
272	0,0847656250000000	0,0832031250000000
273	0,0855468750000000	0,0839843750000000
274	0,0867187500000000	0,0851562500000000
275	0,0871093750000000	0,0867187500000000
276	0,0878906250000000	0,0878906250000000
277	0,0902343750000000	0,0890625000000000
278	0,0914062500000000	0,0906250000000000
279	0,0925781250000000	0,0914062500000000
280	0,0937500000000000	0,0921875000000000
281	0,0941406250000000	0,0933593750000000
282	0,0953125000000000	0,0941406250000000
283	0,0960937500000000	0,0941406250000000
284	0,0960937500000000	0,0945312500000000
285	0,0960937500000000	0,0953125000000000
286	0,0968750000000000	0,0957031250000000
287	0,0976562500000000	0,0968750000000000
288	0,0984375000000000	0,0972656250000000
289	0,0988281250000000	0,0976562500000000
290	0,0992187500000000	0,0976562500000000
291	0,100000000000000	0,0984375000000000
292	0,100390625000000	0,0996093750000000
293	0,100390625000000	0,100390625000000
294	0,100781250000000	0,101171875000000
295	0,101953125000000	0,101562500000000
296	0,102343750000000	0,102734375000000
297	0,103515625000000	0,103125000000000
298	0,103906250000000	0,103906250000000
299	0,104296875000000	0,104296875000000
300	0,104296875000000	0,104687500000000
301	0,104687500000000	0,105078125000000
302	0,105859375000000	0,105078125000000
303	0,107031250000000	0,105468750000000
304	0,107421875000000	0,105859375000000
305	0,107812500000000	0,105859375000000
306	0,108593750000000	0,107421875000000
307	0,109765625000000	0,107812500000000
308	0,110156250000000	0,108984375000000
309	0,110546875000000	0,109375000000000
310	0,111718750000000	0,111718750000000
311	0,112109375000000	0,112500000000000
312	0,112109375000000	0,113671875000000
313	0,112890625000000	0,113671875000000
314	0,113671875000000	0,114062500000000
315	0,113671875000000	0,114843750000000
316	0,113671875000000	0,115234375000000
317	0,114062500000000	0,115625000000000
318	0,114453125000000	0,115625000000000
319	0,115234375000000	0,116015625000000
320	0,116015625000000	0,116015625000000
321	0,116015625000000	0,116406250000000
322	0,116406250000000	0,116796875000000
323	0,117578125000000	0,117187500000000
324	0,118750000000000	0,118359375000000
325	0,119921875000000	0,119140625000000
326	0,121484375000000	0,119921875000000
327	0,122265625000000	0,120312500000000
328	0,123437500000000	0,120703125000000
329	0,123437500000000	0,121093750000000
330	0,123828125000000	0,121093750000000
331	0,124218750000000	0,121875000000000
332	0,124609375000000	0,122265625000000
333	0,125000000000000	0,123437500000000
334	0,125390625000000	0,124218750000000
335	0,126953125000000	0,125000000000000
336	0,127343750000000	0,126562500000000
337	0,127734375000000	0,127734375000000
338	0,128125000000000	0,127734375000000
339	0,128125000000000	0,128515625000000
340	0,128906250000000	0,128906250000000
341	0,130078125000000	0,129687500000000
342	0,131640625000000	0,130078125000000
343	0,132031250000000	0,131250000000000
344	0,132031250000000	0,131250000000000
345	0,133593750000000	0,131250000000000
346	0,134375000000000	0,132031250000000
347	0,135156250000000	0,133203125000000
348	0,135156250000000	0,133203125000000
349	0,136328125000000	0,133203125000000
350	0,136718750000000	0,133593750000000
351	0,137109375000000	0,135156250000000
352	0,137890625000000	0,135546875000000
353	0,138671875000000	0,136328125000000
354	0,139843750000000	0,137109375000000
355	0,140625000000000	0,137890625000000
356	0,141015625000000	0,138281250000000
357	0,142187500000000	0,139453125000000
358	0,142187500000000	0,141015625000000
359	0,142187500000000	0,141406250000000
360	0,142187500000000	0,141406250000000
361	0,142187500000000	0,143750000000000
362	0,142578125000000	0,145312500000000
363	0,143750000000000	0,146093750000000
364	0,143750000000000	0,146875000000000
365	0,144531250000000	0,146875000000000
366	0,144531250000000	0,148046875000000
367	0,144921875000000	0,148046875000000
368	0,145312500000000	0,148437500000000
369	0,146093750000000	0,148828125000000
370	0,146875000000000	0,150000000000000
371	0,147265625000000	0,150781250000000
372	0,147656250000000	0,150781250000000
373	0,149218750000000	0,151171875000000
374	0,149609375000000	0,151171875000000
375	0,150781250000000	0,151953125000000
376	0,151953125000000	0,151953125000000
377	0,152734375000000	0,151953125000000
378	0,153125000000000	0,152343750000000
379	0,153515625000000	0,152734375000000
380	0,154296875000000	0,153125000000000
381	0,155468750000000	0,153906250000000
382	0,155859375000000	0,155078125000000
383	0,156640625000000	0,155468750000000
384	0,157031250000000	0,156250000000000
385	0,158593750000000	0,156250000000000
386	0,158593750000000	0,156640625000000
387	0,158984375000000	0,158593750000000
388	0,160546875000000	0,158984375000000
389	0,161328125000000	0,160156250000000
390	0,162500000000000	0,160937500000000
391	0,163281250000000	0,161718750000000
392	0,163671875000000	0,162500000000000
393	0,164062500000000	0,163281250000000
394	0,164453125000000	0,163281250000000
395	0,165234375000000	0,163671875000000
396	0,165234375000000	0,164062500000000
397	0,165234375000000	0,164453125000000
398	0,165625000000000	0,164843750000000
399	0,166406250000000	0,164843750000000
400	0,166796875000000	0,165234375000000
401	0,167578125000000	0,166015625000000
402	0,167968750000000	0,166015625000000
403	0,168750000000000	0,166406250000000
404	0,169531250000000	0,167578125000000
405	0,169531250000000	0,167578125000000
406	0,170312500000000	0,168359375000000
407	0,170312500000000	0,169531250000000
408	0,170703125000000	0,170312500000000
409	0,170703125000000	0,170312500000000
410	0,170703125000000	0,170703125000000
411	0,170703125000000	0,171484375000000
412	0,171484375000000	0,172265625000000
413	0,171484375000000	0,172265625000000
414	0,171484375000000	0,173046875000000
415	0,172265625000000	0,173046875000000
416	0,173046875000000	0,173437500000000
417	0,173828125000000	0,174218750000000
418	0,174218750000000	0,174218750000000
419	0,174609375000000	0,175000000000000
420	0,175390625000000	0,175390625000000
421	0,175390625000000	0,175390625000000
422	0,176171875000000	0,176171875000000
423	0,176171875000000	0,176171875000000
424	0,176171875000000	0,176171875000000
425	0,176562500000000	0,176171875000000
426	0,176562500000000	0,176171875000000
427	0,177734375000000	0,176562500000000
428	0,178515625000000	0,176562500000000
429	0,178515625000000	0,176562500000000
430	0,179296875000000	0,178125000000000
431	0,179687500000000	0,178515625000000
432	0,180078125000000	0,178515625000000
433	0,180468750000000	0,180078125000000
434	0,180468750000000	0,180078125000000
435	0,181250000000000	0,180078125000000
436	0,182031250000000	0,180468750000000
437	0,182812500000000	0,181250000000000
438	0,183203125000000	0,182031250000000
439	0,183593750000000	0,182421875000000
440	0,183984375000000	0,183593750000000
441	0,185156250000000	0,184375000000000
442	0,185546875000000	0,184375000000000
443	0,186718750000000	0,184375000000000
444	0,187500000000000	0,185546875000000
445	0,187890625000000	0,185937500000000
446	0,188281250000000	0,186328125000000
447	0,188671875000000	0,186718750000000
448	0,189453125000000	0,186718750000000
449	0,190234375000000	0,187500000000000
450	0,191015625000000	0,187890625000000
451	0,191015625000000	0,188671875000000
452	0,191015625000000	0,189062500000000
453	0,191015625000000	0,189453125000000
454	0,191796875000000	0,189453125000000
455	0,191796875000000	0,189453125000000
456	0,191796875000000	0,189453125000000
457	0,191796875000000	0,189843750000000
458	0,191796875000000	0,190234375000000
459	0,191796875000000	0,191406250000000
460	0,192578125000000	0,191796875000000
461	0,192578125000000	0,192187500000000
462	0,192578125000000	0,192187500000000
463	0,192968750000000	0,192187500000000
464	0,193359375000000	0,192187500000000
465	0,193359375000000	0,192578125000000
466	0,193750000000000	0,192578125000000
467	0,194140625000000	0,192578125000000
468	0,194140625000000	0,192578125000000
469	0,194531250000000	0,192968750000000
470	0,194531250000000	0,193359375000000
471	0,194921875000000	0,193359375000000
472	0,195312500000000	0,193359375000000
473	0,195703125000000	0,193359375000000
474	0,195703125000000	0,193359375000000
475	0,196484375000000	0,193359375000000
476	0,196875000000000	0,193359375000000
477	0,197265625000000	0,193750000000000
478	0,197656250000000	0,194531250000000
479	0,198046875000000	0,194531250000000
480	0,198437500000000	0,194921875000000
481	0,198437500000000	0,194921875000000
482	0,198828125000000	0,195312500000000
483	0,199218750000000	0,195312500000000
484	0,199218750000000	0,195703125000000
485	0,199218750000000	0,197265625000000
486	0,199609375000000	0,198046875000000
487	0,200390625000000	0,198828125000000
488	0,200390625000000	0,198828125000000
489	0,200390625000000	0,199218750000000
490	0,200390625000000	0,199609375000000
491	0,200390625000000	0,200390625000000
492	0,200390625000000	0,200390625000000
493	0,201562500000000	0,200390625000000
494	0,201953125000000	0,200390625000000
495	0,201953125000000	0,200390625000000
496	0,201953125000000	0,200390625000000
497	0,201953125000000	0,200781250000000
498	0,201953125000000	0,201562500000000
499	0,202343750000000	0,201953125000000
500	0,202734375000000	0,202343750000000
501	0,202734375000000	0,202343750000000
502	0,203125000000000	0,202734375000000
503	0,203125000000000	0,202734375000000
504	0,203906250000000	0,202734375000000
505	0,205468750000000	0,203125000000000
506	0,205859375000000	0,203125000000000
507	0,207421875000000	0,203515625000000
508	0,207812500000000	0,203906250000000
509	0,207812500000000	0,204687500000000
510	0,208203125000000	0,205468750000000
511	0,208203125000000	0,205859375000000
512	0,208203125000000	0,206250000000000
513	0,208593750000000	0,206640625000000
514	0,208593750000000	0,206640625000000
515	0,208593750000000	0,207031250000000
516	0,208984375000000	0,207421875000000
517	0,209765625000000	0,207812500000000
518	0,210156250000000	0,207812500000000
519	0,211328125000000	0,208984375000000
520	0,211718750000000	0,208984375000000
521	0,212890625000000	0,208984375000000
522	0,213281250000000	0,209375000000000
523	0,213671875000000	0,210156250000000
524	0,214453125000000	0,210937500000000
525	0,214843750000000	0,210937500000000
526	0,214843750000000	0,211328125000000
527	0,214843750000000	0,211718750000000
528	0,215234375000000	0,211718750000000
529	0,215625000000000	0,212109375000000
530	0,215625000000000	0,212109375000000
531	0,216015625000000	0,212500000000000
532	0,216406250000000	0,213281250000000
533	0,217578125000000	0,214453125000000
534	0,217968750000000	0,214843750000000
535	0,217968750000000	0,214843750000000
536	0,218750000000000	0,215625000000000
537	0,218750000000000	0,216015625000000
538	0,219531250000000	0,216796875000000
539	0,219921875000000	0,217187500000000
540	0,220703125000000	0,217187500000000
541	0,221093750000000	0,218359375000000
542	0,221484375000000	0,218750000000000
543	0,221875000000000	0,219140625000000
544	0,221875000000000	0,219531250000000
545	0,221875000000000	0,219921875000000
546	0,222265625000000	0,219921875000000
547	0,222656250000000	0,220312500000000
548	0,223046875000000	0,220703125000000
549	0,223046875000000	0,220703125000000
550	0,223437500000000	0,220703125000000
551	0,223437500000000	0,220703125000000
552	0,223437500000000	0,221093750000000
553	0,223828125000000	0,221093750000000
554	0,224218750000000	0,221093750000000
555	0,224609375000000	0,222265625000000
556	0,224609375000000	0,222656250000000
557	0,225390625000000	0,223437500000000
558	0,226171875000000	0,223437500000000
559	0,226171875000000	0,223828125000000
560	0,226171875000000	0,223828125000000
561	0,226562500000000	0,223828125000000
562	0,226562500000000	0,223828125000000
563	0,226953125000000	0,224218750000000
564	0,227343750000000	0,225390625000000
565	0,227343750000000	0,225390625000000
566	0,227343750000000	0,225781250000000
567	0,227343750000000	0,225781250000000
568	0,228125000000000	0,226562500000000
569	0,228125000000000	0,226953125000000
570	0,228125000000000	0,226953125000000
571	0,229296875000000	0,227734375000000
572	0,229687500000000	0,227734375000000
573	0,229687500000000	0,227734375000000
574	0,229687500000000	0,227734375000000
575	0,230468750000000	0,227734375000000
576	0,230859375000000	0,228125000000000
577	0,230859375000000	0,228515625000000
578	0,230859375000000	0,228515625000000
579	0,230859375000000	0,228906250000000
580	0,230859375000000	0,229296875000000
581	0,230859375000000	0,229296875000000
582	0,230859375000000	0,229687500000000
583	0,231250000000000	0,230468750000000
584	0,231250000000000	0,230859375000000
585	0,231640625000000	0,231640625000000
586	0,232812500000000	0,231640625000000
587	0,233593750000000	0,232031250000000
588	0,233984375000000	0,232812500000000
589	0,234375000000000	0,232812500000000
590	0,234375000000000	0,232812500000000
591	0,234765625000000	0,233203125000000
592	0,235546875000000	0,233203125000000
593	0,235546875000000	0,233203125000000
594	0,236328125000000	0,233593750000000
595	0,236718750000000	0,233593750000000
596	0,237109375000000	0,233593750000000
597	0,237109375000000	0,233593750000000
598	0,237500000000000	0,233984375000000
599	0,238671875000000	0,234765625000000
600	0,238671875000000	0,235156250000000
601	0,239062500000000	0,235546875000000
602	0,239453125000000	0,235546875000000
603	0,240234375000000	0,235937500000000
604	0,240234375000000	0,236328125000000
605	0,240234375000000	0,236328125000000
606	0,240625000000000	0,237500000000000
607	0,240625000000000	0,237500000000000
608	0,240625000000000	0,237500000000000
609	0,240625000000000	0,237500000000000
610	0,240625000000000	0,237500000000000
611	0,240625000000000	0,237890625000000
612	0,241015625000000	0,238281250000000
613	0,241015625000000	0,238671875000000
614	0,241015625000000	0,238671875000000
615	0,241015625000000	0,238671875000000
616	0,241015625000000	0,239062500000000
617	0,241015625000000	0,239062500000000
618	0,241015625000000	0,239062500000000
619	0,241406250000000	0,240234375000000
620	0,241406250000000	0,240625000000000
621	0,241406250000000	0,241406250000000
622	0,241406250000000	0,241406250000000
623	0,241406250000000	0,241406250000000
624	0,242578125000000	0,241406250000000
625	0,243359375000000	0,241796875000000
626	0,243750000000000	0,242187500000000
627	0,244531250000000	0,242187500000000
628	0,244921875000000	0,242578125000000
629	0,245312500000000	0,243359375000000
630	0,246093750000000	0,243750000000000
631	0,246093750000000	0,244140625000000
632	0,246484375000000	0,244140625000000
633	0,246484375000000	0,244140625000000
634	0,247265625000000	0,244531250000000
635	0,248046875000000	0,244531250000000
636	0,248046875000000	0,245312500000000
637	0,248437500000000	0,245703125000000
638	0,248828125000000	0,245703125000000
639	0,248828125000000	0,245703125000000
640	0,248828125000000	0,246093750000000
641	0,249218750000000	0,246484375000000
642	0,249218750000000	0,246484375000000
643	0,249218750000000	0,246484375000000
644	0,249218750000000	0,246875000000000
645	0,249218750000000	0,247656250000000
646	0,249218750000000	0,248046875000000
647	0,249218750000000	0,248828125000000
648	0,249218750000000	0,249609375000000
649	0,249218750000000	0,249609375000000
650	0,249609375000000	0,250000000000000
651	0,249609375000000	0,250781250000000
652	0,250390625000000	0,250781250000000
653	0,251171875000000	0,251562500000000
654	0,251171875000000	0,251562500000000
655	0,251953125000000	0,251953125000000
656	0,251953125000000	0,252343750000000
657	0,252343750000000	0,252734375000000
658	0,252343750000000	0,253515625000000
659	0,252343750000000	0,253515625000000
660	0,252734375000000	0,253906250000000
661	0,253125000000000	0,253906250000000
662	0,253906250000000	0,253906250000000
663	0,254296875000000	0,253906250000000
664	0,254296875000000	0,254296875000000
665	0,254687500000000	0,254296875000000
666	0,254687500000000	0,254687500000000
667	0,254687500000000	0,254687500000000
668	0,255078125000000	0,254687500000000
669	0,255078125000000	0,254687500000000
670	0,255078125000000	0,255078125000000
671	0,255468750000000	0,255468750000000
672	0,256250000000000	0,255468750000000
673	0,256250000000000	0,255468750000000
674	0,256640625000000	0,255468750000000
675	0,256640625000000	0,255468750000000
676	0,257031250000000	0,256250000000000
677	0,257031250000000	0,256250000000000
678	0,257421875000000	0,256250000000000
679	0,257421875000000	0,256250000000000
680	0,258203125000000	0,256640625000000
681	0,258203125000000	0,257031250000000
682	0,258203125000000	0,257031250000000
683	0,258984375000000	0,257031250000000
684	0,258984375000000	0,257031250000000
685	0,259375000000000	0,257031250000000
686	0,259765625000000	0,257031250000000
687	0,259765625000000	0,257421875000000
688	0,260156250000000	0,258593750000000
689	0,262109375000000	0,258984375000000
690	0,262109375000000	0,259375000000000
691	0,262109375000000	0,259765625000000
692	0,262109375000000	0,260546875000000
693	0,262109375000000	0,260546875000000
694	0,262500000000000	0,260937500000000
695	0,262890625000000	0,260937500000000
696	0,263281250000000	0,261328125000000
697	0,263281250000000	0,261718750000000
698	0,263671875000000	0,261718750000000
699	0,263671875000000	0,262500000000000
700	0,263671875000000	0,262890625000000
701	0,263671875000000	0,262890625000000
702	0,263671875000000	0,262890625000000
703	0,264453125000000	0,263281250000000
704	0,264453125000000	0,264062500000000
705	0,264453125000000	0,264062500000000
706	0,265625000000000	0,264453125000000
707	0,266015625000000	0,264453125000000
708	0,266015625000000	0,264453125000000
709	0,266015625000000	0,264843750000000
710	0,266015625000000	0,265234375000000
711	0,266015625000000	0,266015625000000
712	0,266015625000000	0,266015625000000
713	0,266015625000000	0,266015625000000
714	0,266796875000000	0,266406250000000
715	0,267968750000000	0,266796875000000
716	0,268750000000000	0,266796875000000
717	0,268750000000000	0,267187500000000
718	0,269531250000000	0,267187500000000
719	0,269531250000000	0,267187500000000
720	0,269921875000000	0,267578125000000
721	0,270312500000000	0,268359375000000
722	0,270312500000000	0,268359375000000
723	0,270312500000000	0,268750000000000
724	0,270703125000000	0,269140625000000
725	0,270703125000000	0,269531250000000
726	0,270703125000000	0,269531250000000
727	0,271484375000000	0,269531250000000
728	0,271484375000000	0,269531250000000
729	0,271484375000000	0,269531250000000
730	0,271484375000000	0,269531250000000
731	0,271484375000000	0,269531250000000
732	0,271484375000000	0,269531250000000
733	0,271484375000000	0,269531250000000
734	0,271484375000000	0,270312500000000
735	0,271484375000000	0,270312500000000
736	0,271875000000000	0,270312500000000
737	0,271875000000000	0,270312500000000
738	0,271875000000000	0,270703125000000
739	0,271875000000000	0,270703125000000
740	0,271875000000000	0,270703125000000
741	0,272265625000000	0,270703125000000
742	0,272265625000000	0,271093750000000
743	0,272656250000000	0,271093750000000
744	0,272656250000000	0,271484375000000
745	0,273046875000000	0,271484375000000
746	0,273046875000000	0,272656250000000
747	0,273046875000000	0,272656250000000
748	0,273046875000000	0,273046875000000
749	0,273437500000000	0,273046875000000
750	0,273437500000000	0,273437500000000
751	0,273437500000000	0,273437500000000
752	0,273437500000000	0,273828125000000
753	0,273828125000000	0,274218750000000
754	0,273828125000000	0,274218750000000
755	0,273828125000000	0,274218750000000
756	0,273828125000000	0,274218750000000
757	0,273828125000000	0,274218750000000
758	0,274218750000000	0,274218750000000
759	0,274218750000000	0,274609375000000
760	0,274218750000000	0,274609375000000
761	0,274218750000000	0,274609375000000
762	0,274218750000000	0,274609375000000
763	0,274609375000000	0,275000000000000
764	0,274609375000000	0,275390625000000
765	0,275390625000000	0,275781250000000
766	0,275390625000000	0,275781250000000
767	0,275390625000000	0,276171875000000
768	0,276171875000000	0,276171875000000
769	0,276953125000000	0,276171875000000
770	0,276953125000000	0,276171875000000
771	0,276953125000000	0,276562500000000
772	0,276953125000000	0,276562500000000
773	0,276953125000000	0,276562500000000
774	0,276953125000000	0,276562500000000
775	0,276953125000000	0,276562500000000
776	0,276953125000000	0,276562500000000
777	0,277343750000000	0,277343750000000
778	0,277343750000000	0,277734375000000
779	0,277734375000000	0,277734375000000
780	0,277734375000000	0,277734375000000
781	0,278125000000000	0,277734375000000
782	0,278125000000000	0,277734375000000
783	0,278125000000000	0,277734375000000
784	0,278906250000000	0,277734375000000
785	0,278906250000000	0,277734375000000
786	0,279296875000000	0,277734375000000
787	0,279296875000000	0,278125000000000
788	0,279296875000000	0,278125000000000
789	0,279296875000000	0,278515625000000
790	0,279296875000000	0,278515625000000
791	0,279296875000000	0,278515625000000
792	0,279296875000000	0,278515625000000
793	0,280078125000000	0,278515625000000
794	0,280468750000000	0,278906250000000
795	0,280468750000000	0,279296875000000
796	0,281250000000000	0,279296875000000
797	0,281250000000000	0,279296875000000
798	0,281640625000000	0,279296875000000
799	0,281640625000000	0,279296875000000
800	0,282421875000000	0,279296875000000
801	0,282421875000000	0,279296875000000
802	0,282812500000000	0,279296875000000
803	0,283984375000000	0,279296875000000
804	0,283984375000000	0,279296875000000
805	0,283984375000000	0,279296875000000
806	0,283984375000000	0,279687500000000
807	0,284375000000000	0,280078125000000
808	0,284765625000000	0,280859375000000
809	0,284765625000000	0,281250000000000
810	0,285156250000000	0,281250000000000
811	0,285156250000000	0,282031250000000
812	0,285156250000000	0,282812500000000
813	0,285156250000000	0,282812500000000
814	0,285156250000000	0,283203125000000
815	0,285937500000000	0,283593750000000
816	0,285937500000000	0,283593750000000
817	0,285937500000000	0,283984375000000
818	0,285937500000000	0,283984375000000
819	0,286328125000000	0,283984375000000
820	0,286718750000000	0,284375000000000
821	0,286718750000000	0,284375000000000
822	0,286718750000000	0,284375000000000
823	0,286718750000000	0,284375000000000
824	0,286718750000000	0,284375000000000
825	0,287109375000000	0,284375000000000
826	0,287500000000000	0,284765625000000
827	0,287500000000000	0,285546875000000
828	0,287890625000000	0,285937500000000
829	0,287890625000000	0,285937500000000
830	0,287890625000000	0,285937500000000
831	0,287890625000000	0,285937500000000
832	0,288281250000000	0,285937500000000
833	0,288671875000000	0,286328125000000
834	0,288671875000000	0,286328125000000
835	0,288671875000000	0,287109375000000
836	0,288671875000000	0,287109375000000
837	0,288671875000000	0,287890625000000
838	0,288671875000000	0,288281250000000
839	0,289062500000000	0,289062500000000
840	0,289062500000000	0,289453125000000
841	0,289453125000000	0,289453125000000
842	0,289453125000000	0,289453125000000
843	0,289453125000000	0,289453125000000
844	0,290234375000000	0,289453125000000
845	0,290234375000000	0,289453125000000
846	0,290625000000000	0,289453125000000
847	0,290625000000000	0,289453125000000
848	0,291406250000000	0,289453125000000
849	0,292187500000000	0,289453125000000
850	0,292187500000000	0,289453125000000
851	0,292187500000000	0,289453125000000
852	0,292578125000000	0,289453125000000
853	0,292968750000000	0,289453125000000
854	0,292968750000000	0,289843750000000
855	0,293359375000000	0,289843750000000
856	0,293359375000000	0,290234375000000
857	0,293750000000000	0,290234375000000
858	0,294140625000000	0,290625000000000
859	0,294531250000000	0,290625000000000
860	0,294531250000000	0,291015625000000
861	0,294531250000000	0,291015625000000
862	0,294531250000000	0,291015625000000
863	0,295312500000000	0,291015625000000
864	0,296093750000000	0,291796875000000
865	0,296093750000000	0,292187500000000
866	0,296093750000000	0,292578125000000
867	0,296484375000000	0,292578125000000
868	0,296484375000000	0,292968750000000
869	0,296484375000000	0,292968750000000
870	0,296484375000000	0,293359375000000
871	0,296484375000000	0,293750000000000
872	0,296875000000000	0,293750000000000
873	0,296875000000000	0,293750000000000
874	0,297265625000000	0,293750000000000
875	0,297265625000000	0,294140625000000
876	0,297265625000000	0,294140625000000
877	0,297656250000000	0,294921875000000
878	0,298046875000000	0,294921875000000
879	0,298046875000000	0,294921875000000
880	0,298437500000000	0,294921875000000
881	0,298828125000000	0,295312500000000
882	0,298828125000000	0,295312500000000
883	0,298828125000000	0,295312500000000
884	0,298828125000000	0,295312500000000
885	0,299218750000000	0,296484375000000
886	0,299609375000000	0,296484375000000
887	0,299609375000000	0,296484375000000
888	0,299609375000000	0,296875000000000
889	0,299609375000000	0,297656250000000
890	0,299609375000000	0,298046875000000
891	0,299609375000000	0,298046875000000
892	0,299609375000000	0,298437500000000
893	0,299609375000000	0,298437500000000
894	0,300000000000000	0,298437500000000
895	0,300000000000000	0,299218750000000
896	0,300781250000000	0,299609375000000
897	0,300781250000000	0,300000000000000
898	0,301171875000000	0,300000000000000
899	0,301171875000000	0,300000000000000
900	0,301171875000000	0,300000000000000
901	0,301171875000000	0,300000000000000
902	0,301562500000000	0,300000000000000
903	0,301562500000000	0,300000000000000
904	0,302343750000000	0,300000000000000
905	0,302343750000000	0,300390625000000
906	0,302343750000000	0,300781250000000
907	0,302343750000000	0,301171875000000
908	0,302343750000000	0,301171875000000
909	0,302343750000000	0,301171875000000
910	0,303125000000000	0,301171875000000
911	0,303125000000000	0,301171875000000
912	0,303125000000000	0,301562500000000
913	0,303125000000000	0,301953125000000
914	0,303125000000000	0,302343750000000
915	0,303515625000000	0,302734375000000
916	0,303515625000000	0,302734375000000
917	0,303515625000000	0,302734375000000
918	0,303515625000000	0,303125000000000
919	0,303906250000000	0,303125000000000
920	0,304296875000000	0,303125000000000
921	0,304296875000000	0,303125000000000
922	0,304296875000000	0,303125000000000
923	0,304296875000000	0,303906250000000
924	0,304296875000000	0,303906250000000
925	0,304296875000000	0,303906250000000
926	0,304296875000000	0,303906250000000
927	0,305468750000000	0,303906250000000
928	0,305468750000000	0,304296875000000
929	0,305468750000000	0,304296875000000
930	0,305468750000000	0,304296875000000
931	0,305468750000000	0,304296875000000
932	0,305468750000000	0,304296875000000
933	0,305468750000000	0,304296875000000
934	0,305468750000000	0,304296875000000
935	0,305468750000000	0,304296875000000
936	0,305468750000000	0,304296875000000
937	0,305468750000000	0,304687500000000
938	0,305468750000000	0,304687500000000
939	0,305468750000000	0,304687500000000
940	0,305859375000000	0,305078125000000
941	0,305859375000000	0,305078125000000
942	0,306250000000000	0,305468750000000
943	0,306250000000000	0,306250000000000
944	0,306250000000000	0,306640625000000
945	0,306640625000000	0,307421875000000
946	0,307031250000000	0,307421875000000
947	0,307031250000000	0,307421875000000
948	0,307031250000000	0,307421875000000
949	0,307421875000000	0,307421875000000
950	0,307421875000000	0,307421875000000
951	0,307812500000000	0,307812500000000
952	0,308203125000000	0,307812500000000
953	0,308593750000000	0,307812500000000
954	0,308593750000000	0,307812500000000
955	0,308593750000000	0,308203125000000
956	0,308593750000000	0,308593750000000
957	0,308593750000000	0,308984375000000
958	0,308984375000000	0,309765625000000
959	0,308984375000000	0,310156250000000
960	0,309375000000000	0,310156250000000
961	0,309375000000000	0,310156250000000
962	0,309375000000000	0,310156250000000
963	0,309375000000000	0,310156250000000
964	0,309375000000000	0,310546875000000
965	0,309765625000000	0,310546875000000
966	0,310156250000000	0,310546875000000
967	0,310156250000000	0,310546875000000
968	0,310156250000000	0,310546875000000
969	0,310546875000000	0,310546875000000
970	0,310546875000000	0,310937500000000
971	0,310937500000000	0,311718750000000
972	0,310937500000000	0,311718750000000
973	0,310937500000000	0,311718750000000
974	0,311328125000000	0,312109375000000
975	0,311718750000000	0,312109375000000
976	0,311718750000000	0,312109375000000
977	0,312109375000000	0,312109375000000
978	0,312109375000000	0,312500000000000
979	0,312109375000000	0,312500000000000
980	0,312109375000000	0,312500000000000
981	0,312890625000000	0,312890625000000
982	0,313281250000000	0,313281250000000
983	0,313281250000000	0,313281250000000
984	0,313671875000000	0,313671875000000
985	0,313671875000000	0,313671875000000
986	0,314453125000000	0,313671875000000
987	0,314843750000000	0,313671875000000
988	0,315234375000000	0,314062500000000
989	0,315234375000000	0,314062500000000
990	0,315234375000000	0,314453125000000
991	0,315234375000000	0,314453125000000
992	0,315234375000000	0,314453125000000
993	0,315625000000000	0,314843750000000
994	0,315625000000000	0,315234375000000
995	0,316015625000000	0,315625000000000
996	0,316015625000000	0,315625000000000
997	0,316406250000000	0,315625000000000
998	0,316406250000000	0,315625000000000
999	0,316406250000000	0,316015625000000
1000	0,316406250000000	0,316015625000000

==> NewPics/IAOL_Synthetic.txt <==
t	l55n0	l60n0	l55n02	l60n02
1	0	0	0	0
11	0.000976562500000000	0.00195312500000000	0	0
21	0.0175781250000000	0.0458984375000000	0.00173611111111111	0.00558035714285714
31	0.0849609375000000	0.167968750000000	0.0199652777777778	0.0412946428571429
41	0.177734375000000	0.248046875000000	0.0572916666666667	0.113839285714286
51	0.252929687500000	0.309570312500000	0.118923611111111	0.194196428571429
61	0.300781250000000	0.346679687500000	0.191840277777778	0.251116071428571
71	0.336914062500000	0.372070312500000	0.237847222222222	0.284598214285714
81	0.357421875000000	0.397460937500000	0.275173611111111	0.309151785714286
91	0.380859375000000	0.417968750000000	0.302951388888889	0.332589285714286
101	0.408203125000000	0.437500000000000	0.325520833333333	0.351562500000000
111	0.422851562500000	0.453125000000000	0.343750000000000	0.366071428571429
121	0.444335937500000	0.460937500000000	0.359375000000000	0.382812500000000
131	0.459960937500000	0.475585937500000	0.375000000000000	0.395089285714286
141	0.468750000000000	0.484375000000000	0.386284722222222	0.407366071428571
151	0.477539062500000	0.489257812500000	0.397569444444444	0.409598214285714
161	0.487304687500000	0.495117187500000	0.406250000000000	0.418526785714286
171	0.494140625000000	0.499023437500000	0.414062500000000	0.427455357142857
181	0.497070312500000	0.502929687500000	0.422743055555556	0.434151785714286
191	0.506835937500000	0.506835937500000	0.429687500000000	0.436383928571429
201	0.509765625000000	0.510742187500000	0.434027777777778	0.438616071428571
211	0.519531250000000	0.512695312500000	0.438368055555556	0.440848214285714
221	0.524414062500000	0.518554687500000	0.443576388888889	0.440848214285714
231	0.526367187500000	0.521484375000000	0.444444444444444	0.445312500000000
241	0.533203125000000	0.521484375000000	0.445312500000000	0.447544642857143
251	0.537109375000000	0.521484375000000	0.449652777777778	0.450892857142857
261	0.539062500000000	0.523437500000000	0.452256944444444	0.453125000000000
271	0.541992187500000	0.524414062500000	0.455729166666667	0.455357142857143
281	0.542968750000000	0.528320312500000	0.458333333333333	0.456473214285714
291	0.542968750000000	0.531250000000000	0.460937500000000	0.456473214285714
301	0.542968750000000	0.534179687500000	0.462673611111111	0.457589285714286
311	0.547851562500000	0.536132812500000	0.462673611111111	0.457589285714286
321	0.547851562500000	0.538085937500000	0.465277777777778	0.459821428571429
331	0.551757812500000	0.539062500000000	0.465277777777778	0.459821428571429
341	0.553710937500000	0.540039062500000	0.466145833333333	0.459821428571429
351	0.555664062500000	0.541015625000000	0.467881944444444	0.463169642857143
361	0.558593750000000	0.541992187500000	0.468750000000000	0.463169642857143
371	0.559570312500000	0.544921875000000	0.469618055555556	0.463169642857143
381	0.559570312500000	0.544921875000000	0.470486111111111	0.463169642857143
391	0.560546875000000	0.544921875000000	0.470486111111111	0.463169642857143
401	0.561523437500000	0.545898437500000	0.472222222222222	0.464285714285714
411	0.561523437500000	0.547851562500000	0.473090277777778	0.464285714285714
421	0.563476562500000	0.547851562500000	0.473090277777778	0.464285714285714
431	0.563476562500000	0.547851562500000	0.473090277777778	0.464285714285714
441	0.565429687500000	0.548828125000000	0.473090277777778	0.464285714285714
451	0.566406250000000	0.549804687500000	0.473958333333333	0.465401785714286
461	0.568359375000000	0.549804687500000	0.474826388888889	0.466517857142857
471	0.568359375000000	0.549804687500000	0.474826388888889	0.466517857142857
481	0.569335937500000	0.550781250000000	0.476562500000000	0.466517857142857
491	0.569335937500000	0.550781250000000	0.477430555555556	0.466517857142857
501	0.570312500000000	0.550781250000000	0.477430555555556	0.466517857142857
511	0.570312500000000	0.550781250000000	0.478298611111111	0.466517857142857
521	0.570312500000000	0.551757812500000	0.480902777777778	0.466517857142857
531	0.572265625000000	0.551757812500000	0.480902777777778	0.466517857142857
541	0.574218750000000	0.552734375000000	0.480902777777778	0.467633928571429
551	0.575195312500000	0.552734375000000	0.481770833333333	0.467633928571429
561	0.575195312500000	0.552734375000000	0.481770833333333	0.467633928571429
571	0.575195312500000	0.553710937500000	0.481770833333333	0.468750000000000
581	0.577148437500000	0.553710937500000	0.481770833333333	0.468750000000000
591	0.577148437500000	0.553710937500000	0.481770833333333	0.468750000000000
601	0.577148437500000	0.553710937500000	0.481770833333333	0.468750000000000
611	0.577148437500000	0.554687500000000	0.481770833333333	0.468750000000000
621	0.577148437500000	0.554687500000000	0.482638888888889	0.468750000000000
631	0.577148437500000	0.554687500000000	0.482638888888889	0.468750000000000
641	0.578125000000000	0.554687500000000	0.484375000000000	0.468750000000000
651	0.579101562500000	0.554687500000000	0.485243055555556	0.468750000000000
661	0.581054687500000	0.554687500000000	0.485243055555556	0.469866071428571
671	0.581054687500000	0.554687500000000	0.485243055555556	0.469866071428571
681	0.581054687500000	0.554687500000000	0.485243055555556	0.469866071428571
691	0.581054687500000	0.554687500000000	0.485243055555556	0.469866071428571
701	0.581054687500000	0.554687500000000	0.485243055555556	0.469866071428571
711	0.581054687500000	0.554687500000000	0.485243055555556	0.469866071428571
721	0.582031250000000	0.554687500000000	0.485243055555556	0.469866071428571
731	0.582031250000000	0.554687500000000	0.485243055555556	0.469866071428571
741	0.582031250000000	0.555664062500000	0.485243055555556	0.469866071428571
751	0.582031250000000	0.555664062500000	0.485243055555556	0.469866071428571
761	0.582031250000000	0.555664062500000	0.486111111111111	0.469866071428571
771	0.582031250000000	0.555664062500000	0.486111111111111	0.469866071428571
781	0.582031250000000	0.555664062500000	0.486111111111111	0.469866071428571
791	0.582031250000000	0.555664062500000	0.486111111111111	0.469866071428571
801	0.583007812500000	0.556640625000000	0.486111111111111	0.469866071428571
811	0.583007812500000	0.556640625000000	0.486979166666667	0.469866071428571
821	0.583007812500000	0.556640625000000	0.486979166666667	0.469866071428571
831	0.583007812500000	0.556640625000000	0.486979166666667	0.469866071428571
841	0.583007812500000	0.556640625000000	0.486979166666667	0.469866071428571
851	0.583007812500000	0.556640625000000	0.486979166666667	0.469866071428571
861	0.583984375000000	0.556640625000000	0.487847222222222	0.469866071428571
871	0.583984375000000	0.556640625000000	0.487847222222222	0.469866071428571
881	0.583984375000000	0.556640625000000	0.487847222222222	0.469866071428571
891	0.583984375000000	0.556640625000000	0.487847222222222	0.469866071428571
901	0.583984375000000	0.556640625000000	0.487847222222222	0.469866071428571
911	0.583984375000000	0.556640625000000	0.487847222222222	0.469866071428571
921	0.583984375000000	0.556640625000000	0.487847222222222	0.469866071428571
931	0.583984375000000	0.556640625000000	0.487847222222222	0.469866071428571
941	0.583984375000000	0.556640625000000	0.487847222222222	0.469866071428571
951	0.583984375000000	0.557617187500000	0.487847222222222	0.469866071428571
961	0.583984375000000	0.557617187500000	0.487847222222222	0.469866071428571
971	0.583984375000000	0.557617187500000	0.487847222222222	0.469866071428571
981	0.583984375000000	0.557617187500000	0.487847222222222	0.469866071428571
991	0.584960937500000	0.557617187500000	0.487847222222222	0.469866071428571
1001	0.585937500000000	0.557617187500000	0.488715277777778	0.469866071428571
1011	0.585937500000000	0.557617187500000	0.488715277777778	0.469866071428571
1021	0.585937500000000	0.557617187500000	0.488715277777778	0.469866071428571
1031	0.585937500000000	0.557617187500000	0.488715277777778	0.469866071428571
1041	0.585937500000000	0.557617187500000	0.488715277777778	0.469866071428571
1051	0.585937500000000	0.557617187500000	0.488715277777778	0.469866071428571
1061	0.585937500000000	0.557617187500000	0.488715277777778	0.469866071428571
1071	0.586914062500000	0.557617187500000	0.488715277777778	0.469866071428571
1081	0.586914062500000	0.557617187500000	0.488715277777778	0.469866071428571
1091	0.587890625000000	0.557617187500000	0.488715277777778	0.469866071428571
1101	0.587890625000000	0.557617187500000	0.488715277777778	0.469866071428571
1111	0.587890625000000	0.557617187500000	0.488715277777778	0.469866071428571
1121	0.587890625000000	0.557617187500000	0.488715277777778	0.469866071428571
1131	0.587890625000000	0.557617187500000	0.488715277777778	0.469866071428571
1141	0.587890625000000	0.557617187500000	0.488715277777778	0.469866071428571
1151	0.587890625000000	0.557617187500000	0.488715277777778	0.469866071428571
1161	0.587890625000000	0.557617187500000	0.488715277777778	0.469866071428571
1171	0.587890625000000	0.557617187500000	0.488715277777778	0.469866071428571
1181	0.587890625000000	0.557617187500000	0.488715277777778	0.469866071428571
1191	0.587890625000000	0.557617187500000	0.488715277777778	0.469866071428571
1201	0.587890625000000	0.557617187500000	0.488715277777778	0.469866071428571
1211	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1221	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1231	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1241	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1251	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1261	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1271	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1281	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1291	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1301	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1311	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1321	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1331	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1341	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1351	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1361	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1371	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1381	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1391	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1401	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1411	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1421	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1431	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1441	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1451	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1461	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1471	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1481	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1491	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1501	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1511	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1521	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1531	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1541	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1551	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1561	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1571	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1581	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1591	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1601	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1611	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1621	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1631	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1641	0.587890625000000	0.557617187500000	0.488715277777778	0.473214285714286
1651	0.587890625000000	0.557617187500000	0.488715277777778	0.473214285714286
1661	0.587890625000000	0.557617187500000	0.488715277777778	0.473214285714286
1671	0.587890625000000	0.557617187500000	0.488715277777778	0.473214285714286
1681	0.587890625000000	0.557617187500000	0.488715277777778	0.473214285714286
1691	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1701	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1711	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1721	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1731	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1741	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1751	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1761	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1771	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1781	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1791	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1801	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1811	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1821	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1831	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1841	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1851	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1861	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1871	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1881	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1891	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1901	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1911	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1921	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1931	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1941	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1951	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1961	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1971	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1981	0.587890625000000	0.557617187500000	0.490451388888889	0.473214285714286
1991	0.587890625000000	0.557617187500000	0.490451388888889	0.473214285714286
2001	0.587890625000000	0.557617187500000	0.490451388888889	0.473214285714286
2011	0.587890625000000	0.557617187500000	0.490451388888889	0.473214285714286
2021	0.587890625000000	0.557617187500000	0.490451388888889	0.473214285714286
2031	0.587890625000000	0.557617187500000	0.490451388888889	0.473214285714286
2041	0.587890625000000	0.557617187500000	0.490451388888889	0.474330357142857
2051	0.587890625000000	0.557617187500000	0.490451388888889	0.474330357142857
2061	0.587890625000000	0.557617187500000	0.490451388888889	0.474330357142857
2071	0.587890625000000	0.557617187500000	0.490451388888889	0.474330357142857
2081	0.587890625000000	0.557617187500000	0.490451388888889	0.474330357142857
2091	0.587890625000000	0.557617187500000	0.490451388888889	0.474330357142857
2101	0.587890625000000	0.557617187500000	0.490451388888889	0.474330357142857
2111	0.587890625000000	0.557617187500000	0.490451388888889	0.474330357142857
2121	0.587890625000000	0.557617187500000	0.490451388888889	0.474330357142857
2131	0.587890625000000	0.557617187500000	0.490451388888889	0.474330357142857
2141	0.587890625000000	0.557617187500000	0.490451388888889	0.474330357142857
2151	0.587890625000000	0.557617187500000	0.490451388888889	0.474330357142857
2161	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2171	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2181	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2191	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2201	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2211	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2221	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2231	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2241	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2251	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2261	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2271	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2281	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2291	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2301	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2311	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2321	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2331	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2341	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2351	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2361	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2371	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2381	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2391	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2401	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2411	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2421	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2431	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2441	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2451	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2461	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2471	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2481	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2491	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2501	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2511	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2521	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2531	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2541	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2551	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2561	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2571	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2581	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2591	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2601	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2611	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2621	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2631	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2641	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2651	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2661	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2671	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2681	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2691	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2701	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2711	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2721	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2731	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2741	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2751	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2761	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2771	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2781	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2791	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2801	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2811	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2821	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2831	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2841	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2851	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2861	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2871	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2881	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2891	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2901	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2911	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2921	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2931	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2941	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2951	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2961	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2971	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2981	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2991	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3001	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3011	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3021	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3031	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3041	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3051	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3061	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3071	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3081	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3091	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3101	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3111	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3121	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3131	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3141	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3151	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3161	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3171	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3181	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3191	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3201	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3211	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3221	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3231	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3241	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3251	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3261	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3271	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3281	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3291	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3301	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3311	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3321	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3331	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3341	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3351	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3361	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3371	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3381	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3391	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3401	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3411	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3421	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3431	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3441	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3451	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3461	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3471	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3481	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3491	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3501	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3511	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3521	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3531	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3541	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3551	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3561	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3571	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3581	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3591	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3601	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3611	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3621	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3631	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3641	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3651	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3661	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3671	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3681	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3691	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3701	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3711	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3721	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3731	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3741	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3751	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3761	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3771	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3781	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3791	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3801	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3811	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3821	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3831	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3841	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3851	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3861	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3871	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3881	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3891	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3901	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3911	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3921	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3931	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3941	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3951	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3961	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3971	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3981	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3991	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4001	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4011	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4021	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4031	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4041	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4051	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4061	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4071	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4081	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4091	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4101	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4111	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4121	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4131	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4141	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4151	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4161	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4171	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4181	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4191	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4201	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4211	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4221	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4231	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4241	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4251	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4261	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4271	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4281	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4291	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4301	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4311	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4321	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4331	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4341	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4351	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4361	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4371	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4381	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4391	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4401	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4411	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4421	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4431	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4441	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4451	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4461	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4471	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4481	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4491	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4501	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4511	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4521	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4531	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4541	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4551	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4561	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4571	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4581	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4591	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4601	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4611	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4621	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4631	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4641	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4651	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4661	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4671	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4681	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4691	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4701	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4711	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4721	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4731	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4741	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4751	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4761	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4771	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4781	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4791	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4801	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4811	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4821	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4831	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4841	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4851	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4861	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4871	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4881	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4891	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4901	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4911	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4921	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4931	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4941	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4951	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4961	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4971	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4981	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4991	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5001	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5011	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5021	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5031	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5041	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5051	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5061	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5071	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5081	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5091	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5101	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5111	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5121	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5131	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5141	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5151	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5161	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5171	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5181	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5191	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5201	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5211	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5221	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5231	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5241	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5251	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5261	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5271	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5281	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5291	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5301	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5311	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5321	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5331	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5341	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5351	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5361	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5371	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5381	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5391	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5401	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5411	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5421	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5431	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5441	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5451	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5461	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5471	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5481	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5491	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5501	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5511	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5521	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5531	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5541	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5551	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5561	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5571	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5581	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5591	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5601	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5611	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5621	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5631	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5641	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5651	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5661	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5671	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5681	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5691	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5701	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5711	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5721	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5731	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5741	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5751	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5761	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5771	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5781	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5791	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5801	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5811	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5821	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5831	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5841	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5851	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5861	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5871	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5881	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5891	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5901	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5911	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5921	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5931	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5941	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5951	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5961	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5971	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5981	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5991	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6001	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6011	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6021	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6031	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6041	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6051	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6061	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6071	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6081	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6091	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6101	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6111	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6121	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6131	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6141	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6151	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6161	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6171	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6181	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6191	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6201	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6211	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6221	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6231	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6241	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6251	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6261	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6271	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6281	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6291	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6301	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6311	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6321	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6331	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6341	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6351	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6361	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6371	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6381	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6391	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6401	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6411	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6421	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6431	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6441	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6451	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6461	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6471	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6481	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6491	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6501	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6511	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6521	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6531	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6541	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6551	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6561	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6571	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6581	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6591	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6601	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6611	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6621	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6631	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6641	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6651	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6661	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6671	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6681	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6691	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6701	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6711	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6721	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6731	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6741	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6751	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6761	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6771	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6781	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6791	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6801	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6811	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6821	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6831	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6841	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6851	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6861	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6871	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6881	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6891	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6901	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
6911	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
6921	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
6931	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
6941	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
6951	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
6961	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
6971	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
6981	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
6991	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7001	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7011	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7021	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7031	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7041	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7051	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7061	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7071	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7081	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7091	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7101	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7111	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7121	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7131	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7141	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7151	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7161	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7171	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7181	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7191	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7201	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7211	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7221	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7231	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7241	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7251	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7261	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7271	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7281	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7291	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7301	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7311	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7321	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7331	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7341	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7351	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7361	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7371	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7381	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7391	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7401	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7411	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7421	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7431	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7441	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7451	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7461	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7471	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7481	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7491	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7501	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7511	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7521	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7531	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7541	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7551	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7561	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7571	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7581	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7591	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7601	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7611	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7621	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7631	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7641	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7651	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7661	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7671	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7681	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7691	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7701	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7711	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7721	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7731	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7741	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7751	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7761	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7771	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7781	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7791	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7801	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7811	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7821	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7831	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7841	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7851	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7861	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7871	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7881	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7891	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7901	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7911	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7921	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7931	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7941	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7951	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7961	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7971	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7981	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7991	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8001	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8011	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8021	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8031	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8041	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8051	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8061	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8071	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8081	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8091	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8101	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8111	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8121	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8131	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8141	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8151	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8161	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8171	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8181	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8191	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8201	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8211	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8221	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8231	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8241	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8251	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8261	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8271	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8281	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8291	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8301	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8311	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8321	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8331	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8341	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8351	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8361	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8371	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8381	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8391	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8401	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8411	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8421	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8431	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8441	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8451	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8461	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8471	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8481	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8491	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8501	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8511	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8521	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8531	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8541	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8551	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8561	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8571	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8581	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8591	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8601	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8611	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8621	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8631	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8641	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8651	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8661	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8671	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8681	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8691	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8701	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8711	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8721	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8731	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8741	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8751	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8761	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8771	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8781	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8791	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8801	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8811	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8821	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8831	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8841	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8851	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8861	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8871	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8881	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8891	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8901	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8911	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8921	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8931	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8941	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8951	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8961	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8971	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8981	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8991	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9001	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9011	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9021	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9031	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9041	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9051	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9061	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9071	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9081	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9091	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9101	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9111	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9121	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9131	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9141	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9151	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9161	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9171	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9181	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9191	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9201	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9211	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9221	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9231	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9241	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9251	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9261	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9271	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9281	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9291	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9301	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9311	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9321	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9331	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9341	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9351	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9361	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9371	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9381	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9391	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9401	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9411	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9421	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9431	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9441	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9451	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9461	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9471	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9481	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9491	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9501	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9511	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9521	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9531	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9541	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9551	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9561	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9571	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9581	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9591	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9601	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9611	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9621	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9631	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9641	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9651	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9661	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9671	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9681	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9691	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9701	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9711	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9721	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9731	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9741	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9751	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9761	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9771	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9781	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9791	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9801	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9811	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9821	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9831	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9841	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9851	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9861	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9871	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9881	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9891	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9901	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9911	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9921	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9931	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9941	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9951	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9961	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9971	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9981	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9991	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429

==> NewPics/IAOL_Synthetic_Noisefree.txt <==
t	l55n0
1	0
6	0
11	0.00130208333333333
16	0.00520833333333333
21	0.0234375000000000
26	0.0546875000000000
31	0.0937500000000000
36	0.125000000000000
41	0.164062500000000
46	0.203125000000000
51	0.229166666666667
56	0.256510416666667
61	0.278645833333333
66	0.296875000000000
71	0.322916666666667
76	0.337239583333333
81	0.346354166666667
86	0.360677083333333
91	0.376302083333333
96	0.389322916666667
101	0.395833333333333
106	0.404947916666667
111	0.411458333333333
116	0.421875000000000
121	0.429687500000000
126	0.434895833333333
131	0.442708333333333
136	0.447916666666667
141	0.460937500000000
146	0.464843750000000
151	0.468750000000000
156	0.475260416666667
161	0.476562500000000
166	0.484375000000000
171	0.492187500000000
176	0.496093750000000
181	0.497395833333333
186	0.500000000000000
191	0.502604166666667
196	0.505208333333333
201	0.506510416666667
206	0.507812500000000
211	0.509114583333333
216	0.511718750000000
221	0.514322916666667
226	0.516927083333333
231	0.518229166666667
236	0.519531250000000
241	0.522135416666667
246	0.522135416666667
251	0.522135416666667
256	0.523437500000000
261	0.528645833333333
266	0.528645833333333
271	0.529947916666667
276	0.529947916666667
281	0.529947916666667
286	0.532552083333333
291	0.532552083333333
296	0.533854166666667
301	0.533854166666667
306	0.533854166666667
311	0.535156250000000
316	0.536458333333333
321	0.539062500000000
326	0.540364583333333
331	0.540364583333333
336	0.540364583333333
341	0.541666666666667
346	0.542968750000000
351	0.544270833333333
356	0.544270833333333
361	0.545572916666667
366	0.545572916666667
371	0.545572916666667
376	0.546875000000000
381	0.546875000000000
386	0.546875000000000
391	0.546875000000000
396	0.546875000000000
401	0.550781250000000
406	0.550781250000000
411	0.550781250000000
416	0.550781250000000
421	0.550781250000000
426	0.552083333333333
431	0.552083333333333
436	0.552083333333333
441	0.554687500000000
446	0.557291666666667
451	0.557291666666667
456	0.557291666666667
461	0.558593750000000
466	0.558593750000000
471	0.558593750000000
476	0.559895833333333
481	0.559895833333333
486	0.559895833333333
491	0.559895833333333
496	0.559895833333333
501	0.559895833333333
506	0.561197916666667
511	0.561197916666667
516	0.561197916666667
521	0.561197916666667
526	0.561197916666667
531	0.561197916666667
536	0.562500000000000
541	0.562500000000000
546	0.563802083333333
551	0.563802083333333
556	0.563802083333333
561	0.563802083333333
566	0.563802083333333
571	0.563802083333333
576	0.566406250000000
581	0.566406250000000
586	0.566406250000000
591	0.566406250000000
596	0.566406250000000
601	0.566406250000000
606	0.566406250000000
611	0.566406250000000
616	0.566406250000000
621	0.566406250000000
626	0.566406250000000
631	0.566406250000000
636	0.566406250000000
641	0.566406250000000
646	0.567708333333333
651	0.567708333333333
656	0.567708333333333
661	0.567708333333333
666	0.569010416666667
671	0.569010416666667
676	0.570312500000000
681	0.570312500000000
686	0.571614583333333
691	0.571614583333333
696	0.571614583333333
701	0.571614583333333
706	0.571614583333333
711	0.571614583333333
716	0.571614583333333
721	0.571614583333333
726	0.571614583333333
731	0.571614583333333
736	0.571614583333333
741	0.571614583333333
746	0.572916666666667
751	0.572916666666667
756	0.572916666666667
761	0.572916666666667
766	0.572916666666667
771	0.572916666666667
776	0.572916666666667
781	0.572916666666667
786	0.572916666666667
791	0.572916666666667
796	0.572916666666667
801	0.574218750000000
806	0.574218750000000
811	0.574218750000000
816	0.574218750000000
821	0.574218750000000
826	0.574218750000000
831	0.574218750000000
836	0.574218750000000
841	0.574218750000000
846	0.574218750000000
851	0.574218750000000
856	0.574218750000000
861	0.574218750000000
866	0.574218750000000
871	0.574218750000000
876	0.574218750000000
881	0.574218750000000
886	0.574218750000000
891	0.574218750000000
896	0.574218750000000
901	0.574218750000000
906	0.574218750000000
911	0.574218750000000
916	0.574218750000000
921	0.574218750000000
926	0.574218750000000
931	0.574218750000000
936	0.574218750000000
941	0.575520833333333
946	0.576822916666667
951	0.576822916666667
956	0.576822916666667
961	0.576822916666667
966	0.576822916666667
971	0.576822916666667
976	0.576822916666667
981	0.576822916666667
986	0.576822916666667
991	0.576822916666667
996	0.576822916666667
1001	0.576822916666667
1006	0.576822916666667
1011	0.576822916666667
1016	0.576822916666667
1021	0.576822916666667
1026	0.576822916666667
1031	0.576822916666667
1036	0.576822916666667
1041	0.576822916666667
1046	0.576822916666667
1051	0.576822916666667
1056	0.576822916666667
1061	0.576822916666667
1066	0.578125000000000
1071	0.578125000000000
1076	0.578125000000000
1081	0.578125000000000
1086	0.578125000000000
1091	0.578125000000000
1096	0.578125000000000
1101	0.578125000000000
1106	0.578125000000000
1111	0.578125000000000
1116	0.578125000000000
1121	0.578125000000000
1126	0.578125000000000
1131	0.578125000000000
1136	0.578125000000000
1141	0.578125000000000
1146	0.578125000000000
1151	0.578125000000000
1156	0.578125000000000
1161	0.578125000000000
1166	0.578125000000000
1171	0.578125000000000
1176	0.578125000000000
1181	0.578125000000000
1186	0.578125000000000
1191	0.578125000000000
1196	0.578125000000000
1201	0.578125000000000
1206	0.578125000000000
1211	0.578125000000000
1216	0.578125000000000
1221	0.578125000000000
1226	0.578125000000000
1231	0.578125000000000
1236	0.578125000000000
1241	0.578125000000000
1246	0.578125000000000
1251	0.578125000000000
1256	0.578125000000000
1261	0.578125000000000
1266	0.578125000000000
1271	0.578125000000000
1276	0.578125000000000
1281	0.578125000000000
1286	0.578125000000000
1291	0.578125000000000
1296	0.578125000000000
1301	0.578125000000000
1306	0.578125000000000
1311	0.578125000000000
1316	0.578125000000000
1321	0.578125000000000
1326	0.578125000000000
1331	0.578125000000000
1336	0.578125000000000
1341	0.578125000000000
1346	0.578125000000000
1351	0.578125000000000
1356	0.578125000000000
1361	0.578125000000000
1366	0.578125000000000
1371	0.578125000000000
1376	0.578125000000000
1381	0.578125000000000
1386	0.578125000000000
1391	0.578125000000000
1396	0.578125000000000
1401	0.578125000000000
1406	0.578125000000000
1411	0.578125000000000
1416	0.578125000000000
1421	0.578125000000000
1426	0.578125000000000
1431	0.578125000000000
1436	0.578125000000000
1441	0.578125000000000
1446	0.578125000000000
1451	0.578125000000000
1456	0.578125000000000
1461	0.578125000000000
1466	0.578125000000000
1471	0.578125000000000
1476	0.578125000000000
1481	0.578125000000000
1486	0.578125000000000
1491	0.578125000000000
1496	0.578125000000000
1501	0.578125000000000
1506	0.578125000000000
1511	0.578125000000000
1516	0.578125000000000
1521	0.578125000000000
1526	0.578125000000000
1531	0.578125000000000
1536	0.578125000000000
1541	0.578125000000000
1546	0.578125000000000
1551	0.578125000000000
1556	0.578125000000000
1561	0.578125000000000
1566	0.578125000000000
1571	0.578125000000000
1576	0.578125000000000
1581	0.578125000000000
1586	0.579427083333333
1591	0.579427083333333
1596	0.579427083333333
1601	0.579427083333333
1606	0.579427083333333
1611	0.579427083333333
1616	0.579427083333333
1621	0.579427083333333
1626	0.579427083333333
1631	0.579427083333333
1636	0.579427083333333
1641	0.579427083333333
1646	0.579427083333333
1651	0.579427083333333
1656	0.579427083333333
1661	0.579427083333333
1666	0.579427083333333
1671	0.579427083333333
1676	0.579427083333333
1681	0.579427083333333
1686	0.579427083333333
1691	0.579427083333333
1696	0.579427083333333
1701	0.579427083333333
1706	0.579427083333333
1711	0.579427083333333
1716	0.579427083333333
1721	0.579427083333333
1726	0.579427083333333
1731	0.579427083333333
1736	0.579427083333333
1741	0.579427083333333
1746	0.579427083333333
1751	0.579427083333333
1756	0.579427083333333
1761	0.579427083333333
1766	0.579427083333333
1771	0.579427083333333
1776	0.579427083333333
1781	0.579427083333333
1786	0.579427083333333
1791	0.579427083333333
1796	0.579427083333333
1801	0.579427083333333
1806	0.579427083333333
1811	0.579427083333333
1816	0.579427083333333
1821	0.579427083333333
1826	0.579427083333333
1831	0.579427083333333
1836	0.579427083333333
1841	0.579427083333333
1846	0.579427083333333
1851	0.579427083333333
1856	0.579427083333333
1861	0.579427083333333
1866	0.579427083333333
1871	0.579427083333333
1876	0.579427083333333
1881	0.579427083333333
1886	0.580729166666667
1891	0.580729166666667
1896	0.580729166666667
1901	0.580729166666667
1906	0.580729166666667
1911	0.580729166666667
1916	0.580729166666667
1921	0.580729166666667
1926	0.580729166666667
1931	0.580729166666667
1936	0.580729166666667
1941	0.580729166666667
1946	0.580729166666667
1951	0.580729166666667
1956	0.580729166666667
1961	0.580729166666667
1966	0.580729166666667
1971	0.580729166666667
1976	0.580729166666667
1981	0.580729166666667
1986	0.580729166666667
1991	0.580729166666667
1996	0.580729166666667

==> NewPics/IAOL_Synthetic_Noisy.txt <==
t	l55n02
1	0
6	0
11	0
16	0.00130208333333333
21	0.00260416666666667
26	0.00911458333333333
31	0.0247395833333333
36	0.0442708333333333
41	0.0677083333333333
46	0.100260416666667
51	0.115885416666667
56	0.140625000000000
61	0.173177083333333
66	0.196614583333333
71	0.221354166666667
76	0.244791666666667
81	0.259114583333333
86	0.274739583333333
91	0.283854166666667
96	0.299479166666667
101	0.312500000000000
106	0.322916666666667
111	0.338541666666667
116	0.342447916666667
121	0.351562500000000
126	0.356770833333333
131	0.368489583333333
136	0.375000000000000
141	0.377604166666667
146	0.382812500000000
151	0.386718750000000
156	0.389322916666667
161	0.393229166666667
166	0.401041666666667
171	0.403645833333333
176	0.407552083333333
181	0.408854166666667
186	0.414062500000000
191	0.419270833333333
196	0.420572916666667
201	0.427083333333333
206	0.429687500000000
211	0.432291666666667
216	0.433593750000000
221	0.434895833333333
226	0.437500000000000
231	0.437500000000000
236	0.437500000000000
241	0.438802083333333
246	0.438802083333333
251	0.446614583333333
256	0.447916666666667
261	0.450520833333333
266	0.453125000000000
271	0.455729166666667
276	0.458333333333333
281	0.458333333333333
286	0.458333333333333
291	0.458333333333333
296	0.459635416666667
301	0.462239583333333
306	0.463541666666667
311	0.463541666666667
316	0.463541666666667
321	0.464843750000000
326	0.464843750000000
331	0.466145833333333
336	0.467447916666667
341	0.467447916666667
346	0.467447916666667
351	0.467447916666667
356	0.467447916666667
361	0.468750000000000
366	0.468750000000000
371	0.468750000000000
376	0.468750000000000
381	0.468750000000000
386	0.470052083333333
391	0.470052083333333
396	0.470052083333333
401	0.470052083333333
406	0.470052083333333
411	0.470052083333333
416	0.470052083333333
421	0.470052083333333
426	0.470052083333333
431	0.470052083333333
436	0.470052083333333
441	0.470052083333333
446	0.472656250000000
451	0.472656250000000
456	0.472656250000000
461	0.472656250000000
466	0.472656250000000
471	0.472656250000000
476	0.472656250000000
481	0.473958333333333
486	0.475260416666667
491	0.476562500000000
496	0.476562500000000
501	0.476562500000000
506	0.476562500000000
511	0.476562500000000
516	0.476562500000000
521	0.477864583333333
526	0.477864583333333
531	0.477864583333333
536	0.477864583333333
541	0.479166666666667
546	0.479166666666667
551	0.479166666666667
556	0.479166666666667
561	0.479166666666667
566	0.479166666666667
571	0.479166666666667
576	0.479166666666667
581	0.479166666666667
586	0.479166666666667
591	0.480468750000000
596	0.480468750000000
601	0.480468750000000
606	0.480468750000000
611	0.481770833333333
616	0.481770833333333
621	0.481770833333333
626	0.481770833333333
631	0.481770833333333
636	0.481770833333333
641	0.481770833333333
646	0.483072916666667
651	0.483072916666667
656	0.483072916666667
661	0.483072916666667
666	0.483072916666667
671	0.483072916666667
676	0.483072916666667
681	0.483072916666667
686	0.483072916666667
691	0.483072916666667
696	0.483072916666667
701	0.483072916666667
706	0.483072916666667
711	0.483072916666667
716	0.483072916666667
721	0.483072916666667
726	0.483072916666667
731	0.483072916666667
736	0.484375000000000
741	0.484375000000000
746	0.484375000000000
751	0.484375000000000
756	0.484375000000000
761	0.484375000000000
766	0.484375000000000
771	0.484375000000000
776	0.484375000000000
781	0.486979166666667
786	0.486979166666667
791	0.486979166666667
796	0.486979166666667
801	0.486979166666667
806	0.486979166666667
811	0.486979166666667
816	0.486979166666667
821	0.486979166666667
826	0.486979166666667
831	0.486979166666667
836	0.486979166666667
841	0.486979166666667
846	0.486979166666667
851	0.486979166666667
856	0.488281250000000
861	0.488281250000000
866	0.488281250000000
871	0.488281250000000
876	0.489583333333333
881	0.489583333333333
886	0.489583333333333
891	0.489583333333333
896	0.489583333333333
901	0.489583333333333
906	0.489583333333333
911	0.489583333333333
916	0.489583333333333
921	0.489583333333333
926	0.489583333333333
931	0.489583333333333
936	0.489583333333333
941	0.489583333333333
946	0.489583333333333
951	0.489583333333333
956	0.489583333333333
961	0.489583333333333
966	0.489583333333333
971	0.489583333333333
976	0.489583333333333
981	0.489583333333333
986	0.489583333333333
991	0.489583333333333
996	0.490885416666667
1001	0.490885416666667
1006	0.490885416666667
1011	0.490885416666667
1016	0.490885416666667
1021	0.490885416666667
1026	0.490885416666667
1031	0.490885416666667
1036	0.490885416666667
1041	0.490885416666667
1046	0.490885416666667
1051	0.490885416666667
1056	0.490885416666667
1061	0.490885416666667
1066	0.490885416666667
1071	0.490885416666667
1076	0.490885416666667
1081	0.490885416666667
1086	0.490885416666667
1091	0.490885416666667
1096	0.490885416666667
1101	0.490885416666667
1106	0.490885416666667
1111	0.490885416666667
1116	0.492187500000000
1121	0.492187500000000
1126	0.492187500000000
1131	0.492187500000000
1136	0.492187500000000
1141	0.492187500000000
1146	0.492187500000000
1151	0.492187500000000
1156	0.492187500000000
1161	0.492187500000000
1166	0.492187500000000
1171	0.492187500000000
1176	0.492187500000000
1181	0.492187500000000
1186	0.492187500000000
1191	0.492187500000000
1196	0.492187500000000
1201	0.492187500000000
1206	0.492187500000000
1211	0.492187500000000
1216	0.492187500000000
1221	0.492187500000000
1226	0.492187500000000
1231	0.492187500000000
1236	0.492187500000000
1241	0.492187500000000
1246	0.492187500000000
1251	0.492187500000000
1256	0.492187500000000
1261	0.492187500000000
1266	0.492187500000000
1271	0.492187500000000
1276	0.492187500000000
1281	0.492187500000000
1286	0.492187500000000
1291	0.492187500000000
1296	0.492187500000000
1301	0.492187500000000
1306	0.492187500000000
1311	0.492187500000000
1316	0.492187500000000
1321	0.492187500000000
1326	0.492187500000000
1331	0.492187500000000
1336	0.492187500000000
1341	0.492187500000000
1346	0.492187500000000
1351	0.492187500000000
1356	0.492187500000000
1361	0.492187500000000
1366	0.492187500000000
1371	0.492187500000000
1376	0.492187500000000
1381	0.492187500000000
1386	0.492187500000000
1391	0.492187500000000
1396	0.492187500000000
1401	0.492187500000000
1406	0.492187500000000
1411	0.492187500000000
1416	0.492187500000000
1421	0.492187500000000
1426	0.492187500000000
1431	0.492187500000000
1436	0.492187500000000
1441	0.492187500000000
1446	0.492187500000000
1451	0.492187500000000
1456	0.492187500000000
1461	0.492187500000000
1466	0.492187500000000
1471	0.492187500000000
1476	0.492187500000000
1481	0.492187500000000
1486	0.492187500000000
1491	0.492187500000000
1496	0.492187500000000
1501	0.492187500000000
1506	0.492187500000000
1511	0.492187500000000
1516	0.492187500000000
1521	0.492187500000000
1526	0.492187500000000
1531	0.492187500000000
1536	0.492187500000000
1541	0.492187500000000
1546	0.492187500000000
1551	0.492187500000000
1556	0.492187500000000
1561	0.492187500000000
1566	0.492187500000000
1571	0.492187500000000
1576	0.492187500000000
1581	0.492187500000000
1586	0.492187500000000
1591	0.492187500000000
1596	0.492187500000000
1601	0.492187500000000
1606	0.492187500000000
1611	0.492187500000000
1616	0.492187500000000
1621	0.492187500000000
1626	0.492187500000000
1631	0.492187500000000
1636	0.492187500000000
1641	0.492187500000000
1646	0.492187500000000
1651	0.492187500000000
1656	0.492187500000000
1661	0.492187500000000
1666	0.492187500000000
1671	0.492187500000000
1676	0.492187500000000
1681	0.492187500000000
1686	0.492187500000000
1691	0.493489583333333
1696	0.493489583333333
1701	0.493489583333333
1706	0.493489583333333
1711	0.493489583333333
1716	0.493489583333333
1721	0.493489583333333
1726	0.493489583333333
1731	0.493489583333333
1736	0.493489583333333
1741	0.493489583333333
1746	0.493489583333333
1751	0.493489583333333
1756	0.493489583333333
1761	0.493489583333333
1766	0.493489583333333
1771	0.493489583333333
1776	0.493489583333333
1781	0.493489583333333
1786	0.493489583333333
1791	0.493489583333333
1796	0.493489583333333
1801	0.493489583333333
1806	0.493489583333333
1811	0.493489583333333
1816	0.493489583333333
1821	0.493489583333333
1826	0.493489583333333
1831	0.493489583333333
1836	0.493489583333333
1841	0.493489583333333
1846	0.493489583333333
1851	0.493489583333333
1856	0.493489583333333
1861	0.493489583333333
1866	0.493489583333333
1871	0.493489583333333
1876	0.493489583333333
1881	0.493489583333333
1886	0.493489583333333
1891	0.493489583333333
1896	0.493489583333333
1901	0.493489583333333
1906	0.493489583333333
1911	0.493489583333333
1916	0.493489583333333
1921	0.493489583333333
1926	0.493489583333333
1931	0.493489583333333
1936	0.493489583333333
1941	0.493489583333333
1946	0.493489583333333
1951	0.493489583333333
1956	0.493489583333333
1961	0.493489583333333
1966	0.493489583333333
1971	0.493489583333333
1976	0.493489583333333
1981	0.493489583333333
1986	0.493489583333333
1991	0.493489583333333
1996	0.493489583333333

==> NewPics/IAOL_Synthetic_Replace.txt <==
t	l55n0	l60n0	l55n02	l60n02
1	0	0	0	0
21	0.0234375000000000	0.0585937500000000	0	0.00976562500000000
41	0.171875000000000	0.251953125000000	0.0605468750000000	0.115234375000000
61	0.308593750000000	0.382812500000000	0.187500000000000	0.246093750000000
81	0.398437500000000	0.451171875000000	0.283203125000000	0.341796875000000
101	0.457031250000000	0.507812500000000	0.324218750000000	0.398437500000000
121	0.503906250000000	0.548828125000000	0.388671875000000	0.437500000000000
141	0.527343750000000	0.576171875000000	0.423828125000000	0.484375000000000
161	0.568359375000000	0.595703125000000	0.453125000000000	0.498046875000000
181	0.589843750000000	0.617187500000000	0.474609375000000	0.517578125000000
201	0.625000000000000	0.640625000000000	0.507812500000000	0.542968750000000
221	0.630859375000000	0.664062500000000	0.523437500000000	0.550781250000000
241	0.644531250000000	0.671875000000000	0.541015625000000	0.564453125000000
261	0.660156250000000	0.679687500000000	0.550781250000000	0.570312500000000
281	0.673828125000000	0.695312500000000	0.558593750000000	0.576171875000000
301	0.681640625000000	0.697265625000000	0.560546875000000	0.583984375000000
321	0.691406250000000	0.705078125000000	0.572265625000000	0.589843750000000
341	0.695312500000000	0.710937500000000	0.585937500000000	0.603515625000000
361	0.699218750000000	0.716796875000000	0.591796875000000	0.603515625000000
381	0.712890625000000	0.726562500000000	0.603515625000000	0.609375000000000
401	0.720703125000000	0.730468750000000	0.607421875000000	0.615234375000000
421	0.724609375000000	0.742187500000000	0.611328125000000	0.619140625000000
441	0.730468750000000	0.750000000000000	0.613281250000000	0.621093750000000
461	0.730468750000000	0.757812500000000	0.617187500000000	0.623046875000000
481	0.734375000000000	0.759765625000000	0.621093750000000	0.630859375000000
501	0.736328125000000	0.765625000000000	0.625000000000000	0.632812500000000
521	0.742187500000000	0.767578125000000	0.630859375000000	0.632812500000000
541	0.746093750000000	0.771484375000000	0.634765625000000	0.634765625000000
561	0.748046875000000	0.773437500000000	0.638671875000000	0.634765625000000
581	0.751953125000000	0.777343750000000	0.642578125000000	0.636718750000000
601	0.757812500000000	0.781250000000000	0.642578125000000	0.636718750000000
621	0.757812500000000	0.783203125000000	0.644531250000000	0.640625000000000
641	0.763671875000000	0.792968750000000	0.646484375000000	0.640625000000000
661	0.765625000000000	0.798828125000000	0.646484375000000	0.640625000000000
681	0.767578125000000	0.800781250000000	0.648437500000000	0.640625000000000
701	0.767578125000000	0.802734375000000	0.648437500000000	0.644531250000000
721	0.771484375000000	0.804687500000000	0.650390625000000	0.646484375000000
741	0.773437500000000	0.808593750000000	0.652343750000000	0.648437500000000
761	0.773437500000000	0.810546875000000	0.654296875000000	0.652343750000000
781	0.777343750000000	0.816406250000000	0.654296875000000	0.652343750000000
801	0.779296875000000	0.818359375000000	0.658203125000000	0.652343750000000
821	0.779296875000000	0.822265625000000	0.658203125000000	0.652343750000000
841	0.783203125000000	0.824218750000000	0.662109375000000	0.652343750000000
861	0.783203125000000	0.824218750000000	0.662109375000000	0.652343750000000
881	0.783203125000000	0.824218750000000	0.666015625000000	0.652343750000000
901	0.787109375000000	0.824218750000000	0.666015625000000	0.652343750000000
921	0.791015625000000	0.824218750000000	0.666015625000000	0.652343750000000
941	0.794921875000000	0.826171875000000	0.667968750000000	0.654296875000000
961	0.798828125000000	0.828125000000000	0.667968750000000	0.654296875000000
981	0.798828125000000	0.830078125000000	0.667968750000000	0.658203125000000
1001	0.800781250000000	0.832031250000000	0.667968750000000	0.660156250000000
1021	0.800781250000000	0.832031250000000	0.667968750000000	0.662109375000000
1041	0.800781250000000	0.833984375000000	0.667968750000000	0.664062500000000
1061	0.802734375000000	0.833984375000000	0.669921875000000	0.664062500000000
1081	0.802734375000000	0.833984375000000	0.669921875000000	0.664062500000000
1101	0.804687500000000	0.833984375000000	0.669921875000000	0.664062500000000
1121	0.806640625000000	0.833984375000000	0.669921875000000	0.664062500000000
1141	0.806640625000000	0.835937500000000	0.671875000000000	0.664062500000000
1161	0.806640625000000	0.835937500000000	0.671875000000000	0.666015625000000
1181	0.808593750000000	0.837890625000000	0.671875000000000	0.666015625000000
1201	0.812500000000000	0.839843750000000	0.671875000000000	0.666015625000000
1221	0.816406250000000	0.839843750000000	0.671875000000000	0.666015625000000
1241	0.816406250000000	0.839843750000000	0.673828125000000	0.666015625000000
1261	0.822265625000000	0.839843750000000	0.675781250000000	0.666015625000000
1281	0.824218750000000	0.839843750000000	0.675781250000000	0.666015625000000
1301	0.824218750000000	0.841796875000000	0.675781250000000	0.667968750000000
1321	0.824218750000000	0.841796875000000	0.675781250000000	0.667968750000000
1341	0.824218750000000	0.841796875000000	0.677734375000000	0.667968750000000
1361	0.824218750000000	0.847656250000000	0.679687500000000	0.667968750000000
1381	0.828125000000000	0.847656250000000	0.683593750000000	0.671875000000000
1401	0.828125000000000	0.853515625000000	0.683593750000000	0.671875000000000
1421	0.828125000000000	0.855468750000000	0.683593750000000	0.671875000000000
1441	0.828125000000000	0.855468750000000	0.685546875000000	0.671875000000000
1461	0.828125000000000	0.855468750000000	0.685546875000000	0.671875000000000
1481	0.828125000000000	0.857421875000000	0.685546875000000	0.671875000000000
1501	0.828125000000000	0.857421875000000	0.685546875000000	0.671875000000000
1521	0.828125000000000	0.859375000000000	0.685546875000000	0.671875000000000
1541	0.830078125000000	0.859375000000000	0.685546875000000	0.671875000000000
1561	0.833984375000000	0.861328125000000	0.685546875000000	0.671875000000000
1581	0.833984375000000	0.861328125000000	0.685546875000000	0.671875000000000
1601	0.833984375000000	0.861328125000000	0.685546875000000	0.671875000000000
1621	0.833984375000000	0.861328125000000	0.685546875000000	0.671875000000000
1641	0.835937500000000	0.861328125000000	0.687500000000000	0.671875000000000
1661	0.835937500000000	0.865234375000000	0.687500000000000	0.671875000000000
1681	0.835937500000000	0.867187500000000	0.689453125000000	0.671875000000000
1701	0.835937500000000	0.867187500000000	0.689453125000000	0.671875000000000
1721	0.839843750000000	0.869140625000000	0.689453125000000	0.671875000000000
1741	0.839843750000000	0.869140625000000	0.689453125000000	0.671875000000000
1761	0.839843750000000	0.869140625000000	0.689453125000000	0.671875000000000
1781	0.839843750000000	0.869140625000000	0.691406250000000	0.671875000000000
1801	0.839843750000000	0.869140625000000	0.691406250000000	0.671875000000000
1821	0.839843750000000	0.869140625000000	0.691406250000000	0.671875000000000
1841	0.845703125000000	0.871093750000000	0.693359375000000	0.671875000000000
1861	0.845703125000000	0.871093750000000	0.693359375000000	0.671875000000000
1881	0.845703125000000	0.871093750000000	0.693359375000000	0.671875000000000
1901	0.845703125000000	0.873046875000000	0.693359375000000	0.671875000000000
1921	0.845703125000000	0.873046875000000	0.693359375000000	0.673828125000000
1941	0.847656250000000	0.873046875000000	0.695312500000000	0.673828125000000
1961	0.849609375000000	0.873046875000000	0.695312500000000	0.675781250000000
1981	0.849609375000000	0.875000000000000	0.695312500000000	0.677734375000000
2001	0.849609375000000	0.875000000000000	0.695312500000000	0.677734375000000
2021	0.849609375000000	0.875000000000000	0.697265625000000	0.679687500000000
2041	0.849609375000000	0.875000000000000	0.697265625000000	0.679687500000000
2061	0.851562500000000	0.875000000000000	0.697265625000000	0.679687500000000
2081	0.851562500000000	0.875000000000000	0.697265625000000	0.679687500000000
2101	0.853515625000000	0.875000000000000	0.697265625000000	0.679687500000000
2121	0.853515625000000	0.875000000000000	0.699218750000000	0.679687500000000
2141	0.857421875000000	0.876953125000000	0.699218750000000	0.679687500000000
2161	0.857421875000000	0.876953125000000	0.701171875000000	0.679687500000000
2181	0.857421875000000	0.876953125000000	0.701171875000000	0.681640625000000
2201	0.859375000000000	0.878906250000000	0.701171875000000	0.681640625000000
2221	0.859375000000000	0.878906250000000	0.701171875000000	0.681640625000000
2241	0.859375000000000	0.878906250000000	0.701171875000000	0.681640625000000
2261	0.861328125000000	0.878906250000000	0.701171875000000	0.681640625000000
2281	0.861328125000000	0.878906250000000	0.701171875000000	0.681640625000000
2301	0.863281250000000	0.878906250000000	0.701171875000000	0.681640625000000
2321	0.863281250000000	0.882812500000000	0.701171875000000	0.681640625000000
2341	0.863281250000000	0.882812500000000	0.701171875000000	0.681640625000000
2361	0.863281250000000	0.882812500000000	0.701171875000000	0.683593750000000
2381	0.863281250000000	0.882812500000000	0.701171875000000	0.683593750000000
2401	0.863281250000000	0.884765625000000	0.701171875000000	0.683593750000000
2421	0.865234375000000	0.884765625000000	0.701171875000000	0.683593750000000
2441	0.865234375000000	0.884765625000000	0.701171875000000	0.683593750000000
2461	0.865234375000000	0.886718750000000	0.701171875000000	0.683593750000000
2481	0.865234375000000	0.888671875000000	0.701171875000000	0.683593750000000
2501	0.865234375000000	0.888671875000000	0.703125000000000	0.683593750000000
2521	0.865234375000000	0.890625000000000	0.703125000000000	0.683593750000000
2541	0.865234375000000	0.890625000000000	0.703125000000000	0.683593750000000
2561	0.865234375000000	0.890625000000000	0.703125000000000	0.683593750000000
2581	0.865234375000000	0.890625000000000	0.703125000000000	0.685546875000000
2601	0.865234375000000	0.890625000000000	0.703125000000000	0.685546875000000
2621	0.865234375000000	0.890625000000000	0.703125000000000	0.685546875000000
2641	0.867187500000000	0.890625000000000	0.703125000000000	0.685546875000000
2661	0.867187500000000	0.890625000000000	0.703125000000000	0.685546875000000
2681	0.867187500000000	0.894531250000000	0.703125000000000	0.685546875000000
2701	0.867187500000000	0.894531250000000	0.703125000000000	0.685546875000000
2721	0.867187500000000	0.894531250000000	0.703125000000000	0.685546875000000
2741	0.867187500000000	0.894531250000000	0.703125000000000	0.685546875000000
2761	0.867187500000000	0.894531250000000	0.703125000000000	0.685546875000000
2781	0.867187500000000	0.894531250000000	0.703125000000000	0.687500000000000
2801	0.867187500000000	0.894531250000000	0.703125000000000	0.687500000000000
2821	0.867187500000000	0.894531250000000	0.703125000000000	0.687500000000000
2841	0.867187500000000	0.894531250000000	0.703125000000000	0.689453125000000
2861	0.867187500000000	0.896484375000000	0.703125000000000	0.689453125000000
2881	0.867187500000000	0.896484375000000	0.703125000000000	0.689453125000000
2901	0.867187500000000	0.896484375000000	0.703125000000000	0.689453125000000
2921	0.867187500000000	0.896484375000000	0.703125000000000	0.689453125000000
2941	0.867187500000000	0.896484375000000	0.703125000000000	0.689453125000000
2961	0.867187500000000	0.896484375000000	0.703125000000000	0.689453125000000
2981	0.869140625000000	0.898437500000000	0.703125000000000	0.689453125000000
3001	0.871093750000000	0.898437500000000	0.703125000000000	0.689453125000000
3021	0.871093750000000	0.898437500000000	0.703125000000000	0.689453125000000
3041	0.871093750000000	0.898437500000000	0.703125000000000	0.689453125000000
3061	0.871093750000000	0.898437500000000	0.705078125000000	0.689453125000000
3081	0.871093750000000	0.900390625000000	0.705078125000000	0.689453125000000
3101	0.871093750000000	0.902343750000000	0.705078125000000	0.689453125000000
3121	0.871093750000000	0.902343750000000	0.705078125000000	0.689453125000000
3141	0.871093750000000	0.902343750000000	0.705078125000000	0.689453125000000
3161	0.871093750000000	0.904296875000000	0.705078125000000	0.689453125000000
3181	0.871093750000000	0.904296875000000	0.705078125000000	0.689453125000000
3201	0.871093750000000	0.906250000000000	0.705078125000000	0.689453125000000
3221	0.873046875000000	0.906250000000000	0.705078125000000	0.689453125000000
3241	0.873046875000000	0.906250000000000	0.705078125000000	0.689453125000000
3261	0.873046875000000	0.908203125000000	0.705078125000000	0.689453125000000
3281	0.873046875000000	0.910156250000000	0.705078125000000	0.689453125000000
3301	0.873046875000000	0.910156250000000	0.705078125000000	0.689453125000000
3321	0.873046875000000	0.910156250000000	0.705078125000000	0.689453125000000
3341	0.875000000000000	0.910156250000000	0.705078125000000	0.689453125000000
3361	0.875000000000000	0.910156250000000	0.705078125000000	0.689453125000000
3381	0.876953125000000	0.910156250000000	0.705078125000000	0.689453125000000
3401	0.876953125000000	0.910156250000000	0.707031250000000	0.689453125000000
3421	0.876953125000000	0.910156250000000	0.707031250000000	0.691406250000000
3441	0.876953125000000	0.910156250000000	0.707031250000000	0.691406250000000
3461	0.876953125000000	0.910156250000000	0.707031250000000	0.691406250000000
3481	0.876953125000000	0.910156250000000	0.707031250000000	0.691406250000000
3501	0.876953125000000	0.910156250000000	0.707031250000000	0.691406250000000
3521	0.878906250000000	0.910156250000000	0.710937500000000	0.691406250000000
3541	0.880859375000000	0.910156250000000	0.710937500000000	0.691406250000000
3561	0.880859375000000	0.910156250000000	0.710937500000000	0.691406250000000
3581	0.880859375000000	0.910156250000000	0.710937500000000	0.691406250000000
3601	0.880859375000000	0.910156250000000	0.710937500000000	0.691406250000000
3621	0.882812500000000	0.910156250000000	0.710937500000000	0.691406250000000
3641	0.882812500000000	0.910156250000000	0.710937500000000	0.691406250000000
3661	0.882812500000000	0.910156250000000	0.710937500000000	0.691406250000000
3681	0.884765625000000	0.910156250000000	0.710937500000000	0.691406250000000
3701	0.884765625000000	0.910156250000000	0.710937500000000	0.691406250000000
3721	0.884765625000000	0.912109375000000	0.710937500000000	0.691406250000000
3741	0.884765625000000	0.912109375000000	0.710937500000000	0.691406250000000
3761	0.884765625000000	0.912109375000000	0.710937500000000	0.691406250000000
3781	0.884765625000000	0.912109375000000	0.710937500000000	0.691406250000000
3801	0.884765625000000	0.912109375000000	0.710937500000000	0.691406250000000
3821	0.886718750000000	0.912109375000000	0.710937500000000	0.691406250000000
3841	0.886718750000000	0.912109375000000	0.710937500000000	0.691406250000000
3861	0.886718750000000	0.912109375000000	0.710937500000000	0.691406250000000
3881	0.886718750000000	0.912109375000000	0.710937500000000	0.691406250000000
3901	0.886718750000000	0.912109375000000	0.710937500000000	0.691406250000000
3921	0.886718750000000	0.912109375000000	0.710937500000000	0.691406250000000
3941	0.886718750000000	0.912109375000000	0.710937500000000	0.691406250000000
3961	0.886718750000000	0.912109375000000	0.710937500000000	0.693359375000000
3981	0.886718750000000	0.912109375000000	0.710937500000000	0.693359375000000
4001	0.886718750000000	0.912109375000000	0.710937500000000	0.693359375000000
4021	0.886718750000000	0.914062500000000	0.710937500000000	0.693359375000000
4041	0.886718750000000	0.914062500000000	0.710937500000000	0.693359375000000
4061	0.886718750000000	0.914062500000000	0.710937500000000	0.693359375000000
4081	0.888671875000000	0.914062500000000	0.710937500000000	0.693359375000000
4101	0.888671875000000	0.914062500000000	0.710937500000000	0.693359375000000
4121	0.888671875000000	0.914062500000000	0.710937500000000	0.693359375000000
4141	0.888671875000000	0.914062500000000	0.710937500000000	0.693359375000000
4161	0.888671875000000	0.916015625000000	0.712890625000000	0.693359375000000
4181	0.888671875000000	0.916015625000000	0.712890625000000	0.693359375000000
4201	0.888671875000000	0.916015625000000	0.712890625000000	0.693359375000000
4221	0.888671875000000	0.916015625000000	0.712890625000000	0.693359375000000
4241	0.890625000000000	0.916015625000000	0.712890625000000	0.695312500000000
4261	0.890625000000000	0.916015625000000	0.712890625000000	0.695312500000000
4281	0.890625000000000	0.916015625000000	0.712890625000000	0.695312500000000
4301	0.890625000000000	0.916015625000000	0.712890625000000	0.695312500000000
4321	0.890625000000000	0.916015625000000	0.712890625000000	0.695312500000000
4341	0.890625000000000	0.916015625000000	0.712890625000000	0.695312500000000
4361	0.890625000000000	0.916015625000000	0.712890625000000	0.695312500000000
4381	0.890625000000000	0.916015625000000	0.712890625000000	0.695312500000000
4401	0.890625000000000	0.916015625000000	0.712890625000000	0.695312500000000
4421	0.890625000000000	0.916015625000000	0.712890625000000	0.695312500000000
4441	0.890625000000000	0.917968750000000	0.712890625000000	0.697265625000000
4461	0.890625000000000	0.917968750000000	0.712890625000000	0.697265625000000
4481	0.890625000000000	0.917968750000000	0.712890625000000	0.697265625000000
4501	0.890625000000000	0.917968750000000	0.712890625000000	0.697265625000000
4521	0.890625000000000	0.917968750000000	0.712890625000000	0.697265625000000
4541	0.890625000000000	0.917968750000000	0.712890625000000	0.697265625000000
4561	0.890625000000000	0.917968750000000	0.712890625000000	0.697265625000000
4581	0.890625000000000	0.917968750000000	0.712890625000000	0.697265625000000
4601	0.892578125000000	0.917968750000000	0.712890625000000	0.697265625000000
4621	0.892578125000000	0.917968750000000	0.712890625000000	0.697265625000000
4641	0.892578125000000	0.917968750000000	0.712890625000000	0.697265625000000
4661	0.892578125000000	0.917968750000000	0.712890625000000	0.697265625000000
4681	0.892578125000000	0.917968750000000	0.712890625000000	0.697265625000000
4701	0.892578125000000	0.917968750000000	0.712890625000000	0.697265625000000
4721	0.894531250000000	0.917968750000000	0.712890625000000	0.699218750000000
4741	0.896484375000000	0.917968750000000	0.712890625000000	0.699218750000000
4761	0.896484375000000	0.917968750000000	0.712890625000000	0.699218750000000
4781	0.896484375000000	0.917968750000000	0.714843750000000	0.699218750000000
4801	0.898437500000000	0.917968750000000	0.714843750000000	0.699218750000000
4821	0.900390625000000	0.917968750000000	0.714843750000000	0.699218750000000
4841	0.900390625000000	0.917968750000000	0.714843750000000	0.699218750000000
4861	0.900390625000000	0.917968750000000	0.714843750000000	0.699218750000000
4881	0.900390625000000	0.919921875000000	0.714843750000000	0.699218750000000
4901	0.900390625000000	0.921875000000000	0.714843750000000	0.699218750000000
4921	0.900390625000000	0.921875000000000	0.714843750000000	0.699218750000000
4941	0.900390625000000	0.921875000000000	0.714843750000000	0.699218750000000
4961	0.900390625000000	0.921875000000000	0.714843750000000	0.699218750000000
4981	0.900390625000000	0.921875000000000	0.714843750000000	0.699218750000000
5001	0.900390625000000	0.921875000000000	0.714843750000000	0.699218750000000
5021	0.900390625000000	0.921875000000000	0.714843750000000	0.699218750000000
5041	0.900390625000000	0.921875000000000	0.716796875000000	0.699218750000000
5061	0.900390625000000	0.921875000000000	0.716796875000000	0.699218750000000
5081	0.900390625000000	0.921875000000000	0.716796875000000	0.699218750000000
5101	0.900390625000000	0.921875000000000	0.716796875000000	0.699218750000000
5121	0.900390625000000	0.921875000000000	0.716796875000000	0.699218750000000
5141	0.900390625000000	0.921875000000000	0.716796875000000	0.699218750000000
5161	0.900390625000000	0.921875000000000	0.716796875000000	0.699218750000000
5181	0.900390625000000	0.921875000000000	0.716796875000000	0.699218750000000
5201	0.900390625000000	0.921875000000000	0.716796875000000	0.699218750000000
5221	0.900390625000000	0.921875000000000	0.716796875000000	0.699218750000000
5241	0.900390625000000	0.921875000000000	0.716796875000000	0.699218750000000
5261	0.900390625000000	0.921875000000000	0.716796875000000	0.699218750000000
5281	0.900390625000000	0.921875000000000	0.716796875000000	0.699218750000000
5301	0.900390625000000	0.921875000000000	0.716796875000000	0.699218750000000
5321	0.900390625000000	0.921875000000000	0.716796875000000	0.699218750000000
5341	0.900390625000000	0.923828125000000	0.716796875000000	0.699218750000000
5361	0.900390625000000	0.923828125000000	0.716796875000000	0.699218750000000
5381	0.900390625000000	0.923828125000000	0.716796875000000	0.699218750000000
5401	0.902343750000000	0.923828125000000	0.716796875000000	0.699218750000000
5421	0.902343750000000	0.923828125000000	0.716796875000000	0.699218750000000
5441	0.902343750000000	0.923828125000000	0.716796875000000	0.699218750000000
5461	0.902343750000000	0.923828125000000	0.716796875000000	0.699218750000000
5481	0.902343750000000	0.925781250000000	0.716796875000000	0.699218750000000
5501	0.902343750000000	0.925781250000000	0.716796875000000	0.699218750000000
5521	0.902343750000000	0.925781250000000	0.716796875000000	0.699218750000000
5541	0.902343750000000	0.925781250000000	0.716796875000000	0.699218750000000
5561	0.902343750000000	0.925781250000000	0.716796875000000	0.699218750000000
5581	0.902343750000000	0.925781250000000	0.716796875000000	0.699218750000000
5601	0.902343750000000	0.925781250000000	0.716796875000000	0.699218750000000
5621	0.902343750000000	0.925781250000000	0.716796875000000	0.699218750000000
5641	0.902343750000000	0.927734375000000	0.716796875000000	0.699218750000000
5661	0.902343750000000	0.927734375000000	0.716796875000000	0.699218750000000
5681	0.902343750000000	0.927734375000000	0.716796875000000	0.699218750000000
5701	0.902343750000000	0.927734375000000	0.716796875000000	0.699218750000000
5721	0.902343750000000	0.927734375000000	0.716796875000000	0.699218750000000
5741	0.902343750000000	0.929687500000000	0.716796875000000	0.699218750000000
5761	0.902343750000000	0.929687500000000	0.716796875000000	0.699218750000000
5781	0.902343750000000	0.931640625000000	0.716796875000000	0.699218750000000
5801	0.902343750000000	0.931640625000000	0.716796875000000	0.699218750000000
5821	0.902343750000000	0.931640625000000	0.716796875000000	0.699218750000000
5841	0.902343750000000	0.931640625000000	0.716796875000000	0.699218750000000
5861	0.902343750000000	0.931640625000000	0.716796875000000	0.699218750000000
5881	0.902343750000000	0.931640625000000	0.716796875000000	0.699218750000000
5901	0.902343750000000	0.931640625000000	0.716796875000000	0.699218750000000
5921	0.902343750000000	0.931640625000000	0.716796875000000	0.699218750000000
5941	0.902343750000000	0.931640625000000	0.716796875000000	0.699218750000000
5961	0.902343750000000	0.931640625000000	0.716796875000000	0.699218750000000
5981	0.904296875000000	0.931640625000000	0.716796875000000	0.699218750000000
6001	0.904296875000000	0.931640625000000	0.716796875000000	0.699218750000000
6021	0.904296875000000	0.931640625000000	0.716796875000000	0.701171875000000
6041	0.904296875000000	0.931640625000000	0.716796875000000	0.701171875000000
6061	0.904296875000000	0.931640625000000	0.716796875000000	0.701171875000000
6081	0.904296875000000	0.931640625000000	0.716796875000000	0.701171875000000
6101	0.904296875000000	0.931640625000000	0.716796875000000	0.701171875000000
6121	0.904296875000000	0.931640625000000	0.716796875000000	0.701171875000000
6141	0.904296875000000	0.931640625000000	0.716796875000000	0.701171875000000
6161	0.904296875000000	0.931640625000000	0.716796875000000	0.701171875000000
6181	0.904296875000000	0.931640625000000	0.716796875000000	0.701171875000000
6201	0.904296875000000	0.931640625000000	0.716796875000000	0.701171875000000
6221	0.904296875000000	0.931640625000000	0.716796875000000	0.701171875000000
6241	0.904296875000000	0.931640625000000	0.716796875000000	0.701171875000000
6261	0.904296875000000	0.931640625000000	0.716796875000000	0.701171875000000
6281	0.904296875000000	0.931640625000000	0.716796875000000	0.701171875000000
6301	0.904296875000000	0.933593750000000	0.716796875000000	0.701171875000000
6321	0.904296875000000	0.933593750000000	0.716796875000000	0.701171875000000
6341	0.904296875000000	0.933593750000000	0.716796875000000	0.701171875000000
6361	0.904296875000000	0.933593750000000	0.716796875000000	0.701171875000000
6381	0.904296875000000	0.933593750000000	0.716796875000000	0.701171875000000
6401	0.904296875000000	0.933593750000000	0.716796875000000	0.701171875000000
6421	0.904296875000000	0.933593750000000	0.716796875000000	0.701171875000000
6441	0.904296875000000	0.935546875000000	0.716796875000000	0.701171875000000
6461	0.904296875000000	0.935546875000000	0.716796875000000	0.701171875000000
6481	0.904296875000000	0.935546875000000	0.716796875000000	0.701171875000000
6501	0.904296875000000	0.935546875000000	0.716796875000000	0.701171875000000
6521	0.904296875000000	0.935546875000000	0.716796875000000	0.701171875000000
6541	0.904296875000000	0.935546875000000	0.716796875000000	0.701171875000000
6561	0.904296875000000	0.935546875000000	0.716796875000000	0.701171875000000
6581	0.904296875000000	0.935546875000000	0.716796875000000	0.701171875000000
6601	0.904296875000000	0.935546875000000	0.716796875000000	0.701171875000000
6621	0.904296875000000	0.935546875000000	0.716796875000000	0.701171875000000
6641	0.904296875000000	0.935546875000000	0.716796875000000	0.701171875000000
6661	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6681	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6701	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6721	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6741	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6761	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6781	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6801	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6821	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6841	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6861	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6881	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6901	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6921	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6941	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6961	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6981	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
7001	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
7021	0.906250000000000	0.937500000000000	0.716796875000000	0.701171875000000
7041	0.906250000000000	0.937500000000000	0.716796875000000	0.701171875000000
7061	0.908203125000000	0.937500000000000	0.716796875000000	0.701171875000000
7081	0.908203125000000	0.937500000000000	0.716796875000000	0.701171875000000
7101	0.908203125000000	0.937500000000000	0.716796875000000	0.701171875000000
7121	0.908203125000000	0.937500000000000	0.716796875000000	0.701171875000000
7141	0.908203125000000	0.937500000000000	0.716796875000000	0.701171875000000
7161	0.908203125000000	0.937500000000000	0.718750000000000	0.701171875000000
7181	0.910156250000000	0.937500000000000	0.718750000000000	0.701171875000000
7201	0.910156250000000	0.937500000000000	0.718750000000000	0.701171875000000
7221	0.910156250000000	0.937500000000000	0.718750000000000	0.701171875000000
7241	0.910156250000000	0.937500000000000	0.718750000000000	0.701171875000000
7261	0.910156250000000	0.939453125000000	0.718750000000000	0.701171875000000
7281	0.910156250000000	0.939453125000000	0.718750000000000	0.701171875000000
7301	0.910156250000000	0.939453125000000	0.718750000000000	0.701171875000000
7321	0.910156250000000	0.941406250000000	0.718750000000000	0.701171875000000
7341	0.910156250000000	0.941406250000000	0.718750000000000	0.701171875000000
7361	0.910156250000000	0.941406250000000	0.718750000000000	0.701171875000000
7381	0.910156250000000	0.941406250000000	0.718750000000000	0.701171875000000
7401	0.910156250000000	0.941406250000000	0.718750000000000	0.701171875000000
7421	0.910156250000000	0.941406250000000	0.720703125000000	0.701171875000000
7441	0.910156250000000	0.941406250000000	0.720703125000000	0.701171875000000
7461	0.910156250000000	0.941406250000000	0.720703125000000	0.701171875000000
7481	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7501	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7521	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7541	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7561	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7581	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7601	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7621	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7641	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7661	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7681	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7701	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7721	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7741	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7761	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7781	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7801	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7821	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7841	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7861	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7881	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7901	0.912109375000000	0.943359375000000	0.720703125000000	0.701171875000000
7921	0.912109375000000	0.943359375000000	0.720703125000000	0.701171875000000
7941	0.912109375000000	0.943359375000000	0.720703125000000	0.701171875000000
7961	0.912109375000000	0.943359375000000	0.720703125000000	0.701171875000000
7981	0.912109375000000	0.943359375000000	0.720703125000000	0.701171875000000
8001	0.912109375000000	0.943359375000000	0.720703125000000	0.701171875000000
8021	0.912109375000000	0.943359375000000	0.720703125000000	0.701171875000000
8041	0.912109375000000	0.943359375000000	0.720703125000000	0.701171875000000
8061	0.912109375000000	0.943359375000000	0.720703125000000	0.701171875000000
8081	0.912109375000000	0.943359375000000	0.720703125000000	0.703125000000000
8101	0.912109375000000	0.943359375000000	0.720703125000000	0.703125000000000
8121	0.912109375000000	0.943359375000000	0.720703125000000	0.703125000000000
8141	0.912109375000000	0.943359375000000	0.720703125000000	0.703125000000000
8161	0.912109375000000	0.943359375000000	0.720703125000000	0.705078125000000
8181	0.912109375000000	0.943359375000000	0.720703125000000	0.705078125000000
8201	0.914062500000000	0.943359375000000	0.720703125000000	0.705078125000000
8221	0.914062500000000	0.943359375000000	0.720703125000000	0.705078125000000
8241	0.914062500000000	0.943359375000000	0.720703125000000	0.705078125000000
8261	0.914062500000000	0.943359375000000	0.720703125000000	0.705078125000000
8281	0.916015625000000	0.943359375000000	0.720703125000000	0.705078125000000
8301	0.916015625000000	0.943359375000000	0.720703125000000	0.705078125000000
8321	0.916015625000000	0.943359375000000	0.720703125000000	0.705078125000000
8341	0.916015625000000	0.943359375000000	0.720703125000000	0.705078125000000
8361	0.916015625000000	0.943359375000000	0.720703125000000	0.705078125000000
8381	0.916015625000000	0.943359375000000	0.720703125000000	0.705078125000000
8401	0.916015625000000	0.943359375000000	0.720703125000000	0.705078125000000
8421	0.916015625000000	0.943359375000000	0.720703125000000	0.705078125000000
8441	0.916015625000000	0.943359375000000	0.720703125000000	0.707031250000000
8461	0.917968750000000	0.943359375000000	0.720703125000000	0.707031250000000
8481	0.917968750000000	0.943359375000000	0.720703125000000	0.707031250000000
8501	0.917968750000000	0.943359375000000	0.720703125000000	0.707031250000000
8521	0.917968750000000	0.943359375000000	0.722656250000000	0.707031250000000
8541	0.917968750000000	0.943359375000000	0.722656250000000	0.707031250000000
8561	0.917968750000000	0.943359375000000	0.722656250000000	0.707031250000000
8581	0.917968750000000	0.943359375000000	0.722656250000000	0.707031250000000
8601	0.917968750000000	0.943359375000000	0.722656250000000	0.707031250000000
8621	0.917968750000000	0.945312500000000	0.722656250000000	0.707031250000000
8641	0.917968750000000	0.945312500000000	0.722656250000000	0.707031250000000
8661	0.917968750000000	0.945312500000000	0.722656250000000	0.707031250000000
8681	0.917968750000000	0.947265625000000	0.722656250000000	0.707031250000000
8701	0.917968750000000	0.947265625000000	0.722656250000000	0.707031250000000
8721	0.917968750000000	0.947265625000000	0.722656250000000	0.707031250000000
8741	0.917968750000000	0.947265625000000	0.722656250000000	0.707031250000000
8761	0.917968750000000	0.947265625000000	0.722656250000000	0.707031250000000
8781	0.917968750000000	0.947265625000000	0.722656250000000	0.707031250000000
8801	0.919921875000000	0.947265625000000	0.722656250000000	0.707031250000000
8821	0.919921875000000	0.947265625000000	0.722656250000000	0.707031250000000
8841	0.919921875000000	0.947265625000000	0.722656250000000	0.707031250000000
8861	0.919921875000000	0.947265625000000	0.724609375000000	0.707031250000000
8881	0.919921875000000	0.947265625000000	0.724609375000000	0.707031250000000
8901	0.919921875000000	0.947265625000000	0.724609375000000	0.707031250000000
8921	0.919921875000000	0.947265625000000	0.724609375000000	0.707031250000000
8941	0.921875000000000	0.947265625000000	0.724609375000000	0.708984375000000
8961	0.921875000000000	0.947265625000000	0.724609375000000	0.708984375000000
8981	0.921875000000000	0.947265625000000	0.724609375000000	0.708984375000000
9001	0.921875000000000	0.947265625000000	0.724609375000000	0.708984375000000
9021	0.921875000000000	0.947265625000000	0.724609375000000	0.710937500000000
9041	0.921875000000000	0.947265625000000	0.724609375000000	0.710937500000000
9061	0.921875000000000	0.947265625000000	0.724609375000000	0.710937500000000
9081	0.921875000000000	0.947265625000000	0.724609375000000	0.710937500000000
9101	0.921875000000000	0.947265625000000	0.724609375000000	0.710937500000000
9121	0.921875000000000	0.947265625000000	0.724609375000000	0.710937500000000
9141	0.921875000000000	0.947265625000000	0.724609375000000	0.710937500000000
9161	0.921875000000000	0.947265625000000	0.724609375000000	0.710937500000000
9181	0.921875000000000	0.947265625000000	0.724609375000000	0.710937500000000
9201	0.921875000000000	0.947265625000000	0.724609375000000	0.710937500000000
9221	0.923828125000000	0.947265625000000	0.724609375000000	0.710937500000000
9241	0.923828125000000	0.947265625000000	0.724609375000000	0.710937500000000
9261	0.923828125000000	0.949218750000000	0.724609375000000	0.710937500000000
9281	0.923828125000000	0.949218750000000	0.724609375000000	0.710937500000000
9301	0.923828125000000	0.949218750000000	0.724609375000000	0.710937500000000
9321	0.923828125000000	0.949218750000000	0.724609375000000	0.710937500000000
9341	0.923828125000000	0.949218750000000	0.724609375000000	0.710937500000000
9361	0.923828125000000	0.949218750000000	0.724609375000000	0.710937500000000
9381	0.923828125000000	0.949218750000000	0.724609375000000	0.710937500000000
9401	0.923828125000000	0.949218750000000	0.724609375000000	0.710937500000000
9421	0.923828125000000	0.949218750000000	0.724609375000000	0.710937500000000
9441	0.923828125000000	0.951171875000000	0.724609375000000	0.710937500000000
9461	0.923828125000000	0.951171875000000	0.724609375000000	0.710937500000000
9481	0.923828125000000	0.951171875000000	0.724609375000000	0.710937500000000
9501	0.923828125000000	0.951171875000000	0.724609375000000	0.710937500000000
9521	0.923828125000000	0.951171875000000	0.724609375000000	0.710937500000000
9541	0.923828125000000	0.951171875000000	0.724609375000000	0.710937500000000
9561	0.923828125000000	0.951171875000000	0.724609375000000	0.710937500000000
9581	0.923828125000000	0.951171875000000	0.724609375000000	0.710937500000000
9601	0.923828125000000	0.951171875000000	0.724609375000000	0.710937500000000
9621	0.923828125000000	0.951171875000000	0.724609375000000	0.710937500000000
9641	0.923828125000000	0.951171875000000	0.724609375000000	0.710937500000000
9661	0.923828125000000	0.951171875000000	0.724609375000000	0.710937500000000
9681	0.923828125000000	0.951171875000000	0.724609375000000	0.710937500000000
9701	0.923828125000000	0.951171875000000	0.724609375000000	0.710937500000000
9721	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
9741	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
9761	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
9781	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
9801	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
9821	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
9841	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
9861	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
9881	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
9901	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
9921	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
9941	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
9961	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
9981	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
10001	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
10021	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
10041	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
10061	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
10081	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
10101	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
10121	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
10141	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
10161	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
10181	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
10201	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
10221	0.927734375000000	0.951171875000000	0.724609375000000	0.710937500000000
10241	0.927734375000000	0.953125000000000	0.724609375000000	0.710937500000000
10261	0.927734375000000	0.953125000000000	0.724609375000000	0.710937500000000
10281	0.927734375000000	0.953125000000000	0.724609375000000	0.710937500000000
10301	0.927734375000000	0.953125000000000	0.724609375000000	0.710937500000000
10321	0.927734375000000	0.953125000000000	0.724609375000000	0.710937500000000
10341	0.927734375000000	0.953125000000000	0.724609375000000	0.710937500000000
10361	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10381	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10401	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10421	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10441	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10461	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10481	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10501	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10521	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10541	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10561	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10581	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10601	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10621	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10641	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10661	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10681	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10701	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10721	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10741	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10761	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10781	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10801	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10821	0.927734375000000	0.955078125000000	0.726562500000000	0.710937500000000
10841	0.927734375000000	0.955078125000000	0.726562500000000	0.710937500000000
10861	0.927734375000000	0.955078125000000	0.726562500000000	0.710937500000000
10881	0.927734375000000	0.955078125000000	0.726562500000000	0.710937500000000
10901	0.927734375000000	0.955078125000000	0.726562500000000	0.710937500000000
10921	0.927734375000000	0.955078125000000	0.726562500000000	0.710937500000000
10941	0.927734375000000	0.957031250000000	0.726562500000000	0.710937500000000
10961	0.927734375000000	0.957031250000000	0.726562500000000	0.710937500000000
10981	0.927734375000000	0.957031250000000	0.726562500000000	0.710937500000000
11001	0.927734375000000	0.957031250000000	0.726562500000000	0.710937500000000
11021	0.927734375000000	0.957031250000000	0.726562500000000	0.710937500000000
11041	0.927734375000000	0.957031250000000	0.726562500000000	0.710937500000000
11061	0.927734375000000	0.957031250000000	0.726562500000000	0.710937500000000
11081	0.927734375000000	0.957031250000000	0.726562500000000	0.710937500000000
11101	0.927734375000000	0.957031250000000	0.726562500000000	0.710937500000000
11121	0.927734375000000	0.957031250000000	0.726562500000000	0.710937500000000
11141	0.927734375000000	0.957031250000000	0.726562500000000	0.710937500000000
11161	0.927734375000000	0.957031250000000	0.726562500000000	0.710937500000000
11181	0.927734375000000	0.957031250000000	0.726562500000000	0.710937500000000
11201	0.929687500000000	0.957031250000000	0.726562500000000	0.710937500000000
11221	0.929687500000000	0.957031250000000	0.726562500000000	0.710937500000000
11241	0.929687500000000	0.957031250000000	0.726562500000000	0.710937500000000
11261	0.929687500000000	0.957031250000000	0.726562500000000	0.710937500000000
11281	0.929687500000000	0.957031250000000	0.726562500000000	0.710937500000000
11301	0.929687500000000	0.957031250000000	0.726562500000000	0.710937500000000
11321	0.929687500000000	0.957031250000000	0.726562500000000	0.712890625000000
11341	0.929687500000000	0.957031250000000	0.726562500000000	0.712890625000000
11361	0.929687500000000	0.957031250000000	0.728515625000000	0.712890625000000
11381	0.929687500000000	0.957031250000000	0.728515625000000	0.712890625000000
11401	0.929687500000000	0.957031250000000	0.728515625000000	0.712890625000000
11421	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11441	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11461	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11481	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11501	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11521	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11541	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11561	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11581	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11601	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11621	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11641	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11661	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11681	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11701	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11721	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11741	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11761	0.929687500000000	0.957031250000000	0.728515625000000	0.716796875000000
11781	0.929687500000000	0.957031250000000	0.728515625000000	0.716796875000000
11801	0.929687500000000	0.957031250000000	0.728515625000000	0.716796875000000
11821	0.929687500000000	0.957031250000000	0.728515625000000	0.716796875000000
11841	0.929687500000000	0.957031250000000	0.728515625000000	0.716796875000000
11861	0.931640625000000	0.957031250000000	0.728515625000000	0.716796875000000
11881	0.931640625000000	0.957031250000000	0.728515625000000	0.716796875000000
11901	0.933593750000000	0.957031250000000	0.728515625000000	0.716796875000000
11921	0.935546875000000	0.958984375000000	0.728515625000000	0.716796875000000
11941	0.935546875000000	0.958984375000000	0.728515625000000	0.716796875000000
11961	0.935546875000000	0.960937500000000	0.728515625000000	0.716796875000000
11981	0.935546875000000	0.960937500000000	0.728515625000000	0.716796875000000
12001	0.935546875000000	0.960937500000000	0.728515625000000	0.716796875000000
12021	0.935546875000000	0.960937500000000	0.730468750000000	0.716796875000000
12041	0.935546875000000	0.960937500000000	0.730468750000000	0.716796875000000
12061	0.935546875000000	0.960937500000000	0.730468750000000	0.716796875000000
12081	0.935546875000000	0.960937500000000	0.730468750000000	0.716796875000000
12101	0.935546875000000	0.960937500000000	0.730468750000000	0.716796875000000
12121	0.935546875000000	0.960937500000000	0.730468750000000	0.716796875000000
12141	0.935546875000000	0.960937500000000	0.730468750000000	0.716796875000000
12161	0.935546875000000	0.960937500000000	0.730468750000000	0.716796875000000
12181	0.935546875000000	0.960937500000000	0.730468750000000	0.716796875000000
12201	0.935546875000000	0.960937500000000	0.730468750000000	0.716796875000000
12221	0.935546875000000	0.960937500000000	0.730468750000000	0.716796875000000
12241	0.935546875000000	0.960937500000000	0.732421875000000	0.716796875000000
12261	0.935546875000000	0.960937500000000	0.732421875000000	0.716796875000000
12281	0.935546875000000	0.960937500000000	0.732421875000000	0.716796875000000
12301	0.935546875000000	0.960937500000000	0.732421875000000	0.716796875000000
12321	0.935546875000000	0.960937500000000	0.732421875000000	0.716796875000000
12341	0.935546875000000	0.960937500000000	0.732421875000000	0.716796875000000
12361	0.937500000000000	0.960937500000000	0.732421875000000	0.716796875000000
12381	0.937500000000000	0.960937500000000	0.732421875000000	0.716796875000000
12401	0.937500000000000	0.960937500000000	0.732421875000000	0.718750000000000
12421	0.937500000000000	0.960937500000000	0.732421875000000	0.718750000000000
12441	0.937500000000000	0.960937500000000	0.732421875000000	0.718750000000000
12461	0.937500000000000	0.960937500000000	0.732421875000000	0.718750000000000
12481	0.937500000000000	0.960937500000000	0.732421875000000	0.718750000000000
12501	0.937500000000000	0.960937500000000	0.732421875000000	0.718750000000000
12521	0.937500000000000	0.960937500000000	0.732421875000000	0.718750000000000
12541	0.937500000000000	0.960937500000000	0.732421875000000	0.718750000000000
12561	0.937500000000000	0.960937500000000	0.732421875000000	0.718750000000000
12581	0.937500000000000	0.960937500000000	0.734375000000000	0.718750000000000
12601	0.937500000000000	0.960937500000000	0.734375000000000	0.718750000000000
12621	0.937500000000000	0.960937500000000	0.734375000000000	0.718750000000000
12641	0.937500000000000	0.960937500000000	0.736328125000000	0.718750000000000
12661	0.937500000000000	0.960937500000000	0.736328125000000	0.718750000000000
12681	0.937500000000000	0.960937500000000	0.736328125000000	0.718750000000000
12701	0.937500000000000	0.960937500000000	0.736328125000000	0.718750000000000
12721	0.937500000000000	0.960937500000000	0.736328125000000	0.718750000000000
12741	0.937500000000000	0.960937500000000	0.738281250000000	0.718750000000000
12761	0.937500000000000	0.960937500000000	0.738281250000000	0.718750000000000
12781	0.937500000000000	0.960937500000000	0.738281250000000	0.718750000000000
12801	0.937500000000000	0.960937500000000	0.738281250000000	0.718750000000000
12821	0.937500000000000	0.960937500000000	0.738281250000000	0.718750000000000
12841	0.937500000000000	0.960937500000000	0.738281250000000	0.718750000000000
12861	0.937500000000000	0.960937500000000	0.738281250000000	0.718750000000000
12881	0.937500000000000	0.960937500000000	0.738281250000000	0.718750000000000
12901	0.937500000000000	0.960937500000000	0.738281250000000	0.718750000000000
12921	0.937500000000000	0.960937500000000	0.738281250000000	0.718750000000000
12941	0.937500000000000	0.960937500000000	0.738281250000000	0.718750000000000
12961	0.937500000000000	0.960937500000000	0.738281250000000	0.718750000000000
12981	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13001	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13021	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13041	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13061	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13081	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13101	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13121	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13141	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13161	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13181	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13201	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13221	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13241	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13261	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13281	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13301	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13321	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13341	0.939453125000000	0.962890625000000	0.738281250000000	0.718750000000000
13361	0.939453125000000	0.962890625000000	0.740234375000000	0.718750000000000
13381	0.939453125000000	0.962890625000000	0.740234375000000	0.720703125000000
13401	0.939453125000000	0.962890625000000	0.740234375000000	0.720703125000000
13421	0.939453125000000	0.962890625000000	0.740234375000000	0.720703125000000
13441	0.939453125000000	0.962890625000000	0.740234375000000	0.720703125000000
13461	0.939453125000000	0.962890625000000	0.740234375000000	0.720703125000000
13481	0.939453125000000	0.962890625000000	0.740234375000000	0.720703125000000
13501	0.939453125000000	0.962890625000000	0.740234375000000	0.720703125000000
13521	0.939453125000000	0.962890625000000	0.740234375000000	0.720703125000000
13541	0.939453125000000	0.962890625000000	0.740234375000000	0.720703125000000
13561	0.941406250000000	0.962890625000000	0.740234375000000	0.720703125000000
13581	0.941406250000000	0.962890625000000	0.740234375000000	0.720703125000000
13601	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13621	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13641	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13661	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13681	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13701	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13721	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13741	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13761	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13781	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13801	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13821	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13841	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13861	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13881	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13901	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13921	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13941	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13961	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13981	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
14001	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
14021	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
14041	0.943359375000000	0.964843750000000	0.740234375000000	0.720703125000000
14061	0.943359375000000	0.964843750000000	0.740234375000000	0.720703125000000
14081	0.943359375000000	0.964843750000000	0.740234375000000	0.720703125000000
14101	0.943359375000000	0.964843750000000	0.740234375000000	0.720703125000000
14121	0.943359375000000	0.964843750000000	0.740234375000000	0.720703125000000
14141	0.943359375000000	0.964843750000000	0.740234375000000	0.720703125000000
14161	0.943359375000000	0.964843750000000	0.740234375000000	0.720703125000000
14181	0.943359375000000	0.964843750000000	0.740234375000000	0.720703125000000
14201	0.943359375000000	0.964843750000000	0.740234375000000	0.722656250000000
14221	0.943359375000000	0.964843750000000	0.740234375000000	0.722656250000000
14241	0.943359375000000	0.964843750000000	0.740234375000000	0.722656250000000
14261	0.943359375000000	0.964843750000000	0.740234375000000	0.722656250000000
14281	0.945312500000000	0.964843750000000	0.740234375000000	0.722656250000000
14301	0.945312500000000	0.964843750000000	0.740234375000000	0.722656250000000
14321	0.945312500000000	0.964843750000000	0.740234375000000	0.722656250000000
14341	0.945312500000000	0.964843750000000	0.740234375000000	0.722656250000000
14361	0.945312500000000	0.964843750000000	0.740234375000000	0.722656250000000
14381	0.945312500000000	0.964843750000000	0.740234375000000	0.722656250000000
14401	0.945312500000000	0.964843750000000	0.740234375000000	0.722656250000000
14421	0.945312500000000	0.964843750000000	0.740234375000000	0.722656250000000
14441	0.945312500000000	0.964843750000000	0.740234375000000	0.722656250000000
14461	0.945312500000000	0.964843750000000	0.740234375000000	0.722656250000000
14481	0.945312500000000	0.964843750000000	0.740234375000000	0.722656250000000
14501	0.945312500000000	0.964843750000000	0.740234375000000	0.722656250000000
14521	0.945312500000000	0.964843750000000	0.740234375000000	0.722656250000000
14541	0.945312500000000	0.964843750000000	0.740234375000000	0.722656250000000
14561	0.945312500000000	0.964843750000000	0.740234375000000	0.722656250000000
14581	0.945312500000000	0.966796875000000	0.740234375000000	0.722656250000000
14601	0.945312500000000	0.966796875000000	0.740234375000000	0.722656250000000
14621	0.945312500000000	0.966796875000000	0.740234375000000	0.724609375000000
14641	0.945312500000000	0.966796875000000	0.740234375000000	0.724609375000000
14661	0.945312500000000	0.966796875000000	0.740234375000000	0.724609375000000
14681	0.945312500000000	0.966796875000000	0.740234375000000	0.724609375000000
14701	0.945312500000000	0.966796875000000	0.740234375000000	0.724609375000000
14721	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
14741	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
14761	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
14781	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
14801	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
14821	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
14841	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
14861	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
14881	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
14901	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
14921	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
14941	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
14961	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
14981	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
15001	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
15021	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
15041	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
15061	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
15081	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
15101	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
15121	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
15141	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
15161	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
15181	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
15201	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
15221	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
15241	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
15261	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
15281	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15301	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15321	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15341	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15361	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15381	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15401	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15421	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15441	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15461	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15481	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15501	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15521	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15541	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15561	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15581	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15601	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15621	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15641	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15661	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15681	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15701	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15721	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15741	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15761	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15781	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15801	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15821	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15841	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15861	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15881	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15901	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15921	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15941	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15961	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15981	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
16001	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
16021	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
16041	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
16061	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
16081	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
16101	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
16121	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
16141	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
16161	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16181	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16201	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16221	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16241	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16261	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16281	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16301	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16321	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16341	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16361	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16381	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16401	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16421	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16441	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16461	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16481	0.951171875000000	0.970703125000000	0.740234375000000	0.724609375000000
16501	0.951171875000000	0.970703125000000	0.740234375000000	0.724609375000000
16521	0.951171875000000	0.970703125000000	0.740234375000000	0.724609375000000
16541	0.951171875000000	0.970703125000000	0.740234375000000	0.724609375000000
16561	0.951171875000000	0.970703125000000	0.740234375000000	0.724609375000000
16581	0.951171875000000	0.970703125000000	0.740234375000000	0.724609375000000
16601	0.951171875000000	0.970703125000000	0.740234375000000	0.724609375000000
16621	0.951171875000000	0.970703125000000	0.740234375000000	0.724609375000000
16641	0.951171875000000	0.970703125000000	0.740234375000000	0.724609375000000
16661	0.951171875000000	0.970703125000000	0.740234375000000	0.724609375000000
16681	0.951171875000000	0.970703125000000	0.740234375000000	0.724609375000000
16701	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
16721	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
16741	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
16761	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
16781	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
16801	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
16821	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
16841	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
16861	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
16881	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
16901	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
16921	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
16941	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
16961	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
16981	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
17001	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
17021	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
17041	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
17061	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
17081	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
17101	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
17121	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
17141	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
17161	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
17181	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
17201	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
17221	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
17241	0.951171875000000	0.972656250000000	0.742187500000000	0.724609375000000
17261	0.951171875000000	0.972656250000000	0.742187500000000	0.724609375000000
17281	0.951171875000000	0.972656250000000	0.742187500000000	0.724609375000000
17301	0.951171875000000	0.972656250000000	0.742187500000000	0.724609375000000
17321	0.951171875000000	0.972656250000000	0.742187500000000	0.724609375000000
17341	0.951171875000000	0.972656250000000	0.742187500000000	0.724609375000000
17361	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17381	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17401	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17421	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17441	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17461	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17481	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17501	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17521	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17541	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17561	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17581	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17601	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17621	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17641	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17661	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17681	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17701	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17721	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17741	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17761	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17781	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17801	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17821	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17841	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17861	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17881	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17901	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17921	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17941	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17961	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17981	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18001	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18021	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18041	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18061	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18081	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18101	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18121	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18141	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18161	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18181	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18201	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18221	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18241	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18261	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18281	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18301	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18321	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18341	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18361	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18381	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18401	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18421	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18441	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18461	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18481	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18501	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18521	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18541	0.953125000000000	0.972656250000000	0.744140625000000	0.724609375000000
18561	0.953125000000000	0.972656250000000	0.744140625000000	0.724609375000000
18581	0.953125000000000	0.972656250000000	0.744140625000000	0.724609375000000
18601	0.953125000000000	0.972656250000000	0.744140625000000	0.724609375000000
18621	0.953125000000000	0.972656250000000	0.744140625000000	0.724609375000000
18641	0.953125000000000	0.972656250000000	0.744140625000000	0.724609375000000
18661	0.953125000000000	0.972656250000000	0.744140625000000	0.724609375000000
18681	0.953125000000000	0.972656250000000	0.744140625000000	0.724609375000000
18701	0.953125000000000	0.972656250000000	0.744140625000000	0.724609375000000
18721	0.953125000000000	0.972656250000000	0.744140625000000	0.724609375000000
18741	0.953125000000000	0.972656250000000	0.744140625000000	0.724609375000000
18761	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
18781	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
18801	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
18821	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
18841	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
18861	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
18881	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
18901	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
18921	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
18941	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
18961	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
18981	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
19001	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
19021	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
19041	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
19061	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
19081	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
19101	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
19121	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
19141	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
19161	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
19181	0.953125000000000	0.976562500000000	0.744140625000000	0.724609375000000
19201	0.953125000000000	0.976562500000000	0.744140625000000	0.724609375000000
19221	0.953125000000000	0.978515625000000	0.744140625000000	0.724609375000000
19241	0.953125000000000	0.978515625000000	0.744140625000000	0.724609375000000
19261	0.953125000000000	0.978515625000000	0.744140625000000	0.724609375000000
19281	0.953125000000000	0.978515625000000	0.744140625000000	0.724609375000000
19301	0.953125000000000	0.978515625000000	0.744140625000000	0.726562500000000
19321	0.953125000000000	0.978515625000000	0.746093750000000	0.726562500000000
19341	0.953125000000000	0.978515625000000	0.746093750000000	0.726562500000000
19361	0.953125000000000	0.978515625000000	0.746093750000000	0.726562500000000
19381	0.953125000000000	0.978515625000000	0.746093750000000	0.728515625000000
19401	0.953125000000000	0.978515625000000	0.746093750000000	0.728515625000000
19421	0.953125000000000	0.978515625000000	0.746093750000000	0.728515625000000
19441	0.953125000000000	0.978515625000000	0.746093750000000	0.728515625000000
19461	0.953125000000000	0.978515625000000	0.746093750000000	0.728515625000000
19481	0.953125000000000	0.978515625000000	0.746093750000000	0.730468750000000
19501	0.953125000000000	0.978515625000000	0.746093750000000	0.730468750000000
19521	0.953125000000000	0.978515625000000	0.746093750000000	0.730468750000000
19541	0.953125000000000	0.978515625000000	0.746093750000000	0.730468750000000
19561	0.953125000000000	0.978515625000000	0.746093750000000	0.730468750000000
19581	0.953125000000000	0.978515625000000	0.746093750000000	0.730468750000000
19601	0.953125000000000	0.978515625000000	0.746093750000000	0.730468750000000
19621	0.953125000000000	0.978515625000000	0.746093750000000	0.730468750000000
19641	0.953125000000000	0.978515625000000	0.746093750000000	0.730468750000000
19661	0.953125000000000	0.978515625000000	0.746093750000000	0.730468750000000
19681	0.953125000000000	0.978515625000000	0.746093750000000	0.730468750000000
19701	0.953125000000000	0.978515625000000	0.746093750000000	0.730468750000000
19721	0.953125000000000	0.978515625000000	0.748046875000000	0.730468750000000
19741	0.953125000000000	0.978515625000000	0.748046875000000	0.730468750000000
19761	0.953125000000000	0.978515625000000	0.748046875000000	0.730468750000000
19781	0.953125000000000	0.978515625000000	0.748046875000000	0.730468750000000
19801	0.953125000000000	0.978515625000000	0.748046875000000	0.730468750000000
19821	0.953125000000000	0.978515625000000	0.748046875000000	0.730468750000000
19841	0.953125000000000	0.978515625000000	0.748046875000000	0.730468750000000
19861	0.953125000000000	0.978515625000000	0.748046875000000	0.730468750000000
19881	0.953125000000000	0.978515625000000	0.748046875000000	0.730468750000000
19901	0.953125000000000	0.978515625000000	0.748046875000000	0.730468750000000
19921	0.953125000000000	0.978515625000000	0.748046875000000	0.730468750000000
19941	0.953125000000000	0.978515625000000	0.748046875000000	0.730468750000000
19961	0.953125000000000	0.978515625000000	0.748046875000000	0.730468750000000
19981	0.953125000000000	0.978515625000000	0.748046875000000	0.730468750000000

==> NewPics/MEAOL_Synthetic.txt <==
t	l55n0	l60n0	l55n02	l60n02
1	0	0	0	0
11	0	0.00520833333333333	0	0
21	0.0379464285714286	0.106770833333333	0.00111607142857143	0.0156250000000000
31	0.129464285714286	0.207031250000000	0.0301339285714286	0.0911458333333333
41	0.212053571428571	0.276041666666667	0.101562500000000	0.165364583333333
51	0.268973214285714	0.332031250000000	0.152901785714286	0.229166666666667
61	0.308035714285714	0.368489583333333	0.216517857142857	0.272135416666667
71	0.347098214285714	0.395833333333333	0.263392857142857	0.307291666666667
81	0.370535714285714	0.414062500000000	0.297991071428571	0.337239583333333
91	0.399553571428571	0.430989583333333	0.322544642857143	0.361979166666667
101	0.414062500000000	0.445312500000000	0.341517857142857	0.369791666666667
111	0.433035714285714	0.460937500000000	0.360491071428571	0.385416666666667
121	0.441964285714286	0.463541666666667	0.377232142857143	0.391927083333333
131	0.454241071428571	0.470052083333333	0.387276785714286	0.404947916666667
141	0.460937500000000	0.481770833333333	0.399553571428571	0.414062500000000
151	0.469866071428571	0.493489583333333	0.408482142857143	0.417968750000000
161	0.479910714285714	0.500000000000000	0.414062500000000	0.425781250000000
171	0.483258928571429	0.506510416666667	0.418526785714286	0.429687500000000
181	0.489955357142857	0.513020833333333	0.420758928571429	0.437500000000000
191	0.500000000000000	0.518229166666667	0.425223214285714	0.440104166666667
201	0.505580357142857	0.523437500000000	0.430803571428571	0.440104166666667
211	0.511160714285714	0.523437500000000	0.436383928571429	0.441406250000000
221	0.515625000000000	0.526041666666667	0.440848214285714	0.444010416666667
231	0.518973214285714	0.527343750000000	0.446428571428571	0.446614583333333
241	0.521205357142857	0.527343750000000	0.449776785714286	0.449218750000000
251	0.523437500000000	0.531250000000000	0.453125000000000	0.451822916666667
261	0.527901785714286	0.535156250000000	0.456473214285714	0.454427083333333
271	0.533482142857143	0.539062500000000	0.459821428571429	0.455729166666667
281	0.536830357142857	0.542968750000000	0.460937500000000	0.457031250000000
291	0.537946428571429	0.544270833333333	0.463169642857143	0.458333333333333
301	0.537946428571429	0.546875000000000	0.463169642857143	0.458333333333333
311	0.539062500000000	0.548177083333333	0.463169642857143	0.458333333333333
321	0.540178571428571	0.548177083333333	0.466517857142857	0.460937500000000
331	0.541294642857143	0.548177083333333	0.469866071428571	0.460937500000000
341	0.543526785714286	0.548177083333333	0.472098214285714	0.460937500000000
351	0.544642857142857	0.549479166666667	0.473214285714286	0.460937500000000
361	0.544642857142857	0.549479166666667	0.478794642857143	0.460937500000000
371	0.544642857142857	0.549479166666667	0.478794642857143	0.462239583333333
381	0.544642857142857	0.549479166666667	0.478794642857143	0.462239583333333
391	0.545758928571429	0.552083333333333	0.478794642857143	0.462239583333333
401	0.546875000000000	0.552083333333333	0.478794642857143	0.462239583333333
411	0.549107142857143	0.552083333333333	0.478794642857143	0.463541666666667
421	0.549107142857143	0.553385416666667	0.478794642857143	0.463541666666667
431	0.551339285714286	0.553385416666667	0.479910714285714	0.464843750000000
441	0.553571428571429	0.553385416666667	0.479910714285714	0.464843750000000
451	0.553571428571429	0.553385416666667	0.479910714285714	0.464843750000000
461	0.553571428571429	0.554687500000000	0.479910714285714	0.464843750000000
471	0.553571428571429	0.554687500000000	0.479910714285714	0.464843750000000
481	0.554687500000000	0.554687500000000	0.482142857142857	0.464843750000000
491	0.554687500000000	0.554687500000000	0.482142857142857	0.464843750000000
501	0.554687500000000	0.554687500000000	0.482142857142857	0.464843750000000
511	0.556919642857143	0.554687500000000	0.482142857142857	0.464843750000000
521	0.556919642857143	0.554687500000000	0.482142857142857	0.464843750000000
531	0.558035714285714	0.554687500000000	0.484375000000000	0.464843750000000
541	0.558035714285714	0.554687500000000	0.486607142857143	0.464843750000000
551	0.559151785714286	0.554687500000000	0.486607142857143	0.464843750000000
561	0.560267857142857	0.554687500000000	0.486607142857143	0.464843750000000
571	0.560267857142857	0.554687500000000	0.486607142857143	0.466145833333333
581	0.560267857142857	0.554687500000000	0.487723214285714	0.466145833333333
591	0.560267857142857	0.554687500000000	0.487723214285714	0.466145833333333
601	0.560267857142857	0.554687500000000	0.487723214285714	0.467447916666667
611	0.560267857142857	0.554687500000000	0.488839285714286	0.467447916666667
621	0.561383928571429	0.554687500000000	0.488839285714286	0.467447916666667
631	0.563616071428571	0.554687500000000	0.488839285714286	0.467447916666667
641	0.563616071428571	0.554687500000000	0.488839285714286	0.467447916666667
651	0.564732142857143	0.554687500000000	0.488839285714286	0.467447916666667
661	0.564732142857143	0.554687500000000	0.489955357142857	0.467447916666667
671	0.564732142857143	0.554687500000000	0.489955357142857	0.467447916666667
681	0.564732142857143	0.554687500000000	0.489955357142857	0.467447916666667
691	0.564732142857143	0.554687500000000	0.489955357142857	0.467447916666667
701	0.564732142857143	0.554687500000000	0.489955357142857	0.467447916666667
711	0.564732142857143	0.554687500000000	0.492187500000000	0.467447916666667
721	0.565848214285714	0.554687500000000	0.492187500000000	0.467447916666667
731	0.565848214285714	0.554687500000000	0.492187500000000	0.467447916666667
741	0.565848214285714	0.555989583333333	0.492187500000000	0.467447916666667
751	0.565848214285714	0.555989583333333	0.492187500000000	0.467447916666667
761	0.565848214285714	0.555989583333333	0.492187500000000	0.467447916666667
771	0.565848214285714	0.555989583333333	0.492187500000000	0.467447916666667
781	0.565848214285714	0.555989583333333	0.492187500000000	0.467447916666667
791	0.565848214285714	0.555989583333333	0.492187500000000	0.467447916666667
801	0.565848214285714	0.555989583333333	0.492187500000000	0.467447916666667
811	0.565848214285714	0.555989583333333	0.492187500000000	0.467447916666667
821	0.565848214285714	0.555989583333333	0.492187500000000	0.467447916666667
831	0.565848214285714	0.555989583333333	0.492187500000000	0.467447916666667
841	0.565848214285714	0.555989583333333	0.492187500000000	0.467447916666667
851	0.565848214285714	0.555989583333333	0.492187500000000	0.468750000000000
861	0.565848214285714	0.555989583333333	0.492187500000000	0.468750000000000
871	0.565848214285714	0.555989583333333	0.492187500000000	0.468750000000000
881	0.565848214285714	0.555989583333333	0.492187500000000	0.468750000000000
891	0.565848214285714	0.555989583333333	0.492187500000000	0.468750000000000
901	0.565848214285714	0.557291666666667	0.492187500000000	0.468750000000000
911	0.565848214285714	0.557291666666667	0.492187500000000	0.468750000000000
921	0.565848214285714	0.557291666666667	0.492187500000000	0.468750000000000
931	0.565848214285714	0.557291666666667	0.492187500000000	0.468750000000000
941	0.565848214285714	0.557291666666667	0.492187500000000	0.468750000000000
951	0.565848214285714	0.557291666666667	0.492187500000000	0.470052083333333
961	0.565848214285714	0.557291666666667	0.492187500000000	0.470052083333333
971	0.565848214285714	0.557291666666667	0.492187500000000	0.470052083333333
981	0.565848214285714	0.557291666666667	0.492187500000000	0.470052083333333
991	0.565848214285714	0.557291666666667	0.492187500000000	0.471354166666667
1001	0.565848214285714	0.557291666666667	0.492187500000000	0.471354166666667
1011	0.565848214285714	0.557291666666667	0.492187500000000	0.471354166666667
1021	0.565848214285714	0.557291666666667	0.492187500000000	0.471354166666667
1031	0.565848214285714	0.557291666666667	0.493303571428571	0.471354166666667
1041	0.565848214285714	0.557291666666667	0.493303571428571	0.471354166666667
1051	0.565848214285714	0.557291666666667	0.493303571428571	0.471354166666667
1061	0.565848214285714	0.557291666666667	0.493303571428571	0.471354166666667
1071	0.565848214285714	0.557291666666667	0.493303571428571	0.471354166666667
1081	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1091	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1101	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1111	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1121	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1131	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1141	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1151	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1161	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1171	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1181	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1191	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1201	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1211	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1221	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1231	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1241	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1251	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1261	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1271	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1281	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1291	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1301	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1311	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1321	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1331	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1341	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1351	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1361	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1371	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1381	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1391	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1401	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1411	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1421	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1431	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1441	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1451	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1461	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1471	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1481	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1491	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1501	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1511	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1521	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1531	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1541	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1551	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1561	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1571	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1581	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1591	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1601	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1611	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1621	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1631	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1641	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1651	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1661	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1671	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1681	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1691	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1701	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1711	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1721	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1731	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1741	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1751	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1761	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1771	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1781	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1791	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1801	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1811	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1821	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1831	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1841	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1851	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1861	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1871	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1881	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1891	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1901	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1911	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1921	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1931	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1941	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1951	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1961	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1971	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1981	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1991	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
2001	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
2011	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
2021	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
2031	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
2041	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
2051	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
2061	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
2071	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
2081	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
2091	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
2101	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
2111	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
2121	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2131	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2141	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2151	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2161	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2171	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2181	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2191	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2201	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2211	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2221	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2231	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2241	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2251	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2261	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2271	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2281	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2291	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2301	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2311	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2321	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2331	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2341	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2351	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2361	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2371	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2381	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2391	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2401	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2411	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2421	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2431	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2441	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2451	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2461	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2471	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2481	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2491	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2501	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2511	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2521	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2531	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2541	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2551	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2561	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2571	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2581	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2591	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2601	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2611	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2621	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2631	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2641	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2651	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2661	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2671	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2681	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2691	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2701	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2711	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2721	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2731	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2741	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2751	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2761	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2771	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2781	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2791	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2801	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2811	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2821	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2831	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2841	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2851	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2861	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2871	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2881	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2891	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2901	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2911	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2921	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2931	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2941	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2951	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2961	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2971	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2981	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2991	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3001	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3011	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3021	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3031	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3041	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3051	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3061	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3071	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3081	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3091	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3101	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3111	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3121	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3131	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3141	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3151	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3161	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3171	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3181	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3191	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3201	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3211	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3221	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3231	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3241	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3251	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3261	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3271	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3281	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3291	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3301	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3311	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3321	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3331	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3341	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3351	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3361	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3371	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3381	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3391	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3401	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3411	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3421	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3431	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3441	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3451	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3461	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3471	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3481	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3491	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3501	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3511	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3521	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3531	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3541	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3551	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3561	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3571	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3581	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3591	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3601	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3611	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3621	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3631	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3641	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3651	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3661	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3671	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3681	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3691	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3701	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3711	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3721	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3731	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3741	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3751	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3761	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3771	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3781	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3791	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3801	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3811	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3821	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3831	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3841	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3851	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3861	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3871	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3881	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3891	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3901	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3911	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3921	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3931	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3941	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3951	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3961	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3971	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3981	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3991	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4001	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4011	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4021	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4031	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4041	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4051	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4061	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4071	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4081	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4091	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4101	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4111	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4121	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4131	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4141	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4151	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4161	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4171	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4181	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4191	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4201	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4211	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4221	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4231	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4241	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4251	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4261	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4271	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4281	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4291	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4301	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4311	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4321	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4331	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4341	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4351	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4361	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4371	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4381	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4391	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4401	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4411	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4421	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4431	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4441	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4451	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4461	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4471	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4481	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4491	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4501	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4511	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4521	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4531	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4541	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4551	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4561	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4571	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4581	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4591	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4601	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4611	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4621	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4631	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4641	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4651	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4661	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4671	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4681	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4691	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4701	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4711	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4721	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4731	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4741	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4751	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4761	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4771	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4781	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4791	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4801	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4811	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4821	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4831	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4841	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4851	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4861	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4871	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4881	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4891	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4901	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4911	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4921	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4931	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4941	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4951	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4961	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4971	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4981	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4991	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5001	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5011	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5021	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5031	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5041	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5051	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5061	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5071	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5081	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5091	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5101	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5111	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5121	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5131	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5141	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5151	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5161	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5171	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5181	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5191	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5201	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5211	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5221	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5231	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5241	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5251	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5261	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5271	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5281	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5291	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5301	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5311	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5321	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5331	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5341	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5351	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5361	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5371	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5381	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5391	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5401	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5411	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5421	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5431	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5441	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5451	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5461	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5471	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5481	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5491	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5501	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5511	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5521	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5531	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5541	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5551	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5561	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5571	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5581	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5591	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5601	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5611	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5621	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5631	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5641	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5651	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5661	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5671	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5681	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5691	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5701	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5711	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5721	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5731	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5741	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5751	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5761	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5771	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5781	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5791	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5801	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5811	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5821	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5831	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5841	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5851	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5861	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5871	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5881	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5891	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5901	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5911	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5921	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5931	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5941	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5951	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5961	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5971	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5981	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5991	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6001	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6011	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6021	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6031	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6041	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6051	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6061	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6071	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6081	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6091	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6101	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6111	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6121	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6131	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6141	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6151	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6161	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6171	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6181	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6191	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6201	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6211	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6221	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6231	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6241	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6251	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6261	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6271	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6281	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6291	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6301	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6311	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6321	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6331	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6341	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6351	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6361	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6371	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6381	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6391	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6401	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6411	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6421	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6431	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6441	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6451	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6461	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6471	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6481	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6491	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6501	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6511	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6521	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6531	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6541	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6551	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6561	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6571	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6581	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6591	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6601	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6611	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6621	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6631	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6641	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6651	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6661	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6671	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6681	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6691	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6701	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6711	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6721	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6731	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6741	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6751	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6761	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6771	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6781	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6791	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6801	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6811	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6821	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6831	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6841	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6851	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6861	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6871	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6881	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6891	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6901	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6911	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6921	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6931	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6941	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6951	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6961	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6971	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6981	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6991	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7001	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7011	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7021	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7031	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7041	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7051	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7061	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7071	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7081	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7091	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7101	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7111	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7121	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7131	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7141	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7151	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7161	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7171	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7181	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7191	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7201	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7211	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7221	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7231	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7241	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7251	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7261	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7271	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7281	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7291	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7301	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7311	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7321	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7331	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7341	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7351	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7361	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7371	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7381	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7391	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7401	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7411	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7421	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7431	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7441	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7451	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7461	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7471	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7481	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7491	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7501	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7511	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7521	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7531	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7541	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7551	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7561	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7571	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7581	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7591	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7601	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7611	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7621	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7631	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7641	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7651	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7661	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7671	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7681	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7691	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7701	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7711	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7721	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7731	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7741	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7751	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7761	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7771	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7781	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7791	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7801	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7811	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7821	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7831	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7841	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7851	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7861	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7871	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7881	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7891	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7901	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7911	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7921	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7931	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7941	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7951	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7961	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7971	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7981	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7991	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8001	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8011	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8021	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8031	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8041	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8051	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8061	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8071	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8081	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8091	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8101	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8111	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8121	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8131	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8141	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8151	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8161	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8171	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8181	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8191	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8201	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8211	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8221	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8231	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8241	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8251	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8261	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8271	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8281	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8291	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8301	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8311	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8321	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8331	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8341	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8351	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8361	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8371	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8381	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8391	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8401	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8411	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8421	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8431	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8441	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8451	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8461	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8471	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8481	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8491	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8501	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8511	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8521	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8531	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8541	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8551	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8561	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8571	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8581	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8591	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8601	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8611	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8621	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8631	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8641	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8651	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8661	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8671	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8681	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8691	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8701	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8711	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8721	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8731	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8741	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8751	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8761	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8771	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8781	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8791	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8801	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8811	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8821	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8831	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8841	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8851	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8861	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8871	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8881	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8891	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8901	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8911	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8921	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8931	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8941	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8951	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8961	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8971	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8981	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8991	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9001	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9011	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9021	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9031	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9041	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9051	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9061	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9071	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9081	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9091	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9101	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9111	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9121	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9131	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9141	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9151	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9161	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9171	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9181	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9191	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9201	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9211	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9221	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9231	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9241	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9251	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9261	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9271	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9281	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9291	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9301	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9311	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9321	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9331	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9341	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9351	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9361	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9371	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9381	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9391	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9401	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9411	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9421	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9431	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9441	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9451	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9461	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9471	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9481	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9491	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9501	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9511	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9521	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9531	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9541	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9551	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9561	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9571	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9581	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9591	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9601	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9611	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9621	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9631	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9641	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9651	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9661	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9671	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9681	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9691	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9701	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9711	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9721	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9731	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9741	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9751	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9761	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9771	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9781	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9791	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9801	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9811	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9821	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9831	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9841	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9851	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9861	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9871	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9881	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9891	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9901	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9911	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9921	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9931	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9941	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9951	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9961	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9971	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9981	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9991	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000

==> NewPics/MEAOL_Synthetic_Noisefree.txt <==
t	l55n0
1	0
6	0
11	0
16	0.0143229166666667
21	0.0312500000000000
26	0.0807291666666667
31	0.122395833333333
36	0.165364583333333
41	0.205729166666667
46	0.236979166666667
51	0.257812500000000
56	0.282552083333333
61	0.308593750000000
66	0.328125000000000
71	0.351562500000000
76	0.368489583333333
81	0.380208333333333
86	0.389322916666667
91	0.401041666666667
96	0.415364583333333
101	0.420572916666667
106	0.427083333333333
111	0.434895833333333
116	0.441406250000000
121	0.447916666666667
126	0.451822916666667
131	0.455729166666667
136	0.463541666666667
141	0.466145833333333
146	0.467447916666667
151	0.473958333333333
156	0.475260416666667
161	0.484375000000000
166	0.489583333333333
171	0.490885416666667
176	0.493489583333333
181	0.493489583333333
186	0.500000000000000
191	0.502604166666667
196	0.502604166666667
201	0.503906250000000
206	0.506510416666667
211	0.506510416666667
216	0.507812500000000
221	0.509114583333333
226	0.513020833333333
231	0.515625000000000
236	0.516927083333333
241	0.518229166666667
246	0.520833333333333
251	0.523437500000000
256	0.523437500000000
261	0.523437500000000
266	0.526041666666667
271	0.526041666666667
276	0.527343750000000
281	0.529947916666667
286	0.531250000000000
291	0.531250000000000
296	0.531250000000000
301	0.533854166666667
306	0.535156250000000
311	0.536458333333333
316	0.536458333333333
321	0.537760416666667
326	0.539062500000000
331	0.539062500000000
336	0.540364583333333
341	0.545572916666667
346	0.545572916666667
351	0.545572916666667
356	0.546875000000000
361	0.546875000000000
366	0.546875000000000
371	0.548177083333333
376	0.549479166666667
381	0.549479166666667
386	0.549479166666667
391	0.550781250000000
396	0.550781250000000
401	0.550781250000000
406	0.553385416666667
411	0.553385416666667
416	0.553385416666667
421	0.553385416666667
426	0.553385416666667
431	0.554687500000000
436	0.555989583333333
441	0.555989583333333
446	0.557291666666667
451	0.557291666666667
456	0.557291666666667
461	0.557291666666667
466	0.557291666666667
471	0.557291666666667
476	0.557291666666667
481	0.558593750000000
486	0.558593750000000
491	0.558593750000000
496	0.558593750000000
501	0.558593750000000
506	0.561197916666667
511	0.561197916666667
516	0.562500000000000
521	0.562500000000000
526	0.562500000000000
531	0.562500000000000
536	0.562500000000000
541	0.562500000000000
546	0.562500000000000
551	0.563802083333333
556	0.565104166666667
561	0.565104166666667
566	0.565104166666667
571	0.565104166666667
576	0.565104166666667
581	0.565104166666667
586	0.565104166666667
591	0.565104166666667
596	0.565104166666667
601	0.565104166666667
606	0.567708333333333
611	0.567708333333333
616	0.567708333333333
621	0.567708333333333
626	0.567708333333333
631	0.567708333333333
636	0.567708333333333
641	0.567708333333333
646	0.567708333333333
651	0.567708333333333
656	0.567708333333333
661	0.567708333333333
666	0.567708333333333
671	0.567708333333333
676	0.567708333333333
681	0.567708333333333
686	0.567708333333333
691	0.567708333333333
696	0.567708333333333
701	0.567708333333333
706	0.567708333333333
711	0.567708333333333
716	0.567708333333333
721	0.567708333333333
726	0.567708333333333
731	0.567708333333333
736	0.567708333333333
741	0.567708333333333
746	0.567708333333333
751	0.567708333333333
756	0.567708333333333
761	0.567708333333333
766	0.567708333333333
771	0.567708333333333
776	0.567708333333333
781	0.567708333333333
786	0.567708333333333
791	0.567708333333333
796	0.567708333333333
801	0.567708333333333
806	0.567708333333333
811	0.567708333333333
816	0.567708333333333
821	0.567708333333333
826	0.567708333333333
831	0.567708333333333
836	0.567708333333333
841	0.567708333333333
846	0.567708333333333
851	0.569010416666667
856	0.569010416666667
861	0.569010416666667
866	0.569010416666667
871	0.569010416666667
876	0.570312500000000
881	0.570312500000000
886	0.570312500000000
891	0.570312500000000
896	0.570312500000000
901	0.570312500000000
906	0.570312500000000
911	0.570312500000000
916	0.570312500000000
921	0.570312500000000
926	0.570312500000000
931	0.570312500000000
936	0.570312500000000
941	0.570312500000000
946	0.570312500000000
951	0.570312500000000
956	0.570312500000000
961	0.570312500000000
966	0.570312500000000
971	0.570312500000000
976	0.570312500000000
981	0.570312500000000
986	0.570312500000000
991	0.570312500000000
996	0.570312500000000
1001	0.570312500000000
1006	0.570312500000000
1011	0.570312500000000
1016	0.570312500000000
1021	0.570312500000000
1026	0.570312500000000
1031	0.570312500000000
1036	0.570312500000000
1041	0.570312500000000
1046	0.570312500000000
1051	0.570312500000000
1056	0.570312500000000
1061	0.570312500000000
1066	0.570312500000000
1071	0.570312500000000
1076	0.570312500000000
1081	0.570312500000000
1086	0.570312500000000
1091	0.570312500000000
1096	0.570312500000000
1101	0.570312500000000
1106	0.570312500000000
1111	0.570312500000000
1116	0.570312500000000
1121	0.570312500000000
1126	0.570312500000000
1131	0.570312500000000
1136	0.570312500000000
1141	0.570312500000000
1146	0.570312500000000
1151	0.570312500000000
1156	0.570312500000000
1161	0.570312500000000
1166	0.570312500000000
1171	0.570312500000000
1176	0.570312500000000
1181	0.570312500000000
1186	0.570312500000000
1191	0.570312500000000
1196	0.570312500000000
1201	0.570312500000000
1206	0.570312500000000
1211	0.570312500000000
1216	0.570312500000000
1221	0.570312500000000
1226	0.570312500000000
1231	0.570312500000000
1236	0.570312500000000
1241	0.570312500000000
1246	0.570312500000000
1251	0.570312500000000
1256	0.570312500000000
1261	0.570312500000000
1266	0.570312500000000
1271	0.570312500000000
1276	0.570312500000000
1281	0.570312500000000
1286	0.570312500000000
1291	0.570312500000000
1296	0.570312500000000
1301	0.570312500000000
1306	0.570312500000000
1311	0.570312500000000
1316	0.570312500000000
1321	0.570312500000000
1326	0.570312500000000
1331	0.570312500000000
1336	0.570312500000000
1341	0.570312500000000
1346	0.570312500000000
1351	0.570312500000000
1356	0.570312500000000
1361	0.570312500000000
1366	0.570312500000000
1371	0.570312500000000
1376	0.570312500000000
1381	0.570312500000000
1386	0.570312500000000
1391	0.570312500000000
1396	0.570312500000000
1401	0.570312500000000
1406	0.570312500000000
1411	0.570312500000000
1416	0.570312500000000
1421	0.570312500000000
1426	0.570312500000000
1431	0.570312500000000
1436	0.570312500000000
1441	0.570312500000000
1446	0.570312500000000
1451	0.570312500000000
1456	0.570312500000000
1461	0.570312500000000
1466	0.570312500000000
1471	0.570312500000000
1476	0.570312500000000
1481	0.570312500000000
1486	0.570312500000000
1491	0.570312500000000
1496	0.570312500000000
1501	0.570312500000000
1506	0.570312500000000
1511	0.570312500000000
1516	0.570312500000000
1521	0.570312500000000
1526	0.570312500000000
1531	0.570312500000000
1536	0.570312500000000
1541	0.570312500000000
1546	0.570312500000000
1551	0.570312500000000
1556	0.570312500000000
1561	0.570312500000000
1566	0.570312500000000
1571	0.570312500000000
1576	0.570312500000000
1581	0.570312500000000
1586	0.570312500000000
1591	0.570312500000000
1596	0.570312500000000
1601	0.570312500000000
1606	0.570312500000000
1611	0.570312500000000
1616	0.570312500000000
1621	0.570312500000000
1626	0.570312500000000
1631	0.570312500000000
1636	0.570312500000000
1641	0.570312500000000
1646	0.570312500000000
1651	0.570312500000000
1656	0.570312500000000
1661	0.571614583333333
1666	0.571614583333333
1671	0.571614583333333
1676	0.571614583333333
1681	0.571614583333333
1686	0.571614583333333
1691	0.571614583333333
1696	0.571614583333333
1701	0.571614583333333
1706	0.571614583333333
1711	0.571614583333333
1716	0.571614583333333
1721	0.571614583333333
1726	0.571614583333333
1731	0.571614583333333
1736	0.571614583333333
1741	0.571614583333333
1746	0.571614583333333
1751	0.571614583333333
1756	0.571614583333333
1761	0.571614583333333
1766	0.571614583333333
1771	0.571614583333333
1776	0.571614583333333
1781	0.571614583333333
1786	0.571614583333333
1791	0.571614583333333
1796	0.571614583333333
1801	0.571614583333333
1806	0.571614583333333
1811	0.571614583333333
1816	0.571614583333333
1821	0.571614583333333
1826	0.571614583333333
1831	0.571614583333333
1836	0.571614583333333
1841	0.571614583333333
1846	0.571614583333333
1851	0.571614583333333
1856	0.571614583333333
1861	0.571614583333333
1866	0.571614583333333
1871	0.571614583333333
1876	0.571614583333333
1881	0.571614583333333
1886	0.571614583333333
1891	0.571614583333333
1896	0.571614583333333
1901	0.571614583333333
1906	0.571614583333333
1911	0.571614583333333
1916	0.571614583333333
1921	0.571614583333333
1926	0.571614583333333
1931	0.571614583333333
1936	0.571614583333333
1941	0.571614583333333
1946	0.571614583333333
1951	0.571614583333333
1956	0.571614583333333
1961	0.571614583333333
1966	0.571614583333333
1971	0.571614583333333
1976	0.571614583333333
1981	0.571614583333333
1986	0.571614583333333
1991	0.571614583333333
1996	0.571614583333333

==> NewPics/MEAOL_Synthetic_Noisy.txt <==
t	l55n02
1	0
6	0
11	0
16	0
21	0.00911458333333333
26	0.0182291666666667
31	0.0312500000000000
36	0.0625000000000000
41	0.102864583333333
46	0.131510416666667
51	0.147135416666667
56	0.184895833333333
61	0.208333333333333
66	0.230468750000000
71	0.248697916666667
76	0.270833333333333
81	0.285156250000000
86	0.298177083333333
91	0.311197916666667
96	0.326822916666667
101	0.337239583333333
106	0.348958333333333
111	0.355468750000000
116	0.361979166666667
121	0.371093750000000
126	0.377604166666667
131	0.386718750000000
136	0.391927083333333
141	0.397135416666667
146	0.407552083333333
151	0.416666666666667
156	0.424479166666667
161	0.424479166666667
166	0.424479166666667
171	0.427083333333333
176	0.429687500000000
181	0.430989583333333
186	0.433593750000000
191	0.433593750000000
196	0.437500000000000
201	0.440104166666667
206	0.441406250000000
211	0.445312500000000
216	0.445312500000000
221	0.445312500000000
226	0.445312500000000
231	0.446614583333333
236	0.450520833333333
241	0.451822916666667
246	0.453125000000000
251	0.453125000000000
256	0.455729166666667
261	0.457031250000000
266	0.458333333333333
271	0.460937500000000
276	0.462239583333333
281	0.462239583333333
286	0.464843750000000
291	0.464843750000000
296	0.464843750000000
301	0.466145833333333
306	0.467447916666667
311	0.470052083333333
316	0.471354166666667
321	0.471354166666667
326	0.473958333333333
331	0.475260416666667
336	0.475260416666667
341	0.476562500000000
346	0.477864583333333
351	0.477864583333333
356	0.477864583333333
361	0.479166666666667
366	0.479166666666667
371	0.479166666666667
376	0.480468750000000
381	0.480468750000000
386	0.481770833333333
391	0.481770833333333
396	0.485677083333333
401	0.485677083333333
406	0.486979166666667
411	0.486979166666667
416	0.486979166666667
421	0.486979166666667
426	0.486979166666667
431	0.486979166666667
436	0.486979166666667
441	0.486979166666667
446	0.486979166666667
451	0.486979166666667
456	0.488281250000000
461	0.488281250000000
466	0.488281250000000
471	0.488281250000000
476	0.488281250000000
481	0.489583333333333
486	0.489583333333333
491	0.489583333333333
496	0.489583333333333
501	0.489583333333333
506	0.489583333333333
511	0.489583333333333
516	0.489583333333333
521	0.489583333333333
526	0.489583333333333
531	0.490885416666667
536	0.492187500000000
541	0.492187500000000
546	0.492187500000000
551	0.492187500000000
556	0.492187500000000
561	0.492187500000000
566	0.492187500000000
571	0.492187500000000
576	0.492187500000000
581	0.492187500000000
586	0.492187500000000
591	0.492187500000000
596	0.492187500000000
601	0.493489583333333
606	0.493489583333333
611	0.493489583333333
616	0.493489583333333
621	0.493489583333333
626	0.494791666666667
631	0.494791666666667
636	0.494791666666667
641	0.494791666666667
646	0.494791666666667
651	0.494791666666667
656	0.496093750000000
661	0.496093750000000
666	0.496093750000000
671	0.496093750000000
676	0.496093750000000
681	0.496093750000000
686	0.496093750000000
691	0.496093750000000
696	0.496093750000000
701	0.496093750000000
706	0.496093750000000
711	0.496093750000000
716	0.496093750000000
721	0.496093750000000
726	0.496093750000000
731	0.496093750000000
736	0.497395833333333
741	0.497395833333333
746	0.497395833333333
751	0.497395833333333
756	0.497395833333333
761	0.497395833333333
766	0.497395833333333
771	0.497395833333333
776	0.497395833333333
781	0.497395833333333
786	0.497395833333333
791	0.497395833333333
796	0.497395833333333
801	0.497395833333333
806	0.497395833333333
811	0.497395833333333
816	0.497395833333333
821	0.498697916666667
826	0.498697916666667
831	0.498697916666667
836	0.498697916666667
841	0.498697916666667
846	0.498697916666667
851	0.498697916666667
856	0.498697916666667
861	0.498697916666667
866	0.500000000000000
871	0.500000000000000
876	0.500000000000000
881	0.500000000000000
886	0.500000000000000
891	0.500000000000000
896	0.500000000000000
901	0.500000000000000
906	0.500000000000000
911	0.500000000000000
916	0.500000000000000
921	0.500000000000000
926	0.500000000000000
931	0.500000000000000
936	0.500000000000000
941	0.500000000000000
946	0.500000000000000
951	0.500000000000000
956	0.500000000000000
961	0.500000000000000
966	0.500000000000000
971	0.500000000000000
976	0.500000000000000
981	0.500000000000000
986	0.500000000000000
991	0.500000000000000
996	0.500000000000000
1001	0.500000000000000
1006	0.500000000000000
1011	0.500000000000000
1016	0.500000000000000
1021	0.500000000000000
1026	0.500000000000000
1031	0.500000000000000
1036	0.500000000000000
1041	0.500000000000000
1046	0.500000000000000
1051	0.500000000000000
1056	0.500000000000000
1061	0.500000000000000
1066	0.500000000000000
1071	0.500000000000000
1076	0.500000000000000
1081	0.500000000000000
1086	0.500000000000000
1091	0.500000000000000
1096	0.500000000000000
1101	0.500000000000000
1106	0.500000000000000
1111	0.500000000000000
1116	0.500000000000000
1121	0.500000000000000
1126	0.500000000000000
1131	0.500000000000000
1136	0.500000000000000
1141	0.500000000000000
1146	0.500000000000000
1151	0.500000000000000
1156	0.500000000000000
1161	0.500000000000000
1166	0.500000000000000
1171	0.500000000000000
1176	0.500000000000000
1181	0.501302083333333
1186	0.501302083333333
1191	0.501302083333333
1196	0.501302083333333
1201	0.501302083333333
1206	0.501302083333333
1211	0.501302083333333
1216	0.501302083333333
1221	0.501302083333333
1226	0.501302083333333
1231	0.501302083333333
1236	0.501302083333333
1241	0.501302083333333
1246	0.501302083333333
1251	0.501302083333333
1256	0.501302083333333
1261	0.501302083333333
1266	0.501302083333333
1271	0.501302083333333
1276	0.501302083333333
1281	0.501302083333333
1286	0.501302083333333
1291	0.501302083333333
1296	0.501302083333333
1301	0.501302083333333
1306	0.501302083333333
1311	0.501302083333333
1316	0.501302083333333
1321	0.501302083333333
1326	0.501302083333333
1331	0.501302083333333
1336	0.501302083333333
1341	0.501302083333333
1346	0.501302083333333
1351	0.501302083333333
1356	0.501302083333333
1361	0.501302083333333
1366	0.501302083333333
1371	0.501302083333333
1376	0.501302083333333
1381	0.501302083333333
1386	0.501302083333333
1391	0.501302083333333
1396	0.501302083333333
1401	0.501302083333333
1406	0.501302083333333
1411	0.501302083333333
1416	0.501302083333333
1421	0.501302083333333
1426	0.501302083333333
1431	0.501302083333333
1436	0.501302083333333
1441	0.501302083333333
1446	0.501302083333333
1451	0.501302083333333
1456	0.501302083333333
1461	0.501302083333333
1466	0.501302083333333
1471	0.501302083333333
1476	0.501302083333333
1481	0.501302083333333
1486	0.501302083333333
1491	0.501302083333333
1496	0.501302083333333
1501	0.502604166666667
1506	0.502604166666667
1511	0.502604166666667
1516	0.502604166666667
1521	0.502604166666667
1526	0.502604166666667
1531	0.502604166666667
1536	0.502604166666667
1541	0.502604166666667
1546	0.502604166666667
1551	0.502604166666667
1556	0.502604166666667
1561	0.502604166666667
1566	0.502604166666667
1571	0.502604166666667
1576	0.502604166666667
1581	0.502604166666667
1586	0.502604166666667
1591	0.502604166666667
1596	0.502604166666667
1601	0.502604166666667
1606	0.502604166666667
1611	0.502604166666667
1616	0.502604166666667
1621	0.502604166666667
1626	0.502604166666667
1631	0.502604166666667
1636	0.502604166666667
1641	0.502604166666667
1646	0.502604166666667
1651	0.502604166666667
1656	0.502604166666667
1661	0.502604166666667
1666	0.502604166666667
1671	0.502604166666667
1676	0.502604166666667
1681	0.502604166666667
1686	0.502604166666667
1691	0.502604166666667
1696	0.502604166666667
1701	0.502604166666667
1706	0.502604166666667
1711	0.502604166666667
1716	0.502604166666667
1721	0.502604166666667
1726	0.502604166666667
1731	0.502604166666667
1736	0.502604166666667
1741	0.502604166666667
1746	0.502604166666667
1751	0.502604166666667
1756	0.502604166666667
1761	0.502604166666667
1766	0.502604166666667
1771	0.502604166666667
1776	0.502604166666667
1781	0.502604166666667
1786	0.502604166666667
1791	0.502604166666667
1796	0.502604166666667
1801	0.502604166666667
1806	0.502604166666667
1811	0.502604166666667
1816	0.502604166666667
1821	0.502604166666667
1826	0.502604166666667
1831	0.502604166666667
1836	0.502604166666667
1841	0.502604166666667
1846	0.502604166666667
1851	0.502604166666667
1856	0.502604166666667
1861	0.502604166666667
1866	0.502604166666667
1871	0.502604166666667
1876	0.502604166666667
1881	0.502604166666667
1886	0.502604166666667
1891	0.502604166666667
1896	0.502604166666667
1901	0.502604166666667
1906	0.502604166666667
1911	0.502604166666667
1916	0.502604166666667
1921	0.502604166666667
1926	0.502604166666667
1931	0.502604166666667
1936	0.502604166666667
1941	0.502604166666667
1946	0.502604166666667
1951	0.502604166666667
1956	0.502604166666667
1961	0.502604166666667
1966	0.502604166666667
1971	0.502604166666667
1976	0.502604166666667
1981	0.502604166666667
1986	0.502604166666667
1991	0.502604166666667

==> NewPics/MEAOL_Synthetic_Replace.txt <==
t	l55n0	l60n0	l55n02	l60n02
1	0	0	0	0
21	0.0494791666666667	0.0885416666666667	0.0130208333333333	0.0260416666666667
41	0.195312500000000	0.289062500000000	0.101562500000000	0.164062500000000
61	0.338541666666667	0.421875000000000	0.203125000000000	0.260416666666667
81	0.421875000000000	0.500000000000000	0.302083333333333	0.367187500000000
101	0.484375000000000	0.565104166666667	0.369791666666667	0.424479166666667
121	0.528645833333333	0.593750000000000	0.406250000000000	0.471354166666667
141	0.559895833333333	0.622395833333333	0.463541666666667	0.500000000000000
161	0.601562500000000	0.635416666666667	0.497395833333333	0.526041666666667
181	0.611979166666667	0.651041666666667	0.518229166666667	0.544270833333333
201	0.622395833333333	0.669270833333333	0.536458333333333	0.559895833333333
221	0.635416666666667	0.677083333333333	0.549479166666667	0.562500000000000
241	0.635416666666667	0.690104166666667	0.572916666666667	0.578125000000000
261	0.648437500000000	0.697916666666667	0.583333333333333	0.596354166666667
281	0.666666666666667	0.705729166666667	0.591145833333333	0.604166666666667
301	0.682291666666667	0.710937500000000	0.593750000000000	0.609375000000000
321	0.690104166666667	0.718750000000000	0.609375000000000	0.617187500000000
341	0.695312500000000	0.729166666666667	0.614583333333333	0.619791666666667
361	0.708333333333333	0.734375000000000	0.622395833333333	0.622395833333333
381	0.713541666666667	0.742187500000000	0.622395833333333	0.625000000000000
401	0.713541666666667	0.755208333333333	0.622395833333333	0.627604166666667
421	0.718750000000000	0.757812500000000	0.627604166666667	0.635416666666667
441	0.718750000000000	0.760416666666667	0.632812500000000	0.635416666666667
461	0.726562500000000	0.763020833333333	0.632812500000000	0.638020833333333
481	0.731770833333333	0.765625000000000	0.632812500000000	0.643229166666667
501	0.736979166666667	0.765625000000000	0.635416666666667	0.645833333333333
521	0.747395833333333	0.768229166666667	0.638020833333333	0.651041666666667
541	0.757812500000000	0.773437500000000	0.638020833333333	0.651041666666667
561	0.760416666666667	0.773437500000000	0.640625000000000	0.653645833333333
581	0.763020833333333	0.776041666666667	0.640625000000000	0.653645833333333
601	0.765625000000000	0.776041666666667	0.640625000000000	0.656250000000000
621	0.765625000000000	0.778645833333333	0.645833333333333	0.664062500000000
641	0.768229166666667	0.778645833333333	0.651041666666667	0.664062500000000
661	0.773437500000000	0.786458333333333	0.651041666666667	0.664062500000000
681	0.778645833333333	0.786458333333333	0.656250000000000	0.669270833333333
701	0.781250000000000	0.789062500000000	0.656250000000000	0.671875000000000
721	0.783854166666667	0.791666666666667	0.656250000000000	0.671875000000000
741	0.786458333333333	0.794270833333333	0.656250000000000	0.677083333333333
761	0.791666666666667	0.794270833333333	0.656250000000000	0.677083333333333
781	0.794270833333333	0.796875000000000	0.656250000000000	0.677083333333333
801	0.799479166666667	0.799479166666667	0.658854166666667	0.679687500000000
821	0.802083333333333	0.802083333333333	0.661458333333333	0.682291666666667
841	0.802083333333333	0.804687500000000	0.664062500000000	0.682291666666667
861	0.802083333333333	0.804687500000000	0.664062500000000	0.682291666666667
881	0.807291666666667	0.804687500000000	0.664062500000000	0.682291666666667
901	0.809895833333333	0.804687500000000	0.664062500000000	0.682291666666667
921	0.809895833333333	0.809895833333333	0.664062500000000	0.682291666666667
941	0.812500000000000	0.812500000000000	0.664062500000000	0.682291666666667
961	0.812500000000000	0.820312500000000	0.669270833333333	0.682291666666667
981	0.815104166666667	0.820312500000000	0.669270833333333	0.682291666666667
1001	0.815104166666667	0.820312500000000	0.669270833333333	0.682291666666667
1021	0.817708333333333	0.822916666666667	0.669270833333333	0.682291666666667
1041	0.817708333333333	0.825520833333333	0.669270833333333	0.682291666666667
1061	0.822916666666667	0.825520833333333	0.669270833333333	0.682291666666667
1081	0.822916666666667	0.825520833333333	0.671875000000000	0.682291666666667
1101	0.830729166666667	0.825520833333333	0.671875000000000	0.682291666666667
1121	0.830729166666667	0.828125000000000	0.671875000000000	0.682291666666667
1141	0.830729166666667	0.828125000000000	0.674479166666667	0.682291666666667
1161	0.833333333333333	0.830729166666667	0.674479166666667	0.682291666666667
1181	0.833333333333333	0.830729166666667	0.674479166666667	0.684895833333333
1201	0.835937500000000	0.833333333333333	0.674479166666667	0.684895833333333
1221	0.835937500000000	0.835937500000000	0.674479166666667	0.684895833333333
1241	0.835937500000000	0.835937500000000	0.677083333333333	0.687500000000000
1261	0.838541666666667	0.835937500000000	0.677083333333333	0.687500000000000
1281	0.838541666666667	0.838541666666667	0.677083333333333	0.687500000000000
1301	0.841145833333333	0.841145833333333	0.679687500000000	0.687500000000000
1321	0.841145833333333	0.841145833333333	0.679687500000000	0.687500000000000
1341	0.843750000000000	0.846354166666667	0.682291666666667	0.687500000000000
1361	0.848958333333333	0.846354166666667	0.684895833333333	0.687500000000000
1381	0.848958333333333	0.848958333333333	0.687500000000000	0.687500000000000
1401	0.848958333333333	0.851562500000000	0.687500000000000	0.687500000000000
1421	0.848958333333333	0.851562500000000	0.687500000000000	0.687500000000000
1441	0.851562500000000	0.851562500000000	0.687500000000000	0.687500000000000
1461	0.851562500000000	0.851562500000000	0.687500000000000	0.690104166666667
1481	0.851562500000000	0.856770833333333	0.687500000000000	0.690104166666667
1501	0.854166666666667	0.856770833333333	0.687500000000000	0.690104166666667
1521	0.856770833333333	0.856770833333333	0.687500000000000	0.690104166666667
1541	0.856770833333333	0.856770833333333	0.687500000000000	0.690104166666667
1561	0.856770833333333	0.859375000000000	0.690104166666667	0.690104166666667
1581	0.856770833333333	0.859375000000000	0.690104166666667	0.690104166666667
1601	0.856770833333333	0.859375000000000	0.692708333333333	0.690104166666667
1621	0.856770833333333	0.859375000000000	0.692708333333333	0.692708333333333
1641	0.859375000000000	0.861979166666667	0.695312500000000	0.692708333333333
1661	0.859375000000000	0.861979166666667	0.695312500000000	0.692708333333333
1681	0.859375000000000	0.861979166666667	0.695312500000000	0.692708333333333
1701	0.859375000000000	0.861979166666667	0.695312500000000	0.692708333333333
1721	0.861979166666667	0.861979166666667	0.697916666666667	0.692708333333333
1741	0.861979166666667	0.861979166666667	0.697916666666667	0.692708333333333
1761	0.861979166666667	0.861979166666667	0.697916666666667	0.692708333333333
1781	0.861979166666667	0.861979166666667	0.697916666666667	0.692708333333333
1801	0.861979166666667	0.864583333333333	0.697916666666667	0.692708333333333
1821	0.861979166666667	0.869791666666667	0.697916666666667	0.692708333333333
1841	0.861979166666667	0.869791666666667	0.697916666666667	0.692708333333333
1861	0.864583333333333	0.869791666666667	0.697916666666667	0.692708333333333
1881	0.864583333333333	0.869791666666667	0.697916666666667	0.692708333333333
1901	0.864583333333333	0.872395833333333	0.697916666666667	0.692708333333333
1921	0.864583333333333	0.872395833333333	0.697916666666667	0.692708333333333
1941	0.864583333333333	0.872395833333333	0.697916666666667	0.692708333333333
1961	0.864583333333333	0.872395833333333	0.697916666666667	0.692708333333333
1981	0.864583333333333	0.872395833333333	0.697916666666667	0.692708333333333
2001	0.864583333333333	0.872395833333333	0.697916666666667	0.692708333333333
2021	0.867187500000000	0.872395833333333	0.697916666666667	0.692708333333333
2041	0.867187500000000	0.872395833333333	0.697916666666667	0.692708333333333
2061	0.867187500000000	0.872395833333333	0.697916666666667	0.692708333333333
2081	0.867187500000000	0.875000000000000	0.697916666666667	0.692708333333333
2101	0.867187500000000	0.875000000000000	0.697916666666667	0.692708333333333
2121	0.869791666666667	0.877604166666667	0.700520833333333	0.692708333333333
2141	0.869791666666667	0.880208333333333	0.700520833333333	0.692708333333333
2161	0.869791666666667	0.880208333333333	0.700520833333333	0.692708333333333
2181	0.869791666666667	0.880208333333333	0.700520833333333	0.692708333333333
2201	0.872395833333333	0.880208333333333	0.700520833333333	0.692708333333333
2221	0.872395833333333	0.880208333333333	0.700520833333333	0.692708333333333
2241	0.877604166666667	0.880208333333333	0.700520833333333	0.692708333333333
2261	0.880208333333333	0.882812500000000	0.700520833333333	0.692708333333333
2281	0.880208333333333	0.882812500000000	0.700520833333333	0.692708333333333
2301	0.880208333333333	0.885416666666667	0.700520833333333	0.692708333333333
2321	0.880208333333333	0.885416666666667	0.703125000000000	0.692708333333333
2341	0.880208333333333	0.885416666666667	0.703125000000000	0.692708333333333
2361	0.880208333333333	0.888020833333333	0.703125000000000	0.692708333333333
2381	0.880208333333333	0.888020833333333	0.703125000000000	0.692708333333333
2401	0.880208333333333	0.890625000000000	0.703125000000000	0.692708333333333
2421	0.882812500000000	0.890625000000000	0.703125000000000	0.692708333333333
2441	0.882812500000000	0.890625000000000	0.703125000000000	0.692708333333333
2461	0.882812500000000	0.890625000000000	0.703125000000000	0.692708333333333
2481	0.882812500000000	0.893229166666667	0.703125000000000	0.692708333333333
2501	0.882812500000000	0.893229166666667	0.703125000000000	0.695312500000000
2521	0.882812500000000	0.893229166666667	0.703125000000000	0.695312500000000
2541	0.882812500000000	0.893229166666667	0.703125000000000	0.695312500000000
2561	0.882812500000000	0.895833333333333	0.703125000000000	0.695312500000000
2581	0.882812500000000	0.895833333333333	0.703125000000000	0.695312500000000
2601	0.882812500000000	0.895833333333333	0.703125000000000	0.695312500000000
2621	0.882812500000000	0.895833333333333	0.703125000000000	0.695312500000000
2641	0.882812500000000	0.895833333333333	0.703125000000000	0.695312500000000
2661	0.882812500000000	0.895833333333333	0.703125000000000	0.695312500000000
2681	0.882812500000000	0.895833333333333	0.703125000000000	0.695312500000000
2701	0.882812500000000	0.895833333333333	0.705729166666667	0.695312500000000
2721	0.882812500000000	0.895833333333333	0.705729166666667	0.695312500000000
2741	0.882812500000000	0.895833333333333	0.705729166666667	0.695312500000000
2761	0.882812500000000	0.898437500000000	0.705729166666667	0.695312500000000
2781	0.882812500000000	0.898437500000000	0.705729166666667	0.695312500000000
2801	0.882812500000000	0.898437500000000	0.705729166666667	0.695312500000000
2821	0.882812500000000	0.898437500000000	0.708333333333333	0.695312500000000
2841	0.882812500000000	0.898437500000000	0.710937500000000	0.695312500000000
2861	0.882812500000000	0.898437500000000	0.710937500000000	0.695312500000000
2881	0.882812500000000	0.898437500000000	0.710937500000000	0.695312500000000
2901	0.882812500000000	0.898437500000000	0.710937500000000	0.695312500000000
2921	0.882812500000000	0.898437500000000	0.710937500000000	0.695312500000000
2941	0.882812500000000	0.898437500000000	0.710937500000000	0.695312500000000
2961	0.882812500000000	0.898437500000000	0.710937500000000	0.695312500000000
2981	0.882812500000000	0.898437500000000	0.710937500000000	0.695312500000000
3001	0.882812500000000	0.901041666666667	0.710937500000000	0.695312500000000
3021	0.882812500000000	0.901041666666667	0.710937500000000	0.695312500000000
3041	0.882812500000000	0.901041666666667	0.710937500000000	0.695312500000000
3061	0.882812500000000	0.901041666666667	0.710937500000000	0.695312500000000
3081	0.882812500000000	0.901041666666667	0.710937500000000	0.695312500000000
3101	0.885416666666667	0.901041666666667	0.713541666666667	0.695312500000000
3121	0.885416666666667	0.901041666666667	0.713541666666667	0.695312500000000
3141	0.885416666666667	0.901041666666667	0.713541666666667	0.695312500000000
3161	0.885416666666667	0.901041666666667	0.713541666666667	0.695312500000000
3181	0.888020833333333	0.901041666666667	0.713541666666667	0.695312500000000
3201	0.888020833333333	0.901041666666667	0.713541666666667	0.695312500000000
3221	0.888020833333333	0.901041666666667	0.713541666666667	0.695312500000000
3241	0.888020833333333	0.901041666666667	0.713541666666667	0.695312500000000
3261	0.888020833333333	0.901041666666667	0.713541666666667	0.695312500000000
3281	0.888020833333333	0.901041666666667	0.713541666666667	0.695312500000000
3301	0.888020833333333	0.901041666666667	0.713541666666667	0.697916666666667
3321	0.888020833333333	0.901041666666667	0.713541666666667	0.700520833333333
3341	0.890625000000000	0.901041666666667	0.713541666666667	0.700520833333333
3361	0.893229166666667	0.901041666666667	0.713541666666667	0.700520833333333
3381	0.893229166666667	0.901041666666667	0.713541666666667	0.700520833333333
3401	0.893229166666667	0.901041666666667	0.713541666666667	0.703125000000000
3421	0.893229166666667	0.901041666666667	0.713541666666667	0.703125000000000
3441	0.893229166666667	0.901041666666667	0.713541666666667	0.703125000000000
3461	0.893229166666667	0.901041666666667	0.713541666666667	0.703125000000000
3481	0.893229166666667	0.903645833333333	0.716145833333333	0.703125000000000
3501	0.893229166666667	0.903645833333333	0.716145833333333	0.703125000000000
3521	0.893229166666667	0.903645833333333	0.716145833333333	0.703125000000000
3541	0.893229166666667	0.903645833333333	0.716145833333333	0.703125000000000
3561	0.893229166666667	0.903645833333333	0.716145833333333	0.703125000000000
3581	0.893229166666667	0.903645833333333	0.716145833333333	0.703125000000000
3601	0.893229166666667	0.903645833333333	0.716145833333333	0.703125000000000
3621	0.893229166666667	0.906250000000000	0.716145833333333	0.703125000000000
3641	0.893229166666667	0.906250000000000	0.716145833333333	0.703125000000000
3661	0.893229166666667	0.906250000000000	0.716145833333333	0.703125000000000
3681	0.895833333333333	0.908854166666667	0.716145833333333	0.703125000000000
3701	0.895833333333333	0.908854166666667	0.716145833333333	0.703125000000000
3721	0.895833333333333	0.908854166666667	0.716145833333333	0.703125000000000
3741	0.895833333333333	0.908854166666667	0.716145833333333	0.703125000000000
3761	0.895833333333333	0.908854166666667	0.716145833333333	0.703125000000000
3781	0.895833333333333	0.911458333333333	0.716145833333333	0.703125000000000
3801	0.895833333333333	0.911458333333333	0.716145833333333	0.703125000000000
3821	0.895833333333333	0.911458333333333	0.716145833333333	0.705729166666667
3841	0.895833333333333	0.911458333333333	0.716145833333333	0.705729166666667
3861	0.895833333333333	0.911458333333333	0.716145833333333	0.705729166666667
3881	0.895833333333333	0.911458333333333	0.716145833333333	0.705729166666667
3901	0.898437500000000	0.911458333333333	0.716145833333333	0.705729166666667
3921	0.898437500000000	0.911458333333333	0.716145833333333	0.708333333333333
3941	0.898437500000000	0.911458333333333	0.716145833333333	0.708333333333333
3961	0.898437500000000	0.911458333333333	0.716145833333333	0.708333333333333
3981	0.898437500000000	0.911458333333333	0.716145833333333	0.708333333333333
4001	0.898437500000000	0.911458333333333	0.716145833333333	0.708333333333333
4021	0.898437500000000	0.911458333333333	0.716145833333333	0.708333333333333
4041	0.898437500000000	0.911458333333333	0.716145833333333	0.708333333333333
4061	0.898437500000000	0.911458333333333	0.716145833333333	0.708333333333333
4081	0.898437500000000	0.911458333333333	0.716145833333333	0.710937500000000
4101	0.898437500000000	0.911458333333333	0.716145833333333	0.710937500000000
4121	0.898437500000000	0.911458333333333	0.716145833333333	0.710937500000000
4141	0.901041666666667	0.911458333333333	0.716145833333333	0.710937500000000
4161	0.903645833333333	0.911458333333333	0.716145833333333	0.710937500000000
4181	0.903645833333333	0.914062500000000	0.716145833333333	0.710937500000000
4201	0.903645833333333	0.914062500000000	0.718750000000000	0.713541666666667
4221	0.903645833333333	0.914062500000000	0.718750000000000	0.713541666666667
4241	0.903645833333333	0.914062500000000	0.718750000000000	0.713541666666667
4261	0.903645833333333	0.914062500000000	0.718750000000000	0.713541666666667
4281	0.903645833333333	0.914062500000000	0.718750000000000	0.713541666666667
4301	0.903645833333333	0.914062500000000	0.718750000000000	0.713541666666667
4321	0.903645833333333	0.914062500000000	0.718750000000000	0.713541666666667
4341	0.903645833333333	0.914062500000000	0.718750000000000	0.713541666666667
4361	0.903645833333333	0.916666666666667	0.718750000000000	0.713541666666667
4381	0.903645833333333	0.916666666666667	0.718750000000000	0.713541666666667
4401	0.903645833333333	0.916666666666667	0.718750000000000	0.713541666666667
4421	0.903645833333333	0.916666666666667	0.718750000000000	0.713541666666667
4441	0.903645833333333	0.916666666666667	0.718750000000000	0.713541666666667
4461	0.903645833333333	0.916666666666667	0.718750000000000	0.713541666666667
4481	0.903645833333333	0.916666666666667	0.718750000000000	0.713541666666667
4501	0.903645833333333	0.916666666666667	0.718750000000000	0.713541666666667
4521	0.903645833333333	0.916666666666667	0.718750000000000	0.713541666666667
4541	0.903645833333333	0.916666666666667	0.718750000000000	0.713541666666667
4561	0.903645833333333	0.916666666666667	0.718750000000000	0.713541666666667
4581	0.903645833333333	0.916666666666667	0.718750000000000	0.713541666666667
4601	0.906250000000000	0.916666666666667	0.718750000000000	0.713541666666667
4621	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4641	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4661	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4681	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4701	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4721	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4741	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4761	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4781	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4801	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4821	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4841	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4861	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4881	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4901	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4921	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4941	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4961	0.908854166666667	0.919270833333333	0.718750000000000	0.713541666666667
4981	0.908854166666667	0.919270833333333	0.718750000000000	0.713541666666667
5001	0.911458333333333	0.919270833333333	0.718750000000000	0.713541666666667
5021	0.911458333333333	0.921875000000000	0.718750000000000	0.713541666666667
5041	0.914062500000000	0.921875000000000	0.718750000000000	0.713541666666667
5061	0.916666666666667	0.921875000000000	0.718750000000000	0.713541666666667
5081	0.916666666666667	0.924479166666667	0.718750000000000	0.713541666666667
5101	0.916666666666667	0.924479166666667	0.718750000000000	0.713541666666667
5121	0.916666666666667	0.924479166666667	0.718750000000000	0.713541666666667
5141	0.916666666666667	0.924479166666667	0.718750000000000	0.713541666666667
5161	0.916666666666667	0.924479166666667	0.718750000000000	0.713541666666667
5181	0.916666666666667	0.924479166666667	0.718750000000000	0.713541666666667
5201	0.916666666666667	0.924479166666667	0.718750000000000	0.713541666666667
5221	0.916666666666667	0.924479166666667	0.718750000000000	0.713541666666667
5241	0.916666666666667	0.924479166666667	0.718750000000000	0.713541666666667
5261	0.916666666666667	0.927083333333333	0.718750000000000	0.713541666666667
5281	0.916666666666667	0.927083333333333	0.718750000000000	0.713541666666667
5301	0.916666666666667	0.929687500000000	0.718750000000000	0.713541666666667
5321	0.916666666666667	0.929687500000000	0.718750000000000	0.713541666666667
5341	0.916666666666667	0.929687500000000	0.718750000000000	0.713541666666667
5361	0.916666666666667	0.929687500000000	0.721354166666667	0.713541666666667
5381	0.916666666666667	0.929687500000000	0.721354166666667	0.713541666666667
5401	0.916666666666667	0.929687500000000	0.721354166666667	0.713541666666667
5421	0.916666666666667	0.929687500000000	0.721354166666667	0.713541666666667
5441	0.916666666666667	0.929687500000000	0.721354166666667	0.713541666666667
5461	0.916666666666667	0.929687500000000	0.721354166666667	0.713541666666667
5481	0.916666666666667	0.929687500000000	0.721354166666667	0.713541666666667
5501	0.916666666666667	0.929687500000000	0.721354166666667	0.713541666666667
5521	0.916666666666667	0.929687500000000	0.721354166666667	0.713541666666667
5541	0.916666666666667	0.929687500000000	0.721354166666667	0.713541666666667
5561	0.916666666666667	0.929687500000000	0.721354166666667	0.713541666666667
5581	0.916666666666667	0.932291666666667	0.721354166666667	0.713541666666667
5601	0.916666666666667	0.932291666666667	0.721354166666667	0.713541666666667
5621	0.916666666666667	0.932291666666667	0.721354166666667	0.713541666666667
5641	0.916666666666667	0.932291666666667	0.721354166666667	0.713541666666667
5661	0.916666666666667	0.932291666666667	0.721354166666667	0.713541666666667
5681	0.916666666666667	0.932291666666667	0.721354166666667	0.713541666666667
5701	0.916666666666667	0.932291666666667	0.721354166666667	0.713541666666667
5721	0.916666666666667	0.932291666666667	0.721354166666667	0.713541666666667
5741	0.916666666666667	0.932291666666667	0.721354166666667	0.713541666666667
5761	0.916666666666667	0.934895833333333	0.721354166666667	0.713541666666667
5781	0.916666666666667	0.934895833333333	0.721354166666667	0.713541666666667
5801	0.916666666666667	0.934895833333333	0.721354166666667	0.713541666666667
5821	0.916666666666667	0.934895833333333	0.721354166666667	0.713541666666667
5841	0.916666666666667	0.934895833333333	0.721354166666667	0.713541666666667
5861	0.916666666666667	0.934895833333333	0.721354166666667	0.713541666666667
5881	0.916666666666667	0.934895833333333	0.721354166666667	0.713541666666667
5901	0.916666666666667	0.934895833333333	0.721354166666667	0.713541666666667
5921	0.916666666666667	0.937500000000000	0.721354166666667	0.713541666666667
5941	0.916666666666667	0.937500000000000	0.721354166666667	0.713541666666667
5961	0.916666666666667	0.937500000000000	0.721354166666667	0.713541666666667
5981	0.916666666666667	0.937500000000000	0.721354166666667	0.713541666666667
6001	0.919270833333333	0.937500000000000	0.721354166666667	0.716145833333333
6021	0.919270833333333	0.937500000000000	0.721354166666667	0.716145833333333
6041	0.919270833333333	0.937500000000000	0.721354166666667	0.716145833333333
6061	0.919270833333333	0.937500000000000	0.721354166666667	0.716145833333333
6081	0.919270833333333	0.937500000000000	0.721354166666667	0.716145833333333
6101	0.919270833333333	0.937500000000000	0.721354166666667	0.716145833333333
6121	0.919270833333333	0.937500000000000	0.721354166666667	0.716145833333333
6141	0.919270833333333	0.937500000000000	0.721354166666667	0.716145833333333
6161	0.919270833333333	0.937500000000000	0.721354166666667	0.716145833333333
6181	0.919270833333333	0.937500000000000	0.721354166666667	0.716145833333333
6201	0.919270833333333	0.937500000000000	0.721354166666667	0.716145833333333
6221	0.919270833333333	0.937500000000000	0.721354166666667	0.718750000000000
6241	0.919270833333333	0.937500000000000	0.721354166666667	0.718750000000000
6261	0.919270833333333	0.937500000000000	0.721354166666667	0.718750000000000
6281	0.919270833333333	0.937500000000000	0.721354166666667	0.718750000000000
6301	0.919270833333333	0.937500000000000	0.721354166666667	0.721354166666667
6321	0.919270833333333	0.937500000000000	0.721354166666667	0.721354166666667
6341	0.919270833333333	0.937500000000000	0.721354166666667	0.721354166666667
6361	0.919270833333333	0.937500000000000	0.721354166666667	0.721354166666667
6381	0.919270833333333	0.940104166666667	0.721354166666667	0.721354166666667
6401	0.921875000000000	0.940104166666667	0.721354166666667	0.721354166666667
6421	0.924479166666667	0.940104166666667	0.721354166666667	0.721354166666667
6441	0.924479166666667	0.940104166666667	0.721354166666667	0.721354166666667
6461	0.924479166666667	0.940104166666667	0.721354166666667	0.721354166666667
6481	0.924479166666667	0.940104166666667	0.721354166666667	0.721354166666667
6501	0.924479166666667	0.940104166666667	0.721354166666667	0.721354166666667
6521	0.924479166666667	0.942708333333333	0.721354166666667	0.721354166666667
6541	0.924479166666667	0.942708333333333	0.721354166666667	0.721354166666667
6561	0.924479166666667	0.942708333333333	0.721354166666667	0.721354166666667
6581	0.924479166666667	0.942708333333333	0.721354166666667	0.721354166666667
6601	0.924479166666667	0.942708333333333	0.721354166666667	0.721354166666667
6621	0.924479166666667	0.942708333333333	0.721354166666667	0.721354166666667
6641	0.924479166666667	0.942708333333333	0.721354166666667	0.721354166666667
6661	0.924479166666667	0.942708333333333	0.721354166666667	0.721354166666667
6681	0.924479166666667	0.942708333333333	0.721354166666667	0.721354166666667
6701	0.924479166666667	0.942708333333333	0.721354166666667	0.721354166666667
6721	0.924479166666667	0.942708333333333	0.723958333333333	0.721354166666667
6741	0.924479166666667	0.942708333333333	0.723958333333333	0.721354166666667
6761	0.924479166666667	0.942708333333333	0.723958333333333	0.721354166666667
6781	0.924479166666667	0.942708333333333	0.723958333333333	0.721354166666667
6801	0.924479166666667	0.942708333333333	0.723958333333333	0.721354166666667
6821	0.927083333333333	0.942708333333333	0.723958333333333	0.721354166666667
6841	0.927083333333333	0.942708333333333	0.723958333333333	0.721354166666667
6861	0.927083333333333	0.942708333333333	0.723958333333333	0.721354166666667
6881	0.927083333333333	0.942708333333333	0.723958333333333	0.721354166666667
6901	0.927083333333333	0.942708333333333	0.723958333333333	0.721354166666667
6921	0.927083333333333	0.942708333333333	0.723958333333333	0.721354166666667
6941	0.927083333333333	0.942708333333333	0.723958333333333	0.721354166666667
6961	0.927083333333333	0.942708333333333	0.723958333333333	0.721354166666667
6981	0.927083333333333	0.942708333333333	0.723958333333333	0.721354166666667
7001	0.927083333333333	0.942708333333333	0.723958333333333	0.721354166666667
7021	0.927083333333333	0.942708333333333	0.723958333333333	0.721354166666667
7041	0.927083333333333	0.945312500000000	0.723958333333333	0.721354166666667
7061	0.927083333333333	0.945312500000000	0.723958333333333	0.721354166666667
7081	0.927083333333333	0.945312500000000	0.723958333333333	0.721354166666667
7101	0.927083333333333	0.945312500000000	0.723958333333333	0.721354166666667
7121	0.927083333333333	0.945312500000000	0.723958333333333	0.721354166666667
7141	0.927083333333333	0.945312500000000	0.723958333333333	0.721354166666667
7161	0.927083333333333	0.945312500000000	0.723958333333333	0.721354166666667
7181	0.927083333333333	0.945312500000000	0.723958333333333	0.721354166666667
7201	0.927083333333333	0.947916666666667	0.723958333333333	0.721354166666667
7221	0.927083333333333	0.947916666666667	0.723958333333333	0.721354166666667
7241	0.927083333333333	0.947916666666667	0.723958333333333	0.721354166666667
7261	0.927083333333333	0.947916666666667	0.723958333333333	0.721354166666667
7281	0.927083333333333	0.947916666666667	0.723958333333333	0.721354166666667
7301	0.927083333333333	0.947916666666667	0.723958333333333	0.721354166666667
7321	0.927083333333333	0.947916666666667	0.723958333333333	0.721354166666667
7341	0.927083333333333	0.947916666666667	0.723958333333333	0.721354166666667
7361	0.927083333333333	0.947916666666667	0.723958333333333	0.721354166666667
7381	0.927083333333333	0.947916666666667	0.723958333333333	0.721354166666667
7401	0.927083333333333	0.947916666666667	0.723958333333333	0.721354166666667
7421	0.927083333333333	0.947916666666667	0.723958333333333	0.721354166666667
7441	0.929687500000000	0.947916666666667	0.723958333333333	0.721354166666667
7461	0.929687500000000	0.947916666666667	0.723958333333333	0.721354166666667
7481	0.932291666666667	0.947916666666667	0.723958333333333	0.721354166666667
7501	0.932291666666667	0.947916666666667	0.723958333333333	0.721354166666667
7521	0.932291666666667	0.947916666666667	0.723958333333333	0.721354166666667
7541	0.932291666666667	0.947916666666667	0.723958333333333	0.721354166666667
7561	0.934895833333333	0.947916666666667	0.723958333333333	0.721354166666667
7581	0.934895833333333	0.947916666666667	0.723958333333333	0.721354166666667
7601	0.934895833333333	0.947916666666667	0.723958333333333	0.721354166666667
7621	0.934895833333333	0.947916666666667	0.723958333333333	0.721354166666667
7641	0.934895833333333	0.947916666666667	0.723958333333333	0.721354166666667
7661	0.934895833333333	0.947916666666667	0.723958333333333	0.723958333333333
7681	0.934895833333333	0.947916666666667	0.723958333333333	0.723958333333333
7701	0.934895833333333	0.947916666666667	0.723958333333333	0.723958333333333
7721	0.934895833333333	0.947916666666667	0.723958333333333	0.723958333333333
7741	0.934895833333333	0.947916666666667	0.723958333333333	0.723958333333333
7761	0.934895833333333	0.947916666666667	0.723958333333333	0.723958333333333
7781	0.937500000000000	0.947916666666667	0.723958333333333	0.723958333333333
7801	0.937500000000000	0.947916666666667	0.723958333333333	0.723958333333333
7821	0.937500000000000	0.947916666666667	0.723958333333333	0.723958333333333
7841	0.937500000000000	0.947916666666667	0.723958333333333	0.723958333333333
7861	0.940104166666667	0.947916666666667	0.723958333333333	0.723958333333333
7881	0.942708333333333	0.947916666666667	0.723958333333333	0.723958333333333
7901	0.942708333333333	0.947916666666667	0.723958333333333	0.723958333333333
7921	0.942708333333333	0.947916666666667	0.723958333333333	0.723958333333333
7941	0.942708333333333	0.947916666666667	0.723958333333333	0.723958333333333
7961	0.942708333333333	0.947916666666667	0.723958333333333	0.723958333333333
7981	0.942708333333333	0.947916666666667	0.723958333333333	0.723958333333333
8001	0.942708333333333	0.947916666666667	0.723958333333333	0.723958333333333
8021	0.942708333333333	0.947916666666667	0.723958333333333	0.723958333333333
8041	0.942708333333333	0.947916666666667	0.723958333333333	0.723958333333333
8061	0.942708333333333	0.947916666666667	0.723958333333333	0.723958333333333
8081	0.942708333333333	0.950520833333333	0.723958333333333	0.723958333333333
8101	0.942708333333333	0.950520833333333	0.723958333333333	0.723958333333333
8121	0.942708333333333	0.950520833333333	0.723958333333333	0.723958333333333
8141	0.942708333333333	0.950520833333333	0.723958333333333	0.723958333333333
8161	0.942708333333333	0.950520833333333	0.723958333333333	0.723958333333333
8181	0.942708333333333	0.950520833333333	0.723958333333333	0.723958333333333
8201	0.942708333333333	0.950520833333333	0.723958333333333	0.723958333333333
8221	0.942708333333333	0.950520833333333	0.723958333333333	0.723958333333333
8241	0.942708333333333	0.950520833333333	0.723958333333333	0.723958333333333
8261	0.942708333333333	0.950520833333333	0.723958333333333	0.723958333333333
8281	0.942708333333333	0.950520833333333	0.723958333333333	0.723958333333333
8301	0.942708333333333	0.950520833333333	0.723958333333333	0.723958333333333
8321	0.945312500000000	0.950520833333333	0.723958333333333	0.723958333333333
8341	0.945312500000000	0.950520833333333	0.723958333333333	0.723958333333333
8361	0.945312500000000	0.950520833333333	0.723958333333333	0.723958333333333
8381	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8401	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8421	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8441	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8461	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8481	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8501	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8521	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8541	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8561	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8581	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8601	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8621	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8641	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8661	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8681	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8701	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8721	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8741	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8761	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8781	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8801	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8821	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8841	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8861	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8881	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8901	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8921	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8941	0.945312500000000	0.953125000000000	0.726562500000000	0.723958333333333
8961	0.945312500000000	0.953125000000000	0.726562500000000	0.723958333333333
8981	0.947916666666667	0.953125000000000	0.726562500000000	0.723958333333333
9001	0.947916666666667	0.953125000000000	0.726562500000000	0.723958333333333
9021	0.947916666666667	0.953125000000000	0.726562500000000	0.723958333333333
9041	0.947916666666667	0.953125000000000	0.726562500000000	0.723958333333333
9061	0.947916666666667	0.953125000000000	0.726562500000000	0.723958333333333
9081	0.947916666666667	0.953125000000000	0.726562500000000	0.723958333333333
9101	0.947916666666667	0.953125000000000	0.726562500000000	0.726562500000000
9121	0.947916666666667	0.953125000000000	0.726562500000000	0.726562500000000
9141	0.947916666666667	0.953125000000000	0.726562500000000	0.726562500000000
9161	0.947916666666667	0.953125000000000	0.726562500000000	0.726562500000000
9181	0.947916666666667	0.953125000000000	0.726562500000000	0.726562500000000
9201	0.947916666666667	0.953125000000000	0.726562500000000	0.726562500000000
9221	0.950520833333333	0.953125000000000	0.726562500000000	0.726562500000000
9241	0.950520833333333	0.953125000000000	0.726562500000000	0.726562500000000
9261	0.950520833333333	0.953125000000000	0.726562500000000	0.729166666666667
9281	0.950520833333333	0.953125000000000	0.726562500000000	0.729166666666667
9301	0.950520833333333	0.953125000000000	0.726562500000000	0.729166666666667
9321	0.950520833333333	0.953125000000000	0.726562500000000	0.729166666666667
9341	0.950520833333333	0.953125000000000	0.726562500000000	0.729166666666667
9361	0.950520833333333	0.955729166666667	0.726562500000000	0.729166666666667
9381	0.950520833333333	0.955729166666667	0.726562500000000	0.729166666666667
9401	0.950520833333333	0.955729166666667	0.726562500000000	0.729166666666667
9421	0.950520833333333	0.955729166666667	0.726562500000000	0.729166666666667
9441	0.950520833333333	0.955729166666667	0.726562500000000	0.729166666666667
9461	0.950520833333333	0.955729166666667	0.726562500000000	0.729166666666667
9481	0.950520833333333	0.955729166666667	0.726562500000000	0.729166666666667
9501	0.950520833333333	0.955729166666667	0.726562500000000	0.729166666666667
9521	0.950520833333333	0.955729166666667	0.726562500000000	0.729166666666667
9541	0.950520833333333	0.955729166666667	0.726562500000000	0.729166666666667
9561	0.950520833333333	0.955729166666667	0.726562500000000	0.729166666666667
9581	0.950520833333333	0.955729166666667	0.726562500000000	0.729166666666667
9601	0.950520833333333	0.955729166666667	0.726562500000000	0.729166666666667
9621	0.950520833333333	0.955729166666667	0.726562500000000	0.729166666666667
9641	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9661	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9681	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9701	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9721	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9741	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9761	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9781	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9801	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9821	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9841	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9861	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9881	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9901	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9921	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9941	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9961	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9981	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
10001	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
10021	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
10041	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
10061	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
10081	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
10101	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
10121	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
10141	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
10161	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
10181	0.953125000000000	0.958333333333333	0.726562500000000	0.729166666666667
10201	0.953125000000000	0.958333333333333	0.726562500000000	0.729166666666667
10221	0.953125000000000	0.960937500000000	0.726562500000000	0.729166666666667
10241	0.953125000000000	0.960937500000000	0.726562500000000	0.729166666666667
10261	0.953125000000000	0.960937500000000	0.726562500000000	0.729166666666667
10281	0.953125000000000	0.960937500000000	0.726562500000000	0.729166666666667
10301	0.955729166666667	0.960937500000000	0.726562500000000	0.729166666666667
10321	0.955729166666667	0.960937500000000	0.726562500000000	0.729166666666667
10341	0.955729166666667	0.960937500000000	0.726562500000000	0.729166666666667
10361	0.955729166666667	0.960937500000000	0.726562500000000	0.729166666666667
10381	0.955729166666667	0.960937500000000	0.726562500000000	0.731770833333333
10401	0.955729166666667	0.960937500000000	0.726562500000000	0.731770833333333
10421	0.955729166666667	0.960937500000000	0.726562500000000	0.731770833333333
10441	0.955729166666667	0.960937500000000	0.726562500000000	0.731770833333333
10461	0.955729166666667	0.960937500000000	0.726562500000000	0.731770833333333
10481	0.955729166666667	0.960937500000000	0.726562500000000	0.731770833333333
10501	0.955729166666667	0.960937500000000	0.726562500000000	0.731770833333333
10521	0.955729166666667	0.960937500000000	0.726562500000000	0.731770833333333
10541	0.955729166666667	0.960937500000000	0.726562500000000	0.731770833333333
10561	0.955729166666667	0.960937500000000	0.726562500000000	0.731770833333333
10581	0.955729166666667	0.960937500000000	0.726562500000000	0.731770833333333
10601	0.955729166666667	0.960937500000000	0.726562500000000	0.731770833333333
10621	0.955729166666667	0.960937500000000	0.726562500000000	0.731770833333333
10641	0.955729166666667	0.960937500000000	0.726562500000000	0.731770833333333
10661	0.955729166666667	0.960937500000000	0.726562500000000	0.731770833333333
10681	0.955729166666667	0.960937500000000	0.729166666666667	0.731770833333333
10701	0.955729166666667	0.960937500000000	0.729166666666667	0.731770833333333
10721	0.955729166666667	0.960937500000000	0.729166666666667	0.731770833333333
10741	0.955729166666667	0.960937500000000	0.729166666666667	0.731770833333333
10761	0.955729166666667	0.960937500000000	0.729166666666667	0.731770833333333
10781	0.955729166666667	0.960937500000000	0.729166666666667	0.731770833333333
10801	0.955729166666667	0.960937500000000	0.729166666666667	0.731770833333333
10821	0.958333333333333	0.960937500000000	0.729166666666667	0.731770833333333
10841	0.958333333333333	0.960937500000000	0.729166666666667	0.731770833333333
10861	0.958333333333333	0.960937500000000	0.729166666666667	0.731770833333333
10881	0.958333333333333	0.960937500000000	0.729166666666667	0.731770833333333
10901	0.958333333333333	0.960937500000000	0.729166666666667	0.731770833333333
10921	0.958333333333333	0.960937500000000	0.729166666666667	0.731770833333333
10941	0.958333333333333	0.960937500000000	0.729166666666667	0.731770833333333
10961	0.958333333333333	0.960937500000000	0.729166666666667	0.731770833333333
10981	0.958333333333333	0.960937500000000	0.729166666666667	0.731770833333333
11001	0.958333333333333	0.960937500000000	0.729166666666667	0.731770833333333
11021	0.958333333333333	0.960937500000000	0.729166666666667	0.731770833333333
11041	0.958333333333333	0.960937500000000	0.729166666666667	0.731770833333333
11061	0.958333333333333	0.963541666666667	0.729166666666667	0.731770833333333
11081	0.958333333333333	0.963541666666667	0.729166666666667	0.731770833333333
11101	0.958333333333333	0.963541666666667	0.729166666666667	0.731770833333333
11121	0.958333333333333	0.963541666666667	0.729166666666667	0.731770833333333
11141	0.958333333333333	0.963541666666667	0.729166666666667	0.731770833333333
11161	0.958333333333333	0.963541666666667	0.729166666666667	0.731770833333333
11181	0.958333333333333	0.963541666666667	0.729166666666667	0.731770833333333
11201	0.958333333333333	0.963541666666667	0.729166666666667	0.731770833333333
11221	0.958333333333333	0.963541666666667	0.729166666666667	0.731770833333333
11241	0.958333333333333	0.963541666666667	0.729166666666667	0.731770833333333
11261	0.958333333333333	0.966145833333333	0.729166666666667	0.731770833333333
11281	0.958333333333333	0.966145833333333	0.729166666666667	0.731770833333333
11301	0.958333333333333	0.966145833333333	0.729166666666667	0.731770833333333
11321	0.958333333333333	0.966145833333333	0.729166666666667	0.731770833333333
11341	0.958333333333333	0.968750000000000	0.729166666666667	0.731770833333333
11361	0.958333333333333	0.968750000000000	0.729166666666667	0.731770833333333
11381	0.958333333333333	0.968750000000000	0.729166666666667	0.731770833333333
11401	0.958333333333333	0.968750000000000	0.729166666666667	0.731770833333333
11421	0.958333333333333	0.968750000000000	0.729166666666667	0.734375000000000
11441	0.958333333333333	0.968750000000000	0.729166666666667	0.734375000000000
11461	0.958333333333333	0.968750000000000	0.729166666666667	0.734375000000000
11481	0.958333333333333	0.968750000000000	0.729166666666667	0.734375000000000
11501	0.958333333333333	0.968750000000000	0.729166666666667	0.734375000000000
11521	0.958333333333333	0.968750000000000	0.729166666666667	0.734375000000000
11541	0.960937500000000	0.968750000000000	0.729166666666667	0.734375000000000
11561	0.960937500000000	0.968750000000000	0.729166666666667	0.734375000000000
11581	0.960937500000000	0.968750000000000	0.729166666666667	0.734375000000000
11601	0.963541666666667	0.968750000000000	0.729166666666667	0.734375000000000
11621	0.963541666666667	0.968750000000000	0.729166666666667	0.734375000000000
11641	0.963541666666667	0.968750000000000	0.729166666666667	0.734375000000000
11661	0.963541666666667	0.968750000000000	0.729166666666667	0.734375000000000
11681	0.963541666666667	0.968750000000000	0.729166666666667	0.734375000000000
11701	0.963541666666667	0.968750000000000	0.729166666666667	0.734375000000000
11721	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
11741	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
11761	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
11781	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
11801	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
11821	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
11841	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
11861	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
11881	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
11901	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
11921	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
11941	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
11961	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
11981	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12001	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12021	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12041	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12061	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12081	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12101	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12121	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12141	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12161	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12181	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12201	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12221	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12241	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12261	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12281	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12301	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12321	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12341	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12361	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12381	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12401	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12421	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12441	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12461	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12481	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12501	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12521	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12541	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12561	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12581	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12601	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12621	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12641	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12661	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12681	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12701	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12721	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12741	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12761	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12781	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12801	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12821	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12841	0.963541666666667	0.971354166666667	0.731770833333333	0.734375000000000
12861	0.963541666666667	0.971354166666667	0.731770833333333	0.734375000000000
12881	0.963541666666667	0.971354166666667	0.731770833333333	0.734375000000000
12901	0.963541666666667	0.971354166666667	0.731770833333333	0.734375000000000
12921	0.963541666666667	0.971354166666667	0.731770833333333	0.734375000000000
12941	0.963541666666667	0.971354166666667	0.731770833333333	0.734375000000000
12961	0.963541666666667	0.971354166666667	0.731770833333333	0.734375000000000
12981	0.963541666666667	0.971354166666667	0.731770833333333	0.734375000000000
13001	0.963541666666667	0.971354166666667	0.731770833333333	0.734375000000000
13021	0.963541666666667	0.971354166666667	0.731770833333333	0.734375000000000
13041	0.963541666666667	0.971354166666667	0.731770833333333	0.734375000000000
13061	0.963541666666667	0.971354166666667	0.731770833333333	0.734375000000000
13081	0.963541666666667	0.971354166666667	0.731770833333333	0.734375000000000
13101	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13121	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13141	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13161	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13181	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13201	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13221	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13241	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13261	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13281	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13301	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13321	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13341	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13361	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13381	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13401	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13421	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13441	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13461	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13481	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13501	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13521	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13541	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13561	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13581	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13601	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13621	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13641	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13661	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13681	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13701	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13721	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13741	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13761	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13781	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13801	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13821	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13841	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13861	0.966145833333333	0.971354166666667	0.734375000000000	0.734375000000000
13881	0.968750000000000	0.971354166666667	0.734375000000000	0.734375000000000
13901	0.968750000000000	0.971354166666667	0.734375000000000	0.734375000000000
13921	0.968750000000000	0.971354166666667	0.734375000000000	0.734375000000000
13941	0.968750000000000	0.971354166666667	0.734375000000000	0.734375000000000
13961	0.968750000000000	0.971354166666667	0.734375000000000	0.734375000000000
13981	0.968750000000000	0.971354166666667	0.734375000000000	0.734375000000000
14001	0.968750000000000	0.971354166666667	0.734375000000000	0.734375000000000
14021	0.968750000000000	0.971354166666667	0.734375000000000	0.734375000000000
14041	0.968750000000000	0.971354166666667	0.734375000000000	0.734375000000000
14061	0.968750000000000	0.971354166666667	0.734375000000000	0.734375000000000
14081	0.968750000000000	0.971354166666667	0.734375000000000	0.734375000000000
14101	0.968750000000000	0.971354166666667	0.734375000000000	0.734375000000000
14121	0.968750000000000	0.971354166666667	0.736979166666667	0.734375000000000
14141	0.968750000000000	0.971354166666667	0.736979166666667	0.734375000000000
14161	0.968750000000000	0.971354166666667	0.736979166666667	0.734375000000000
14181	0.968750000000000	0.971354166666667	0.736979166666667	0.734375000000000
14201	0.968750000000000	0.971354166666667	0.736979166666667	0.734375000000000
14221	0.968750000000000	0.971354166666667	0.736979166666667	0.734375000000000
14241	0.968750000000000	0.971354166666667	0.736979166666667	0.734375000000000
14261	0.968750000000000	0.971354166666667	0.736979166666667	0.734375000000000
14281	0.971354166666667	0.971354166666667	0.736979166666667	0.734375000000000
14301	0.971354166666667	0.971354166666667	0.736979166666667	0.734375000000000
14321	0.971354166666667	0.971354166666667	0.736979166666667	0.734375000000000
14341	0.971354166666667	0.971354166666667	0.736979166666667	0.734375000000000
14361	0.971354166666667	0.971354166666667	0.736979166666667	0.734375000000000
14381	0.971354166666667	0.971354166666667	0.736979166666667	0.734375000000000
14401	0.971354166666667	0.971354166666667	0.736979166666667	0.734375000000000
14421	0.971354166666667	0.971354166666667	0.736979166666667	0.734375000000000
14441	0.971354166666667	0.971354166666667	0.736979166666667	0.734375000000000
14461	0.971354166666667	0.971354166666667	0.736979166666667	0.734375000000000
14481	0.971354166666667	0.971354166666667	0.736979166666667	0.734375000000000
14501	0.971354166666667	0.971354166666667	0.736979166666667	0.734375000000000
14521	0.973958333333333	0.971354166666667	0.736979166666667	0.734375000000000
14541	0.973958333333333	0.971354166666667	0.736979166666667	0.734375000000000
14561	0.973958333333333	0.971354166666667	0.736979166666667	0.734375000000000
14581	0.973958333333333	0.971354166666667	0.736979166666667	0.734375000000000
14601	0.973958333333333	0.971354166666667	0.736979166666667	0.734375000000000
14621	0.973958333333333	0.971354166666667	0.736979166666667	0.734375000000000
14641	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14661	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14681	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14701	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14721	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14741	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14761	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14781	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14801	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14821	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14841	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14861	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14881	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14901	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14921	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14941	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14961	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14981	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
15001	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
15021	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
15041	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
15061	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
15081	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
15101	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15121	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15141	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15161	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15181	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15201	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15221	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15241	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15261	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15281	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15301	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15321	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15341	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15361	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15381	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15401	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15421	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15441	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15461	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15481	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15501	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15521	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15541	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15561	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15581	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15601	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15621	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15641	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15661	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15681	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15701	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15721	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15741	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15761	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15781	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
15801	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
15821	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
15841	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
15861	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
15881	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
15901	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
15921	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
15941	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
15961	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
15981	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16001	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16021	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16041	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16061	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16081	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16101	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16121	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16141	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16161	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16181	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16201	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16221	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16241	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16261	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16281	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16301	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16321	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16341	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16361	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16381	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16401	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16421	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16441	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16461	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16481	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16501	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16521	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16541	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16561	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16581	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16601	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16621	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16641	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16661	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16681	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16701	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16721	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16741	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16761	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16781	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16801	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16821	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16841	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16861	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16881	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16901	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16921	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
16941	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
16961	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
16981	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17001	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17021	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17041	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17061	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17081	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17101	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17121	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17141	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17161	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17181	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17201	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17221	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17241	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17261	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17281	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17301	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17321	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17341	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17361	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17381	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17401	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17421	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17441	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17461	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17481	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17501	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17521	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17541	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17561	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17581	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17601	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17621	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17641	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17661	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17681	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17701	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17721	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17741	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17761	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17781	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17801	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17821	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17841	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17861	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17881	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17901	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17921	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17941	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17961	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17981	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18001	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18021	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18041	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18061	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18081	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18101	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18121	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18141	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18161	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18181	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18201	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18221	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18241	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18261	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18281	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18301	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18321	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18341	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18361	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18381	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18401	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18421	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18441	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18461	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18481	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18501	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18521	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18541	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18561	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18581	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18601	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18621	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18641	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18661	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18681	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18701	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18721	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18741	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18761	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18781	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18801	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18821	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18841	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18861	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18881	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18901	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18921	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18941	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18961	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18981	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19001	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19021	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19041	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19061	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19081	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19101	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19121	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19141	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19161	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19181	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19201	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19221	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19241	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19261	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19281	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19301	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19321	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19341	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19361	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19381	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19401	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19421	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19441	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19461	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19481	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19501	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19521	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19541	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19561	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19581	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19601	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19621	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19641	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19661	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19681	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19701	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19721	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19741	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19761	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19781	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19801	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19821	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19841	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19861	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19881	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19901	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19921	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19941	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19961	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19981	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333

==> NewPics/SAOL_Synthetic.txt <==
t	l55n0	l60n0
1	0	0
21	0	0
41	0.00781250000000000	0.0125000000000000
61	0.0437500000000000	0.0765625000000000
81	0.123437500000000	0.170312500000000
101	0.198437500000000	0.229687500000000
121	0.234375000000000	0.264062500000000
141	0.264062500000000	0.285937500000000
161	0.290625000000000	0.304687500000000
181	0.307812500000000	0.321875000000000
201	0.328125000000000	0.346875000000000
221	0.339062500000000	0.356250000000000
241	0.353125000000000	0.362500000000000
261	0.368750000000000	0.375000000000000
281	0.376562500000000	0.381250000000000
301	0.384375000000000	0.384375000000000
321	0.387500000000000	0.390625000000000
341	0.390625000000000	0.395312500000000
361	0.400000000000000	0.401562500000000
381	0.407812500000000	0.404687500000000
401	0.410937500000000	0.410937500000000
421	0.410937500000000	0.410937500000000
441	0.417187500000000	0.415625000000000
461	0.418750000000000	0.417187500000000
481	0.420312500000000	0.418750000000000
501	0.421875000000000	0.421875000000000
521	0.421875000000000	0.426562500000000
541	0.421875000000000	0.429687500000000
561	0.421875000000000	0.429687500000000
581	0.421875000000000	0.435937500000000
601	0.425000000000000	0.437500000000000
621	0.425000000000000	0.437500000000000
641	0.426562500000000	0.437500000000000
661	0.429687500000000	0.439062500000000
681	0.432812500000000	0.440625000000000
701	0.432812500000000	0.445312500000000
721	0.434375000000000	0.446875000000000
741	0.435937500000000	0.446875000000000
761	0.439062500000000	0.446875000000000
781	0.439062500000000	0.446875000000000
801	0.440625000000000	0.448437500000000
821	0.440625000000000	0.448437500000000
841	0.442187500000000	0.448437500000000
861	0.442187500000000	0.448437500000000
881	0.442187500000000	0.451562500000000
901	0.443750000000000	0.451562500000000
921	0.446875000000000	0.451562500000000
941	0.446875000000000	0.451562500000000
961	0.450000000000000	0.454687500000000
981	0.451562500000000	0.454687500000000
1001	0.453125000000000	0.457812500000000
1021	0.453125000000000	0.457812500000000
1041	0.456250000000000	0.457812500000000
1061	0.456250000000000	0.459375000000000
1081	0.456250000000000	0.460937500000000
1101	0.456250000000000	0.464062500000000
1121	0.456250000000000	0.465625000000000
1141	0.456250000000000	0.465625000000000
1161	0.456250000000000	0.467187500000000
1181	0.459375000000000	0.467187500000000
1201	0.460937500000000	0.467187500000000
1221	0.464062500000000	0.467187500000000
1241	0.464062500000000	0.468750000000000
1261	0.464062500000000	0.468750000000000
1281	0.464062500000000	0.468750000000000
1301	0.464062500000000	0.470312500000000
1321	0.465625000000000	0.470312500000000
1341	0.465625000000000	0.470312500000000
1361	0.465625000000000	0.471875000000000
1381	0.467187500000000	0.473437500000000
1401	0.467187500000000	0.473437500000000
1421	0.468750000000000	0.473437500000000
1441	0.470312500000000	0.473437500000000
1461	0.470312500000000	0.473437500000000
1481	0.470312500000000	0.475000000000000
1501	0.470312500000000	0.475000000000000
1521	0.470312500000000	0.475000000000000
1541	0.470312500000000	0.475000000000000
1561	0.470312500000000	0.475000000000000
1581	0.470312500000000	0.475000000000000
1601	0.470312500000000	0.475000000000000
1621	0.470312500000000	0.475000000000000
1641	0.470312500000000	0.475000000000000
1661	0.470312500000000	0.475000000000000
1681	0.470312500000000	0.475000000000000
1701	0.470312500000000	0.475000000000000
1721	0.471875000000000	0.475000000000000
1741	0.471875000000000	0.475000000000000
1761	0.471875000000000	0.475000000000000
1781	0.471875000000000	0.476562500000000
1801	0.471875000000000	0.476562500000000
1821	0.471875000000000	0.476562500000000
1841	0.473437500000000	0.478125000000000
1861	0.473437500000000	0.478125000000000
1881	0.473437500000000	0.478125000000000
1901	0.473437500000000	0.478125000000000
1921	0.473437500000000	0.479687500000000
1941	0.473437500000000	0.479687500000000
1961	0.473437500000000	0.479687500000000
1981	0.473437500000000	0.481250000000000
2001	0.473437500000000	0.481250000000000
2021	0.476562500000000	0.481250000000000
2041	0.476562500000000	0.481250000000000
2061	0.476562500000000	0.481250000000000
2081	0.476562500000000	0.481250000000000
2101	0.476562500000000	0.481250000000000
2121	0.476562500000000	0.481250000000000
2141	0.476562500000000	0.481250000000000
2161	0.476562500000000	0.481250000000000
2181	0.476562500000000	0.481250000000000
2201	0.476562500000000	0.481250000000000
2221	0.476562500000000	0.481250000000000
2241	0.479687500000000	0.481250000000000
2261	0.479687500000000	0.484375000000000
2281	0.479687500000000	0.485937500000000
2301	0.479687500000000	0.485937500000000
2321	0.479687500000000	0.489062500000000
2341	0.479687500000000	0.489062500000000
2361	0.479687500000000	0.489062500000000
2381	0.479687500000000	0.489062500000000
2401	0.479687500000000	0.489062500000000
2421	0.479687500000000	0.489062500000000
2441	0.479687500000000	0.489062500000000
2461	0.479687500000000	0.490625000000000
2481	0.481250000000000	0.490625000000000
2501	0.481250000000000	0.490625000000000
2521	0.481250000000000	0.490625000000000
2541	0.482812500000000	0.490625000000000
2561	0.485937500000000	0.490625000000000
2581	0.485937500000000	0.490625000000000
2601	0.485937500000000	0.490625000000000
2621	0.485937500000000	0.490625000000000
2641	0.485937500000000	0.490625000000000
2661	0.487500000000000	0.490625000000000
2681	0.487500000000000	0.490625000000000
2701	0.487500000000000	0.490625000000000
2721	0.487500000000000	0.490625000000000
2741	0.487500000000000	0.490625000000000
2761	0.487500000000000	0.490625000000000
2781	0.487500000000000	0.490625000000000
2801	0.487500000000000	0.490625000000000
2821	0.487500000000000	0.490625000000000
2841	0.487500000000000	0.490625000000000
2861	0.489062500000000	0.490625000000000
2881	0.489062500000000	0.490625000000000
2901	0.489062500000000	0.490625000000000
2921	0.489062500000000	0.490625000000000
2941	0.489062500000000	0.490625000000000
2961	0.489062500000000	0.490625000000000
2981	0.489062500000000	0.490625000000000
3001	0.489062500000000	0.492187500000000
3021	0.489062500000000	0.492187500000000
3041	0.489062500000000	0.492187500000000
3061	0.489062500000000	0.492187500000000
3081	0.489062500000000	0.492187500000000
3101	0.489062500000000	0.492187500000000
3121	0.489062500000000	0.492187500000000
3141	0.489062500000000	0.492187500000000
3161	0.489062500000000	0.492187500000000
3181	0.489062500000000	0.492187500000000
3201	0.489062500000000	0.492187500000000
3221	0.489062500000000	0.492187500000000
3241	0.489062500000000	0.492187500000000
3261	0.489062500000000	0.492187500000000
3281	0.489062500000000	0.493750000000000
3301	0.489062500000000	0.493750000000000
3321	0.489062500000000	0.493750000000000
3341	0.489062500000000	0.493750000000000
3361	0.489062500000000	0.493750000000000
3381	0.489062500000000	0.493750000000000
3401	0.489062500000000	0.493750000000000
3421	0.489062500000000	0.493750000000000
3441	0.489062500000000	0.493750000000000
3461	0.489062500000000	0.493750000000000
3481	0.489062500000000	0.493750000000000
3501	0.489062500000000	0.493750000000000
3521	0.489062500000000	0.493750000000000
3541	0.490625000000000	0.493750000000000
3561	0.490625000000000	0.493750000000000
3581	0.490625000000000	0.493750000000000
3601	0.490625000000000	0.493750000000000
3621	0.490625000000000	0.493750000000000
3641	0.490625000000000	0.493750000000000
3661	0.490625000000000	0.493750000000000
3681	0.490625000000000	0.493750000000000
3701	0.490625000000000	0.495312500000000
3721	0.490625000000000	0.495312500000000
3741	0.490625000000000	0.495312500000000
3761	0.490625000000000	0.495312500000000
3781	0.490625000000000	0.495312500000000
3801	0.490625000000000	0.495312500000000
3821	0.490625000000000	0.495312500000000
3841	0.490625000000000	0.495312500000000
3861	0.490625000000000	0.495312500000000
3881	0.490625000000000	0.496875000000000
3901	0.490625000000000	0.496875000000000
3921	0.490625000000000	0.496875000000000
3941	0.490625000000000	0.496875000000000
3961	0.490625000000000	0.496875000000000
3981	0.490625000000000	0.498437500000000
4001	0.490625000000000	0.498437500000000
4021	0.490625000000000	0.498437500000000
4041	0.490625000000000	0.498437500000000
4061	0.490625000000000	0.498437500000000
4081	0.490625000000000	0.498437500000000
4101	0.490625000000000	0.498437500000000
4121	0.490625000000000	0.498437500000000
4141	0.490625000000000	0.498437500000000
4161	0.490625000000000	0.498437500000000
4181	0.490625000000000	0.498437500000000
4201	0.490625000000000	0.498437500000000
4221	0.490625000000000	0.498437500000000
4241	0.490625000000000	0.498437500000000
4261	0.490625000000000	0.498437500000000
4281	0.490625000000000	0.498437500000000
4301	0.490625000000000	0.498437500000000
4321	0.490625000000000	0.498437500000000
4341	0.490625000000000	0.498437500000000
4361	0.490625000000000	0.498437500000000
4381	0.490625000000000	0.498437500000000
4401	0.490625000000000	0.498437500000000
4421	0.492187500000000	0.498437500000000
4441	0.492187500000000	0.498437500000000
4461	0.492187500000000	0.498437500000000
4481	0.492187500000000	0.498437500000000
4501	0.492187500000000	0.498437500000000
4521	0.492187500000000	0.498437500000000
4541	0.492187500000000	0.498437500000000
4561	0.492187500000000	0.498437500000000
4581	0.492187500000000	0.498437500000000
4601	0.492187500000000	0.498437500000000
4621	0.492187500000000	0.498437500000000
4641	0.493750000000000	0.498437500000000
4661	0.493750000000000	0.498437500000000
4681	0.493750000000000	0.498437500000000
4701	0.493750000000000	0.498437500000000
4721	0.493750000000000	0.498437500000000
4741	0.493750000000000	0.498437500000000
4761	0.493750000000000	0.498437500000000
4781	0.493750000000000	0.498437500000000
4801	0.493750000000000	0.498437500000000
4821	0.493750000000000	0.498437500000000
4841	0.495312500000000	0.498437500000000
4861	0.496875000000000	0.498437500000000
4881	0.496875000000000	0.498437500000000
4901	0.496875000000000	0.498437500000000
4921	0.496875000000000	0.498437500000000
4941	0.496875000000000	0.498437500000000
4961	0.496875000000000	0.498437500000000
4981	0.496875000000000	0.498437500000000
5001	0.496875000000000	0.498437500000000
5021	0.496875000000000	0.498437500000000
5041	0.496875000000000	0.498437500000000
5061	0.496875000000000	0.498437500000000
5081	0.498437500000000	0.498437500000000
5101	0.498437500000000	0.498437500000000
5121	0.498437500000000	0.498437500000000
5141	0.498437500000000	0.498437500000000
5161	0.498437500000000	0.498437500000000
5181	0.498437500000000	0.498437500000000
5201	0.498437500000000	0.498437500000000
5221	0.498437500000000	0.498437500000000
5241	0.498437500000000	0.498437500000000
5261	0.498437500000000	0.498437500000000
5281	0.498437500000000	0.498437500000000
5301	0.498437500000000	0.498437500000000
5321	0.498437500000000	0.498437500000000
5341	0.498437500000000	0.498437500000000
5361	0.498437500000000	0.498437500000000
5381	0.498437500000000	0.498437500000000
5401	0.498437500000000	0.498437500000000
5421	0.498437500000000	0.498437500000000
5441	0.500000000000000	0.498437500000000
5461	0.500000000000000	0.498437500000000
5481	0.500000000000000	0.498437500000000
5501	0.500000000000000	0.498437500000000
5521	0.500000000000000	0.498437500000000
5541	0.500000000000000	0.498437500000000
5561	0.500000000000000	0.498437500000000
5581	0.500000000000000	0.498437500000000
5601	0.500000000000000	0.498437500000000
5621	0.500000000000000	0.498437500000000
5641	0.500000000000000	0.498437500000000
5661	0.500000000000000	0.498437500000000
5681	0.500000000000000	0.498437500000000
5701	0.500000000000000	0.498437500000000
5721	0.500000000000000	0.498437500000000
5741	0.500000000000000	0.500000000000000
5761	0.500000000000000	0.500000000000000
5781	0.500000000000000	0.500000000000000
5801	0.500000000000000	0.500000000000000
5821	0.501562500000000	0.500000000000000
5841	0.501562500000000	0.500000000000000
5861	0.501562500000000	0.500000000000000
5881	0.501562500000000	0.500000000000000
5901	0.501562500000000	0.500000000000000
5921	0.501562500000000	0.500000000000000
5941	0.501562500000000	0.500000000000000
5961	0.501562500000000	0.500000000000000
5981	0.501562500000000	0.500000000000000
6001	0.501562500000000	0.500000000000000
6021	0.501562500000000	0.500000000000000
6041	0.501562500000000	0.500000000000000
6061	0.501562500000000	0.500000000000000
6081	0.501562500000000	0.500000000000000
6101	0.501562500000000	0.500000000000000
6121	0.501562500000000	0.500000000000000
6141	0.501562500000000	0.500000000000000
6161	0.501562500000000	0.500000000000000
6181	0.501562500000000	0.500000000000000
6201	0.501562500000000	0.500000000000000
6221	0.501562500000000	0.500000000000000
6241	0.501562500000000	0.500000000000000
6261	0.501562500000000	0.500000000000000
6281	0.501562500000000	0.500000000000000
6301	0.501562500000000	0.500000000000000
6321	0.501562500000000	0.500000000000000
6341	0.501562500000000	0.500000000000000
6361	0.501562500000000	0.500000000000000
6381	0.501562500000000	0.500000000000000
6401	0.501562500000000	0.500000000000000
6421	0.501562500000000	0.500000000000000
6441	0.501562500000000	0.500000000000000
6461	0.501562500000000	0.500000000000000
6481	0.501562500000000	0.500000000000000
6501	0.501562500000000	0.500000000000000
6521	0.501562500000000	0.500000000000000
6541	0.501562500000000	0.500000000000000
6561	0.501562500000000	0.500000000000000
6581	0.501562500000000	0.500000000000000
6601	0.501562500000000	0.500000000000000
6621	0.501562500000000	0.500000000000000
6641	0.501562500000000	0.500000000000000
6661	0.501562500000000	0.500000000000000
6681	0.501562500000000	0.500000000000000
6701	0.501562500000000	0.500000000000000
6721	0.501562500000000	0.500000000000000
6741	0.501562500000000	0.500000000000000
6761	0.501562500000000	0.500000000000000
6781	0.501562500000000	0.500000000000000
6801	0.501562500000000	0.500000000000000
6821	0.501562500000000	0.500000000000000
6841	0.501562500000000	0.500000000000000
6861	0.501562500000000	0.500000000000000
6881	0.501562500000000	0.500000000000000
6901	0.501562500000000	0.500000000000000
6921	0.501562500000000	0.500000000000000
6941	0.501562500000000	0.500000000000000
6961	0.501562500000000	0.500000000000000
6981	0.501562500000000	0.500000000000000
7001	0.501562500000000	0.500000000000000
7021	0.501562500000000	0.500000000000000
7041	0.501562500000000	0.500000000000000
7061	0.501562500000000	0.500000000000000
7081	0.501562500000000	0.500000000000000
7101	0.501562500000000	0.500000000000000
7121	0.501562500000000	0.500000000000000
7141	0.501562500000000	0.500000000000000
7161	0.501562500000000	0.500000000000000
7181	0.501562500000000	0.500000000000000
7201	0.501562500000000	0.500000000000000
7221	0.501562500000000	0.500000000000000
7241	0.501562500000000	0.500000000000000
7261	0.501562500000000	0.500000000000000
7281	0.501562500000000	0.500000000000000
7301	0.501562500000000	0.500000000000000
7321	0.501562500000000	0.500000000000000
7341	0.501562500000000	0.500000000000000
7361	0.501562500000000	0.500000000000000
7381	0.501562500000000	0.500000000000000
7401	0.501562500000000	0.500000000000000
7421	0.501562500000000	0.500000000000000
7441	0.501562500000000	0.500000000000000
7461	0.501562500000000	0.500000000000000
7481	0.501562500000000	0.500000000000000
7501	0.501562500000000	0.500000000000000
7521	0.501562500000000	0.500000000000000
7541	0.501562500000000	0.500000000000000
7561	0.501562500000000	0.500000000000000
7581	0.501562500000000	0.500000000000000
7601	0.501562500000000	0.500000000000000
7621	0.501562500000000	0.500000000000000
7641	0.501562500000000	0.500000000000000
7661	0.501562500000000	0.500000000000000
7681	0.501562500000000	0.500000000000000
7701	0.501562500000000	0.500000000000000
7721	0.501562500000000	0.500000000000000
7741	0.501562500000000	0.500000000000000
7761	0.501562500000000	0.500000000000000
7781	0.501562500000000	0.500000000000000
7801	0.501562500000000	0.500000000000000
7821	0.501562500000000	0.500000000000000
7841	0.501562500000000	0.500000000000000
7861	0.501562500000000	0.500000000000000
7881	0.501562500000000	0.500000000000000
7901	0.501562500000000	0.500000000000000
7921	0.501562500000000	0.500000000000000
7941	0.501562500000000	0.500000000000000
7961	0.501562500000000	0.500000000000000
7981	0.501562500000000	0.500000000000000
8001	0.501562500000000	0.500000000000000
8021	0.501562500000000	0.500000000000000
8041	0.501562500000000	0.500000000000000
8061	0.501562500000000	0.500000000000000
8081	0.501562500000000	0.500000000000000
8101	0.501562500000000	0.500000000000000
8121	0.501562500000000	0.500000000000000
8141	0.501562500000000	0.500000000000000
8161	0.501562500000000	0.500000000000000
8181	0.501562500000000	0.500000000000000
8201	0.501562500000000	0.500000000000000
8221	0.501562500000000	0.500000000000000
8241	0.501562500000000	0.500000000000000
8261	0.501562500000000	0.500000000000000
8281	0.501562500000000	0.500000000000000
8301	0.501562500000000	0.500000000000000
8321	0.501562500000000	0.500000000000000
8341	0.501562500000000	0.500000000000000
8361	0.501562500000000	0.500000000000000
8381	0.501562500000000	0.500000000000000
8401	0.501562500000000	0.500000000000000
8421	0.501562500000000	0.500000000000000
8441	0.501562500000000	0.500000000000000
8461	0.501562500000000	0.500000000000000
8481	0.501562500000000	0.500000000000000
8501	0.501562500000000	0.500000000000000
8521	0.501562500000000	0.500000000000000
8541	0.501562500000000	0.500000000000000
8561	0.501562500000000	0.500000000000000
8581	0.501562500000000	0.500000000000000
8601	0.501562500000000	0.500000000000000
8621	0.501562500000000	0.500000000000000
8641	0.501562500000000	0.500000000000000
8661	0.501562500000000	0.500000000000000
8681	0.501562500000000	0.500000000000000
8701	0.501562500000000	0.500000000000000
8721	0.501562500000000	0.500000000000000
8741	0.501562500000000	0.500000000000000
8761	0.501562500000000	0.500000000000000
8781	0.501562500000000	0.500000000000000
8801	0.501562500000000	0.500000000000000
8821	0.501562500000000	0.500000000000000
8841	0.501562500000000	0.500000000000000
8861	0.501562500000000	0.500000000000000
8881	0.501562500000000	0.500000000000000
8901	0.501562500000000	0.500000000000000
8921	0.501562500000000	0.500000000000000
8941	0.501562500000000	0.500000000000000
8961	0.501562500000000	0.500000000000000
8981	0.501562500000000	0.500000000000000
9001	0.501562500000000	0.500000000000000
9021	0.501562500000000	0.500000000000000
9041	0.501562500000000	0.500000000000000
9061	0.501562500000000	0.500000000000000
9081	0.501562500000000	0.500000000000000
9101	0.501562500000000	0.500000000000000
9121	0.501562500000000	0.500000000000000
9141	0.501562500000000	0.500000000000000
9161	0.501562500000000	0.500000000000000
9181	0.501562500000000	0.500000000000000
9201	0.501562500000000	0.500000000000000
9221	0.501562500000000	0.500000000000000
9241	0.501562500000000	0.500000000000000
9261	0.501562500000000	0.500000000000000
9281	0.501562500000000	0.500000000000000
9301	0.501562500000000	0.500000000000000
9321	0.501562500000000	0.500000000000000
9341	0.501562500000000	0.500000000000000
9361	0.501562500000000	0.500000000000000
9381	0.501562500000000	0.500000000000000
9401	0.501562500000000	0.500000000000000
9421	0.501562500000000	0.500000000000000
9441	0.501562500000000	0.500000000000000
9461	0.501562500000000	0.500000000000000
9481	0.501562500000000	0.500000000000000
9501	0.501562500000000	0.500000000000000
9521	0.501562500000000	0.500000000000000
9541	0.501562500000000	0.500000000000000
9561	0.501562500000000	0.500000000000000
9581	0.501562500000000	0.500000000000000
9601	0.501562500000000	0.500000000000000
9621	0.501562500000000	0.500000000000000
9641	0.501562500000000	0.500000000000000
9661	0.501562500000000	0.500000000000000
9681	0.501562500000000	0.500000000000000
9701	0.501562500000000	0.500000000000000
9721	0.501562500000000	0.500000000000000
9741	0.501562500000000	0.500000000000000
9761	0.501562500000000	0.500000000000000
9781	0.501562500000000	0.500000000000000
9801	0.501562500000000	0.500000000000000
9821	0.501562500000000	0.500000000000000
9841	0.501562500000000	0.500000000000000
9861	0.501562500000000	0.500000000000000
9881	0.501562500000000	0.500000000000000
9901	0.501562500000000	0.500000000000000
9921	0.501562500000000	0.500000000000000
9941	0.501562500000000	0.500000000000000
9961	0.501562500000000	0.500000000000000
9981	0.501562500000000	0.500000000000000
10001	0.501562500000000	0.500000000000000
10021	0.501562500000000	0.500000000000000
10041	0.501562500000000	0.500000000000000
10061	0.501562500000000	0.500000000000000
10081	0.501562500000000	0.500000000000000
10101	0.501562500000000	0.500000000000000
10121	0.501562500000000	0.500000000000000
10141	0.501562500000000	0.500000000000000
10161	0.501562500000000	0.500000000000000
10181	0.501562500000000	0.500000000000000
10201	0.501562500000000	0.500000000000000
10221	0.501562500000000	0.500000000000000
10241	0.501562500000000	0.500000000000000
10261	0.501562500000000	0.500000000000000
10281	0.501562500000000	0.500000000000000
10301	0.501562500000000	0.500000000000000
10321	0.501562500000000	0.500000000000000
10341	0.501562500000000	0.500000000000000
10361	0.501562500000000	0.500000000000000
10381	0.501562500000000	0.500000000000000
10401	0.501562500000000	0.500000000000000
10421	0.501562500000000	0.500000000000000
10441	0.501562500000000	0.500000000000000
10461	0.501562500000000	0.500000000000000
10481	0.501562500000000	0.500000000000000
10501	0.501562500000000	0.500000000000000
10521	0.501562500000000	0.500000000000000
10541	0.501562500000000	0.500000000000000
10561	0.501562500000000	0.500000000000000
10581	0.501562500000000	0.500000000000000
10601	0.501562500000000	0.500000000000000
10621	0.501562500000000	0.500000000000000
10641	0.501562500000000	0.500000000000000
10661	0.501562500000000	0.500000000000000
10681	0.501562500000000	0.500000000000000
10701	0.501562500000000	0.500000000000000
10721	0.501562500000000	0.500000000000000
10741	0.501562500000000	0.500000000000000
10761	0.501562500000000	0.500000000000000
10781	0.501562500000000	0.500000000000000
10801	0.501562500000000	0.500000000000000
10821	0.501562500000000	0.500000000000000
10841	0.501562500000000	0.500000000000000
10861	0.501562500000000	0.500000000000000
10881	0.501562500000000	0.500000000000000
10901	0.501562500000000	0.500000000000000
10921	0.501562500000000	0.500000000000000
10941	0.501562500000000	0.500000000000000
10961	0.501562500000000	0.500000000000000
10981	0.501562500000000	0.500000000000000
11001	0.501562500000000	0.500000000000000
11021	0.501562500000000	0.500000000000000
11041	0.501562500000000	0.500000000000000
11061	0.501562500000000	0.500000000000000
11081	0.501562500000000	0.500000000000000
11101	0.501562500000000	0.500000000000000
11121	0.501562500000000	0.500000000000000
11141	0.501562500000000	0.500000000000000
11161	0.501562500000000	0.500000000000000
11181	0.501562500000000	0.500000000000000
11201	0.501562500000000	0.500000000000000
11221	0.501562500000000	0.500000000000000
11241	0.501562500000000	0.500000000000000
11261	0.501562500000000	0.500000000000000
11281	0.501562500000000	0.500000000000000
11301	0.501562500000000	0.500000000000000
11321	0.501562500000000	0.500000000000000
11341	0.501562500000000	0.500000000000000
11361	0.501562500000000	0.500000000000000
11381	0.501562500000000	0.500000000000000
11401	0.501562500000000	0.500000000000000
11421	0.501562500000000	0.500000000000000
11441	0.501562500000000	0.500000000000000
11461	0.501562500000000	0.500000000000000
11481	0.501562500000000	0.500000000000000
11501	0.501562500000000	0.500000000000000
11521	0.501562500000000	0.500000000000000
11541	0.501562500000000	0.500000000000000
11561	0.501562500000000	0.500000000000000
11581	0.501562500000000	0.500000000000000
11601	0.501562500000000	0.500000000000000
11621	0.501562500000000	0.500000000000000
11641	0.501562500000000	0.500000000000000
11661	0.501562500000000	0.500000000000000
11681	0.501562500000000	0.500000000000000
11701	0.501562500000000	0.500000000000000
11721	0.501562500000000	0.500000000000000
11741	0.501562500000000	0.500000000000000
11761	0.501562500000000	0.500000000000000
11781	0.501562500000000	0.500000000000000
11801	0.501562500000000	0.500000000000000
11821	0.501562500000000	0.500000000000000
11841	0.501562500000000	0.500000000000000
11861	0.501562500000000	0.500000000000000
11881	0.501562500000000	0.500000000000000
11901	0.501562500000000	0.500000000000000
11921	0.501562500000000	0.500000000000000
11941	0.501562500000000	0.500000000000000
11961	0.501562500000000	0.500000000000000
11981	0.501562500000000	0.500000000000000
12001	0.501562500000000	0.500000000000000
12021	0.501562500000000	0.500000000000000
12041	0.501562500000000	0.500000000000000
12061	0.501562500000000	0.500000000000000
12081	0.501562500000000	0.500000000000000
12101	0.501562500000000	0.500000000000000
12121	0.501562500000000	0.500000000000000
12141	0.501562500000000	0.500000000000000
12161	0.501562500000000	0.500000000000000
12181	0.501562500000000	0.500000000000000
12201	0.501562500000000	0.500000000000000
12221	0.501562500000000	0.500000000000000
12241	0.501562500000000	0.500000000000000
12261	0.501562500000000	0.500000000000000
12281	0.501562500000000	0.500000000000000
12301	0.501562500000000	0.500000000000000
12321	0.501562500000000	0.500000000000000
12341	0.501562500000000	0.500000000000000
12361	0.501562500000000	0.500000000000000
12381	0.501562500000000	0.500000000000000
12401	0.501562500000000	0.500000000000000
12421	0.501562500000000	0.500000000000000
12441	0.501562500000000	0.500000000000000
12461	0.501562500000000	0.500000000000000
12481	0.501562500000000	0.500000000000000
12501	0.501562500000000	0.500000000000000
12521	0.501562500000000	0.500000000000000
12541	0.501562500000000	0.500000000000000
12561	0.501562500000000	0.500000000000000
12581	0.501562500000000	0.500000000000000
12601	0.501562500000000	0.500000000000000
12621	0.501562500000000	0.500000000000000
12641	0.501562500000000	0.500000000000000
12661	0.501562500000000	0.500000000000000
12681	0.501562500000000	0.500000000000000
12701	0.501562500000000	0.500000000000000
12721	0.501562500000000	0.500000000000000
12741	0.501562500000000	0.500000000000000
12761	0.501562500000000	0.500000000000000
12781	0.501562500000000	0.500000000000000
12801	0.501562500000000	0.500000000000000
12821	0.501562500000000	0.500000000000000
12841	0.501562500000000	0.500000000000000
12861	0.501562500000000	0.500000000000000
12881	0.501562500000000	0.500000000000000
12901	0.501562500000000	0.500000000000000
12921	0.501562500000000	0.500000000000000
12941	0.501562500000000	0.500000000000000
12961	0.501562500000000	0.500000000000000
12981	0.501562500000000	0.500000000000000
13001	0.501562500000000	0.500000000000000
13021	0.501562500000000	0.500000000000000
13041	0.501562500000000	0.500000000000000
13061	0.501562500000000	0.500000000000000
13081	0.501562500000000	0.500000000000000
13101	0.501562500000000	0.500000000000000
13121	0.501562500000000	0.500000000000000
13141	0.501562500000000	0.500000000000000
13161	0.501562500000000	0.500000000000000
13181	0.501562500000000	0.500000000000000
13201	0.501562500000000	0.500000000000000
13221	0.501562500000000	0.500000000000000
13241	0.501562500000000	0.500000000000000
13261	0.501562500000000	0.500000000000000
13281	0.501562500000000	0.500000000000000
13301	0.501562500000000	0.500000000000000
13321	0.501562500000000	0.500000000000000
13341	0.501562500000000	0.500000000000000
13361	0.501562500000000	0.500000000000000
13381	0.501562500000000	0.500000000000000
13401	0.501562500000000	0.500000000000000
13421	0.501562500000000	0.500000000000000
13441	0.501562500000000	0.500000000000000
13461	0.501562500000000	0.500000000000000
13481	0.501562500000000	0.500000000000000
13501	0.501562500000000	0.500000000000000
13521	0.501562500000000	0.500000000000000
13541	0.501562500000000	0.500000000000000
13561	0.501562500000000	0.500000000000000
13581	0.501562500000000	0.500000000000000
13601	0.501562500000000	0.500000000000000
13621	0.501562500000000	0.500000000000000
13641	0.501562500000000	0.500000000000000
13661	0.501562500000000	0.500000000000000
13681	0.501562500000000	0.500000000000000
13701	0.501562500000000	0.500000000000000
13721	0.501562500000000	0.500000000000000
13741	0.501562500000000	0.500000000000000
13761	0.501562500000000	0.500000000000000
13781	0.501562500000000	0.500000000000000
13801	0.501562500000000	0.500000000000000
13821	0.501562500000000	0.500000000000000
13841	0.503125000000000	0.500000000000000
13861	0.503125000000000	0.500000000000000
13881	0.503125000000000	0.500000000000000
13901	0.503125000000000	0.500000000000000
13921	0.503125000000000	0.500000000000000
13941	0.503125000000000	0.500000000000000
13961	0.503125000000000	0.500000000000000
13981	0.503125000000000	0.500000000000000
14001	0.503125000000000	0.500000000000000
14021	0.503125000000000	0.500000000000000
14041	0.503125000000000	0.500000000000000
14061	0.503125000000000	0.500000000000000
14081	0.503125000000000	0.500000000000000
14101	0.503125000000000	0.500000000000000
14121	0.503125000000000	0.500000000000000
14141	0.503125000000000	0.500000000000000
14161	0.503125000000000	0.500000000000000
14181	0.503125000000000	0.500000000000000
14201	0.503125000000000	0.500000000000000
14221	0.503125000000000	0.500000000000000
14241	0.503125000000000	0.500000000000000
14261	0.503125000000000	0.500000000000000
14281	0.503125000000000	0.500000000000000
14301	0.503125000000000	0.500000000000000
14321	0.503125000000000	0.500000000000000
14341	0.503125000000000	0.500000000000000
14361	0.503125000000000	0.500000000000000
14381	0.503125000000000	0.500000000000000
14401	0.503125000000000	0.500000000000000
14421	0.503125000000000	0.500000000000000
14441	0.503125000000000	0.500000000000000
14461	0.503125000000000	0.500000000000000
14481	0.503125000000000	0.500000000000000
14501	0.503125000000000	0.500000000000000
14521	0.503125000000000	0.500000000000000
14541	0.503125000000000	0.500000000000000
14561	0.503125000000000	0.500000000000000
14581	0.503125000000000	0.500000000000000
14601	0.503125000000000	0.500000000000000
14621	0.503125000000000	0.500000000000000
14641	0.503125000000000	0.500000000000000
14661	0.503125000000000	0.500000000000000
14681	0.503125000000000	0.500000000000000
14701	0.503125000000000	0.500000000000000
14721	0.503125000000000	0.500000000000000
14741	0.503125000000000	0.500000000000000
14761	0.503125000000000	0.500000000000000
14781	0.503125000000000	0.500000000000000
14801	0.503125000000000	0.500000000000000
14821	0.503125000000000	0.500000000000000
14841	0.503125000000000	0.500000000000000
14861	0.503125000000000	0.500000000000000
14881	0.503125000000000	0.500000000000000
14901	0.503125000000000	0.500000000000000
14921	0.503125000000000	0.500000000000000
14941	0.503125000000000	0.500000000000000
14961	0.503125000000000	0.500000000000000
14981	0.503125000000000	0.500000000000000
15001	0.503125000000000	0.500000000000000
15021	0.503125000000000	0.500000000000000
15041	0.503125000000000	0.500000000000000
15061	0.503125000000000	0.500000000000000
15081	0.503125000000000	0.500000000000000
15101	0.503125000000000	0.500000000000000
15121	0.503125000000000	0.500000000000000
15141	0.503125000000000	0.500000000000000
15161	0.503125000000000	0.500000000000000
15181	0.503125000000000	0.500000000000000
15201	0.503125000000000	0.500000000000000
15221	0.503125000000000	0.500000000000000
15241	0.503125000000000	0.500000000000000
15261	0.503125000000000	0.500000000000000
15281	0.503125000000000	0.500000000000000
15301	0.503125000000000	0.500000000000000
15321	0.503125000000000	0.500000000000000
15341	0.503125000000000	0.500000000000000
15361	0.503125000000000	0.500000000000000
15381	0.503125000000000	0.500000000000000
15401	0.503125000000000	0.500000000000000
15421	0.503125000000000	0.500000000000000
15441	0.503125000000000	0.500000000000000
15461	0.503125000000000	0.500000000000000
15481	0.503125000000000	0.500000000000000
15501	0.503125000000000	0.500000000000000
15521	0.503125000000000	0.500000000000000
15541	0.503125000000000	0.500000000000000
15561	0.503125000000000	0.500000000000000
15581	0.503125000000000	0.500000000000000
15601	0.503125000000000	0.500000000000000
15621	0.503125000000000	0.500000000000000
15641	0.503125000000000	0.500000000000000
15661	0.503125000000000	0.500000000000000
15681	0.503125000000000	0.500000000000000
15701	0.503125000000000	0.500000000000000
15721	0.503125000000000	0.500000000000000
15741	0.503125000000000	0.500000000000000
15761	0.503125000000000	0.500000000000000
15781	0.503125000000000	0.500000000000000
15801	0.503125000000000	0.500000000000000
15821	0.503125000000000	0.500000000000000
15841	0.503125000000000	0.500000000000000
15861	0.503125000000000	0.500000000000000
15881	0.503125000000000	0.500000000000000
15901	0.503125000000000	0.500000000000000
15921	0.503125000000000	0.500000000000000
15941	0.503125000000000	0.500000000000000
15961	0.503125000000000	0.500000000000000
15981	0.503125000000000	0.500000000000000
16001	0.503125000000000	0.500000000000000
16021	0.503125000000000	0.500000000000000
16041	0.503125000000000	0.500000000000000
16061	0.503125000000000	0.500000000000000
16081	0.503125000000000	0.500000000000000
16101	0.503125000000000	0.500000000000000
16121	0.503125000000000	0.500000000000000
16141	0.503125000000000	0.500000000000000
16161	0.503125000000000	0.500000000000000
16181	0.503125000000000	0.500000000000000
16201	0.503125000000000	0.500000000000000
16221	0.503125000000000	0.500000000000000
16241	0.503125000000000	0.500000000000000
16261	0.503125000000000	0.500000000000000
16281	0.503125000000000	0.500000000000000
16301	0.503125000000000	0.500000000000000
16321	0.503125000000000	0.500000000000000
16341	0.503125000000000	0.500000000000000
16361	0.503125000000000	0.500000000000000
16381	0.503125000000000	0.500000000000000
16401	0.503125000000000	0.500000000000000
16421	0.503125000000000	0.500000000000000
16441	0.503125000000000	0.500000000000000
16461	0.503125000000000	0.500000000000000
16481	0.503125000000000	0.500000000000000
16501	0.503125000000000	0.500000000000000
16521	0.503125000000000	0.500000000000000
16541	0.503125000000000	0.500000000000000
16561	0.503125000000000	0.500000000000000
16581	0.503125000000000	0.500000000000000
16601	0.503125000000000	0.500000000000000
16621	0.503125000000000	0.500000000000000
16641	0.503125000000000	0.500000000000000
16661	0.503125000000000	0.500000000000000
16681	0.503125000000000	0.500000000000000
16701	0.503125000000000	0.500000000000000
16721	0.503125000000000	0.500000000000000
16741	0.503125000000000	0.500000000000000
16761	0.503125000000000	0.500000000000000
16781	0.503125000000000	0.500000000000000
16801	0.503125000000000	0.500000000000000
16821	0.503125000000000	0.500000000000000
16841	0.503125000000000	0.500000000000000
16861	0.503125000000000	0.500000000000000
16881	0.503125000000000	0.500000000000000
16901	0.503125000000000	0.500000000000000
16921	0.503125000000000	0.500000000000000
16941	0.503125000000000	0.500000000000000
16961	0.503125000000000	0.500000000000000
16981	0.503125000000000	0.500000000000000
17001	0.503125000000000	0.500000000000000
17021	0.503125000000000	0.500000000000000
17041	0.503125000000000	0.500000000000000
17061	0.503125000000000	0.500000000000000
17081	0.503125000000000	0.500000000000000
17101	0.503125000000000	0.500000000000000
17121	0.503125000000000	0.500000000000000
17141	0.503125000000000	0.500000000000000
17161	0.503125000000000	0.500000000000000
17181	0.503125000000000	0.500000000000000
17201	0.503125000000000	0.500000000000000
17221	0.503125000000000	0.500000000000000
17241	0.503125000000000	0.500000000000000
17261	0.503125000000000	0.500000000000000
17281	0.503125000000000	0.500000000000000
17301	0.503125000000000	0.500000000000000
17321	0.503125000000000	0.500000000000000
17341	0.503125000000000	0.500000000000000
17361	0.503125000000000	0.500000000000000
17381	0.503125000000000	0.500000000000000
17401	0.503125000000000	0.500000000000000
17421	0.503125000000000	0.500000000000000
17441	0.503125000000000	0.500000000000000
17461	0.503125000000000	0.500000000000000
17481	0.503125000000000	0.500000000000000
17501	0.503125000000000	0.500000000000000
17521	0.503125000000000	0.500000000000000
17541	0.503125000000000	0.500000000000000
17561	0.503125000000000	0.500000000000000
17581	0.503125000000000	0.500000000000000
17601	0.503125000000000	0.500000000000000
17621	0.503125000000000	0.500000000000000
17641	0.503125000000000	0.500000000000000
17661	0.503125000000000	0.500000000000000
17681	0.503125000000000	0.500000000000000
17701	0.503125000000000	0.500000000000000
17721	0.503125000000000	0.500000000000000
17741	0.503125000000000	0.500000000000000
17761	0.503125000000000	0.500000000000000
17781	0.503125000000000	0.500000000000000
17801	0.503125000000000	0.500000000000000
17821	0.503125000000000	0.500000000000000
17841	0.503125000000000	0.500000000000000
17861	0.503125000000000	0.500000000000000
17881	0.503125000000000	0.500000000000000
17901	0.503125000000000	0.500000000000000
17921	0.503125000000000	0.500000000000000
17941	0.503125000000000	0.500000000000000
17961	0.503125000000000	0.500000000000000
17981	0.503125000000000	0.500000000000000
18001	0.503125000000000	0.500000000000000
18021	0.503125000000000	0.500000000000000
18041	0.503125000000000	0.500000000000000
18061	0.503125000000000	0.500000000000000
18081	0.503125000000000	0.500000000000000
18101	0.503125000000000	0.500000000000000
18121	0.503125000000000	0.500000000000000
18141	0.503125000000000	0.500000000000000
18161	0.503125000000000	0.500000000000000
18181	0.503125000000000	0.500000000000000
18201	0.503125000000000	0.500000000000000
18221	0.503125000000000	0.500000000000000
18241	0.503125000000000	0.500000000000000
18261	0.503125000000000	0.500000000000000
18281	0.503125000000000	0.500000000000000
18301	0.503125000000000	0.500000000000000
18321	0.503125000000000	0.500000000000000
18341	0.503125000000000	0.500000000000000
18361	0.503125000000000	0.500000000000000
18381	0.503125000000000	0.500000000000000
18401	0.503125000000000	0.500000000000000
18421	0.503125000000000	0.500000000000000
18441	0.503125000000000	0.500000000000000
18461	0.503125000000000	0.500000000000000
18481	0.503125000000000	0.500000000000000
18501	0.503125000000000	0.500000000000000
18521	0.503125000000000	0.500000000000000
18541	0.503125000000000	0.500000000000000
18561	0.503125000000000	0.500000000000000
18581	0.503125000000000	0.500000000000000
18601	0.503125000000000	0.500000000000000
18621	0.503125000000000	0.500000000000000
18641	0.503125000000000	0.500000000000000
18661	0.503125000000000	0.500000000000000
18681	0.503125000000000	0.500000000000000
18701	0.503125000000000	0.500000000000000
18721	0.503125000000000	0.500000000000000
18741	0.503125000000000	0.500000000000000
18761	0.503125000000000	0.500000000000000
18781	0.503125000000000	0.500000000000000
18801	0.503125000000000	0.500000000000000
18821	0.503125000000000	0.500000000000000
18841	0.503125000000000	0.500000000000000
18861	0.503125000000000	0.500000000000000
18881	0.503125000000000	0.500000000000000
18901	0.503125000000000	0.500000000000000
18921	0.503125000000000	0.500000000000000
18941	0.503125000000000	0.500000000000000
18961	0.503125000000000	0.500000000000000
18981	0.503125000000000	0.500000000000000
19001	0.503125000000000	0.500000000000000
19021	0.503125000000000	0.500000000000000
19041	0.503125000000000	0.500000000000000
19061	0.503125000000000	0.500000000000000
19081	0.503125000000000	0.500000000000000
19101	0.503125000000000	0.500000000000000
19121	0.503125000000000	0.500000000000000
19141	0.503125000000000	0.500000000000000
19161	0.503125000000000	0.500000000000000
19181	0.503125000000000	0.500000000000000
19201	0.503125000000000	0.500000000000000
19221	0.503125000000000	0.500000000000000
19241	0.503125000000000	0.500000000000000
19261	0.503125000000000	0.500000000000000
19281	0.503125000000000	0.500000000000000
19301	0.503125000000000	0.500000000000000
19321	0.503125000000000	0.500000000000000
19341	0.503125000000000	0.500000000000000
19361	0.503125000000000	0.500000000000000
19381	0.503125000000000	0.500000000000000
19401	0.503125000000000	0.500000000000000
19421	0.503125000000000	0.500000000000000
19441	0.503125000000000	0.500000000000000
19461	0.503125000000000	0.500000000000000
19481	0.503125000000000	0.500000000000000
19501	0.503125000000000	0.500000000000000
19521	0.503125000000000	0.500000000000000
19541	0.503125000000000	0.500000000000000
19561	0.503125000000000	0.500000000000000
19581	0.503125000000000	0.500000000000000
19601	0.503125000000000	0.500000000000000
19621	0.503125000000000	0.500000000000000
19641	0.503125000000000	0.500000000000000
19661	0.503125000000000	0.500000000000000
19681	0.503125000000000	0.500000000000000
19701	0.503125000000000	0.500000000000000
19721	0.503125000000000	0.500000000000000
19741	0.503125000000000	0.500000000000000
19761	0.503125000000000	0.500000000000000
19781	0.503125000000000	0.500000000000000
19801	0.503125000000000	0.500000000000000
19821	0.503125000000000	0.500000000000000
19841	0.503125000000000	0.500000000000000
19861	0.503125000000000	0.500000000000000
19881	0.503125000000000	0.500000000000000
19901	0.503125000000000	0.500000000000000
19921	0.503125000000000	0.500000000000000
19941	0.503125000000000	0.500000000000000
19961	0.503125000000000	0.500000000000000
19981	0.503125000000000	0.500000000000000

==> NewPics/SAOL_Synthetic_Close.txt <==
t	l55n0	l60n0
1	0	0
2	0	0
3	0	0
4	0	0
5	0	0
6	0	0
7	0	0
8	0	0
9	0.00312500000000000	0
10	0.0164062500000000	0.00781250000000000
11	0.0382812500000000	0.0218750000000000
12	0.0828125000000000	0.0585937500000000
13	0.135937500000000	0.110937500000000
14	0.200000000000000	0.170312500000000
15	0.272656250000000	0.244531250000000
16	0.337500000000000	0.324218750000000
17	0.409375000000000	0.407031250000000
18	0.457031250000000	0.472656250000000
19	0.509375000000000	0.533593750000000
20	0.546093750000000	0.585937500000000
21	0.592187500000000	0.621875000000000
22	0.614843750000000	0.653906250000000
23	0.640625000000000	0.689062500000000
24	0.677343750000000	0.714062500000000
25	0.694531250000000	0.737500000000000
26	0.718750000000000	0.747656250000000
27	0.729687500000000	0.761718750000000
28	0.737500000000000	0.782031250000000
29	0.753125000000000	0.791406250000000
30	0.763281250000000	0.804687500000000
31	0.774218750000000	0.811718750000000
32	0.785937500000000	0.824218750000000
33	0.791406250000000	0.832031250000000
34	0.800781250000000	0.839843750000000
35	0.807812500000000	0.844531250000000
36	0.814062500000000	0.849218750000000
37	0.821093750000000	0.850781250000000
38	0.825781250000000	0.853125000000000
39	0.830468750000000	0.856250000000000
40	0.832812500000000	0.860156250000000
41	0.835156250000000	0.863281250000000
42	0.839843750000000	0.867968750000000
43	0.840625000000000	0.870312500000000
44	0.845312500000000	0.875781250000000
45	0.851562500000000	0.878906250000000
46	0.855468750000000	0.882031250000000
47	0.857812500000000	0.883593750000000
48	0.863281250000000	0.884375000000000
49	0.864062500000000	0.886718750000000
50	0.866406250000000	0.889843750000000
51	0.870312500000000	0.890625000000000
52	0.871875000000000	0.895312500000000
53	0.874218750000000	0.897656250000000
54	0.875781250000000	0.900000000000000
55	0.876562500000000	0.900000000000000
56	0.880468750000000	0.902343750000000
57	0.883593750000000	0.907031250000000
58	0.884375000000000	0.907812500000000
59	0.885937500000000	0.910156250000000
60	0.889062500000000	0.910937500000000
61	0.889843750000000	0.911718750000000
62	0.892187500000000	0.914062500000000
63	0.892968750000000	0.916406250000000
64	0.893750000000000	0.918750000000000
65	0.894531250000000	0.919531250000000
66	0.897656250000000	0.919531250000000
67	0.898437500000000	0.920312500000000
68	0.900781250000000	0.920312500000000
69	0.902343750000000	0.923437500000000
70	0.904687500000000	0.925000000000000
71	0.905468750000000	0.925781250000000
72	0.907031250000000	0.926562500000000
73	0.907812500000000	0.927343750000000
74	0.909375000000000	0.928125000000000
75	0.910156250000000	0.928125000000000
76	0.910156250000000	0.928125000000000
77	0.913281250000000	0.929687500000000
78	0.916406250000000	0.930468750000000
79	0.917187500000000	0.932031250000000
80	0.917968750000000	0.933593750000000
81	0.921093750000000	0.934375000000000
82	0.921093750000000	0.935156250000000
83	0.922656250000000	0.935156250000000
84	0.923437500000000	0.935937500000000
85	0.924218750000000	0.935937500000000
86	0.925781250000000	0.935937500000000
87	0.926562500000000	0.937500000000000
88	0.926562500000000	0.938281250000000
89	0.927343750000000	0.939062500000000
90	0.927343750000000	0.939062500000000
91	0.928125000000000	0.939062500000000
92	0.930468750000000	0.939843750000000
93	0.931250000000000	0.940625000000000
94	0.931250000000000	0.940625000000000
95	0.932031250000000	0.942187500000000
96	0.934375000000000	0.942968750000000
97	0.934375000000000	0.943750000000000
98	0.934375000000000	0.943750000000000
99	0.935156250000000	0.945312500000000
100	0.936718750000000	0.947656250000000
101	0.937500000000000	0.948437500000000
102	0.937500000000000	0.950000000000000
103	0.939062500000000	0.950781250000000
104	0.939062500000000	0.950781250000000
105	0.939062500000000	0.950781250000000
106	0.939843750000000	0.951562500000000
107	0.941406250000000	0.952343750000000
108	0.941406250000000	0.952343750000000
109	0.942968750000000	0.953125000000000
110	0.944531250000000	0.953906250000000
111	0.946093750000000	0.955468750000000
112	0.946093750000000	0.957031250000000
113	0.946093750000000	0.957031250000000
114	0.946093750000000	0.957031250000000
115	0.946093750000000	0.957031250000000
116	0.946093750000000	0.957031250000000
117	0.946875000000000	0.957031250000000
118	0.946875000000000	0.957031250000000
119	0.946875000000000	0.957031250000000
120	0.946875000000000	0.957031250000000
121	0.946875000000000	0.957812500000000
122	0.946875000000000	0.958593750000000
123	0.946875000000000	0.958593750000000
124	0.946875000000000	0.958593750000000
125	0.947656250000000	0.960156250000000
126	0.947656250000000	0.960156250000000
127	0.947656250000000	0.960156250000000
128	0.950000000000000	0.960156250000000
129	0.950000000000000	0.960156250000000
130	0.950000000000000	0.960156250000000
131	0.950000000000000	0.960156250000000
132	0.950000000000000	0.961718750000000
133	0.950000000000000	0.961718750000000
134	0.951562500000000	0.962500000000000
135	0.951562500000000	0.962500000000000
136	0.951562500000000	0.962500000000000
137	0.951562500000000	0.963281250000000
138	0.951562500000000	0.963281250000000
139	0.952343750000000	0.964062500000000
140	0.953125000000000	0.964062500000000
141	0.953906250000000	0.964062500000000
142	0.954687500000000	0.964062500000000
143	0.954687500000000	0.964062500000000
144	0.955468750000000	0.964843750000000
145	0.955468750000000	0.964843750000000
146	0.956250000000000	0.964843750000000
147	0.956250000000000	0.964843750000000
148	0.956250000000000	0.964843750000000
149	0.956250000000000	0.964843750000000
150	0.957031250000000	0.964843750000000
151	0.958593750000000	0.964843750000000
152	0.958593750000000	0.964843750000000
153	0.959375000000000	0.964843750000000
154	0.959375000000000	0.964843750000000
155	0.959375000000000	0.965625000000000
156	0.959375000000000	0.965625000000000
157	0.960156250000000	0.965625000000000
158	0.960156250000000	0.965625000000000
159	0.960937500000000	0.965625000000000
160	0.961718750000000	0.965625000000000
161	0.961718750000000	0.965625000000000
162	0.961718750000000	0.965625000000000
163	0.961718750000000	0.965625000000000
164	0.961718750000000	0.965625000000000
165	0.962500000000000	0.965625000000000
166	0.963281250000000	0.965625000000000
167	0.963281250000000	0.965625000000000
168	0.963281250000000	0.965625000000000
169	0.963281250000000	0.966406250000000
170	0.963281250000000	0.966406250000000
171	0.964062500000000	0.967187500000000
172	0.964062500000000	0.967968750000000
173	0.964062500000000	0.967968750000000
174	0.964062500000000	0.968750000000000
175	0.964843750000000	0.968750000000000
176	0.964843750000000	0.968750000000000
177	0.964843750000000	0.968750000000000
178	0.964843750000000	0.968750000000000
179	0.965625000000000	0.968750000000000
180	0.965625000000000	0.969531250000000
181	0.965625000000000	0.970312500000000
182	0.965625000000000	0.970312500000000
183	0.966406250000000	0.970312500000000
184	0.967187500000000	0.970312500000000
185	0.967187500000000	0.970312500000000
186	0.967968750000000	0.971093750000000
187	0.967968750000000	0.971093750000000
188	0.967968750000000	0.971093750000000
189	0.968750000000000	0.971093750000000
190	0.968750000000000	0.971093750000000
191	0.968750000000000	0.971875000000000
192	0.969531250000000	0.971875000000000
193	0.969531250000000	0.972656250000000
194	0.969531250000000	0.972656250000000
195	0.969531250000000	0.972656250000000
196	0.969531250000000	0.972656250000000
197	0.969531250000000	0.972656250000000
198	0.969531250000000	0.972656250000000
199	0.970312500000000	0.972656250000000
200	0.970312500000000	0.972656250000000
201	0.970312500000000	0.972656250000000
202	0.971875000000000	0.973437500000000
203	0.971875000000000	0.973437500000000
204	0.972656250000000	0.973437500000000
205	0.972656250000000	0.973437500000000
206	0.973437500000000	0.973437500000000
207	0.973437500000000	0.973437500000000
208	0.973437500000000	0.973437500000000
209	0.973437500000000	0.973437500000000
210	0.973437500000000	0.974218750000000
211	0.973437500000000	0.974218750000000
212	0.973437500000000	0.974218750000000
213	0.973437500000000	0.975000000000000
214	0.973437500000000	0.975781250000000
215	0.973437500000000	0.975781250000000
216	0.973437500000000	0.975781250000000
217	0.973437500000000	0.975781250000000
218	0.973437500000000	0.975781250000000
219	0.973437500000000	0.975781250000000
220	0.973437500000000	0.975781250000000
221	0.973437500000000	0.975781250000000
222	0.973437500000000	0.975781250000000
223	0.973437500000000	0.975781250000000
224	0.973437500000000	0.975781250000000
225	0.973437500000000	0.975781250000000
226	0.975000000000000	0.976562500000000
227	0.975000000000000	0.976562500000000
228	0.975000000000000	0.977343750000000
229	0.975000000000000	0.977343750000000
230	0.975000000000000	0.977343750000000
231	0.975000000000000	0.977343750000000
232	0.975781250000000	0.978125000000000
233	0.975781250000000	0.978125000000000
234	0.976562500000000	0.978125000000000
235	0.977343750000000	0.978906250000000
236	0.977343750000000	0.978906250000000
237	0.977343750000000	0.979687500000000
238	0.977343750000000	0.979687500000000
239	0.977343750000000	0.979687500000000
240	0.977343750000000	0.979687500000000
241	0.977343750000000	0.979687500000000
242	0.978125000000000	0.980468750000000
243	0.978906250000000	0.980468750000000
244	0.979687500000000	0.980468750000000
245	0.979687500000000	0.981250000000000
246	0.979687500000000	0.981250000000000
247	0.979687500000000	0.982031250000000
248	0.979687500000000	0.982812500000000
249	0.979687500000000	0.982812500000000
250	0.979687500000000	0.982812500000000
251	0.979687500000000	0.982812500000000
252	0.979687500000000	0.982812500000000
253	0.979687500000000	0.982812500000000
254	0.979687500000000	0.982812500000000
255	0.979687500000000	0.983593750000000
256	0.979687500000000	0.984375000000000
257	0.979687500000000	0.984375000000000
258	0.979687500000000	0.984375000000000
259	0.979687500000000	0.984375000000000
260	0.979687500000000	0.984375000000000
261	0.980468750000000	0.984375000000000
262	0.980468750000000	0.984375000000000
263	0.980468750000000	0.985156250000000
264	0.981250000000000	0.985156250000000
265	0.981250000000000	0.985156250000000
266	0.981250000000000	0.985156250000000
267	0.981250000000000	0.985156250000000
268	0.981250000000000	0.985156250000000
269	0.981250000000000	0.985156250000000
270	0.981250000000000	0.985156250000000
271	0.981250000000000	0.985937500000000
272	0.981250000000000	0.985937500000000
273	0.981250000000000	0.985937500000000
274	0.981250000000000	0.985937500000000
275	0.981250000000000	0.985937500000000
276	0.982031250000000	0.985937500000000
277	0.982031250000000	0.986718750000000
278	0.982031250000000	0.986718750000000
279	0.982031250000000	0.986718750000000
280	0.982031250000000	0.987500000000000
281	0.982812500000000	0.987500000000000
282	0.982812500000000	0.987500000000000
283	0.982812500000000	0.987500000000000
284	0.982812500000000	0.987500000000000
285	0.983593750000000	0.988281250000000
286	0.983593750000000	0.988281250000000
287	0.983593750000000	0.988281250000000
288	0.984375000000000	0.988281250000000
289	0.984375000000000	0.988281250000000
290	0.985156250000000	0.988281250000000
291	0.985937500000000	0.988281250000000
292	0.985937500000000	0.988281250000000
293	0.985937500000000	0.988281250000000
294	0.985937500000000	0.988281250000000
295	0.985937500000000	0.988281250000000
296	0.985937500000000	0.988281250000000
297	0.985937500000000	0.988281250000000
298	0.985937500000000	0.988281250000000
299	0.985937500000000	0.988281250000000
300	0.985937500000000	0.988281250000000
301	0.985937500000000	0.988281250000000
302	0.985937500000000	0.988281250000000
303	0.985937500000000	0.988281250000000
304	0.985937500000000	0.988281250000000
305	0.985937500000000	0.988281250000000
306	0.985937500000000	0.988281250000000
307	0.985937500000000	0.988281250000000
308	0.985937500000000	0.988281250000000
309	0.986718750000000	0.988281250000000
310	0.986718750000000	0.988281250000000
311	0.986718750000000	0.988281250000000
312	0.986718750000000	0.988281250000000
313	0.986718750000000	0.988281250000000
314	0.986718750000000	0.988281250000000
315	0.986718750000000	0.988281250000000
316	0.986718750000000	0.988281250000000
317	0.986718750000000	0.988281250000000
318	0.986718750000000	0.988281250000000
319	0.986718750000000	0.988281250000000
320	0.986718750000000	0.988281250000000
321	0.986718750000000	0.988281250000000
322	0.986718750000000	0.988281250000000
323	0.987500000000000	0.988281250000000
324	0.987500000000000	0.988281250000000
325	0.987500000000000	0.988281250000000
326	0.987500000000000	0.988281250000000
327	0.987500000000000	0.988281250000000
328	0.987500000000000	0.988281250000000
329	0.987500000000000	0.988281250000000
330	0.987500000000000	0.988281250000000
331	0.987500000000000	0.988281250000000
332	0.987500000000000	0.988281250000000
333	0.987500000000000	0.988281250000000
334	0.987500000000000	0.988281250000000
335	0.987500000000000	0.988281250000000
336	0.987500000000000	0.988281250000000
337	0.987500000000000	0.988281250000000
338	0.987500000000000	0.989062500000000
339	0.987500000000000	0.989062500000000
340	0.987500000000000	0.989062500000000
341	0.987500000000000	0.989062500000000
342	0.987500000000000	0.989062500000000
343	0.987500000000000	0.989062500000000
344	0.987500000000000	0.989062500000000
345	0.987500000000000	0.989843750000000
346	0.987500000000000	0.989843750000000
347	0.987500000000000	0.989843750000000
348	0.987500000000000	0.989843750000000
349	0.989062500000000	0.989843750000000
350	0.989062500000000	0.989843750000000
351	0.989062500000000	0.989843750000000
352	0.989062500000000	0.989843750000000
353	0.989062500000000	0.989843750000000
354	0.989062500000000	0.989843750000000
355	0.989062500000000	0.989843750000000
356	0.989062500000000	0.989843750000000
357	0.989062500000000	0.989843750000000
358	0.989062500000000	0.989843750000000
359	0.989062500000000	0.989843750000000
360	0.989062500000000	0.989843750000000
361	0.989062500000000	0.989843750000000
362	0.989062500000000	0.989843750000000
363	0.989062500000000	0.989843750000000
364	0.989062500000000	0.989843750000000
365	0.989062500000000	0.989843750000000
366	0.989062500000000	0.989843750000000
367	0.989062500000000	0.989843750000000
368	0.989062500000000	0.989843750000000
369	0.989062500000000	0.989843750000000
370	0.989062500000000	0.989843750000000
371	0.989062500000000	0.989843750000000
372	0.989062500000000	0.989843750000000
373	0.989062500000000	0.989843750000000
374	0.989062500000000	0.989843750000000
375	0.989062500000000	0.989843750000000
376	0.989062500000000	0.989843750000000
377	0.989843750000000	0.989843750000000
378	0.989843750000000	0.989843750000000
379	0.989843750000000	0.989843750000000
380	0.989843750000000	0.989843750000000
381	0.989843750000000	0.989843750000000
382	0.989843750000000	0.989843750000000
383	0.989843750000000	0.989843750000000
384	0.989843750000000	0.989843750000000
385	0.989843750000000	0.990625000000000
386	0.989843750000000	0.990625000000000
387	0.990625000000000	0.990625000000000
388	0.990625000000000	0.990625000000000
389	0.990625000000000	0.990625000000000
390	0.990625000000000	0.990625000000000
391	0.990625000000000	0.990625000000000
392	0.990625000000000	0.990625000000000
393	0.990625000000000	0.990625000000000
394	0.990625000000000	0.990625000000000
395	0.990625000000000	0.990625000000000
396	0.990625000000000	0.990625000000000
397	0.990625000000000	0.990625000000000
398	0.990625000000000	0.990625000000000
399	0.990625000000000	0.990625000000000
400	0.990625000000000	0.990625000000000
401	0.990625000000000	0.990625000000000
402	0.990625000000000	0.990625000000000
403	0.990625000000000	0.990625000000000
404	0.990625000000000	0.990625000000000
405	0.990625000000000	0.990625000000000
406	0.990625000000000	0.990625000000000
407	0.990625000000000	0.990625000000000
408	0.990625000000000	0.990625000000000
409	0.990625000000000	0.990625000000000
410	0.990625000000000	0.990625000000000
411	0.990625000000000	0.990625000000000
412	0.990625000000000	0.990625000000000
413	0.990625000000000	0.990625000000000
414	0.990625000000000	0.990625000000000
415	0.990625000000000	0.990625000000000
416	0.990625000000000	0.990625000000000
417	0.990625000000000	0.991406250000000
418	0.990625000000000	0.991406250000000
419	0.990625000000000	0.991406250000000
420	0.990625000000000	0.991406250000000
421	0.990625000000000	0.991406250000000
422	0.990625000000000	0.991406250000000
423	0.990625000000000	0.991406250000000
424	0.990625000000000	0.991406250000000
425	0.990625000000000	0.991406250000000
426	0.990625000000000	0.991406250000000
427	0.990625000000000	0.991406250000000
428	0.990625000000000	0.991406250000000
429	0.990625000000000	0.991406250000000
430	0.990625000000000	0.991406250000000
431	0.990625000000000	0.991406250000000
432	0.990625000000000	0.991406250000000
433	0.990625000000000	0.991406250000000
434	0.990625000000000	0.991406250000000
435	0.990625000000000	0.991406250000000
436	0.990625000000000	0.991406250000000
437	0.990625000000000	0.991406250000000
438	0.991406250000000	0.991406250000000
439	0.991406250000000	0.991406250000000
440	0.991406250000000	0.991406250000000
441	0.991406250000000	0.991406250000000
442	0.991406250000000	0.991406250000000
443	0.991406250000000	0.991406250000000
444	0.991406250000000	0.991406250000000
445	0.991406250000000	0.991406250000000
446	0.991406250000000	0.992968750000000
447	0.991406250000000	0.992968750000000
448	0.991406250000000	0.992968750000000
449	0.991406250000000	0.992968750000000
450	0.991406250000000	0.992968750000000
451	0.991406250000000	0.992968750000000
452	0.991406250000000	0.993750000000000
453	0.991406250000000	0.993750000000000
454	0.991406250000000	0.993750000000000
455	0.991406250000000	0.994531250000000
456	0.991406250000000	0.994531250000000
457	0.991406250000000	0.994531250000000
458	0.991406250000000	0.994531250000000
459	0.991406250000000	0.994531250000000
460	0.991406250000000	0.994531250000000
461	0.991406250000000	0.994531250000000
462	0.991406250000000	0.994531250000000
463	0.991406250000000	0.994531250000000
464	0.991406250000000	0.994531250000000
465	0.991406250000000	0.994531250000000
466	0.991406250000000	0.994531250000000
467	0.991406250000000	0.994531250000000
468	0.992187500000000	0.994531250000000
469	0.992187500000000	0.994531250000000
470	0.992187500000000	0.994531250000000
471	0.992187500000000	0.994531250000000
472	0.992187500000000	0.994531250000000
473	0.992187500000000	0.994531250000000
474	0.992187500000000	0.994531250000000
475	0.992968750000000	0.994531250000000
476	0.992968750000000	0.994531250000000
477	0.992968750000000	0.994531250000000
478	0.992968750000000	0.994531250000000
479	0.992968750000000	0.994531250000000
480	0.992968750000000	0.994531250000000
481	0.992968750000000	0.994531250000000
482	0.992968750000000	0.994531250000000
483	0.992968750000000	0.994531250000000
484	0.992968750000000	0.994531250000000
485	0.992968750000000	0.994531250000000
486	0.992968750000000	0.994531250000000
487	0.992968750000000	0.994531250000000
488	0.992968750000000	0.994531250000000
489	0.992968750000000	0.994531250000000
490	0.992968750000000	0.994531250000000
491	0.993750000000000	0.994531250000000
492	0.993750000000000	0.994531250000000
493	0.993750000000000	0.994531250000000
494	0.993750000000000	0.994531250000000
495	0.993750000000000	0.994531250000000
496	0.993750000000000	0.994531250000000
497	0.993750000000000	0.994531250000000
498	0.993750000000000	0.994531250000000
499	0.993750000000000	0.994531250000000
500	0.993750000000000	0.994531250000000

==> NewPics/SAOL_Synthetic_Noisefree.txt <==
t	l55n0
1	0
6	0
11	0
16	0
21	0.00195312500000000
26	0.00195312500000000
31	0.00390625000000000
36	0.0117187500000000
41	0.0195312500000000
46	0.0312500000000000
51	0.0546875000000000
56	0.0703125000000000
61	0.0937500000000000
66	0.113281250000000
71	0.134765625000000
76	0.154296875000000
81	0.162109375000000
86	0.179687500000000
91	0.193359375000000
96	0.207031250000000
101	0.218750000000000
106	0.228515625000000
111	0.230468750000000
116	0.242187500000000
121	0.255859375000000
126	0.265625000000000
131	0.273437500000000
136	0.281250000000000
141	0.287109375000000
146	0.292968750000000
151	0.302734375000000
156	0.306640625000000
161	0.316406250000000
166	0.320312500000000
171	0.328125000000000
176	0.345703125000000
181	0.357421875000000
186	0.363281250000000
191	0.373046875000000
196	0.384765625000000
201	0.396484375000000
206	0.402343750000000
211	0.406250000000000
216	0.406250000000000
221	0.412109375000000
226	0.419921875000000
231	0.421875000000000
236	0.425781250000000
241	0.425781250000000
246	0.431640625000000
251	0.433593750000000
256	0.433593750000000
261	0.435546875000000
266	0.437500000000000
271	0.437500000000000
276	0.441406250000000
281	0.441406250000000
286	0.441406250000000
291	0.447265625000000
296	0.447265625000000
301	0.449218750000000
306	0.449218750000000
311	0.451171875000000
316	0.451171875000000
321	0.453125000000000
326	0.455078125000000
331	0.455078125000000
336	0.455078125000000
341	0.455078125000000
346	0.455078125000000
351	0.455078125000000
356	0.457031250000000
361	0.458984375000000
366	0.460937500000000
371	0.462890625000000
376	0.464843750000000
381	0.466796875000000
386	0.466796875000000
391	0.466796875000000
396	0.468750000000000
401	0.468750000000000
406	0.468750000000000
411	0.470703125000000
416	0.470703125000000
421	0.476562500000000
426	0.480468750000000
431	0.482421875000000
436	0.484375000000000
441	0.484375000000000
446	0.486328125000000
451	0.490234375000000
456	0.490234375000000
461	0.490234375000000
466	0.490234375000000
471	0.494140625000000
476	0.494140625000000
481	0.496093750000000
486	0.498046875000000
491	0.498046875000000
496	0.498046875000000
501	0.498046875000000
506	0.501953125000000
511	0.505859375000000
516	0.505859375000000
521	0.507812500000000
526	0.507812500000000
531	0.507812500000000
536	0.507812500000000
541	0.509765625000000
546	0.509765625000000
551	0.509765625000000
556	0.509765625000000
561	0.509765625000000
566	0.513671875000000
571	0.513671875000000
576	0.513671875000000
581	0.513671875000000
586	0.513671875000000
591	0.515625000000000
596	0.515625000000000
601	0.515625000000000
606	0.517578125000000
611	0.517578125000000
616	0.519531250000000
621	0.521484375000000
626	0.521484375000000
631	0.523437500000000
636	0.523437500000000
641	0.523437500000000
646	0.523437500000000
651	0.523437500000000
656	0.523437500000000
661	0.523437500000000
666	0.523437500000000
671	0.523437500000000
676	0.527343750000000
681	0.527343750000000
686	0.527343750000000
691	0.527343750000000
696	0.527343750000000
701	0.527343750000000
706	0.527343750000000
711	0.527343750000000
716	0.529296875000000
721	0.529296875000000
726	0.529296875000000
731	0.529296875000000
736	0.529296875000000
741	0.529296875000000
746	0.529296875000000
751	0.531250000000000
756	0.531250000000000
761	0.537109375000000
766	0.537109375000000
771	0.541015625000000
776	0.541015625000000
781	0.541015625000000
786	0.542968750000000
791	0.542968750000000
796	0.542968750000000
801	0.542968750000000
806	0.542968750000000
811	0.544921875000000
816	0.546875000000000
821	0.546875000000000
826	0.546875000000000
831	0.546875000000000
836	0.546875000000000
841	0.546875000000000
846	0.546875000000000
851	0.548828125000000
856	0.550781250000000
861	0.550781250000000
866	0.550781250000000
871	0.550781250000000
876	0.550781250000000
881	0.550781250000000
886	0.550781250000000
891	0.550781250000000
896	0.550781250000000
901	0.550781250000000
906	0.550781250000000
911	0.550781250000000
916	0.550781250000000
921	0.552734375000000
926	0.552734375000000
931	0.552734375000000
936	0.552734375000000
941	0.552734375000000
946	0.552734375000000
951	0.552734375000000
956	0.554687500000000
961	0.554687500000000
966	0.556640625000000
971	0.556640625000000
976	0.556640625000000
981	0.556640625000000
986	0.556640625000000
991	0.556640625000000
996	0.556640625000000
1001	0.556640625000000
1006	0.556640625000000
1011	0.556640625000000
1016	0.556640625000000
1021	0.556640625000000
1026	0.556640625000000
1031	0.556640625000000
1036	0.556640625000000
1041	0.556640625000000
1046	0.556640625000000
1051	0.556640625000000
1056	0.556640625000000
1061	0.556640625000000
1066	0.556640625000000
1071	0.556640625000000
1076	0.556640625000000
1081	0.556640625000000
1086	0.556640625000000
1091	0.556640625000000
1096	0.556640625000000
1101	0.556640625000000
1106	0.556640625000000
1111	0.556640625000000
1116	0.558593750000000
1121	0.558593750000000
1126	0.558593750000000
1131	0.558593750000000
1136	0.558593750000000
1141	0.558593750000000
1146	0.558593750000000
1151	0.558593750000000
1156	0.558593750000000
1161	0.558593750000000
1166	0.558593750000000
1171	0.558593750000000
1176	0.558593750000000
1181	0.560546875000000
1186	0.560546875000000
1191	0.562500000000000
1196	0.564453125000000
1201	0.564453125000000
1206	0.564453125000000
1211	0.564453125000000
1216	0.564453125000000
1221	0.564453125000000
1226	0.564453125000000
1231	0.564453125000000
1236	0.564453125000000
1241	0.564453125000000
1246	0.564453125000000
1251	0.566406250000000
1256	0.566406250000000
1261	0.566406250000000
1266	0.566406250000000
1271	0.566406250000000
1276	0.566406250000000
1281	0.566406250000000
1286	0.566406250000000
1291	0.568359375000000
1296	0.568359375000000
1301	0.568359375000000
1306	0.568359375000000
1311	0.568359375000000
1316	0.568359375000000
1321	0.568359375000000
1326	0.570312500000000
1331	0.570312500000000
1336	0.570312500000000
1341	0.572265625000000
1346	0.572265625000000
1351	0.572265625000000
1356	0.572265625000000
1361	0.572265625000000
1366	0.572265625000000
1371	0.572265625000000
1376	0.574218750000000
1381	0.574218750000000
1386	0.574218750000000
1391	0.574218750000000
1396	0.574218750000000
1401	0.574218750000000
1406	0.576171875000000
1411	0.576171875000000
1416	0.576171875000000
1421	0.576171875000000
1426	0.576171875000000
1431	0.578125000000000
1436	0.578125000000000
1441	0.578125000000000
1446	0.578125000000000
1451	0.582031250000000
1456	0.582031250000000
1461	0.582031250000000
1466	0.582031250000000
1471	0.582031250000000
1476	0.582031250000000
1481	0.582031250000000
1486	0.582031250000000
1491	0.582031250000000
1496	0.582031250000000
1501	0.582031250000000
1506	0.583984375000000
1511	0.583984375000000
1516	0.583984375000000
1521	0.583984375000000
1526	0.583984375000000
1531	0.583984375000000
1536	0.583984375000000
1541	0.583984375000000
1546	0.583984375000000
1551	0.583984375000000
1556	0.583984375000000
1561	0.583984375000000
1566	0.583984375000000
1571	0.583984375000000
1576	0.583984375000000
1581	0.583984375000000
1586	0.583984375000000
1591	0.583984375000000
1596	0.583984375000000
1601	0.583984375000000
1606	0.583984375000000
1611	0.583984375000000
1616	0.583984375000000
1621	0.585937500000000
1626	0.585937500000000
1631	0.585937500000000
1636	0.585937500000000
1641	0.585937500000000
1646	0.585937500000000
1651	0.585937500000000
1656	0.585937500000000
1661	0.585937500000000
1666	0.585937500000000
1671	0.585937500000000
1676	0.585937500000000
1681	0.585937500000000
1686	0.585937500000000
1691	0.585937500000000
1696	0.585937500000000
1701	0.585937500000000
1706	0.585937500000000
1711	0.585937500000000
1716	0.585937500000000
1721	0.585937500000000
1726	0.585937500000000
1731	0.585937500000000
1736	0.585937500000000
1741	0.585937500000000
1746	0.585937500000000
1751	0.585937500000000
1756	0.585937500000000
1761	0.585937500000000
1766	0.585937500000000
1771	0.585937500000000
1776	0.585937500000000
1781	0.585937500000000
1786	0.585937500000000
1791	0.585937500000000
1796	0.585937500000000
1801	0.585937500000000
1806	0.585937500000000
1811	0.585937500000000
1816	0.585937500000000
1821	0.585937500000000
1826	0.585937500000000
1831	0.585937500000000
1836	0.585937500000000
1841	0.585937500000000
1846	0.585937500000000
1851	0.585937500000000
1856	0.585937500000000
1861	0.585937500000000
1866	0.585937500000000
1871	0.585937500000000
1876	0.585937500000000
1881	0.585937500000000
1886	0.585937500000000
1891	0.585937500000000
1896	0.585937500000000
1901	0.585937500000000
1906	0.585937500000000
1911	0.585937500000000
1916	0.585937500000000
1921	0.585937500000000
1926	0.585937500000000
1931	0.587890625000000
1936	0.587890625000000
1941	0.587890625000000
1946	0.587890625000000
1951	0.587890625000000
1956	0.587890625000000
1961	0.587890625000000
1966	0.587890625000000
1971	0.587890625000000
1976	0.587890625000000
1981	0.587890625000000
1986	0.587890625000000
1991	0.587890625000000
1996	0.587890625000000

==> NewPics/SAOL_Synthetic_Noisy.txt <==
t	l55n02
1	0
6	0
11	0
16	0
21	0
26	0
31	0
36	0.00195312500000000
41	0.00195312500000000
46	0.00390625000000000
51	0.00585937500000000
56	0.00585937500000000
61	0.0136718750000000
66	0.0156250000000000
71	0.0175781250000000
76	0.0292968750000000
81	0.0312500000000000
86	0.0371093750000000
91	0.0410156250000000
96	0.0507812500000000
101	0.0644531250000000
106	0.0761718750000000
111	0.0800781250000000
116	0.0878906250000000
121	0.0937500000000000
126	0.103515625000000
131	0.109375000000000
136	0.132812500000000
141	0.136718750000000
146	0.140625000000000
151	0.150390625000000
156	0.160156250000000
161	0.162109375000000
166	0.166015625000000
171	0.167968750000000
176	0.175781250000000
181	0.181640625000000
186	0.189453125000000
191	0.201171875000000
196	0.210937500000000
201	0.216796875000000
206	0.220703125000000
211	0.222656250000000
216	0.234375000000000
221	0.240234375000000
226	0.246093750000000
231	0.253906250000000
236	0.257812500000000
241	0.263671875000000
246	0.267578125000000
251	0.275390625000000
256	0.275390625000000
261	0.279296875000000
266	0.283203125000000
271	0.292968750000000
276	0.294921875000000
281	0.296875000000000
286	0.304687500000000
291	0.306640625000000
296	0.310546875000000
301	0.312500000000000
306	0.318359375000000
311	0.320312500000000
316	0.324218750000000
321	0.326171875000000
326	0.328125000000000
331	0.330078125000000
336	0.332031250000000
341	0.335937500000000
346	0.335937500000000
351	0.335937500000000
356	0.335937500000000
361	0.337890625000000
366	0.337890625000000
371	0.339843750000000
376	0.349609375000000
381	0.353515625000000
386	0.353515625000000
391	0.357421875000000
396	0.359375000000000
401	0.367187500000000
406	0.371093750000000
411	0.376953125000000
416	0.378906250000000
421	0.384765625000000
426	0.384765625000000
431	0.384765625000000
436	0.384765625000000
441	0.388671875000000
446	0.394531250000000
451	0.396484375000000
456	0.398437500000000
461	0.400390625000000
466	0.404296875000000
471	0.404296875000000
476	0.404296875000000
481	0.404296875000000
486	0.404296875000000
491	0.406250000000000
496	0.408203125000000
501	0.408203125000000
506	0.410156250000000
511	0.410156250000000
516	0.412109375000000
521	0.412109375000000
526	0.412109375000000
531	0.414062500000000
536	0.414062500000000
541	0.414062500000000
546	0.414062500000000
551	0.414062500000000
556	0.416015625000000
561	0.416015625000000
566	0.416015625000000
571	0.417968750000000
576	0.417968750000000
581	0.423828125000000
586	0.425781250000000
591	0.427734375000000
596	0.427734375000000
601	0.427734375000000
606	0.427734375000000
611	0.429687500000000
616	0.429687500000000
621	0.431640625000000
626	0.431640625000000
631	0.431640625000000
636	0.433593750000000
641	0.435546875000000
646	0.435546875000000
651	0.435546875000000
656	0.435546875000000
661	0.437500000000000
666	0.437500000000000
671	0.439453125000000
676	0.439453125000000
681	0.441406250000000
686	0.441406250000000
691	0.441406250000000
696	0.441406250000000
701	0.441406250000000
706	0.441406250000000
711	0.443359375000000
716	0.445312500000000
721	0.445312500000000
726	0.447265625000000
731	0.447265625000000
736	0.449218750000000
741	0.451171875000000
746	0.453125000000000
751	0.453125000000000
756	0.453125000000000
761	0.453125000000000
766	0.453125000000000
771	0.453125000000000
776	0.455078125000000
781	0.455078125000000
786	0.455078125000000
791	0.455078125000000
796	0.455078125000000
801	0.455078125000000
806	0.455078125000000
811	0.457031250000000
816	0.457031250000000
821	0.457031250000000
826	0.457031250000000
831	0.457031250000000
836	0.458984375000000
841	0.460937500000000
846	0.460937500000000
851	0.460937500000000
856	0.462890625000000
861	0.462890625000000
866	0.464843750000000
871	0.464843750000000
876	0.466796875000000
881	0.468750000000000
886	0.468750000000000
891	0.470703125000000
896	0.472656250000000
901	0.472656250000000
906	0.474609375000000
911	0.474609375000000
916	0.474609375000000
921	0.474609375000000
926	0.474609375000000
931	0.474609375000000
936	0.474609375000000
941	0.474609375000000
946	0.474609375000000
951	0.476562500000000
956	0.476562500000000
961	0.476562500000000
966	0.476562500000000
971	0.478515625000000
976	0.478515625000000
981	0.478515625000000
986	0.478515625000000
991	0.478515625000000
996	0.478515625000000
1001	0.478515625000000
1006	0.478515625000000
1011	0.478515625000000
1016	0.478515625000000
1021	0.480468750000000
1026	0.480468750000000
1031	0.480468750000000
1036	0.480468750000000
1041	0.480468750000000
1046	0.480468750000000
1051	0.480468750000000
1056	0.480468750000000
1061	0.480468750000000
1066	0.480468750000000
1071	0.480468750000000
1076	0.480468750000000
1081	0.480468750000000
1086	0.482421875000000
1091	0.484375000000000
1096	0.484375000000000
1101	0.486328125000000
1106	0.486328125000000
1111	0.486328125000000
1116	0.486328125000000
1121	0.486328125000000
1126	0.486328125000000
1131	0.486328125000000
1136	0.488281250000000
1141	0.488281250000000
1146	0.488281250000000
1151	0.488281250000000
1156	0.488281250000000
1161	0.488281250000000
1166	0.488281250000000
1171	0.488281250000000
1176	0.488281250000000
1181	0.488281250000000
1186	0.488281250000000
1191	0.488281250000000
1196	0.488281250000000
1201	0.488281250000000
1206	0.488281250000000
1211	0.488281250000000
1216	0.488281250000000
1221	0.488281250000000
1226	0.488281250000000
1231	0.488281250000000
1236	0.488281250000000
1241	0.488281250000000
1246	0.490234375000000
1251	0.490234375000000
1256	0.490234375000000
1261	0.490234375000000
1266	0.490234375000000
1271	0.490234375000000
1276	0.490234375000000
1281	0.490234375000000
1286	0.490234375000000
1291	0.490234375000000
1296	0.490234375000000
1301	0.490234375000000
1306	0.490234375000000
1311	0.490234375000000
1316	0.492187500000000
1321	0.492187500000000
1326	0.492187500000000
1331	0.492187500000000
1336	0.492187500000000
1341	0.494140625000000
1346	0.494140625000000
1351	0.494140625000000
1356	0.494140625000000
1361	0.494140625000000
1366	0.496093750000000
1371	0.496093750000000
1376	0.496093750000000
1381	0.496093750000000
1386	0.496093750000000
1391	0.500000000000000
1396	0.500000000000000
1401	0.500000000000000
1406	0.500000000000000
1411	0.500000000000000
1416	0.500000000000000
1421	0.501953125000000
1426	0.501953125000000
1431	0.501953125000000
1436	0.501953125000000
1441	0.501953125000000
1446	0.501953125000000
1451	0.501953125000000
1456	0.501953125000000
1461	0.501953125000000
1466	0.501953125000000
1471	0.501953125000000
1476	0.503906250000000
1481	0.503906250000000
1486	0.503906250000000
1491	0.503906250000000
1496	0.503906250000000
1501	0.503906250000000
1506	0.503906250000000
1511	0.503906250000000
1516	0.503906250000000
1521	0.503906250000000
1526	0.503906250000000
1531	0.503906250000000
1536	0.503906250000000
1541	0.505859375000000
1546	0.505859375000000
1551	0.505859375000000
1556	0.505859375000000
1561	0.505859375000000
1566	0.505859375000000
1571	0.505859375000000
1576	0.505859375000000
1581	0.505859375000000
1586	0.505859375000000
1591	0.505859375000000
1596	0.505859375000000
1601	0.505859375000000
1606	0.505859375000000
1611	0.505859375000000
1616	0.505859375000000
1621	0.505859375000000
1626	0.505859375000000
1631	0.505859375000000
1636	0.505859375000000
1641	0.505859375000000
1646	0.505859375000000
1651	0.505859375000000
1656	0.505859375000000
1661	0.505859375000000
1666	0.505859375000000
1671	0.505859375000000
1676	0.505859375000000
1681	0.505859375000000
1686	0.505859375000000
1691	0.505859375000000
1696	0.505859375000000
1701	0.505859375000000
1706	0.505859375000000
1711	0.505859375000000
1716	0.505859375000000
1721	0.505859375000000
1726	0.505859375000000
1731	0.505859375000000
1736	0.505859375000000
1741	0.505859375000000
1746	0.505859375000000
1751	0.505859375000000
1756	0.505859375000000
1761	0.505859375000000
1766	0.505859375000000
1771	0.505859375000000
1776	0.505859375000000
1781	0.505859375000000
1786	0.505859375000000
1791	0.505859375000000
1796	0.505859375000000
1801	0.505859375000000
1806	0.505859375000000
1811	0.505859375000000
1816	0.505859375000000
1821	0.505859375000000
1826	0.505859375000000
1831	0.505859375000000
1836	0.505859375000000
1841	0.505859375000000
1846	0.505859375000000
1851	0.505859375000000
1856	0.505859375000000
1861	0.505859375000000
1866	0.505859375000000
1871	0.505859375000000
1876	0.505859375000000
1881	0.505859375000000
1886	0.505859375000000
1891	0.505859375000000
1896	0.505859375000000
1901	0.505859375000000
1906	0.505859375000000
1911	0.507812500000000
1916	0.507812500000000
1921	0.507812500000000
1926	0.507812500000000
1931	0.507812500000000
1936	0.507812500000000
1941	0.507812500000000
1946	0.507812500000000
1951	0.507812500000000
1956	0.507812500000000
1961	0.507812500000000
1966	0.509765625000000
1971	0.509765625000000
1976	0.509765625000000
1981	0.509765625000000
1986	0.509765625000000
1991	0.509765625000000
1996	0.509765625000000

==> NewPics/SAOL_Synthetic_Replace.txt <==
t	l55n0	l60n0	l55n02	l60n02
1	0	0	0	0
21	0	0	0	0
41	0.00937500000000000	0.0156250000000000	0.00312500000000000	0.00468750000000000
61	0.0625000000000000	0.104687500000000	0.0203125000000000	0.0250000000000000
81	0.167187500000000	0.220312500000000	0.0531250000000000	0.0937500000000000
101	0.248437500000000	0.296875000000000	0.107812500000000	0.164062500000000
121	0.307812500000000	0.339062500000000	0.189062500000000	0.223437500000000
141	0.345312500000000	0.375000000000000	0.240625000000000	0.254687500000000
161	0.381250000000000	0.417187500000000	0.275000000000000	0.309375000000000
181	0.418750000000000	0.459375000000000	0.304687500000000	0.332812500000000
201	0.431250000000000	0.476562500000000	0.337500000000000	0.354687500000000
221	0.456250000000000	0.496875000000000	0.367187500000000	0.373437500000000
241	0.478125000000000	0.512500000000000	0.382812500000000	0.390625000000000
261	0.495312500000000	0.526562500000000	0.400000000000000	0.407812500000000
281	0.509375000000000	0.531250000000000	0.417187500000000	0.423437500000000
301	0.520312500000000	0.546875000000000	0.434375000000000	0.439062500000000
321	0.529687500000000	0.557812500000000	0.443750000000000	0.446875000000000
341	0.546875000000000	0.570312500000000	0.450000000000000	0.464062500000000
361	0.557812500000000	0.576562500000000	0.453125000000000	0.464062500000000
381	0.567187500000000	0.582812500000000	0.462500000000000	0.475000000000000
401	0.573437500000000	0.595312500000000	0.470312500000000	0.487500000000000
421	0.581250000000000	0.607812500000000	0.482812500000000	0.496875000000000
441	0.589062500000000	0.617187500000000	0.493750000000000	0.501562500000000
461	0.595312500000000	0.621875000000000	0.504687500000000	0.507812500000000
481	0.603125000000000	0.628125000000000	0.512500000000000	0.515625000000000
501	0.612500000000000	0.635937500000000	0.518750000000000	0.518750000000000
521	0.614062500000000	0.642187500000000	0.525000000000000	0.526562500000000
541	0.618750000000000	0.642187500000000	0.531250000000000	0.531250000000000
561	0.631250000000000	0.646875000000000	0.534375000000000	0.535937500000000
581	0.634375000000000	0.651562500000000	0.543750000000000	0.539062500000000
601	0.640625000000000	0.653125000000000	0.548437500000000	0.548437500000000
621	0.648437500000000	0.657812500000000	0.553125000000000	0.551562500000000
641	0.651562500000000	0.664062500000000	0.557812500000000	0.559375000000000
661	0.653125000000000	0.667187500000000	0.559375000000000	0.565625000000000
681	0.659375000000000	0.668750000000000	0.560937500000000	0.567187500000000
701	0.660937500000000	0.670312500000000	0.562500000000000	0.568750000000000
721	0.660937500000000	0.676562500000000	0.565625000000000	0.578125000000000
741	0.665625000000000	0.682812500000000	0.567187500000000	0.578125000000000
761	0.667187500000000	0.684375000000000	0.567187500000000	0.585937500000000
781	0.668750000000000	0.685937500000000	0.568750000000000	0.585937500000000
801	0.668750000000000	0.690625000000000	0.571875000000000	0.585937500000000
821	0.668750000000000	0.693750000000000	0.571875000000000	0.587500000000000
841	0.673437500000000	0.696875000000000	0.573437500000000	0.587500000000000
861	0.675000000000000	0.698437500000000	0.585937500000000	0.587500000000000
881	0.682812500000000	0.698437500000000	0.589062500000000	0.592187500000000
901	0.685937500000000	0.700000000000000	0.589062500000000	0.593750000000000
921	0.687500000000000	0.700000000000000	0.593750000000000	0.596875000000000
941	0.690625000000000	0.709375000000000	0.596875000000000	0.600000000000000
961	0.693750000000000	0.715625000000000	0.601562500000000	0.600000000000000
981	0.696875000000000	0.721875000000000	0.604687500000000	0.600000000000000
1001	0.696875000000000	0.725000000000000	0.607812500000000	0.600000000000000
1021	0.698437500000000	0.725000000000000	0.610937500000000	0.600000000000000
1041	0.701562500000000	0.725000000000000	0.610937500000000	0.600000000000000
1061	0.706250000000000	0.728125000000000	0.614062500000000	0.600000000000000
1081	0.706250000000000	0.728125000000000	0.615625000000000	0.601562500000000
1101	0.706250000000000	0.728125000000000	0.618750000000000	0.601562500000000
1121	0.709375000000000	0.728125000000000	0.623437500000000	0.601562500000000
1141	0.710937500000000	0.729687500000000	0.625000000000000	0.603125000000000
1161	0.714062500000000	0.731250000000000	0.626562500000000	0.604687500000000
1181	0.715625000000000	0.737500000000000	0.626562500000000	0.607812500000000
1201	0.718750000000000	0.739062500000000	0.626562500000000	0.609375000000000
1221	0.720312500000000	0.740625000000000	0.628125000000000	0.612500000000000
1241	0.720312500000000	0.740625000000000	0.629687500000000	0.614062500000000
1261	0.721875000000000	0.740625000000000	0.629687500000000	0.615625000000000
1281	0.723437500000000	0.740625000000000	0.631250000000000	0.615625000000000
1301	0.725000000000000	0.740625000000000	0.632812500000000	0.617187500000000
1321	0.728125000000000	0.740625000000000	0.632812500000000	0.618750000000000
1341	0.728125000000000	0.743750000000000	0.637500000000000	0.623437500000000
1361	0.729687500000000	0.746875000000000	0.639062500000000	0.625000000000000
1381	0.734375000000000	0.748437500000000	0.640625000000000	0.626562500000000
1401	0.735937500000000	0.748437500000000	0.642187500000000	0.626562500000000
1421	0.737500000000000	0.751562500000000	0.643750000000000	0.626562500000000
1441	0.737500000000000	0.753125000000000	0.643750000000000	0.626562500000000
1461	0.740625000000000	0.754687500000000	0.643750000000000	0.626562500000000
1481	0.742187500000000	0.756250000000000	0.645312500000000	0.626562500000000
1501	0.742187500000000	0.756250000000000	0.648437500000000	0.628125000000000
1521	0.745312500000000	0.756250000000000	0.650000000000000	0.631250000000000
1541	0.745312500000000	0.756250000000000	0.650000000000000	0.634375000000000
1561	0.750000000000000	0.757812500000000	0.650000000000000	0.635937500000000
1581	0.753125000000000	0.757812500000000	0.651562500000000	0.635937500000000
1601	0.754687500000000	0.757812500000000	0.651562500000000	0.635937500000000
1621	0.756250000000000	0.759375000000000	0.651562500000000	0.637500000000000
1641	0.757812500000000	0.760937500000000	0.651562500000000	0.639062500000000
1661	0.759375000000000	0.767187500000000	0.651562500000000	0.639062500000000
1681	0.759375000000000	0.767187500000000	0.651562500000000	0.640625000000000
1701	0.760937500000000	0.768750000000000	0.654687500000000	0.642187500000000
1721	0.764062500000000	0.771875000000000	0.656250000000000	0.643750000000000
1741	0.765625000000000	0.771875000000000	0.656250000000000	0.645312500000000
1761	0.765625000000000	0.771875000000000	0.657812500000000	0.645312500000000
1781	0.765625000000000	0.773437500000000	0.657812500000000	0.645312500000000
1801	0.767187500000000	0.773437500000000	0.657812500000000	0.646875000000000
1821	0.767187500000000	0.773437500000000	0.657812500000000	0.646875000000000
1841	0.767187500000000	0.776562500000000	0.659375000000000	0.648437500000000
1861	0.767187500000000	0.776562500000000	0.660937500000000	0.648437500000000
1881	0.767187500000000	0.776562500000000	0.664062500000000	0.648437500000000
1901	0.767187500000000	0.776562500000000	0.664062500000000	0.648437500000000
1921	0.770312500000000	0.778125000000000	0.664062500000000	0.650000000000000
1941	0.770312500000000	0.778125000000000	0.664062500000000	0.651562500000000
1961	0.770312500000000	0.778125000000000	0.664062500000000	0.654687500000000
1981	0.770312500000000	0.778125000000000	0.665625000000000	0.656250000000000
2001	0.770312500000000	0.779687500000000	0.665625000000000	0.656250000000000
2021	0.770312500000000	0.781250000000000	0.665625000000000	0.656250000000000
2041	0.775000000000000	0.784375000000000	0.665625000000000	0.659375000000000
2061	0.776562500000000	0.784375000000000	0.665625000000000	0.659375000000000
2081	0.776562500000000	0.784375000000000	0.665625000000000	0.659375000000000
2101	0.776562500000000	0.784375000000000	0.665625000000000	0.660937500000000
2121	0.776562500000000	0.784375000000000	0.667187500000000	0.662500000000000
2141	0.778125000000000	0.784375000000000	0.667187500000000	0.665625000000000
2161	0.779687500000000	0.784375000000000	0.670312500000000	0.665625000000000
2181	0.779687500000000	0.785937500000000	0.673437500000000	0.667187500000000
2201	0.779687500000000	0.785937500000000	0.673437500000000	0.667187500000000
2221	0.779687500000000	0.787500000000000	0.673437500000000	0.668750000000000
2241	0.781250000000000	0.787500000000000	0.673437500000000	0.668750000000000
2261	0.781250000000000	0.787500000000000	0.673437500000000	0.668750000000000
2281	0.781250000000000	0.787500000000000	0.673437500000000	0.668750000000000
2301	0.781250000000000	0.787500000000000	0.673437500000000	0.668750000000000
2321	0.781250000000000	0.787500000000000	0.673437500000000	0.668750000000000
2341	0.781250000000000	0.787500000000000	0.673437500000000	0.668750000000000
2361	0.784375000000000	0.787500000000000	0.673437500000000	0.668750000000000
2381	0.785937500000000	0.787500000000000	0.675000000000000	0.670312500000000
2401	0.785937500000000	0.787500000000000	0.675000000000000	0.670312500000000
2421	0.785937500000000	0.787500000000000	0.675000000000000	0.670312500000000
2441	0.785937500000000	0.790625000000000	0.675000000000000	0.671875000000000
2461	0.785937500000000	0.790625000000000	0.676562500000000	0.671875000000000
2481	0.785937500000000	0.792187500000000	0.676562500000000	0.671875000000000
2501	0.785937500000000	0.793750000000000	0.678125000000000	0.673437500000000
2521	0.787500000000000	0.795312500000000	0.678125000000000	0.673437500000000
2541	0.787500000000000	0.795312500000000	0.678125000000000	0.673437500000000
2561	0.787500000000000	0.795312500000000	0.678125000000000	0.673437500000000
2581	0.787500000000000	0.796875000000000	0.678125000000000	0.675000000000000
2601	0.787500000000000	0.796875000000000	0.678125000000000	0.676562500000000
2621	0.789062500000000	0.796875000000000	0.679687500000000	0.676562500000000
2641	0.789062500000000	0.798437500000000	0.679687500000000	0.676562500000000
2661	0.790625000000000	0.798437500000000	0.679687500000000	0.676562500000000
2681	0.790625000000000	0.798437500000000	0.681250000000000	0.676562500000000
2701	0.792187500000000	0.798437500000000	0.681250000000000	0.676562500000000
2721	0.793750000000000	0.798437500000000	0.681250000000000	0.676562500000000
2741	0.795312500000000	0.798437500000000	0.682812500000000	0.676562500000000
2761	0.795312500000000	0.798437500000000	0.682812500000000	0.676562500000000
2781	0.795312500000000	0.798437500000000	0.682812500000000	0.676562500000000
2801	0.795312500000000	0.800000000000000	0.682812500000000	0.676562500000000
2821	0.795312500000000	0.800000000000000	0.682812500000000	0.676562500000000
2841	0.795312500000000	0.803125000000000	0.682812500000000	0.676562500000000
2861	0.795312500000000	0.803125000000000	0.684375000000000	0.676562500000000
2881	0.795312500000000	0.803125000000000	0.684375000000000	0.676562500000000
2901	0.795312500000000	0.803125000000000	0.685937500000000	0.676562500000000
2921	0.795312500000000	0.803125000000000	0.685937500000000	0.678125000000000
2941	0.796875000000000	0.804687500000000	0.685937500000000	0.679687500000000
2961	0.796875000000000	0.804687500000000	0.685937500000000	0.681250000000000
2981	0.796875000000000	0.804687500000000	0.685937500000000	0.681250000000000
3001	0.796875000000000	0.804687500000000	0.687500000000000	0.682812500000000
3021	0.798437500000000	0.804687500000000	0.687500000000000	0.682812500000000
3041	0.798437500000000	0.804687500000000	0.687500000000000	0.682812500000000
3061	0.798437500000000	0.806250000000000	0.687500000000000	0.684375000000000
3081	0.798437500000000	0.806250000000000	0.689062500000000	0.684375000000000
3101	0.800000000000000	0.806250000000000	0.689062500000000	0.684375000000000
3121	0.800000000000000	0.806250000000000	0.689062500000000	0.684375000000000
3141	0.801562500000000	0.806250000000000	0.689062500000000	0.684375000000000
3161	0.801562500000000	0.806250000000000	0.689062500000000	0.685937500000000
3181	0.801562500000000	0.807812500000000	0.690625000000000	0.685937500000000
3201	0.803125000000000	0.807812500000000	0.690625000000000	0.685937500000000
3221	0.804687500000000	0.807812500000000	0.690625000000000	0.685937500000000
3241	0.806250000000000	0.807812500000000	0.690625000000000	0.685937500000000
3261	0.809375000000000	0.809375000000000	0.690625000000000	0.685937500000000
3281	0.809375000000000	0.810937500000000	0.690625000000000	0.685937500000000
3301	0.809375000000000	0.810937500000000	0.690625000000000	0.685937500000000
3321	0.809375000000000	0.812500000000000	0.690625000000000	0.685937500000000
3341	0.809375000000000	0.812500000000000	0.690625000000000	0.685937500000000
3361	0.809375000000000	0.812500000000000	0.690625000000000	0.685937500000000
3381	0.809375000000000	0.812500000000000	0.692187500000000	0.685937500000000
3401	0.809375000000000	0.812500000000000	0.692187500000000	0.685937500000000
3421	0.809375000000000	0.814062500000000	0.695312500000000	0.685937500000000
3441	0.809375000000000	0.814062500000000	0.695312500000000	0.685937500000000
3461	0.809375000000000	0.815625000000000	0.695312500000000	0.685937500000000
3481	0.809375000000000	0.815625000000000	0.695312500000000	0.685937500000000
3501	0.810937500000000	0.815625000000000	0.696875000000000	0.685937500000000
3521	0.810937500000000	0.817187500000000	0.698437500000000	0.685937500000000
3541	0.810937500000000	0.817187500000000	0.698437500000000	0.685937500000000
3561	0.812500000000000	0.818750000000000	0.698437500000000	0.687500000000000
3581	0.814062500000000	0.820312500000000	0.698437500000000	0.689062500000000
3601	0.815625000000000	0.820312500000000	0.698437500000000	0.689062500000000
3621	0.815625000000000	0.820312500000000	0.698437500000000	0.689062500000000
3641	0.815625000000000	0.820312500000000	0.698437500000000	0.689062500000000
3661	0.818750000000000	0.820312500000000	0.698437500000000	0.690625000000000
3681	0.818750000000000	0.820312500000000	0.698437500000000	0.690625000000000
3701	0.818750000000000	0.820312500000000	0.698437500000000	0.690625000000000
3721	0.818750000000000	0.820312500000000	0.698437500000000	0.690625000000000
3741	0.818750000000000	0.820312500000000	0.700000000000000	0.690625000000000
3761	0.818750000000000	0.820312500000000	0.701562500000000	0.690625000000000
3781	0.818750000000000	0.820312500000000	0.703125000000000	0.690625000000000
3801	0.820312500000000	0.820312500000000	0.703125000000000	0.690625000000000
3821	0.820312500000000	0.820312500000000	0.703125000000000	0.690625000000000
3841	0.820312500000000	0.820312500000000	0.703125000000000	0.690625000000000
3861	0.820312500000000	0.820312500000000	0.703125000000000	0.692187500000000
3881	0.820312500000000	0.820312500000000	0.703125000000000	0.692187500000000
3901	0.820312500000000	0.820312500000000	0.703125000000000	0.692187500000000
3921	0.820312500000000	0.821875000000000	0.704687500000000	0.692187500000000
3941	0.820312500000000	0.821875000000000	0.704687500000000	0.692187500000000
3961	0.820312500000000	0.821875000000000	0.704687500000000	0.692187500000000
3981	0.820312500000000	0.821875000000000	0.704687500000000	0.692187500000000
4001	0.820312500000000	0.821875000000000	0.704687500000000	0.692187500000000
4021	0.821875000000000	0.821875000000000	0.704687500000000	0.692187500000000
4041	0.821875000000000	0.821875000000000	0.704687500000000	0.692187500000000
4061	0.821875000000000	0.821875000000000	0.704687500000000	0.692187500000000
4081	0.821875000000000	0.821875000000000	0.704687500000000	0.692187500000000
4101	0.821875000000000	0.821875000000000	0.704687500000000	0.692187500000000
4121	0.821875000000000	0.821875000000000	0.704687500000000	0.692187500000000
4141	0.821875000000000	0.821875000000000	0.704687500000000	0.692187500000000
4161	0.821875000000000	0.821875000000000	0.704687500000000	0.692187500000000
4181	0.821875000000000	0.821875000000000	0.704687500000000	0.692187500000000
4201	0.823437500000000	0.821875000000000	0.704687500000000	0.693750000000000
4221	0.823437500000000	0.821875000000000	0.704687500000000	0.693750000000000
4241	0.823437500000000	0.821875000000000	0.706250000000000	0.693750000000000
4261	0.823437500000000	0.821875000000000	0.706250000000000	0.693750000000000
4281	0.823437500000000	0.821875000000000	0.706250000000000	0.693750000000000
4301	0.823437500000000	0.823437500000000	0.706250000000000	0.693750000000000
4321	0.823437500000000	0.823437500000000	0.706250000000000	0.693750000000000
4341	0.823437500000000	0.823437500000000	0.706250000000000	0.693750000000000
4361	0.823437500000000	0.823437500000000	0.706250000000000	0.693750000000000
4381	0.823437500000000	0.823437500000000	0.707812500000000	0.693750000000000
4401	0.823437500000000	0.823437500000000	0.707812500000000	0.695312500000000
4421	0.823437500000000	0.825000000000000	0.707812500000000	0.695312500000000
4441	0.823437500000000	0.826562500000000	0.707812500000000	0.695312500000000
4461	0.823437500000000	0.826562500000000	0.707812500000000	0.695312500000000
4481	0.825000000000000	0.826562500000000	0.707812500000000	0.695312500000000
4501	0.826562500000000	0.826562500000000	0.707812500000000	0.695312500000000
4521	0.826562500000000	0.826562500000000	0.707812500000000	0.695312500000000
4541	0.826562500000000	0.826562500000000	0.707812500000000	0.695312500000000
4561	0.826562500000000	0.826562500000000	0.707812500000000	0.695312500000000
4581	0.826562500000000	0.826562500000000	0.707812500000000	0.695312500000000
4601	0.828125000000000	0.826562500000000	0.709375000000000	0.695312500000000
4621	0.828125000000000	0.826562500000000	0.709375000000000	0.695312500000000
4641	0.828125000000000	0.826562500000000	0.710937500000000	0.695312500000000
4661	0.828125000000000	0.826562500000000	0.710937500000000	0.695312500000000
4681	0.829687500000000	0.828125000000000	0.710937500000000	0.695312500000000
4701	0.831250000000000	0.828125000000000	0.710937500000000	0.695312500000000
4721	0.831250000000000	0.828125000000000	0.710937500000000	0.696875000000000
4741	0.831250000000000	0.828125000000000	0.710937500000000	0.696875000000000
4761	0.831250000000000	0.828125000000000	0.710937500000000	0.696875000000000
4781	0.831250000000000	0.828125000000000	0.710937500000000	0.696875000000000
4801	0.831250000000000	0.828125000000000	0.710937500000000	0.696875000000000
4821	0.831250000000000	0.828125000000000	0.710937500000000	0.696875000000000
4841	0.831250000000000	0.828125000000000	0.710937500000000	0.696875000000000
4861	0.831250000000000	0.828125000000000	0.710937500000000	0.696875000000000
4881	0.831250000000000	0.828125000000000	0.710937500000000	0.696875000000000
4901	0.831250000000000	0.828125000000000	0.712500000000000	0.696875000000000
4921	0.831250000000000	0.828125000000000	0.712500000000000	0.696875000000000
4941	0.831250000000000	0.829687500000000	0.712500000000000	0.698437500000000
4961	0.831250000000000	0.829687500000000	0.712500000000000	0.698437500000000
4981	0.831250000000000	0.832812500000000	0.712500000000000	0.701562500000000
5001	0.831250000000000	0.832812500000000	0.712500000000000	0.701562500000000
5021	0.831250000000000	0.832812500000000	0.712500000000000	0.701562500000000
5041	0.831250000000000	0.832812500000000	0.712500000000000	0.701562500000000
5061	0.834375000000000	0.834375000000000	0.712500000000000	0.701562500000000
5081	0.834375000000000	0.834375000000000	0.712500000000000	0.701562500000000
5101	0.834375000000000	0.835937500000000	0.712500000000000	0.701562500000000
5121	0.834375000000000	0.835937500000000	0.712500000000000	0.701562500000000
5141	0.834375000000000	0.835937500000000	0.712500000000000	0.701562500000000
5161	0.834375000000000	0.835937500000000	0.712500000000000	0.701562500000000
5181	0.834375000000000	0.835937500000000	0.712500000000000	0.701562500000000
5201	0.834375000000000	0.835937500000000	0.712500000000000	0.701562500000000
5221	0.834375000000000	0.835937500000000	0.712500000000000	0.701562500000000
5241	0.834375000000000	0.835937500000000	0.712500000000000	0.701562500000000
5261	0.834375000000000	0.835937500000000	0.712500000000000	0.701562500000000
5281	0.834375000000000	0.835937500000000	0.712500000000000	0.701562500000000
5301	0.834375000000000	0.835937500000000	0.712500000000000	0.701562500000000
5321	0.835937500000000	0.837500000000000	0.712500000000000	0.701562500000000
5341	0.835937500000000	0.837500000000000	0.712500000000000	0.701562500000000
5361	0.835937500000000	0.837500000000000	0.712500000000000	0.701562500000000
5381	0.835937500000000	0.839062500000000	0.712500000000000	0.701562500000000
5401	0.835937500000000	0.839062500000000	0.712500000000000	0.701562500000000
5421	0.835937500000000	0.839062500000000	0.712500000000000	0.701562500000000
5441	0.835937500000000	0.839062500000000	0.712500000000000	0.701562500000000
5461	0.837500000000000	0.839062500000000	0.712500000000000	0.701562500000000
5481	0.837500000000000	0.839062500000000	0.712500000000000	0.701562500000000
5501	0.839062500000000	0.839062500000000	0.712500000000000	0.701562500000000
5521	0.842187500000000	0.839062500000000	0.712500000000000	0.701562500000000
5541	0.842187500000000	0.839062500000000	0.712500000000000	0.701562500000000
5561	0.842187500000000	0.839062500000000	0.712500000000000	0.701562500000000
5581	0.842187500000000	0.839062500000000	0.712500000000000	0.701562500000000
5601	0.842187500000000	0.839062500000000	0.714062500000000	0.701562500000000
5621	0.842187500000000	0.839062500000000	0.714062500000000	0.701562500000000
5641	0.842187500000000	0.839062500000000	0.714062500000000	0.701562500000000
5661	0.843750000000000	0.839062500000000	0.714062500000000	0.701562500000000
5681	0.843750000000000	0.839062500000000	0.714062500000000	0.701562500000000
5701	0.843750000000000	0.839062500000000	0.714062500000000	0.701562500000000
5721	0.843750000000000	0.839062500000000	0.714062500000000	0.701562500000000
5741	0.843750000000000	0.840625000000000	0.714062500000000	0.703125000000000
5761	0.843750000000000	0.840625000000000	0.714062500000000	0.703125000000000
5781	0.843750000000000	0.840625000000000	0.714062500000000	0.703125000000000
5801	0.843750000000000	0.840625000000000	0.714062500000000	0.703125000000000
5821	0.843750000000000	0.840625000000000	0.714062500000000	0.703125000000000
5841	0.843750000000000	0.842187500000000	0.714062500000000	0.703125000000000
5861	0.843750000000000	0.842187500000000	0.714062500000000	0.703125000000000
5881	0.843750000000000	0.842187500000000	0.714062500000000	0.704687500000000
5901	0.843750000000000	0.842187500000000	0.714062500000000	0.704687500000000
5921	0.843750000000000	0.842187500000000	0.714062500000000	0.704687500000000
5941	0.843750000000000	0.842187500000000	0.714062500000000	0.704687500000000
5961	0.843750000000000	0.842187500000000	0.714062500000000	0.706250000000000
5981	0.843750000000000	0.845312500000000	0.714062500000000	0.706250000000000
6001	0.843750000000000	0.845312500000000	0.714062500000000	0.706250000000000
6021	0.843750000000000	0.845312500000000	0.714062500000000	0.706250000000000
6041	0.843750000000000	0.845312500000000	0.714062500000000	0.707812500000000
6061	0.843750000000000	0.845312500000000	0.714062500000000	0.707812500000000
6081	0.843750000000000	0.845312500000000	0.714062500000000	0.707812500000000
6101	0.843750000000000	0.845312500000000	0.714062500000000	0.707812500000000
6121	0.843750000000000	0.845312500000000	0.714062500000000	0.707812500000000
6141	0.845312500000000	0.845312500000000	0.714062500000000	0.707812500000000
6161	0.845312500000000	0.845312500000000	0.714062500000000	0.707812500000000
6181	0.845312500000000	0.845312500000000	0.714062500000000	0.707812500000000
6201	0.845312500000000	0.845312500000000	0.714062500000000	0.707812500000000
6221	0.845312500000000	0.845312500000000	0.714062500000000	0.707812500000000
6241	0.845312500000000	0.845312500000000	0.714062500000000	0.707812500000000
6261	0.845312500000000	0.845312500000000	0.714062500000000	0.707812500000000
6281	0.846875000000000	0.846875000000000	0.714062500000000	0.709375000000000
6301	0.846875000000000	0.846875000000000	0.714062500000000	0.709375000000000
6321	0.846875000000000	0.846875000000000	0.714062500000000	0.709375000000000
6341	0.846875000000000	0.846875000000000	0.714062500000000	0.710937500000000
6361	0.846875000000000	0.848437500000000	0.714062500000000	0.710937500000000
6381	0.846875000000000	0.848437500000000	0.714062500000000	0.710937500000000
6401	0.848437500000000	0.848437500000000	0.714062500000000	0.710937500000000
6421	0.848437500000000	0.848437500000000	0.714062500000000	0.710937500000000
6441	0.848437500000000	0.848437500000000	0.714062500000000	0.710937500000000
6461	0.848437500000000	0.848437500000000	0.714062500000000	0.710937500000000
6481	0.848437500000000	0.848437500000000	0.714062500000000	0.710937500000000
6501	0.848437500000000	0.848437500000000	0.714062500000000	0.710937500000000
6521	0.848437500000000	0.848437500000000	0.714062500000000	0.710937500000000
6541	0.848437500000000	0.848437500000000	0.714062500000000	0.710937500000000
6561	0.848437500000000	0.848437500000000	0.714062500000000	0.712500000000000
6581	0.848437500000000	0.848437500000000	0.714062500000000	0.712500000000000
6601	0.848437500000000	0.848437500000000	0.714062500000000	0.714062500000000
6621	0.848437500000000	0.848437500000000	0.714062500000000	0.714062500000000
6641	0.848437500000000	0.848437500000000	0.714062500000000	0.714062500000000
6661	0.848437500000000	0.848437500000000	0.714062500000000	0.714062500000000
6681	0.848437500000000	0.848437500000000	0.714062500000000	0.714062500000000
6701	0.850000000000000	0.848437500000000	0.714062500000000	0.714062500000000
6721	0.851562500000000	0.848437500000000	0.714062500000000	0.715625000000000
6741	0.851562500000000	0.848437500000000	0.714062500000000	0.715625000000000
6761	0.851562500000000	0.848437500000000	0.714062500000000	0.715625000000000
6781	0.851562500000000	0.848437500000000	0.714062500000000	0.715625000000000
6801	0.851562500000000	0.848437500000000	0.714062500000000	0.715625000000000
6821	0.853125000000000	0.848437500000000	0.714062500000000	0.715625000000000
6841	0.853125000000000	0.850000000000000	0.714062500000000	0.715625000000000
6861	0.853125000000000	0.850000000000000	0.715625000000000	0.715625000000000
6881	0.853125000000000	0.850000000000000	0.715625000000000	0.715625000000000
6901	0.853125000000000	0.850000000000000	0.715625000000000	0.717187500000000
6921	0.853125000000000	0.850000000000000	0.715625000000000	0.717187500000000
6941	0.853125000000000	0.850000000000000	0.715625000000000	0.717187500000000
6961	0.853125000000000	0.850000000000000	0.715625000000000	0.717187500000000
6981	0.853125000000000	0.850000000000000	0.715625000000000	0.717187500000000
7001	0.853125000000000	0.850000000000000	0.715625000000000	0.717187500000000
7021	0.853125000000000	0.850000000000000	0.715625000000000	0.717187500000000
7041	0.853125000000000	0.850000000000000	0.715625000000000	0.717187500000000
7061	0.853125000000000	0.850000000000000	0.715625000000000	0.717187500000000
7081	0.853125000000000	0.850000000000000	0.715625000000000	0.717187500000000
7101	0.854687500000000	0.850000000000000	0.715625000000000	0.717187500000000
7121	0.854687500000000	0.850000000000000	0.715625000000000	0.717187500000000
7141	0.854687500000000	0.851562500000000	0.715625000000000	0.717187500000000
7161	0.854687500000000	0.851562500000000	0.715625000000000	0.717187500000000
7181	0.854687500000000	0.851562500000000	0.715625000000000	0.718750000000000
7201	0.854687500000000	0.851562500000000	0.717187500000000	0.718750000000000
7221	0.854687500000000	0.851562500000000	0.717187500000000	0.718750000000000
7241	0.856250000000000	0.851562500000000	0.717187500000000	0.718750000000000
7261	0.856250000000000	0.851562500000000	0.718750000000000	0.718750000000000
7281	0.857812500000000	0.851562500000000	0.718750000000000	0.718750000000000
7301	0.857812500000000	0.853125000000000	0.718750000000000	0.718750000000000
7321	0.857812500000000	0.854687500000000	0.718750000000000	0.718750000000000
7341	0.857812500000000	0.854687500000000	0.718750000000000	0.718750000000000
7361	0.857812500000000	0.854687500000000	0.718750000000000	0.718750000000000
7381	0.857812500000000	0.854687500000000	0.718750000000000	0.718750000000000
7401	0.857812500000000	0.854687500000000	0.718750000000000	0.718750000000000
7421	0.857812500000000	0.854687500000000	0.718750000000000	0.718750000000000
7441	0.857812500000000	0.854687500000000	0.718750000000000	0.718750000000000
7461	0.857812500000000	0.856250000000000	0.718750000000000	0.718750000000000
7481	0.857812500000000	0.856250000000000	0.718750000000000	0.718750000000000
7501	0.857812500000000	0.856250000000000	0.718750000000000	0.718750000000000
7521	0.857812500000000	0.856250000000000	0.718750000000000	0.718750000000000
7541	0.857812500000000	0.856250000000000	0.718750000000000	0.718750000000000
7561	0.857812500000000	0.856250000000000	0.718750000000000	0.718750000000000
7581	0.857812500000000	0.856250000000000	0.718750000000000	0.718750000000000
7601	0.857812500000000	0.856250000000000	0.718750000000000	0.720312500000000
7621	0.857812500000000	0.856250000000000	0.718750000000000	0.720312500000000
7641	0.857812500000000	0.856250000000000	0.718750000000000	0.720312500000000
7661	0.857812500000000	0.856250000000000	0.718750000000000	0.720312500000000
7681	0.857812500000000	0.856250000000000	0.718750000000000	0.720312500000000
7701	0.857812500000000	0.856250000000000	0.718750000000000	0.720312500000000
7721	0.857812500000000	0.856250000000000	0.720312500000000	0.720312500000000
7741	0.857812500000000	0.856250000000000	0.720312500000000	0.720312500000000
7761	0.857812500000000	0.857812500000000	0.720312500000000	0.720312500000000
7781	0.857812500000000	0.857812500000000	0.720312500000000	0.720312500000000
7801	0.857812500000000	0.857812500000000	0.720312500000000	0.720312500000000
7821	0.857812500000000	0.857812500000000	0.720312500000000	0.720312500000000
7841	0.857812500000000	0.857812500000000	0.720312500000000	0.720312500000000
7861	0.857812500000000	0.857812500000000	0.720312500000000	0.720312500000000
7881	0.857812500000000	0.857812500000000	0.720312500000000	0.721875000000000
7901	0.859375000000000	0.859375000000000	0.720312500000000	0.721875000000000
7921	0.859375000000000	0.859375000000000	0.720312500000000	0.721875000000000
7941	0.859375000000000	0.859375000000000	0.720312500000000	0.721875000000000
7961	0.859375000000000	0.859375000000000	0.720312500000000	0.721875000000000
7981	0.859375000000000	0.859375000000000	0.720312500000000	0.721875000000000
8001	0.859375000000000	0.859375000000000	0.720312500000000	0.721875000000000
8021	0.859375000000000	0.859375000000000	0.720312500000000	0.721875000000000
8041	0.859375000000000	0.859375000000000	0.720312500000000	0.721875000000000
8061	0.859375000000000	0.859375000000000	0.720312500000000	0.721875000000000
8081	0.859375000000000	0.859375000000000	0.720312500000000	0.721875000000000
8101	0.859375000000000	0.859375000000000	0.720312500000000	0.721875000000000
8121	0.859375000000000	0.860937500000000	0.720312500000000	0.721875000000000
8141	0.860937500000000	0.860937500000000	0.720312500000000	0.721875000000000
8161	0.860937500000000	0.860937500000000	0.720312500000000	0.721875000000000
8181	0.860937500000000	0.860937500000000	0.720312500000000	0.721875000000000
8201	0.860937500000000	0.860937500000000	0.721875000000000	0.721875000000000
8221	0.860937500000000	0.860937500000000	0.721875000000000	0.721875000000000
8241	0.860937500000000	0.860937500000000	0.721875000000000	0.721875000000000
8261	0.860937500000000	0.860937500000000	0.721875000000000	0.721875000000000
8281	0.860937500000000	0.860937500000000	0.721875000000000	0.721875000000000
8301	0.860937500000000	0.860937500000000	0.721875000000000	0.721875000000000
8321	0.860937500000000	0.860937500000000	0.721875000000000	0.721875000000000
8341	0.860937500000000	0.860937500000000	0.721875000000000	0.721875000000000
8361	0.860937500000000	0.860937500000000	0.721875000000000	0.721875000000000
8381	0.862500000000000	0.860937500000000	0.721875000000000	0.721875000000000
8401	0.862500000000000	0.860937500000000	0.721875000000000	0.721875000000000
8421	0.862500000000000	0.860937500000000	0.725000000000000	0.721875000000000
8441	0.862500000000000	0.860937500000000	0.725000000000000	0.721875000000000
8461	0.862500000000000	0.860937500000000	0.726562500000000	0.721875000000000
8481	0.862500000000000	0.860937500000000	0.726562500000000	0.721875000000000
8501	0.862500000000000	0.860937500000000	0.726562500000000	0.721875000000000
8521	0.862500000000000	0.860937500000000	0.726562500000000	0.721875000000000
8541	0.862500000000000	0.860937500000000	0.726562500000000	0.721875000000000
8561	0.864062500000000	0.862500000000000	0.726562500000000	0.721875000000000
8581	0.864062500000000	0.862500000000000	0.726562500000000	0.721875000000000
8601	0.864062500000000	0.862500000000000	0.726562500000000	0.721875000000000
8621	0.864062500000000	0.862500000000000	0.726562500000000	0.721875000000000
8641	0.864062500000000	0.862500000000000	0.726562500000000	0.721875000000000
8661	0.864062500000000	0.862500000000000	0.726562500000000	0.721875000000000
8681	0.864062500000000	0.862500000000000	0.726562500000000	0.721875000000000
8701	0.864062500000000	0.862500000000000	0.726562500000000	0.721875000000000
8721	0.864062500000000	0.862500000000000	0.726562500000000	0.721875000000000
8741	0.864062500000000	0.862500000000000	0.726562500000000	0.721875000000000
8761	0.865625000000000	0.862500000000000	0.728125000000000	0.721875000000000
8781	0.865625000000000	0.862500000000000	0.728125000000000	0.721875000000000
8801	0.865625000000000	0.862500000000000	0.728125000000000	0.721875000000000
8821	0.865625000000000	0.862500000000000	0.728125000000000	0.721875000000000
8841	0.867187500000000	0.864062500000000	0.728125000000000	0.721875000000000
8861	0.867187500000000	0.864062500000000	0.728125000000000	0.721875000000000
8881	0.867187500000000	0.864062500000000	0.728125000000000	0.721875000000000
8901	0.867187500000000	0.864062500000000	0.728125000000000	0.721875000000000
8921	0.868750000000000	0.865625000000000	0.728125000000000	0.721875000000000
8941	0.868750000000000	0.865625000000000	0.728125000000000	0.721875000000000
8961	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
8981	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9001	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9021	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9041	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9061	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9081	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9101	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9121	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9141	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9161	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9181	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9201	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9221	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9241	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9261	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9281	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9301	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9321	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9341	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9361	0.870312500000000	0.867187500000000	0.728125000000000	0.723437500000000
9381	0.870312500000000	0.867187500000000	0.728125000000000	0.723437500000000
9401	0.870312500000000	0.867187500000000	0.728125000000000	0.723437500000000
9421	0.870312500000000	0.867187500000000	0.728125000000000	0.723437500000000
9441	0.870312500000000	0.867187500000000	0.728125000000000	0.723437500000000
9461	0.870312500000000	0.867187500000000	0.728125000000000	0.723437500000000
9481	0.870312500000000	0.867187500000000	0.728125000000000	0.725000000000000
9501	0.870312500000000	0.867187500000000	0.728125000000000	0.725000000000000
9521	0.870312500000000	0.867187500000000	0.728125000000000	0.725000000000000
9541	0.870312500000000	0.867187500000000	0.728125000000000	0.725000000000000
9561	0.870312500000000	0.867187500000000	0.728125000000000	0.725000000000000
9581	0.870312500000000	0.867187500000000	0.728125000000000	0.725000000000000
9601	0.870312500000000	0.867187500000000	0.728125000000000	0.725000000000000
9621	0.870312500000000	0.867187500000000	0.728125000000000	0.725000000000000
9641	0.870312500000000	0.867187500000000	0.728125000000000	0.725000000000000
9661	0.870312500000000	0.868750000000000	0.728125000000000	0.726562500000000
9681	0.871875000000000	0.868750000000000	0.728125000000000	0.726562500000000
9701	0.871875000000000	0.868750000000000	0.728125000000000	0.726562500000000
9721	0.871875000000000	0.868750000000000	0.728125000000000	0.726562500000000
9741	0.871875000000000	0.868750000000000	0.728125000000000	0.726562500000000
9761	0.871875000000000	0.868750000000000	0.728125000000000	0.726562500000000
9781	0.871875000000000	0.868750000000000	0.728125000000000	0.726562500000000
9801	0.871875000000000	0.868750000000000	0.728125000000000	0.726562500000000
9821	0.871875000000000	0.868750000000000	0.728125000000000	0.726562500000000
9841	0.871875000000000	0.868750000000000	0.728125000000000	0.726562500000000
9861	0.871875000000000	0.868750000000000	0.728125000000000	0.726562500000000
9881	0.871875000000000	0.868750000000000	0.728125000000000	0.726562500000000
9901	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
9921	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
9941	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
9961	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
9981	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
10001	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
10021	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
10041	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
10061	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
10081	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
10101	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
10121	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
10141	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
10161	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
10181	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
10201	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
10221	0.871875000000000	0.868750000000000	0.729687500000000	0.728125000000000
10241	0.871875000000000	0.868750000000000	0.729687500000000	0.728125000000000
10261	0.871875000000000	0.868750000000000	0.729687500000000	0.728125000000000
10281	0.871875000000000	0.868750000000000	0.729687500000000	0.728125000000000
10301	0.871875000000000	0.868750000000000	0.729687500000000	0.728125000000000
10321	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10341	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10361	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10381	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10401	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10421	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10441	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10461	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10481	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10501	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10521	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10541	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10561	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10581	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10601	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10621	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10641	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10661	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10681	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10701	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10721	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10741	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10761	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10781	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10801	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10821	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10841	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10861	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10881	0.873437500000000	0.871875000000000	0.729687500000000	0.728125000000000
10901	0.875000000000000	0.871875000000000	0.729687500000000	0.728125000000000
10921	0.875000000000000	0.871875000000000	0.729687500000000	0.728125000000000
10941	0.875000000000000	0.871875000000000	0.729687500000000	0.728125000000000
10961	0.875000000000000	0.871875000000000	0.729687500000000	0.728125000000000
10981	0.875000000000000	0.871875000000000	0.729687500000000	0.728125000000000
11001	0.875000000000000	0.871875000000000	0.729687500000000	0.728125000000000
11021	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11041	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11061	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11081	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11101	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11121	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11141	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11161	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11181	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11201	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11221	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11241	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11261	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11281	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11301	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11321	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11341	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11361	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11381	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11401	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11421	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11441	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11461	0.875000000000000	0.875000000000000	0.729687500000000	0.728125000000000
11481	0.875000000000000	0.875000000000000	0.729687500000000	0.728125000000000
11501	0.875000000000000	0.875000000000000	0.729687500000000	0.728125000000000
11521	0.875000000000000	0.875000000000000	0.729687500000000	0.728125000000000
11541	0.875000000000000	0.875000000000000	0.729687500000000	0.728125000000000
11561	0.875000000000000	0.875000000000000	0.729687500000000	0.728125000000000
11581	0.875000000000000	0.875000000000000	0.729687500000000	0.728125000000000
11601	0.875000000000000	0.875000000000000	0.729687500000000	0.728125000000000
11621	0.876562500000000	0.875000000000000	0.729687500000000	0.728125000000000
11641	0.876562500000000	0.875000000000000	0.729687500000000	0.728125000000000
11661	0.876562500000000	0.875000000000000	0.729687500000000	0.728125000000000
11681	0.876562500000000	0.875000000000000	0.729687500000000	0.728125000000000
11701	0.876562500000000	0.875000000000000	0.729687500000000	0.728125000000000
11721	0.876562500000000	0.875000000000000	0.729687500000000	0.728125000000000
11741	0.876562500000000	0.875000000000000	0.729687500000000	0.728125000000000
11761	0.876562500000000	0.875000000000000	0.729687500000000	0.728125000000000
11781	0.876562500000000	0.875000000000000	0.729687500000000	0.728125000000000
11801	0.876562500000000	0.875000000000000	0.729687500000000	0.728125000000000
11821	0.876562500000000	0.875000000000000	0.729687500000000	0.728125000000000
11841	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
11861	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
11881	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
11901	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
11921	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
11941	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
11961	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
11981	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
12001	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
12021	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
12041	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
12061	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
12081	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
12101	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
12121	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
12141	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
12161	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
12181	0.878125000000000	0.876562500000000	0.729687500000000	0.728125000000000
12201	0.878125000000000	0.876562500000000	0.729687500000000	0.728125000000000
12221	0.878125000000000	0.876562500000000	0.729687500000000	0.728125000000000
12241	0.878125000000000	0.876562500000000	0.729687500000000	0.728125000000000
12261	0.878125000000000	0.876562500000000	0.729687500000000	0.728125000000000
12281	0.878125000000000	0.876562500000000	0.729687500000000	0.728125000000000
12301	0.878125000000000	0.876562500000000	0.729687500000000	0.728125000000000
12321	0.878125000000000	0.876562500000000	0.729687500000000	0.729687500000000
12341	0.878125000000000	0.876562500000000	0.729687500000000	0.729687500000000
12361	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12381	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12401	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12421	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12441	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12461	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12481	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12501	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12521	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12541	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12561	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12581	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12601	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12621	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12641	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12661	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12681	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
12701	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
12721	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
12741	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
12761	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
12781	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
12801	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
12821	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
12841	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
12861	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
12881	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
12901	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
12921	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
12941	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
12961	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
12981	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
13001	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
13021	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
13041	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
13061	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
13081	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
13101	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
13121	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
13141	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
13161	0.878125000000000	0.878125000000000	0.729687500000000	0.732812500000000
13181	0.878125000000000	0.878125000000000	0.729687500000000	0.732812500000000
13201	0.878125000000000	0.878125000000000	0.729687500000000	0.732812500000000
13221	0.878125000000000	0.878125000000000	0.729687500000000	0.732812500000000
13241	0.878125000000000	0.878125000000000	0.729687500000000	0.732812500000000
13261	0.878125000000000	0.878125000000000	0.729687500000000	0.732812500000000
13281	0.878125000000000	0.878125000000000	0.729687500000000	0.732812500000000
13301	0.878125000000000	0.878125000000000	0.729687500000000	0.732812500000000
13321	0.878125000000000	0.878125000000000	0.729687500000000	0.732812500000000
13341	0.878125000000000	0.878125000000000	0.729687500000000	0.732812500000000
13361	0.878125000000000	0.878125000000000	0.729687500000000	0.732812500000000
13381	0.878125000000000	0.879687500000000	0.729687500000000	0.732812500000000
13401	0.878125000000000	0.879687500000000	0.729687500000000	0.732812500000000
13421	0.878125000000000	0.879687500000000	0.729687500000000	0.732812500000000
13441	0.878125000000000	0.879687500000000	0.729687500000000	0.732812500000000
13461	0.878125000000000	0.879687500000000	0.729687500000000	0.734375000000000
13481	0.878125000000000	0.879687500000000	0.729687500000000	0.734375000000000
13501	0.878125000000000	0.879687500000000	0.729687500000000	0.734375000000000
13521	0.878125000000000	0.879687500000000	0.729687500000000	0.734375000000000
13541	0.878125000000000	0.879687500000000	0.729687500000000	0.734375000000000
13561	0.878125000000000	0.879687500000000	0.729687500000000	0.735937500000000
13581	0.878125000000000	0.879687500000000	0.729687500000000	0.735937500000000
13601	0.878125000000000	0.879687500000000	0.729687500000000	0.735937500000000
13621	0.878125000000000	0.879687500000000	0.729687500000000	0.735937500000000
13641	0.878125000000000	0.879687500000000	0.729687500000000	0.735937500000000
13661	0.878125000000000	0.879687500000000	0.729687500000000	0.735937500000000
13681	0.878125000000000	0.879687500000000	0.729687500000000	0.735937500000000
13701	0.879687500000000	0.879687500000000	0.729687500000000	0.735937500000000
13721	0.879687500000000	0.879687500000000	0.729687500000000	0.735937500000000
13741	0.879687500000000	0.879687500000000	0.729687500000000	0.735937500000000
13761	0.879687500000000	0.879687500000000	0.729687500000000	0.735937500000000
13781	0.879687500000000	0.879687500000000	0.729687500000000	0.735937500000000
13801	0.879687500000000	0.879687500000000	0.729687500000000	0.735937500000000
13821	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
13841	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
13861	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
13881	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
13901	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
13921	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
13941	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
13961	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
13981	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14001	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14021	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14041	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14061	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14081	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14101	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14121	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14141	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14161	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14181	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14201	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14221	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14241	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14261	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14281	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14301	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14321	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14341	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14361	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14381	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14401	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14421	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14441	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14461	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14481	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14501	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14521	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14541	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14561	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14581	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14601	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14621	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14641	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14661	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14681	0.879687500000000	0.882812500000000	0.731250000000000	0.735937500000000
14701	0.879687500000000	0.882812500000000	0.731250000000000	0.735937500000000
14721	0.879687500000000	0.882812500000000	0.731250000000000	0.735937500000000
14741	0.879687500000000	0.882812500000000	0.731250000000000	0.735937500000000
14761	0.879687500000000	0.882812500000000	0.731250000000000	0.735937500000000
14781	0.879687500000000	0.882812500000000	0.731250000000000	0.735937500000000
14801	0.879687500000000	0.882812500000000	0.731250000000000	0.735937500000000
14821	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
14841	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
14861	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
14881	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
14901	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
14921	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
14941	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
14961	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
14981	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
15001	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
15021	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
15041	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
15061	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
15081	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
15101	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
15121	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
15141	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
15161	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
15181	0.881250000000000	0.884375000000000	0.731250000000000	0.735937500000000
15201	0.881250000000000	0.884375000000000	0.731250000000000	0.735937500000000
15221	0.881250000000000	0.884375000000000	0.731250000000000	0.735937500000000
15241	0.881250000000000	0.884375000000000	0.731250000000000	0.735937500000000
15261	0.881250000000000	0.884375000000000	0.731250000000000	0.735937500000000
15281	0.881250000000000	0.884375000000000	0.731250000000000	0.735937500000000
15301	0.881250000000000	0.884375000000000	0.731250000000000	0.735937500000000
15321	0.881250000000000	0.884375000000000	0.731250000000000	0.735937500000000
15341	0.881250000000000	0.884375000000000	0.731250000000000	0.735937500000000
15361	0.881250000000000	0.884375000000000	0.731250000000000	0.735937500000000
15381	0.881250000000000	0.885937500000000	0.731250000000000	0.735937500000000
15401	0.881250000000000	0.885937500000000	0.731250000000000	0.735937500000000
15421	0.881250000000000	0.885937500000000	0.731250000000000	0.735937500000000
15441	0.881250000000000	0.885937500000000	0.731250000000000	0.735937500000000
15461	0.881250000000000	0.885937500000000	0.731250000000000	0.735937500000000
15481	0.881250000000000	0.885937500000000	0.731250000000000	0.735937500000000
15501	0.882812500000000	0.885937500000000	0.731250000000000	0.735937500000000
15521	0.882812500000000	0.885937500000000	0.731250000000000	0.735937500000000
15541	0.882812500000000	0.885937500000000	0.731250000000000	0.735937500000000
15561	0.882812500000000	0.885937500000000	0.731250000000000	0.735937500000000
15581	0.882812500000000	0.885937500000000	0.731250000000000	0.735937500000000
15601	0.882812500000000	0.885937500000000	0.731250000000000	0.735937500000000
15621	0.882812500000000	0.885937500000000	0.731250000000000	0.735937500000000
15641	0.882812500000000	0.885937500000000	0.731250000000000	0.735937500000000
15661	0.884375000000000	0.885937500000000	0.731250000000000	0.735937500000000
15681	0.884375000000000	0.885937500000000	0.731250000000000	0.735937500000000
15701	0.884375000000000	0.885937500000000	0.731250000000000	0.735937500000000
15721	0.884375000000000	0.885937500000000	0.731250000000000	0.735937500000000
15741	0.884375000000000	0.885937500000000	0.731250000000000	0.735937500000000
15761	0.884375000000000	0.885937500000000	0.731250000000000	0.735937500000000
15781	0.884375000000000	0.885937500000000	0.731250000000000	0.735937500000000
15801	0.884375000000000	0.887500000000000	0.731250000000000	0.735937500000000
15821	0.884375000000000	0.887500000000000	0.731250000000000	0.735937500000000
15841	0.884375000000000	0.887500000000000	0.731250000000000	0.735937500000000
15861	0.884375000000000	0.887500000000000	0.731250000000000	0.735937500000000
15881	0.884375000000000	0.889062500000000	0.731250000000000	0.735937500000000
15901	0.884375000000000	0.889062500000000	0.731250000000000	0.735937500000000
15921	0.884375000000000	0.889062500000000	0.731250000000000	0.735937500000000
15941	0.885937500000000	0.889062500000000	0.731250000000000	0.735937500000000
15961	0.885937500000000	0.889062500000000	0.731250000000000	0.735937500000000
15981	0.885937500000000	0.889062500000000	0.731250000000000	0.735937500000000
16001	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16021	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16041	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16061	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16081	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16101	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16121	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16141	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16161	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16181	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16201	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16221	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16241	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16261	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16281	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16301	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16321	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16341	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16361	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16381	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16401	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16421	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16441	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16461	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16481	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16501	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16521	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16541	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16561	0.887500000000000	0.890625000000000	0.731250000000000	0.735937500000000
16581	0.887500000000000	0.890625000000000	0.731250000000000	0.735937500000000
16601	0.887500000000000	0.890625000000000	0.731250000000000	0.735937500000000
16621	0.887500000000000	0.890625000000000	0.731250000000000	0.735937500000000
16641	0.887500000000000	0.890625000000000	0.731250000000000	0.735937500000000
16661	0.887500000000000	0.890625000000000	0.731250000000000	0.735937500000000
16681	0.887500000000000	0.890625000000000	0.731250000000000	0.735937500000000
16701	0.887500000000000	0.890625000000000	0.731250000000000	0.735937500000000
16721	0.887500000000000	0.890625000000000	0.731250000000000	0.735937500000000
16741	0.887500000000000	0.890625000000000	0.731250000000000	0.735937500000000
16761	0.887500000000000	0.890625000000000	0.732812500000000	0.735937500000000
16781	0.887500000000000	0.890625000000000	0.732812500000000	0.735937500000000
16801	0.887500000000000	0.890625000000000	0.734375000000000	0.735937500000000
16821	0.887500000000000	0.890625000000000	0.734375000000000	0.735937500000000
16841	0.887500000000000	0.890625000000000	0.734375000000000	0.735937500000000
16861	0.887500000000000	0.890625000000000	0.734375000000000	0.735937500000000
16881	0.887500000000000	0.890625000000000	0.734375000000000	0.735937500000000
16901	0.887500000000000	0.890625000000000	0.734375000000000	0.735937500000000
16921	0.887500000000000	0.890625000000000	0.734375000000000	0.735937500000000
16941	0.887500000000000	0.890625000000000	0.734375000000000	0.735937500000000
16961	0.887500000000000	0.890625000000000	0.734375000000000	0.735937500000000
16981	0.887500000000000	0.890625000000000	0.734375000000000	0.735937500000000
17001	0.887500000000000	0.890625000000000	0.734375000000000	0.735937500000000
17021	0.887500000000000	0.890625000000000	0.734375000000000	0.735937500000000
17041	0.887500000000000	0.890625000000000	0.734375000000000	0.735937500000000
17061	0.887500000000000	0.892187500000000	0.734375000000000	0.735937500000000
17081	0.887500000000000	0.892187500000000	0.734375000000000	0.735937500000000
17101	0.887500000000000	0.892187500000000	0.734375000000000	0.735937500000000
17121	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17141	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17161	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17181	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17201	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17221	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17241	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17261	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17281	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17301	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17321	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17341	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17361	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17381	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17401	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17421	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17441	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17461	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17481	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17501	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17521	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17541	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17561	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17581	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17601	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17621	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17641	0.889062500000000	0.892187500000000	0.735937500000000	0.735937500000000
17661	0.889062500000000	0.893750000000000	0.735937500000000	0.735937500000000
17681	0.889062500000000	0.893750000000000	0.737500000000000	0.735937500000000
17701	0.889062500000000	0.893750000000000	0.737500000000000	0.735937500000000
17721	0.889062500000000	0.893750000000000	0.737500000000000	0.735937500000000
17741	0.889062500000000	0.893750000000000	0.737500000000000	0.735937500000000
17761	0.889062500000000	0.893750000000000	0.737500000000000	0.735937500000000
17781	0.889062500000000	0.893750000000000	0.737500000000000	0.735937500000000
17801	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
17821	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
17841	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
17861	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
17881	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
17901	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
17921	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
17941	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
17961	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
17981	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
18001	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
18021	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
18041	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
18061	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
18081	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
18101	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
18121	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
18141	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
18161	0.889062500000000	0.895312500000000	0.739062500000000	0.735937500000000
18181	0.889062500000000	0.895312500000000	0.739062500000000	0.735937500000000
18201	0.889062500000000	0.895312500000000	0.739062500000000	0.735937500000000
18221	0.889062500000000	0.895312500000000	0.739062500000000	0.735937500000000
18241	0.889062500000000	0.895312500000000	0.739062500000000	0.735937500000000
18261	0.889062500000000	0.895312500000000	0.739062500000000	0.735937500000000
18281	0.889062500000000	0.895312500000000	0.739062500000000	0.735937500000000
18301	0.889062500000000	0.895312500000000	0.739062500000000	0.735937500000000
18321	0.889062500000000	0.895312500000000	0.739062500000000	0.735937500000000
18341	0.889062500000000	0.895312500000000	0.739062500000000	0.735937500000000
18361	0.889062500000000	0.895312500000000	0.739062500000000	0.735937500000000
18381	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18401	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18421	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18441	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18461	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18481	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18501	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18521	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18541	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18561	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18581	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18601	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18621	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18641	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18661	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18681	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18701	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18721	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18741	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18761	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18781	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18801	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18821	0.890625000000000	0.895312500000000	0.739062500000000	0.737500000000000
18841	0.890625000000000	0.895312500000000	0.739062500000000	0.737500000000000
18861	0.890625000000000	0.895312500000000	0.739062500000000	0.737500000000000
18881	0.890625000000000	0.895312500000000	0.739062500000000	0.737500000000000
18901	0.890625000000000	0.895312500000000	0.739062500000000	0.737500000000000
18921	0.890625000000000	0.895312500000000	0.739062500000000	0.737500000000000
18941	0.890625000000000	0.895312500000000	0.739062500000000	0.737500000000000
18961	0.890625000000000	0.895312500000000	0.739062500000000	0.737500000000000
18981	0.890625000000000	0.895312500000000	0.739062500000000	0.737500000000000
19001	0.890625000000000	0.895312500000000	0.739062500000000	0.737500000000000
19021	0.890625000000000	0.895312500000000	0.739062500000000	0.737500000000000
19041	0.890625000000000	0.895312500000000	0.739062500000000	0.739062500000000
19061	0.890625000000000	0.895312500000000	0.739062500000000	0.739062500000000
19081	0.890625000000000	0.895312500000000	0.739062500000000	0.739062500000000
19101	0.890625000000000	0.895312500000000	0.739062500000000	0.739062500000000
19121	0.890625000000000	0.895312500000000	0.739062500000000	0.739062500000000
19141	0.890625000000000	0.895312500000000	0.739062500000000	0.739062500000000
19161	0.890625000000000	0.895312500000000	0.739062500000000	0.739062500000000
19181	0.890625000000000	0.895312500000000	0.739062500000000	0.739062500000000
19201	0.890625000000000	0.895312500000000	0.739062500000000	0.739062500000000
19221	0.890625000000000	0.895312500000000	0.739062500000000	0.739062500000000
19241	0.890625000000000	0.895312500000000	0.739062500000000	0.739062500000000
19261	0.890625000000000	0.895312500000000	0.739062500000000	0.739062500000000
19281	0.890625000000000	0.895312500000000	0.740625000000000	0.739062500000000
19301	0.890625000000000	0.895312500000000	0.740625000000000	0.739062500000000
19321	0.890625000000000	0.895312500000000	0.740625000000000	0.739062500000000
19341	0.890625000000000	0.895312500000000	0.740625000000000	0.740625000000000
19361	0.890625000000000	0.895312500000000	0.740625000000000	0.740625000000000
19381	0.890625000000000	0.895312500000000	0.740625000000000	0.740625000000000
19401	0.890625000000000	0.895312500000000	0.740625000000000	0.740625000000000
19421	0.890625000000000	0.895312500000000	0.740625000000000	0.740625000000000
19441	0.890625000000000	0.895312500000000	0.740625000000000	0.740625000000000
19461	0.890625000000000	0.895312500000000	0.740625000000000	0.740625000000000
19481	0.890625000000000	0.895312500000000	0.740625000000000	0.740625000000000
19501	0.890625000000000	0.895312500000000	0.740625000000000	0.740625000000000
19521	0.890625000000000	0.895312500000000	0.740625000000000	0.740625000000000
19541	0.890625000000000	0.895312500000000	0.740625000000000	0.740625000000000
19561	0.890625000000000	0.895312500000000	0.740625000000000	0.740625000000000
19581	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19601	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19621	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19641	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19661	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19681	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19701	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19721	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19741	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19761	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19781	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19801	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19821	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19841	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19861	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19881	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19901	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19921	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19941	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19961	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19981	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000

==> Revised version arXiv/NewPics/ASimCO_Synthetic_Noisefree.txt <==
t	l55n0
1	0
6	0
11	0
16	0
21	0
26	0
31	0
36	0
41	0
46	0
51	0
56	0.00195312500000000
61	0.00195312500000000
66	0.00195312500000000
71	0.00195312500000000
76	0.00195312500000000
81	0.00390625000000000
86	0.00585937500000000
91	0.00976562500000000
96	0.0117187500000000
101	0.0156250000000000
106	0.0175781250000000
111	0.0214843750000000
116	0.0253906250000000
121	0.0351562500000000
126	0.0410156250000000
131	0.0488281250000000
136	0.0605468750000000
141	0.0644531250000000
146	0.0703125000000000
151	0.0781250000000000
156	0.0898437500000000
161	0.0937500000000000
166	0.0976562500000000
171	0.107421875000000
176	0.119140625000000
181	0.126953125000000
186	0.132812500000000
191	0.142578125000000
196	0.146484375000000
201	0.158203125000000
206	0.164062500000000
211	0.167968750000000
216	0.181640625000000
221	0.185546875000000
226	0.189453125000000
231	0.197265625000000
236	0.201171875000000
241	0.210937500000000
246	0.216796875000000
251	0.220703125000000
256	0.222656250000000
261	0.226562500000000
266	0.228515625000000
271	0.236328125000000
276	0.240234375000000
281	0.240234375000000
286	0.251953125000000
291	0.253906250000000
296	0.257812500000000
301	0.261718750000000
306	0.263671875000000
311	0.267578125000000
316	0.271484375000000
321	0.273437500000000
326	0.277343750000000
331	0.283203125000000
336	0.291015625000000
341	0.292968750000000
346	0.292968750000000
351	0.296875000000000
356	0.296875000000000
361	0.302734375000000
366	0.308593750000000
371	0.314453125000000
376	0.318359375000000
381	0.324218750000000
386	0.328125000000000
391	0.333984375000000
396	0.337890625000000
401	0.339843750000000
406	0.339843750000000
411	0.339843750000000
416	0.343750000000000
421	0.345703125000000
426	0.345703125000000
431	0.349609375000000
436	0.351562500000000
441	0.355468750000000
446	0.355468750000000
451	0.355468750000000
456	0.361328125000000
461	0.363281250000000
466	0.367187500000000
471	0.369140625000000
476	0.371093750000000
481	0.373046875000000
486	0.376953125000000
491	0.376953125000000
496	0.378906250000000
501	0.380859375000000
506	0.384765625000000
511	0.388671875000000
516	0.388671875000000
521	0.390625000000000
526	0.396484375000000
531	0.398437500000000
536	0.402343750000000
541	0.406250000000000
546	0.406250000000000
551	0.406250000000000
556	0.406250000000000
561	0.406250000000000
566	0.406250000000000
571	0.410156250000000
576	0.410156250000000
581	0.412109375000000
586	0.412109375000000
591	0.412109375000000
596	0.416015625000000
601	0.416015625000000
606	0.417968750000000
611	0.419921875000000
616	0.419921875000000
621	0.419921875000000
626	0.423828125000000
631	0.423828125000000
636	0.423828125000000
641	0.423828125000000
646	0.423828125000000
651	0.423828125000000
656	0.425781250000000
661	0.425781250000000
666	0.425781250000000
671	0.427734375000000
676	0.427734375000000
681	0.429687500000000
686	0.429687500000000
691	0.429687500000000
696	0.429687500000000
701	0.429687500000000
706	0.429687500000000
711	0.429687500000000
716	0.431640625000000
721	0.433593750000000
726	0.433593750000000
731	0.435546875000000
736	0.437500000000000
741	0.437500000000000
746	0.437500000000000
751	0.437500000000000
756	0.437500000000000
761	0.437500000000000
766	0.437500000000000
771	0.439453125000000
776	0.439453125000000
781	0.439453125000000
786	0.439453125000000
791	0.439453125000000
796	0.441406250000000
801	0.441406250000000
806	0.443359375000000
811	0.443359375000000
816	0.443359375000000
821	0.443359375000000
826	0.443359375000000
831	0.445312500000000
836	0.445312500000000
841	0.445312500000000
846	0.445312500000000
851	0.445312500000000
856	0.447265625000000
861	0.447265625000000
866	0.451171875000000
871	0.451171875000000
876	0.451171875000000
881	0.451171875000000
886	0.451171875000000
891	0.453125000000000
896	0.453125000000000
901	0.453125000000000
906	0.453125000000000
911	0.453125000000000
916	0.453125000000000
921	0.455078125000000
926	0.455078125000000
931	0.455078125000000
936	0.455078125000000
941	0.455078125000000
946	0.458984375000000
951	0.460937500000000
956	0.460937500000000
961	0.462890625000000
966	0.464843750000000
971	0.464843750000000
976	0.464843750000000
981	0.464843750000000
986	0.464843750000000
991	0.464843750000000
996	0.464843750000000
1001	0.464843750000000
1006	0.464843750000000
1011	0.464843750000000
1016	0.464843750000000
1021	0.466796875000000
1026	0.468750000000000
1031	0.468750000000000
1036	0.470703125000000
1041	0.470703125000000
1046	0.470703125000000
1051	0.470703125000000
1056	0.470703125000000
1061	0.472656250000000
1066	0.472656250000000
1071	0.472656250000000
1076	0.472656250000000
1081	0.472656250000000
1086	0.472656250000000
1091	0.472656250000000
1096	0.472656250000000
1101	0.472656250000000
1106	0.472656250000000
1111	0.472656250000000
1116	0.474609375000000
1121	0.474609375000000
1126	0.474609375000000
1131	0.474609375000000
1136	0.476562500000000
1141	0.476562500000000
1146	0.476562500000000
1151	0.478515625000000
1156	0.478515625000000
1161	0.478515625000000
1166	0.480468750000000
1171	0.482421875000000
1176	0.484375000000000
1181	0.484375000000000
1186	0.484375000000000
1191	0.486328125000000
1196	0.486328125000000
1201	0.486328125000000
1206	0.486328125000000
1211	0.486328125000000
1216	0.486328125000000
1221	0.486328125000000
1226	0.486328125000000
1231	0.486328125000000
1236	0.486328125000000
1241	0.486328125000000
1246	0.486328125000000
1251	0.486328125000000
1256	0.486328125000000
1261	0.486328125000000
1266	0.486328125000000
1271	0.486328125000000
1276	0.486328125000000
1281	0.486328125000000
1286	0.486328125000000
1291	0.486328125000000
1296	0.486328125000000
1301	0.486328125000000
1306	0.486328125000000
1311	0.486328125000000
1316	0.486328125000000
1321	0.486328125000000
1326	0.486328125000000
1331	0.486328125000000
1336	0.486328125000000
1341	0.486328125000000
1346	0.486328125000000
1351	0.486328125000000
1356	0.486328125000000
1361	0.486328125000000
1366	0.486328125000000
1371	0.486328125000000
1376	0.486328125000000
1381	0.486328125000000
1386	0.486328125000000
1391	0.486328125000000
1396	0.486328125000000
1401	0.486328125000000
1406	0.486328125000000
1411	0.488281250000000
1416	0.488281250000000
1421	0.488281250000000
1426	0.488281250000000
1431	0.488281250000000
1436	0.488281250000000
1441	0.488281250000000
1446	0.488281250000000
1451	0.490234375000000
1456	0.490234375000000
1461	0.490234375000000
1466	0.490234375000000
1471	0.490234375000000
1476	0.490234375000000
1481	0.490234375000000
1486	0.492187500000000
1491	0.492187500000000
1496	0.492187500000000
1501	0.492187500000000
1506	0.492187500000000
1511	0.492187500000000
1516	0.492187500000000
1521	0.492187500000000
1526	0.494140625000000
1531	0.494140625000000
1536	0.494140625000000
1541	0.494140625000000
1546	0.494140625000000
1551	0.494140625000000
1556	0.494140625000000
1561	0.494140625000000
1566	0.494140625000000
1571	0.494140625000000
1576	0.494140625000000
1581	0.496093750000000
1586	0.496093750000000
1591	0.496093750000000
1596	0.496093750000000
1601	0.496093750000000
1606	0.496093750000000
1611	0.496093750000000
1616	0.496093750000000
1621	0.496093750000000
1626	0.496093750000000
1631	0.496093750000000
1636	0.496093750000000
1641	0.496093750000000
1646	0.496093750000000
1651	0.496093750000000
1656	0.496093750000000
1661	0.496093750000000
1666	0.496093750000000
1671	0.496093750000000
1676	0.496093750000000
1681	0.496093750000000
1686	0.496093750000000
1691	0.496093750000000
1696	0.496093750000000
1701	0.496093750000000
1706	0.496093750000000
1711	0.496093750000000
1716	0.496093750000000
1721	0.496093750000000
1726	0.496093750000000
1731	0.496093750000000
1736	0.496093750000000
1741	0.496093750000000
1746	0.496093750000000
1751	0.496093750000000
1756	0.496093750000000
1761	0.496093750000000
1766	0.496093750000000
1771	0.496093750000000
1776	0.496093750000000
1781	0.496093750000000
1786	0.496093750000000
1791	0.496093750000000
1796	0.496093750000000
1801	0.496093750000000
1806	0.496093750000000
1811	0.496093750000000
1816	0.496093750000000
1821	0.496093750000000
1826	0.496093750000000
1831	0.496093750000000
1836	0.496093750000000
1841	0.498046875000000
1846	0.500000000000000
1851	0.500000000000000
1856	0.500000000000000
1861	0.500000000000000
1866	0.500000000000000
1871	0.500000000000000
1876	0.500000000000000
1881	0.500000000000000
1886	0.501953125000000
1891	0.501953125000000
1896	0.501953125000000
1901	0.501953125000000
1906	0.501953125000000
1911	0.501953125000000
1916	0.501953125000000
1921	0.501953125000000
1926	0.501953125000000
1931	0.501953125000000
1936	0.501953125000000
1941	0.501953125000000
1946	0.501953125000000
1951	0.501953125000000
1956	0.501953125000000
1961	0.501953125000000
1966	0.501953125000000
1971	0.501953125000000
1976	0.501953125000000
1981	0.501953125000000
1986	0.501953125000000
1991	0.501953125000000
1996	0.501953125000000
2001	0.501953125000000
2006	0.501953125000000
2011	0.501953125000000
2016	0.501953125000000
2021	0.501953125000000
2026	0.501953125000000
2031	0.503906250000000
2036	0.503906250000000
2041	0.505859375000000
2046	0.505859375000000
2051	0.505859375000000
2056	0.505859375000000
2061	0.505859375000000
2066	0.505859375000000
2071	0.505859375000000
2076	0.505859375000000
2081	0.505859375000000
2086	0.505859375000000
2091	0.505859375000000
2096	0.505859375000000
2101	0.505859375000000
2106	0.505859375000000
2111	0.505859375000000
2116	0.505859375000000
2121	0.505859375000000
2126	0.505859375000000
2131	0.505859375000000
2136	0.505859375000000
2141	0.505859375000000
2146	0.505859375000000
2151	0.505859375000000
2156	0.505859375000000
2161	0.505859375000000
2166	0.507812500000000
2171	0.509765625000000
2176	0.509765625000000
2181	0.509765625000000
2186	0.509765625000000
2191	0.509765625000000
2196	0.509765625000000
2201	0.509765625000000
2206	0.513671875000000
2211	0.513671875000000
2216	0.513671875000000
2221	0.513671875000000
2226	0.513671875000000
2231	0.513671875000000
2236	0.513671875000000
2241	0.513671875000000
2246	0.513671875000000
2251	0.513671875000000
2256	0.513671875000000
2261	0.513671875000000
2266	0.513671875000000
2271	0.513671875000000
2276	0.513671875000000
2281	0.513671875000000
2286	0.515625000000000
2291	0.515625000000000
2296	0.515625000000000
2301	0.515625000000000
2306	0.515625000000000
2311	0.515625000000000
2316	0.515625000000000
2321	0.515625000000000
2326	0.515625000000000
2331	0.515625000000000
2336	0.515625000000000
2341	0.515625000000000
2346	0.515625000000000
2351	0.515625000000000
2356	0.515625000000000
2361	0.515625000000000
2366	0.515625000000000
2371	0.515625000000000
2376	0.515625000000000
2381	0.515625000000000
2386	0.515625000000000
2391	0.515625000000000
2396	0.515625000000000
2401	0.515625000000000
2406	0.515625000000000
2411	0.515625000000000
2416	0.515625000000000
2421	0.515625000000000
2426	0.517578125000000
2431	0.517578125000000
2436	0.517578125000000
2441	0.517578125000000
2446	0.517578125000000
2451	0.517578125000000
2456	0.517578125000000
2461	0.517578125000000
2466	0.517578125000000
2471	0.517578125000000
2476	0.517578125000000
2481	0.517578125000000
2486	0.517578125000000
2491	0.517578125000000
2496	0.517578125000000
2501	0.517578125000000
2506	0.517578125000000
2511	0.517578125000000
2516	0.517578125000000
2521	0.517578125000000
2526	0.517578125000000
2531	0.517578125000000
2536	0.517578125000000
2541	0.517578125000000
2546	0.517578125000000
2551	0.517578125000000
2556	0.517578125000000
2561	0.517578125000000
2566	0.517578125000000
2571	0.517578125000000
2576	0.517578125000000
2581	0.517578125000000
2586	0.517578125000000
2591	0.517578125000000
2596	0.517578125000000
2601	0.517578125000000
2606	0.517578125000000
2611	0.517578125000000
2616	0.517578125000000
2621	0.517578125000000
2626	0.519531250000000
2631	0.519531250000000
2636	0.519531250000000
2641	0.519531250000000
2646	0.519531250000000
2651	0.519531250000000
2656	0.519531250000000
2661	0.519531250000000
2666	0.519531250000000
2671	0.519531250000000
2676	0.519531250000000
2681	0.519531250000000
2686	0.519531250000000
2691	0.519531250000000
2696	0.519531250000000
2701	0.519531250000000
2706	0.519531250000000
2711	0.519531250000000
2716	0.519531250000000
2721	0.519531250000000
2726	0.519531250000000
2731	0.519531250000000
2736	0.519531250000000
2741	0.519531250000000
2746	0.519531250000000
2751	0.519531250000000
2756	0.519531250000000
2761	0.519531250000000
2766	0.521484375000000
2771	0.521484375000000
2776	0.521484375000000
2781	0.523437500000000
2786	0.525390625000000
2791	0.525390625000000
2796	0.525390625000000
2801	0.525390625000000
2806	0.525390625000000
2811	0.525390625000000
2816	0.525390625000000
2821	0.525390625000000
2826	0.525390625000000
2831	0.525390625000000
2836	0.525390625000000
2841	0.525390625000000
2846	0.525390625000000
2851	0.525390625000000
2856	0.525390625000000
2861	0.525390625000000
2866	0.525390625000000
2871	0.525390625000000
2876	0.525390625000000
2881	0.525390625000000
2886	0.525390625000000
2891	0.525390625000000
2896	0.525390625000000
2901	0.525390625000000
2906	0.525390625000000
2911	0.527343750000000
2916	0.527343750000000
2921	0.527343750000000
2926	0.527343750000000
2931	0.527343750000000
2936	0.527343750000000
2941	0.527343750000000
2946	0.527343750000000
2951	0.527343750000000
2956	0.527343750000000
2961	0.527343750000000
2966	0.527343750000000
2971	0.527343750000000
2976	0.527343750000000
2981	0.527343750000000
2986	0.527343750000000
2991	0.527343750000000
2996	0.527343750000000
3001	0.527343750000000
3006	0.527343750000000
3011	0.527343750000000
3016	0.527343750000000
3021	0.527343750000000
3026	0.527343750000000
3031	0.527343750000000
3036	0.527343750000000
3041	0.527343750000000
3046	0.527343750000000
3051	0.527343750000000
3056	0.527343750000000
3061	0.527343750000000
3066	0.527343750000000
3071	0.527343750000000
3076	0.527343750000000
3081	0.527343750000000
3086	0.527343750000000
3091	0.527343750000000
3096	0.527343750000000
3101	0.527343750000000
3106	0.527343750000000
3111	0.527343750000000
3116	0.527343750000000
3121	0.527343750000000
3126	0.527343750000000
3131	0.527343750000000
3136	0.527343750000000
3141	0.527343750000000
3146	0.527343750000000
3151	0.527343750000000
3156	0.527343750000000
3161	0.527343750000000
3166	0.527343750000000
3171	0.527343750000000
3176	0.527343750000000
3181	0.527343750000000
3186	0.527343750000000
3191	0.527343750000000
3196	0.527343750000000
3201	0.527343750000000
3206	0.527343750000000
3211	0.527343750000000
3216	0.527343750000000
3221	0.527343750000000
3226	0.527343750000000
3231	0.527343750000000
3236	0.527343750000000
3241	0.527343750000000
3246	0.527343750000000
3251	0.527343750000000
3256	0.527343750000000
3261	0.527343750000000
3266	0.527343750000000
3271	0.527343750000000
3276	0.527343750000000
3281	0.527343750000000
3286	0.527343750000000
3291	0.527343750000000
3296	0.527343750000000
3301	0.527343750000000
3306	0.527343750000000
3311	0.527343750000000
3316	0.527343750000000
3321	0.527343750000000
3326	0.527343750000000
3331	0.527343750000000
3336	0.527343750000000
3341	0.527343750000000
3346	0.527343750000000
3351	0.527343750000000
3356	0.527343750000000
3361	0.527343750000000
3366	0.527343750000000
3371	0.527343750000000
3376	0.527343750000000
3381	0.527343750000000
3386	0.529296875000000
3391	0.529296875000000
3396	0.529296875000000
3401	0.529296875000000
3406	0.529296875000000
3411	0.529296875000000
3416	0.529296875000000
3421	0.529296875000000
3426	0.529296875000000
3431	0.529296875000000
3436	0.529296875000000
3441	0.529296875000000
3446	0.529296875000000
3451	0.529296875000000
3456	0.529296875000000
3461	0.529296875000000
3466	0.529296875000000
3471	0.529296875000000
3476	0.529296875000000
3481	0.529296875000000
3486	0.529296875000000
3491	0.529296875000000
3496	0.529296875000000
3501	0.529296875000000
3506	0.529296875000000
3511	0.529296875000000
3516	0.529296875000000
3521	0.529296875000000
3526	0.529296875000000
3531	0.529296875000000
3536	0.529296875000000
3541	0.529296875000000
3546	0.529296875000000
3551	0.529296875000000
3556	0.529296875000000
3561	0.529296875000000
3566	0.531250000000000
3571	0.531250000000000
3576	0.531250000000000
3581	0.531250000000000
3586	0.531250000000000
3591	0.531250000000000
3596	0.531250000000000
3601	0.531250000000000
3606	0.531250000000000
3611	0.531250000000000
3616	0.531250000000000
3621	0.531250000000000
3626	0.531250000000000
3631	0.531250000000000
3636	0.533203125000000
3641	0.533203125000000
3646	0.533203125000000
3651	0.533203125000000
3656	0.533203125000000
3661	0.533203125000000
3666	0.533203125000000
3671	0.533203125000000
3676	0.533203125000000
3681	0.533203125000000
3686	0.533203125000000
3691	0.533203125000000
3696	0.533203125000000
3701	0.535156250000000
3706	0.535156250000000
3711	0.535156250000000
3716	0.535156250000000
3721	0.535156250000000
3726	0.535156250000000
3731	0.535156250000000
3736	0.535156250000000
3741	0.535156250000000
3746	0.535156250000000
3751	0.535156250000000
3756	0.535156250000000
3761	0.535156250000000
3766	0.535156250000000
3771	0.535156250000000
3776	0.535156250000000
3781	0.535156250000000
3786	0.535156250000000
3791	0.535156250000000
3796	0.535156250000000
3801	0.535156250000000
3806	0.535156250000000
3811	0.535156250000000
3816	0.535156250000000
3821	0.535156250000000
3826	0.535156250000000
3831	0.535156250000000
3836	0.535156250000000
3841	0.535156250000000
3846	0.535156250000000
3851	0.535156250000000
3856	0.535156250000000
3861	0.535156250000000
3866	0.535156250000000
3871	0.535156250000000
3876	0.535156250000000
3881	0.535156250000000
3886	0.535156250000000
3891	0.535156250000000
3896	0.535156250000000
3901	0.535156250000000
3906	0.535156250000000
3911	0.535156250000000
3916	0.535156250000000
3921	0.535156250000000
3926	0.535156250000000
3931	0.535156250000000
3936	0.535156250000000
3941	0.535156250000000
3946	0.535156250000000
3951	0.535156250000000
3956	0.535156250000000
3961	0.535156250000000
3966	0.535156250000000
3971	0.535156250000000
3976	0.535156250000000
3981	0.535156250000000
3986	0.535156250000000
3991	0.535156250000000
3996	0.535156250000000
4001	0.535156250000000
4006	0.535156250000000
4011	0.535156250000000
4016	0.535156250000000
4021	0.535156250000000
4026	0.535156250000000
4031	0.535156250000000
4036	0.535156250000000
4041	0.535156250000000
4046	0.535156250000000
4051	0.535156250000000
4056	0.535156250000000
4061	0.535156250000000
4066	0.535156250000000
4071	0.535156250000000
4076	0.535156250000000
4081	0.535156250000000
4086	0.535156250000000
4091	0.535156250000000
4096	0.535156250000000
4101	0.535156250000000
4106	0.535156250000000
4111	0.535156250000000
4116	0.535156250000000
4121	0.535156250000000
4126	0.535156250000000
4131	0.535156250000000
4136	0.535156250000000
4141	0.535156250000000
4146	0.535156250000000
4151	0.535156250000000
4156	0.535156250000000
4161	0.535156250000000
4166	0.535156250000000
4171	0.535156250000000
4176	0.535156250000000
4181	0.535156250000000
4186	0.535156250000000
4191	0.535156250000000
4196	0.535156250000000
4201	0.535156250000000
4206	0.535156250000000
4211	0.535156250000000
4216	0.535156250000000
4221	0.535156250000000
4226	0.535156250000000
4231	0.535156250000000
4236	0.535156250000000
4241	0.535156250000000
4246	0.535156250000000
4251	0.535156250000000
4256	0.535156250000000
4261	0.535156250000000
4266	0.535156250000000
4271	0.535156250000000
4276	0.535156250000000
4281	0.535156250000000
4286	0.535156250000000
4291	0.535156250000000
4296	0.535156250000000
4301	0.535156250000000
4306	0.535156250000000
4311	0.535156250000000
4316	0.535156250000000
4321	0.535156250000000
4326	0.535156250000000
4331	0.535156250000000
4336	0.535156250000000
4341	0.535156250000000
4346	0.535156250000000
4351	0.535156250000000
4356	0.535156250000000
4361	0.535156250000000
4366	0.535156250000000
4371	0.535156250000000
4376	0.535156250000000
4381	0.535156250000000
4386	0.535156250000000
4391	0.535156250000000
4396	0.535156250000000
4401	0.535156250000000
4406	0.535156250000000
4411	0.535156250000000
4416	0.535156250000000
4421	0.535156250000000
4426	0.535156250000000
4431	0.535156250000000
4436	0.535156250000000
4441	0.535156250000000
4446	0.535156250000000
4451	0.535156250000000
4456	0.535156250000000
4461	0.535156250000000
4466	0.535156250000000
4471	0.535156250000000
4476	0.535156250000000
4481	0.535156250000000
4486	0.535156250000000
4491	0.535156250000000
4496	0.535156250000000
4501	0.535156250000000
4506	0.535156250000000
4511	0.535156250000000
4516	0.535156250000000
4521	0.535156250000000
4526	0.535156250000000
4531	0.535156250000000
4536	0.535156250000000
4541	0.535156250000000
4546	0.535156250000000
4551	0.535156250000000
4556	0.535156250000000
4561	0.535156250000000
4566	0.535156250000000
4571	0.535156250000000
4576	0.535156250000000
4581	0.535156250000000
4586	0.535156250000000
4591	0.535156250000000
4596	0.535156250000000
4601	0.535156250000000
4606	0.535156250000000
4611	0.535156250000000
4616	0.535156250000000
4621	0.535156250000000
4626	0.535156250000000
4631	0.535156250000000
4636	0.535156250000000
4641	0.535156250000000
4646	0.535156250000000
4651	0.535156250000000
4656	0.535156250000000
4661	0.535156250000000
4666	0.535156250000000
4671	0.535156250000000
4676	0.535156250000000
4681	0.535156250000000
4686	0.535156250000000
4691	0.535156250000000
4696	0.535156250000000
4701	0.535156250000000
4706	0.535156250000000
4711	0.535156250000000
4716	0.535156250000000
4721	0.535156250000000
4726	0.535156250000000
4731	0.535156250000000
4736	0.535156250000000
4741	0.535156250000000
4746	0.535156250000000
4751	0.535156250000000
4756	0.535156250000000
4761	0.535156250000000
4766	0.535156250000000
4771	0.535156250000000
4776	0.535156250000000
4781	0.535156250000000
4786	0.535156250000000
4791	0.535156250000000
4796	0.535156250000000
4801	0.535156250000000
4806	0.535156250000000
4811	0.535156250000000
4816	0.535156250000000
4821	0.535156250000000
4826	0.535156250000000
4831	0.535156250000000
4836	0.535156250000000
4841	0.535156250000000
4846	0.535156250000000
4851	0.535156250000000
4856	0.535156250000000
4861	0.535156250000000
4866	0.535156250000000
4871	0.535156250000000
4876	0.535156250000000
4881	0.535156250000000
4886	0.535156250000000
4891	0.535156250000000
4896	0.535156250000000
4901	0.535156250000000
4906	0.535156250000000
4911	0.535156250000000
4916	0.535156250000000
4921	0.535156250000000
4926	0.535156250000000
4931	0.535156250000000
4936	0.535156250000000
4941	0.535156250000000
4946	0.535156250000000
4951	0.535156250000000
4956	0.535156250000000
4961	0.535156250000000
4966	0.535156250000000
4971	0.535156250000000
4976	0.535156250000000
4981	0.535156250000000
4986	0.535156250000000
4991	0.535156250000000
4996	0.535156250000000

==> Revised version arXiv/NewPics/ASimCO_Synthetic_Noisefree_Closeby.txt <==
t	l55n0
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	0
10	0
11	0
12	0
13	0
14	0
15	0
16	0
17	0
18	0
19	0
20	0
21	0
22	0
23	0.00195312500000000
24	0.00195312500000000
25	0.0117187500000000
26	0.0156250000000000
27	0.0273437500000000
28	0.0449218750000000
29	0.0605468750000000
30	0.0898437500000000
31	0.117187500000000
32	0.142578125000000
33	0.179687500000000
34	0.207031250000000
35	0.230468750000000
36	0.277343750000000
37	0.322265625000000
38	0.353515625000000
39	0.394531250000000
40	0.419921875000000
41	0.447265625000000
42	0.474609375000000
43	0.490234375000000
44	0.507812500000000
45	0.525390625000000
46	0.533203125000000
47	0.548828125000000
48	0.566406250000000
49	0.578125000000000
50	0.593750000000000
51	0.597656250000000
52	0.605468750000000
53	0.623046875000000
54	0.630859375000000
55	0.646484375000000
56	0.652343750000000
57	0.658203125000000
58	0.662109375000000
59	0.669921875000000
60	0.675781250000000
61	0.683593750000000
62	0.689453125000000
63	0.697265625000000
64	0.705078125000000
65	0.708984375000000
66	0.720703125000000
67	0.732421875000000
68	0.734375000000000
69	0.742187500000000
70	0.746093750000000
71	0.750000000000000
72	0.753906250000000
73	0.755859375000000
74	0.759765625000000
75	0.765625000000000
76	0.767578125000000
77	0.771484375000000
78	0.773437500000000
79	0.773437500000000
80	0.773437500000000
81	0.779296875000000
82	0.781250000000000
83	0.789062500000000
84	0.791015625000000
85	0.792968750000000
86	0.794921875000000
87	0.800781250000000
88	0.800781250000000
89	0.800781250000000
90	0.802734375000000
91	0.804687500000000
92	0.804687500000000
93	0.806640625000000
94	0.808593750000000
95	0.808593750000000
96	0.810546875000000
97	0.814453125000000
98	0.814453125000000
99	0.814453125000000
100	0.818359375000000
101	0.820312500000000
102	0.822265625000000
103	0.824218750000000
104	0.824218750000000
105	0.830078125000000
106	0.830078125000000
107	0.832031250000000
108	0.833984375000000
109	0.835937500000000
110	0.835937500000000
111	0.839843750000000
112	0.839843750000000
113	0.839843750000000
114	0.841796875000000
115	0.841796875000000
116	0.843750000000000
117	0.843750000000000
118	0.847656250000000
119	0.849609375000000
120	0.849609375000000
121	0.853515625000000
122	0.857421875000000
123	0.857421875000000
124	0.861328125000000
125	0.861328125000000
126	0.861328125000000
127	0.863281250000000
128	0.865234375000000
129	0.867187500000000
130	0.869140625000000
131	0.869140625000000
132	0.871093750000000
133	0.871093750000000
134	0.871093750000000
135	0.871093750000000
136	0.871093750000000
137	0.871093750000000
138	0.871093750000000
139	0.871093750000000
140	0.873046875000000
141	0.873046875000000
142	0.873046875000000
143	0.873046875000000
144	0.876953125000000
145	0.876953125000000
146	0.876953125000000
147	0.878906250000000
148	0.880859375000000
149	0.880859375000000
150	0.880859375000000
151	0.880859375000000
152	0.880859375000000
153	0.882812500000000
154	0.884765625000000
155	0.884765625000000
156	0.884765625000000
157	0.888671875000000
158	0.890625000000000
159	0.892578125000000
160	0.892578125000000
161	0.892578125000000
162	0.892578125000000
163	0.892578125000000
164	0.892578125000000
165	0.894531250000000
166	0.894531250000000
167	0.894531250000000
168	0.894531250000000
169	0.894531250000000
170	0.894531250000000
171	0.894531250000000
172	0.896484375000000
173	0.896484375000000
174	0.896484375000000
175	0.898437500000000
176	0.898437500000000
177	0.898437500000000
178	0.898437500000000
179	0.900390625000000
180	0.900390625000000
181	0.902343750000000
182	0.902343750000000
183	0.902343750000000
184	0.902343750000000
185	0.902343750000000
186	0.902343750000000
187	0.904296875000000
188	0.906250000000000
189	0.906250000000000
190	0.906250000000000
191	0.906250000000000
192	0.906250000000000
193	0.906250000000000
194	0.906250000000000
195	0.906250000000000
196	0.906250000000000
197	0.906250000000000
198	0.908203125000000
199	0.908203125000000
200	0.908203125000000
201	0.908203125000000
202	0.908203125000000
203	0.908203125000000
204	0.908203125000000
205	0.908203125000000
206	0.908203125000000
207	0.908203125000000
208	0.910156250000000
209	0.910156250000000
210	0.910156250000000
211	0.910156250000000
212	0.910156250000000
213	0.912109375000000
214	0.912109375000000
215	0.912109375000000
216	0.912109375000000
217	0.912109375000000
218	0.912109375000000
219	0.914062500000000
220	0.914062500000000
221	0.914062500000000
222	0.914062500000000
223	0.914062500000000
224	0.914062500000000
225	0.914062500000000
226	0.917968750000000
227	0.917968750000000
228	0.917968750000000
229	0.917968750000000
230	0.917968750000000
231	0.917968750000000
232	0.917968750000000
233	0.917968750000000
234	0.917968750000000
235	0.917968750000000
236	0.917968750000000
237	0.917968750000000
238	0.917968750000000
239	0.917968750000000
240	0.917968750000000
241	0.917968750000000
242	0.917968750000000
243	0.919921875000000
244	0.919921875000000
245	0.919921875000000
246	0.919921875000000
247	0.919921875000000
248	0.919921875000000
249	0.919921875000000
250	0.919921875000000
251	0.919921875000000
252	0.919921875000000
253	0.919921875000000
254	0.919921875000000
255	0.919921875000000
256	0.919921875000000
257	0.919921875000000
258	0.921875000000000
259	0.921875000000000
260	0.921875000000000
261	0.921875000000000
262	0.923828125000000
263	0.923828125000000
264	0.923828125000000
265	0.923828125000000
266	0.925781250000000
267	0.925781250000000
268	0.925781250000000
269	0.925781250000000
270	0.925781250000000
271	0.925781250000000
272	0.925781250000000
273	0.925781250000000
274	0.925781250000000
275	0.927734375000000
276	0.927734375000000
277	0.927734375000000
278	0.927734375000000
279	0.927734375000000
280	0.927734375000000
281	0.927734375000000
282	0.927734375000000
283	0.927734375000000
284	0.927734375000000
285	0.927734375000000
286	0.927734375000000
287	0.927734375000000
288	0.927734375000000
289	0.927734375000000
290	0.927734375000000
291	0.927734375000000
292	0.927734375000000
293	0.927734375000000
294	0.927734375000000
295	0.927734375000000
296	0.927734375000000
297	0.927734375000000
298	0.927734375000000
299	0.927734375000000
300	0.927734375000000
301	0.927734375000000
302	0.929687500000000
303	0.929687500000000
304	0.931640625000000
305	0.931640625000000
306	0.931640625000000
307	0.931640625000000
308	0.931640625000000
309	0.931640625000000
310	0.931640625000000
311	0.931640625000000
312	0.931640625000000
313	0.931640625000000
314	0.931640625000000
315	0.931640625000000
316	0.935546875000000
317	0.935546875000000
318	0.935546875000000
319	0.935546875000000
320	0.935546875000000
321	0.935546875000000
322	0.935546875000000
323	0.935546875000000
324	0.935546875000000
325	0.935546875000000
326	0.935546875000000
327	0.935546875000000
328	0.935546875000000
329	0.935546875000000
330	0.937500000000000
331	0.937500000000000
332	0.937500000000000
333	0.937500000000000
334	0.937500000000000
335	0.937500000000000
336	0.937500000000000
337	0.937500000000000
338	0.937500000000000
339	0.937500000000000
340	0.937500000000000
341	0.937500000000000
342	0.937500000000000
343	0.937500000000000
344	0.937500000000000
345	0.937500000000000
346	0.937500000000000
347	0.937500000000000
348	0.937500000000000
349	0.937500000000000
350	0.937500000000000
351	0.937500000000000
352	0.937500000000000
353	0.937500000000000
354	0.937500000000000
355	0.937500000000000
356	0.937500000000000
357	0.937500000000000
358	0.937500000000000
359	0.937500000000000
360	0.937500000000000
361	0.937500000000000
362	0.937500000000000
363	0.937500000000000
364	0.937500000000000
365	0.937500000000000
366	0.937500000000000
367	0.937500000000000
368	0.937500000000000
369	0.937500000000000
370	0.937500000000000
371	0.937500000000000
372	0.937500000000000
373	0.937500000000000
374	0.937500000000000
375	0.937500000000000
376	0.937500000000000
377	0.937500000000000
378	0.937500000000000
379	0.937500000000000
380	0.937500000000000
381	0.937500000000000
382	0.937500000000000
383	0.937500000000000
384	0.937500000000000
385	0.937500000000000
386	0.937500000000000
387	0.937500000000000
388	0.937500000000000
389	0.937500000000000
390	0.937500000000000
391	0.937500000000000
392	0.937500000000000
393	0.937500000000000
394	0.937500000000000
395	0.939453125000000
396	0.939453125000000
397	0.939453125000000
398	0.939453125000000
399	0.941406250000000
400	0.941406250000000
401	0.941406250000000
402	0.941406250000000
403	0.941406250000000
404	0.941406250000000
405	0.941406250000000
406	0.941406250000000
407	0.941406250000000
408	0.941406250000000
409	0.941406250000000
410	0.941406250000000
411	0.941406250000000
412	0.941406250000000
413	0.941406250000000
414	0.941406250000000
415	0.943359375000000
416	0.943359375000000
417	0.943359375000000
418	0.943359375000000
419	0.943359375000000
420	0.943359375000000
421	0.943359375000000
422	0.943359375000000
423	0.943359375000000
424	0.943359375000000
425	0.943359375000000
426	0.943359375000000
427	0.943359375000000
428	0.943359375000000
429	0.943359375000000
430	0.943359375000000
431	0.943359375000000
432	0.943359375000000
433	0.943359375000000
434	0.943359375000000
435	0.943359375000000
436	0.943359375000000
437	0.943359375000000
438	0.943359375000000
439	0.943359375000000
440	0.943359375000000
441	0.943359375000000
442	0.943359375000000
443	0.945312500000000
444	0.945312500000000
445	0.945312500000000
446	0.945312500000000
447	0.945312500000000
448	0.945312500000000
449	0.945312500000000
450	0.945312500000000
451	0.945312500000000
452	0.945312500000000
453	0.945312500000000
454	0.945312500000000
455	0.945312500000000
456	0.945312500000000
457	0.945312500000000
458	0.945312500000000
459	0.945312500000000
460	0.945312500000000
461	0.945312500000000
462	0.945312500000000
463	0.945312500000000
464	0.945312500000000
465	0.945312500000000
466	0.945312500000000
467	0.945312500000000
468	0.945312500000000
469	0.945312500000000
470	0.945312500000000
471	0.945312500000000
472	0.945312500000000
473	0.945312500000000
474	0.945312500000000
475	0.945312500000000
476	0.945312500000000
477	0.945312500000000
478	0.945312500000000
479	0.945312500000000
480	0.945312500000000
481	0.945312500000000
482	0.945312500000000
483	0.945312500000000
484	0.945312500000000
485	0.945312500000000
486	0.945312500000000
487	0.945312500000000
488	0.945312500000000
489	0.945312500000000
490	0.945312500000000
491	0.945312500000000
492	0.947265625000000
493	0.947265625000000
494	0.947265625000000
495	0.947265625000000
496	0.947265625000000
497	0.947265625000000
498	0.947265625000000
499	0.947265625000000
500	0.947265625000000

==> Revised version arXiv/NewPics/ASimCO_Synthetic_Noisy.txt <==
t	l55n02
1	0
6	0
11	0
16	0
21	0
26	0
31	0
36	0
41	0
46	0
51	0
56	0
61	0
66	0.00195312500000000
71	0.00195312500000000
76	0.00195312500000000
81	0.00195312500000000
86	0.00195312500000000
91	0.00195312500000000
96	0.00195312500000000
101	0.00195312500000000
106	0.00781250000000000
111	0.00781250000000000
116	0.0117187500000000
121	0.0156250000000000
126	0.0156250000000000
131	0.0195312500000000
136	0.0195312500000000
141	0.0214843750000000
146	0.0273437500000000
151	0.0332031250000000
156	0.0449218750000000
161	0.0507812500000000
166	0.0566406250000000
171	0.0644531250000000
176	0.0761718750000000
181	0.0839843750000000
186	0.0937500000000000
191	0.103515625000000
196	0.105468750000000
201	0.111328125000000
206	0.115234375000000
211	0.125000000000000
216	0.128906250000000
221	0.138671875000000
226	0.146484375000000
231	0.154296875000000
236	0.162109375000000
241	0.164062500000000
246	0.173828125000000
251	0.177734375000000
256	0.185546875000000
261	0.187500000000000
266	0.191406250000000
271	0.199218750000000
276	0.205078125000000
281	0.210937500000000
286	0.210937500000000
291	0.216796875000000
296	0.228515625000000
301	0.230468750000000
306	0.234375000000000
311	0.236328125000000
316	0.240234375000000
321	0.246093750000000
326	0.248046875000000
331	0.253906250000000
336	0.255859375000000
341	0.257812500000000
346	0.265625000000000
351	0.271484375000000
356	0.275390625000000
361	0.279296875000000
366	0.285156250000000
371	0.291015625000000
376	0.292968750000000
381	0.296875000000000
386	0.296875000000000
391	0.300781250000000
396	0.302734375000000
401	0.302734375000000
406	0.304687500000000
411	0.304687500000000
416	0.304687500000000
421	0.316406250000000
426	0.318359375000000
431	0.320312500000000
436	0.322265625000000
441	0.322265625000000
446	0.322265625000000
451	0.322265625000000
456	0.324218750000000
461	0.324218750000000
466	0.326171875000000
471	0.332031250000000
476	0.332031250000000
481	0.333984375000000
486	0.337890625000000
491	0.337890625000000
496	0.339843750000000
501	0.341796875000000
506	0.349609375000000
511	0.351562500000000
516	0.353515625000000
521	0.355468750000000
526	0.357421875000000
531	0.357421875000000
536	0.357421875000000
541	0.357421875000000
546	0.357421875000000
551	0.359375000000000
556	0.361328125000000
561	0.363281250000000
566	0.363281250000000
571	0.365234375000000
576	0.365234375000000
581	0.369140625000000
586	0.371093750000000
591	0.371093750000000
596	0.371093750000000
601	0.373046875000000
606	0.373046875000000
611	0.373046875000000
616	0.375000000000000
621	0.375000000000000
626	0.378906250000000
631	0.378906250000000
636	0.378906250000000
641	0.378906250000000
646	0.378906250000000
651	0.380859375000000
656	0.382812500000000
661	0.382812500000000
666	0.382812500000000
671	0.382812500000000
676	0.382812500000000
681	0.382812500000000
686	0.382812500000000
691	0.382812500000000
696	0.382812500000000
701	0.384765625000000
706	0.384765625000000
711	0.384765625000000
716	0.386718750000000
721	0.386718750000000
726	0.388671875000000
731	0.388671875000000
736	0.388671875000000
741	0.390625000000000
746	0.390625000000000
751	0.394531250000000
756	0.394531250000000
761	0.394531250000000
766	0.394531250000000
771	0.394531250000000
776	0.394531250000000
781	0.394531250000000
786	0.396484375000000
791	0.396484375000000
796	0.396484375000000
801	0.400390625000000
806	0.400390625000000
811	0.400390625000000
816	0.400390625000000
821	0.400390625000000
826	0.400390625000000
831	0.402343750000000
836	0.402343750000000
841	0.404296875000000
846	0.404296875000000
851	0.404296875000000
856	0.404296875000000
861	0.404296875000000
866	0.404296875000000
871	0.404296875000000
876	0.404296875000000
881	0.404296875000000
886	0.404296875000000
891	0.404296875000000
896	0.404296875000000
901	0.404296875000000
906	0.404296875000000
911	0.404296875000000
916	0.404296875000000
921	0.404296875000000
926	0.406250000000000
931	0.408203125000000
936	0.408203125000000
941	0.410156250000000
946	0.410156250000000
951	0.410156250000000
956	0.412109375000000
961	0.412109375000000
966	0.412109375000000
971	0.412109375000000
976	0.412109375000000
981	0.412109375000000
986	0.412109375000000
991	0.412109375000000
996	0.412109375000000
1001	0.412109375000000
1006	0.412109375000000
1011	0.412109375000000
1016	0.412109375000000
1021	0.412109375000000
1026	0.412109375000000
1031	0.412109375000000
1036	0.412109375000000
1041	0.412109375000000
1046	0.412109375000000
1051	0.412109375000000
1056	0.412109375000000
1061	0.412109375000000
1066	0.412109375000000
1071	0.414062500000000
1076	0.414062500000000
1081	0.414062500000000
1086	0.414062500000000
1091	0.414062500000000
1096	0.414062500000000
1101	0.414062500000000
1106	0.414062500000000
1111	0.414062500000000
1116	0.414062500000000
1121	0.416015625000000
1126	0.417968750000000
1131	0.417968750000000
1136	0.417968750000000
1141	0.417968750000000
1146	0.417968750000000
1151	0.417968750000000
1156	0.417968750000000
1161	0.417968750000000
1166	0.417968750000000
1171	0.417968750000000
1176	0.417968750000000
1181	0.417968750000000
1186	0.417968750000000
1191	0.417968750000000
1196	0.417968750000000
1201	0.417968750000000
1206	0.417968750000000
1211	0.419921875000000
1216	0.419921875000000
1221	0.419921875000000
1226	0.419921875000000
1231	0.419921875000000
1236	0.419921875000000
1241	0.419921875000000
1246	0.419921875000000
1251	0.419921875000000
1256	0.419921875000000
1261	0.419921875000000
1266	0.419921875000000
1271	0.419921875000000
1276	0.419921875000000
1281	0.419921875000000
1286	0.419921875000000
1291	0.421875000000000
1296	0.421875000000000
1301	0.421875000000000
1306	0.421875000000000
1311	0.421875000000000
1316	0.421875000000000
1321	0.421875000000000
1326	0.421875000000000
1331	0.421875000000000
1336	0.421875000000000
1341	0.421875000000000
1346	0.423828125000000
1351	0.423828125000000
1356	0.423828125000000
1361	0.423828125000000
1366	0.423828125000000
1371	0.423828125000000
1376	0.423828125000000
1381	0.423828125000000
1386	0.423828125000000
1391	0.423828125000000
1396	0.423828125000000
1401	0.423828125000000
1406	0.423828125000000
1411	0.423828125000000
1416	0.423828125000000
1421	0.423828125000000
1426	0.423828125000000
1431	0.423828125000000
1436	0.423828125000000
1441	0.423828125000000
1446	0.423828125000000
1451	0.423828125000000
1456	0.423828125000000
1461	0.423828125000000
1466	0.423828125000000
1471	0.423828125000000
1476	0.425781250000000
1481	0.425781250000000
1486	0.425781250000000
1491	0.425781250000000
1496	0.425781250000000
1501	0.425781250000000
1506	0.425781250000000
1511	0.425781250000000
1516	0.425781250000000
1521	0.425781250000000
1526	0.425781250000000
1531	0.425781250000000
1536	0.425781250000000
1541	0.425781250000000
1546	0.425781250000000
1551	0.425781250000000
1556	0.425781250000000
1561	0.425781250000000
1566	0.425781250000000
1571	0.425781250000000
1576	0.425781250000000
1581	0.425781250000000
1586	0.425781250000000
1591	0.425781250000000
1596	0.425781250000000
1601	0.425781250000000
1606	0.425781250000000
1611	0.425781250000000
1616	0.425781250000000
1621	0.425781250000000
1626	0.427734375000000
1631	0.427734375000000
1636	0.427734375000000
1641	0.427734375000000
1646	0.427734375000000
1651	0.427734375000000
1656	0.427734375000000
1661	0.427734375000000
1666	0.427734375000000
1671	0.427734375000000
1676	0.427734375000000
1681	0.427734375000000
1686	0.427734375000000
1691	0.427734375000000
1696	0.427734375000000
1701	0.427734375000000
1706	0.427734375000000
1711	0.427734375000000
1716	0.427734375000000
1721	0.427734375000000
1726	0.427734375000000
1731	0.427734375000000
1736	0.427734375000000
1741	0.427734375000000
1746	0.427734375000000
1751	0.427734375000000
1756	0.427734375000000
1761	0.427734375000000
1766	0.427734375000000
1771	0.427734375000000
1776	0.427734375000000
1781	0.427734375000000
1786	0.427734375000000
1791	0.429687500000000
1796	0.429687500000000
1801	0.429687500000000
1806	0.429687500000000
1811	0.429687500000000
1816	0.429687500000000
1821	0.429687500000000
1826	0.429687500000000
1831	0.429687500000000
1836	0.429687500000000
1841	0.429687500000000
1846	0.429687500000000
1851	0.429687500000000
1856	0.429687500000000
1861	0.429687500000000
1866	0.429687500000000
1871	0.429687500000000
1876	0.429687500000000
1881	0.429687500000000
1886	0.429687500000000
1891	0.429687500000000
1896	0.431640625000000
1901	0.431640625000000
1906	0.431640625000000
1911	0.431640625000000
1916	0.431640625000000
1921	0.431640625000000
1926	0.431640625000000
1931	0.431640625000000
1936	0.431640625000000
1941	0.431640625000000
1946	0.431640625000000
1951	0.431640625000000
1956	0.431640625000000
1961	0.431640625000000
1966	0.431640625000000
1971	0.431640625000000
1976	0.431640625000000
1981	0.431640625000000
1986	0.431640625000000
1991	0.431640625000000
1996	0.431640625000000

==> Revised version arXiv/NewPics/CompareAllSheppLoganImprovedTimes.txt <==
tSimCo	hitsSimCo	tFAOL	hitsFAOL	tIAOL	hitsIAOL	tSVAOL	hitsSVAOL
0.163231500936471	0.101882535103640	0.0658605030550000	0.00198785682986217	0.475927859983529	0.00147068518211265	1.08005193314118	0.00136018393548286
0.244847251404706	0.0867053606855263	0.0987907545825000	0.00190818775803735	0.713891789975294	0.00140946150017960	1.62007789971176	0.00134187565256726
0.326463001872941	0.0739902666924697	0.131721006110000	0.00185237333304659	0.951855719967058	0.00138671696826616	2.16010386628235	0.00132097739278706
0.408078752341177	0.0629977836922687	0.164651257637500	0.00181039738365220	1.18981964995882	0.00135917865721538	2.70012983285294	0.00131999882941404
0.489694502809412	0.0539717407478027	0.197581509165000	0.00179768386247075	1.42778357995059	0.00133744254113429	3.24015579942353	0.00131952190805781
0.571310253277647	0.0460149222961077	0.230511760692500	0.00178222291726311	1.66574750994235	0.00132688012748730	3.78018176599412	0.00131258398591713
0.652926003745883	0.0392559786592154	0.263442012220000	0.00176866233974670	1.90371143993412	0.00132280755135709	4.32020773256470	0.00131607149545753
0.734541754214118	0.0335593784518012	0.296372263747500	0.00174985458192976	2.14167536992588	0.00131764876071276	4.86023369913529	0.00131637549790787
0.816157504682353	0.0286230748921707	0.329302515275000	0.00174546533783937	2.37963929991765	0.00131399432720537	5.40025966570588	0.00131298159390912
0.897773255150589	0.0245596271893789	0.362232766802500	0.00172949484184403	2.61760322990941	0.00130999628547648	5.94028563227647	0.00130835850151690
0.979389005618824	0.0210958705177366	0.395163018330000	0.00171225751735721	2.85556715990117	0.00130712043664923	6.48031159884706	0.00130586933646785
1.06100475608706	0.0183131817519134	0.428093269857500	0.00170217898191839	3.09353108989294	0.00130344157387465	7.02033756541764	0.00130490231563743
1.14262050655529	0.0158916038261370	0.461023521385000	0.00169919835717049	3.33149501988470	0.00130061434500542	7.56036353198823	0.00130277027188486
1.22423625702353	0.0138740533840596	0.493953772912500	0.00168798071941970	3.56945894987647	0.00129933245023913	8.10038949855882	0.00129525362931634
1.30585200749177	0.0121369432905967	0.526884024440000	0.00167984500534294	3.80742287986823	0.00129770210245390	8.64041546512941	0.00129794204021954
1.38746775796000	0.0106096625535583	0.559814275967500	0.00167525361261496	4.04538680986000	0.00129576016325077	9.18044143169999	0.00129606214751944
1.46908350842824	0.00937221955922522	0.592744527495000	0.00165548643945998	4.28335073985176	0.00129487922250527	9.72046739827058	0.00129792984895562
1.55069925889647	0.00832745933473752	0.625674779022500	0.00164897759559332	4.52131466984353	0.00129294719555155	10.2604933648412	0.00130564077426877
1.63231500936471	0.00742035805529086	0.658605030550000	0.00163932127149498	4.75927859983529	0.00129180077730198	10.8005193314118	0.00130288016005201
1.71393075983294	0.00666637748773946	0.691535282077500	0.00163592026092683	4.99724252982705	0.00129118899492069	11.3405452979823	0.00129780804990222
1.79554651030118	0.00601876370423746	0.724465533605000	0.00163028242080326	5.23520645981882	0.00129004654283901	11.8805712645529	0.00129420153730603
1.87716226076941	0.00549055198715291	0.757395785132500	0.00162371030740763	5.47317038981058	0.00128923715656798	12.4205972311235	0.00130335398703175
1.95877801123765	0.00502842215070827	0.790326036660000	0.00162025104681675	5.71113431980235	0.00128880322006713	12.9606231976941	0.00130109128935998
2.04039376170588	0.00463917246902660	0.823256288187500	0.00161737201752165	5.94909824979411	0.00128878945749146	13.5006491642647	0.00130536251199824
2.12200951217412	0.00431383884882750	0.856186539715000	0.00161024227975280	6.18706217978588	0.00128888227516943	14.0406751308353	0.00130509377114197
2.20362526264235	0.00403342449567095	0.889116791242500	0.00160606757338817	6.42502610977764	0.00128834125632201	14.5807010974059	0.00130766627481629
2.28524101311059	0.00380312447715596	0.922047042770000	0.00159846607482193	6.66299003976940	0.00128647075671639	15.1207270639765	0.00130220043863636
2.36685676357882	0.00360692957620236	0.954977294297500	0.00159092297922408	6.90095396976117	0.00128471938922698	15.6607530305470	0.00129897671091643
2.44847251404706	0.00344932199793253	0.987907545825000	0.00158779290385321	7.13891789975293	0.00128378171743408	16.2007789971176	0.00130122231071955
2.53008826451529	0.00331213985288930	1.02083779735250	0.00158616662205457	7.37688182974470	0.00128266537430396	16.7408049636882	0.00130336191095904
2.61170401498353	0.00319779744923813	1.05376804888000	0.00158191075415808	7.61484575973646	0.00128107313543074	17.2808309302588	0.00130442699717081
2.69331976545177	0.00309270880123318	1.08669830040750	0.00157874042980706	7.85280968972822	0.00128070500661489	17.8208568968294	0.00130153788338418
2.77493551592000	0.00300655175232514	1.11962855193500	0.00157421289017176	8.09077361971999	0.00128027554797082	18.3608828634000	0.00129938274723566
2.85655126638824	0.00293670956072014	1.15255880346250	0.00156998682597544	8.32873754971175	0.00128002142137668	18.9009088299706	0.00129740446067959
2.93816701685647	0.00287770996879906	1.18548905499000	0.00156553497220607	8.56670147970352	0.00128020601029204	19.4409347965412	0.00130390285626949
3.01978276732471	0.00282644809444765	1.21841930651750	0.00156094847888499	8.80466540969528	0.00127929147711142	19.9809607631118	0.00129668099017014
3.10139851779294	0.00278380425307578	1.25134955804500	0.00155842422121480	9.04262933968705	0.00127906684080697	20.5209867296823	0.00129747080460826
3.18301426826118	0.00274714061878771	1.28427980957250	0.00155456776367225	9.28059326967881	0.00127866056194068	21.0610126962529	0.00129873024686013
3.26463001872941	0.00271720409392024	1.31721006110000	0.00155265147131493	9.51855719967058	0.00127849727725690	21.6010386628235	0.00129981449105026
3.34624576919765	0.00269098045527467	1.35014031262750	0.00154938662646149	9.75652112966234	0.00127844233156426	22.1410646293941	0.00130533758669988
3.42786151966588	0.00266886012810459	1.38307056415500	0.00154662712494673	9.99448505965410	0.00127852588983099	22.6810905959647	0.00130078245569634
3.50947727013412	0.00265034278409825	1.41600081568250	0.00154436206954614	10.2324489896459	0.00127858652603923	23.2211165625353	0.00129942292792113
3.59109302060235	0.00263435459502091	1.44893106721000	0.00154186197443093	10.4704129196376	0.00127845561262275	23.7611425291059	0.00130459711137091
3.67270877107059	0.00262119803331772	1.48186131873750	0.00153802611577588	10.7083768496294	0.00127859795956766	24.3011684956765	0.00129933711397841
3.75432452153882	0.00260996628551906	1.51479157026500	0.00153526682953186	10.9463407796212	0.00127878486741320	24.8411944622471	0.00130029476195606
3.83594027200706	0.00260092333706330	1.54772182179250	0.00153182126076654	11.1843047096129	0.00127787326580549	25.3812204288176	0.00130272082640673
3.91755602247530	0.00259303357921640	1.58065207332000	0.00153091243007257	11.4222686396047	0.00127833115687742	25.9212463953882	0.00130320334463885
3.99917177294353	0.00258644045574063	1.61358232484750	0.00152680469986991	11.6602325695965	0.00127698011767900	26.4612723619588	0.00130290920383722
4.08078752341177	0.00258036330882213	1.64651257637500	0.00152439590737168	11.8981964995882	0.00127739800482804	27.0012983285294	0.00129563743400357
4.16240327388000	0.00257536489095901	1.67944282790250	0.00152323837400539	12.1361604295800	0.00127771549538685	27.5413242951000	0.00130067201381218
4.24401902434824	0.00257129903017305	1.71237307943000	0.00152067546327944	12.3741243595717	0.00127825090021917	28.0813502616706	0.00130464637867620
4.32563477481647	0.00256785180520820	1.74530333095750	0.00151850278266470	12.6120882895635	0.00127775808974266	28.6213762282412	0.00130030012360807
4.40725052528471	0.00256484467561912	1.77823358248500	0.00151748965333553	12.8500522195553	0.00127740226881207	29.1614021948118	0.00129665596634887
4.48886627575294	0.00256233217428761	1.81116383401250	0.00151640157998781	13.0880161495470	0.00127725409834203	29.7014281613824	0.00130199618591357
4.57048202622118	0.00256016180055295	1.84409408554000	0.00151444707481711	13.3259800795388	0.00127711982478178	30.2414541279529	0.00129786555335814
4.65209777668941	0.00255838066328278	1.87702433706750	0.00151346206334265	13.5639440095306	0.00127593189827840	30.7814800945235	0.00130002085861646
4.73371352715765	0.00255681189714355	1.90995458859500	0.00151190015446254	13.8019079395223	0.00127524437691171	31.3215060610941	0.00130001195688568
4.81532927762588	0.00255548070556240	1.94288484012250	0.00151052841216939	14.0398718695141	0.00127575520221133	31.8615320276647	0.00129820763869842
4.89694502809412	0.00255435917542309	1.97581509165000	0.00150839563410566	14.2778357995059	0.00127617255951310	32.4015579942353	0.00129593586460263
4.97856077856235	0.00255338404222931	2.00874534317750	0.00150770869345441	14.5157997294976	0.00127592134318993	32.9415839608059	0.00129865696460892
5.06017652903059	0.00255257560517866	2.04167559470500	0.00150630958527505	14.7537636594894	0.00127608573559521	33.4816099273765	0.00129587162986221
5.14179227949883	0.00255187990429807	2.07460584623250	0.00150513978846267	14.9917275894812	0.00127663253780700	34.0216358939471	0.00129690192638279
5.22340802996706	0.00255131504805397	2.10753609776000	0.00150336513402041	15.2296915194729	0.00127679416900122	34.5616618605176	0.00130205285249850
5.30502378043530	0.00255081782196693	2.14046634928750	0.00150151062834479	15.4676554494647	0.00127727664445380	35.1016878270882	0.00129753113937858
5.38663953090353	0.00255037194343508	2.17339660081500	0.00150086933544362	15.7056193794564	0.00127787481316795	35.6417137936588	0.00129718275771087
5.46825528137177	0.00254998303354867	2.20632685234250	0.00150084007001869	15.9435833094482	0.00127664232815746	36.1817397602294	0.00130160241585642
5.54987103184000	0.00254965951445180	2.23925710387000	0.00149956690787403	16.1815472394400	0.00127719706409033	36.7217657268000	0.00130227285904786
5.63148678230824	0.00254939324840068	2.27218735539750	0.00149815052181333	16.4195111694317	0.00127719336533265	37.2617916933706	0.00129806328997654
5.71310253277647	0.00254916471597512	2.30511760692500	0.00149764127889809	16.6574750994235	0.00127685976562548	37.8018176599412	0.00129731336365786
5.79471828324471	0.00254896271443533	2.33804785845250	0.00149653236042541	16.8954390294153	0.00127680756505050	38.3418436265118	0.00129191675169512
5.87633403371294	0.00254879153755205	2.37097810998000	0.00149578659149992	17.1334029594070	0.00127653102128161	38.8818695930824	0.00129497391258781
5.95794978418118	0.00254864141655633	2.40390836150750	0.00149385750522641	17.3713668893988	0.00127745886287919	39.4218955596529	0.00129841760080944
6.03956553464941	0.00254851626833374	2.43683861303500	0.00149157603144450	17.6093308193906	0.00127839633373315	39.9619215262235	0.00129446710837045
6.12118128511765	0.00254840419927114	2.46976886456250	0.00149079167056678	17.8472947493823	0.00127846107191031	40.5019474927941	0.00129539047481012
6.20279703558588	0.00254830739792319	2.50269911609000	0.00149059794876580	18.0852586793741	0.00127770719294850	41.0419734593647	0.00130537957220403
6.28441278605412	0.00254822431322737	2.53562936761750	0.00148966947924305	18.3232226093659	0.00127780536219976	41.5819994259353	0.00130281557939605
6.36602853652236	0.00254815064216578	2.56855961914500	0.00148911624184042	18.5611865393576	0.00127732169608317	42.1220253925059	0.00130225798255378
6.44764428699059	0.00254808830166521	2.60148987067250	0.00148808607410366	18.7991504693494	0.00127729133617228	42.6620513590765	0.00129940916683179
6.52926003745883	0.00254803350645810	2.63442012220000	0.00148752639758857	19.0371143993411	0.00127714885348309	43.2020773256471	0.00130268703949333
6.61087578792706	0.00254798405493139	2.66735037372750	0.00148656130487243	19.2750783293329	0.00127678984456359	43.7421032922177	0.00130249196305646
6.69249153839530	0.00254794099654448	2.70028062525500	0.00148610666012473	19.5130422593247	0.00127710216254462	44.2821292587882	0.00130201932261697
6.77410728886353	0.00254790374047005	2.73321087678250	0.00148455128970147	19.7510061893164	0.00127754662141873	44.8221552253588	0.00130206738782837
6.85572303933177	0.00254787043446240	2.76614112831000	0.00148377488286959	19.9889701193082	0.00127707904491001	45.3621811919294	0.00129762148545800
6.93733878980000	0.00254784202181743	2.79907137983750	0.00148278735660219	20.2269340493000	0.00127633255453906	45.9022071585000	0.00129631254633580
7.01895454026824	0.00254781684797263	2.83200163136500	0.00148223537964204	20.4648979792917	0.00127708230799266	46.4422331250706	0.00129696975642755
7.10057029073647	0.00254779394529674	2.86493188289250	0.00148014436234838	20.7028619092835	0.00127649241593636	46.9822590916412	0.00130656550467445
7.18218604120471	0.00254777384437870	2.89786213442000	0.00147890189828129	20.9408258392753	0.00127607764738811	47.5222850582118	0.00130190601624836
7.26380179167294	0.00254775566753247	2.93079238594750	0.00147801019925781	21.1787897692670	0.00127588421075130	48.0623110247824	0.00129888468335748
7.34541754214118	0.00254773991054125	2.96372263747500	0.00147735195817496	21.4167536992588	0.00127591438710133	48.6023369913530	0.00129987052438444
7.42703329260941	0.00254772480681421	2.99665288900250	0.00147653422054912	21.6547176292506	0.00127545492902414	49.1423629579235	0.00129788378315410
7.50864904307765	0.00254771186918337	3.02958314053000	0.00147607889658053	21.8926815592423	0.00127585189195437	49.6823889244941	0.00129770321427611
7.59026479354588	0.00254770036665181	3.06251339205750	0.00147582153683846	22.1306454892341	0.00127551418933890	50.2224148910647	0.00129305583780016
7.67188054401412	0.00254768934340709	3.09544364358500	0.00147497275489383	22.3686094192258	0.00127552713425410	50.7624408576353	0.00129750262607388
7.75349629448236	0.00254767931870491	3.12837389511250	0.00147427709099402	22.6065733492176	0.00127639425864438	51.3024668242059	0.00129587756878627
7.83511204495059	0.00254767053735860	3.16130414664000	0.00147390347291460	22.8445372792094	0.00127621111392162	51.8424927907765	0.00129648655185815
7.91672779541883	0.00254766216019166	3.19423439816750	0.00147362674194433	23.0825012092011	0.00127610768081926	52.3825187573471	0.00129285546898111
7.99834354588706	0.00254765464266964	3.22716464969500	0.00147329867972505	23.3204651391929	0.00127587652185175	52.9225447239177	0.00129363285798066
8.07995929635530	0.00254764751820739	3.26009490122250	0.00147294544921669	23.5584290691847	0.00127582982265923	53.4625706904883	0.00129958637374886
8.16157504682353	0.00254764080566528	3.29302515275000	0.00147242267429044	23.7963929991764	0.00127585864342583	54.0025966570588	0.00129800238684235
8.24319079729177	0.00254763452515875	3.32595540427750	0.00147201312693403	24.0343569291682	0.00127586315573794	54.5426226236294	0.00129775702237924
8.32480654776000	0.00254762835607927	3.35888565580500	0.00147178997204269	24.2723208591600	0.00127545076041994	55.0826485902000	0.00129658732797488
8.40642229822823	0.00254762221062553	3.39181590733250	0.00147076076816393	24.5102847891517	0.00127588910292966	55.6226745567706	0.00129640648697027
8.48803804869647	0.00254761570251840	3.42474615886000	0.00146922970964551	24.7482487191435	0.00127570851020172	56.1627005233412	0.00129430041729039
8.56965379916470	0.00254760870501965	3.45767641038750	0.00146803503825523	24.9862126491352	0.00127587446268105	56.7027264899118	0.00129429349720672
8.65126954963294	0.00254759882327419	3.49060666191500	0.00146715016998810	25.2241765791270	0.00127583127861117	57.2427524564824	0.00129369350885313
8.73288530010117	0.00254757491857250	3.52353691344250	0.00146661810909381	25.4621405091188	0.00127533498492070	57.7827784230530	0.00129247136181693
8.81450105056941	0.00254757755560474	3.55646716497000	0.00146646552629409	25.7001044391105	0.00127574526322008	58.3228043896236	0.00130365355708976
8.89611680103764	0.00254751261867262	3.58939741649750	0.00146633822455099	25.9380683691023	0.00127573685652714	58.8628303561941	0.00129419762297343
8.97773255150588	0.00254751587907850	3.62232766802500	0.00146590137794582	26.1760322990941	0.00127504001293521	59.4028563227647	0.00129442968944528
9.05934830197411	0.00254751921037910	3.65525791955250	0.00146558176563069	26.4139962290858	0.00127497256535638	59.9428822893353	0.00129648175027416
9.14096405244234	0.00254752282071514	3.68818817108000	0.00146493260358602	26.6519601590776	0.00127519271789191	60.4829082559059	0.00129664099856408
9.22257980291058	0.00254750831146582	3.72111842260750	0.00146482822115767	26.8899240890694	0.00127582478908574	61.0229342224765	0.00129489714536047
9.30419555337881	0.00254750146200727	3.75404867413500	0.00146467565132226	27.1278880190611	0.00127573968082486	61.5629601890471	0.00129741467665144
9.38581130384705	0.00254749286048193	3.78697892566250	0.00146446168532558	27.3658519490529	0.00127556816658601	62.1029861556177	0.00129614108445454
9.46742705431528	0.00254747855860655	3.81990917719000	0.00146380134905217	27.6038158790447	0.00127554514857315	62.6430121221883	0.00129988136640479
9.54904280478352	0.00254680790551152	3.85283942871750	0.00146346116009039	27.8417798090364	0.00127571234336798	63.1830380887589	0.00129782923257190
9.63065855525175	0.00254679751543200	3.88576968024500	0.00146311143399097	28.0797437390282	0.00127499050532745	63.7230640553294	0.00129200659985525
9.71227430571999	0.00254678757489855	3.91869993177250	0.00146286529751542	28.3177076690199	0.00127465641558457	64.2630900219000	0.00129664006191745
9.79389005618822	0.00254677887366742	3.95163018330000	0.00146262252395399	28.5556715990117	0.00127463242951622	64.8031159884706	0.00129460865605588
9.87550580665645	0.00254677057973072	3.98456043482750	0.00146201218391551	28.7936355290035	0.00127524296494111	65.3431419550412	0.00129384935591786
9.95712155712469	0.00254676314435052	4.01749068635500	0.00146157517847784	29.0315994589952	0.00127471505978810	65.8831679216118	0.00129346838488004
10.0387373075929	0.00254675610576516	4.05042093788250	0.00146131694981085	29.2695633889870	0.00127519985899813	66.4231938881824	0.00129965934104081
10.1203530580612	0.00254674948317625	4.08335118941000	0.00146102780373347	29.5075273189788	0.00127521510889357	66.9632198547529	0.00129885363954408
10.2019688085294	0.00254674329679217	4.11628144093750	0.00146023659281711	29.7454912489705	0.00127526901441006	67.5032458213235	0.00130092002359677
10.2835845589976	0.00254673723132384	4.14921169246500	0.00145988673167828	29.9834551789623	0.00127575519594183	68.0432717878941	0.00129550686029285
10.3652003094659	0.00254673089712168	4.18214194399250	0.00145932103308347	30.2214191089541	0.00127516854637657	68.5832977544647	0.00129840641917122
10.4468160599341	0.00254672413230434	4.21507219552000	0.00145910080310033	30.4593830389458	0.00127540431876025	69.1233237210353	0.00129942516492687
10.5284318104023	0.00254671647083413	4.24800244704750	0.00145885624073297	30.6973469689376	0.00127508825391675	69.6633496876058	0.00129853770172498
10.6100475608706	0.00254670501947234	4.28093269857500	0.00145888343027837	30.9353108989294	0.00127575709971466	70.2033756541764	0.00129836096262874
10.6916633113388	0.00254664576019805	4.31386295010250	0.00145842153601838	31.1732748289211	0.00127535856780111	70.7434016207470	0.00129665391843614
10.7732790618070	0.00254664899450995	4.34679320163000	0.00145806392876106	31.4112387589129	0.00127596454782657	71.2834275873176	0.00130007571222649
10.8548948122753	0.00254665253420931	4.37972345315750	0.00145774831292903	31.6492026889046	0.00127603351072274	71.8234535538882	0.00129899343787066
10.9365105627435	0.00254665577009716	4.41265370468500	0.00145711485622162	31.8871666188964	0.00127587337036686	72.3634795204588	0.00129700151234724
11.0181263132117	0.00254583077057546	4.44558395621250	0.00145527631885729	32.1251305488882	0.00127517861910972	72.9035054870293	0.00130107098846110
11.0997420636800	0.00254583427805437	4.47851420774000	0.00145479204667170	32.3630944788799	0.00127577010125178	73.4435314535999	0.00130158583721735
11.1813578141482	0.00254583794237752	4.51144445926750	0.00145450475422632	32.6010584088717	0.00127563310109172	73.9835574201705	0.00129838962671984
11.2629735646164	0.00254584139993345	4.54437471079500	0.00145414334232350	32.8390223388635	0.00127531226123304	74.5235833867411	0.00129810693153864
11.3445893150847	0.00254584491532719	4.57730496232250	0.00145366953207180	33.0769862688552	0.00127496000957514	75.0636093533117	0.00129809248770113
11.4262050655529	0.00254584824147765	4.61023521385000	0.00145340528266608	33.3149501988470	0.00127501257557326	75.6036353198822	0.00130258462878465
11.5078208160211	0.00254585153326837	4.64316546537750	0.00145227966011242	33.5529141288388	0.00127500171085728	76.1436612864528	0.00130039705990998
11.5894365664894	0.00254585474023078	4.67609571690500	0.00145193472629085	33.7908780588305	0.00127569777717571	76.6836872530234	0.00129933386928982
11.6710523169576	0.00254585780694791	4.70902596843250	0.00145152699000381	34.0288419888223	0.00127490063598140	77.2237132195940	0.00129695218824508
11.7526680674258	0.00254586084802487	4.74195621996000	0.00145078526335385	34.2668059188141	0.00127502052581881	77.7637391861646	0.00130500470352523
11.8342838178941	0.00254586400965765	4.77488647148750	0.00145068169743812	34.5047698488058	0.00127591377059249	78.3037651527352	0.00129998987037325
11.9158995683623	0.00254586726991706	4.80781672301500	0.00144996723173172	34.7427337787976	0.00127546035258155	78.8437911193057	0.00130315759302726
11.9975153188306	0.00254587060184447	4.84074697454250	0.00144951892971696	34.9806977087893	0.00127504169453368	79.3838170858763	0.00130014946554334
12.0791310692988	0.00254587421304420	4.87367722607000	0.00144904477653612	35.2186616387811	0.00127497178380021	79.9238430524469	0.00129317633063314
12.1607468197670	0.00254585965107893	4.90660747759750	0.00144852620419636	35.4566255687729	0.00127470672797719	80.4638690190175	0.00129746046522580
12.2423625702353	0.00254585278956818	4.93953772912500	0.00144832478160056	35.6945894987646	0.00127435026589627	81.0038949855881	0.00129649472795597
12.3239783207035	0.00254584417006651	4.97246798065250	0.00144808303450749	35.9325534287564	0.00127400635523417	81.5439209521586	0.00128980728577741
12.4055940711717	0.00254582983242209	5.00539823218000	0.00144791513319985	36.1705173587482	0.00127421908505127	82.0839469187292	0.00129577836070634
12.4872098216400	0.00254515718342626	5.03832848370750	0.00144797112093315	36.4084812887399	0.00127398793597672	82.6239728852998	0.00129628442842607
12.5688255721082	0.00254514678896811	5.07125873523500	0.00144755494462511	36.6464452187317	0.00127365101602197	83.1639988518704	0.00129862936555687
12.6504413225764	0.00254513684367857	5.10418898676250	0.00144693366269098	36.8844091487235	0.00127433131980456	83.7040248184410	0.00129459995743904
12.7320570730447	0.00254512813766480	5.13711923829000	0.00144640806968949	37.1223730787152	0.00127525550144202	84.2440507850116	0.00129093829117303
12.8136728235129	0.00254511983850526	5.17004948981750	0.00144602011816294	37.3603370087070	0.00127529397648950	84.7840767515821	0.00129236578733588
12.8952885739811	0.00254511239770898	5.20297974134500	0.00144556324140710	37.5983009386988	0.00127550538686198	85.3241027181527	0.00129541745984417
12.9769043244494	0.00254510535320265	5.23590999287250	0.00144542124814455	37.8362648686905	0.00127534466610057	85.8641286847233	0.00129166236432731
13.0585200749176	0.00254509872414447	5.26884024440000	0.00144518623516461	38.0742287986823	0.00127539057683123	86.4041546512939	0.00129051306265200
13.1401358253858	0.00254509253072168	5.30177049592750	0.00144500150809624	38.3121927286740	0.00127506562458801	86.9441806178645	0.00129398497814291
13.2217515758541	0.00254508645722429	5.33470074745500	0.00144469414684216	38.5501566586658	0.00127494985881686	87.4842065844350	0.00130041504540369
13.3033673263223	0.00254508011323367	5.36763099898250	0.00144458554560714	38.7881205886576	0.00127521084790577	88.0242325510056	0.00129655944997579
13.3849830767905	0.00254507333608358	5.40056125051000	0.00144429016715084	39.0260845186493	0.00127592662763682	88.5642585175762	0.00129130167967625
13.4665988272588	0.00254506565803145	5.43349150203750	0.00144427212208733	39.2640484486411	0.00127619374303629	89.1042844841468	0.00129060130857675
13.5482145777270	0.00254505491622227	5.46642175356500	0.00144374427424312	39.5020123786329	0.00127551222001093	89.6443104507174	0.00129432061007919
13.6298303281952	0.00254500842318292	5.49935200509250	0.00144324921222205	39.7399763086246	0.00127584581525553	90.1843364172880	0.00129674928889564
13.7114460786635	0.00254501169197277	5.53228225662000	0.00144318975311177	39.9779402386164	0.00127587821358707	90.7243623838585	0.00129711009548743
13.7930618291317	0.00254501518628347	5.56521250814750	0.00144297342148261	40.2159041686082	0.00127562216947928	91.2643883504291	0.00129726090440534
13.8746775795999	0.00254499941157938	5.59814275967500	0.00144274683841205	40.4538680985999	0.00127569852094242	91.8044143169997	0.00129632745951299
13.9562933300682	0.00254499285103983	5.63107301120248	0.00144257056488567	40.6918320285917	0.00127590557706239	92.3444402835703	0.00129837951504892
14.0379090805364	0.00254498487276591	5.66400326272998	0.00144243431488382	40.9297959585835	0.00127527403098601	92.8844662501409	0.00129986349788219
14.1195248310046	0.00254497298818939	5.69693351425748	0.00144219947442974	41.1677598885752	0.00127421959897857	93.4244922167114	0.00129747636557317
14.2011405814729	0.00254484900537160	5.72986376578498	0.00144198679909895	41.4057238185670	0.00127451124768176	93.9645181832820	0.00129892826840341
14.2827563319411	0.00254485215445031	5.76279401731248	0.00144208275225177	41.6436877485587	0.00127490472461028	94.5045441498526	0.00129745897624214
14.3643720824093	0.00254485531094805	5.79572426883998	0.00144179134152703	41.8816516785505	0.00127584731288877	95.0445701164232	0.00129533381850545
14.4459878328776	0.00254485845563341	5.82865452036748	0.00144171787478842	42.1196156085423	0.00127574394105903	95.5845960829938	0.00129547907979991
14.5276035833458	0.00254486161836284	5.86158477189498	0.00144154726103941	42.3575795385340	0.00127558707876755	96.1246220495644	0.00129991517302243
14.6092193338141	0.00254486500942414	5.89451502342248	0.00144133132229936	42.5955434685258	0.00127524136455320	96.6646480161349	0.00129920417231615
14.6908350842823	0.00254486771801858	5.92744527494998	0.00144108497569172	42.8335073985176	0.00127514628796007	97.2046739827055	0.00129937896390493
14.7724508347505	0.00254477950030505	5.96037552647748	0.00144101846835895	43.0714713285093	0.00127495051063016	97.7446999492761	0.00129786917248342
14.8540665852188	0.00254478253420763	5.99330577800498	0.00144075983139846	43.3094352585011	0.00127504931224540	98.2847259158467	0.00129981204591882
14.9356823356870	0.00254478564829805	6.02623602953248	0.00144047967665475	43.5473991884929	0.00127506388758011	98.8247518824173	0.00129682643421585
15.0172980861552	0.00254478899710906	6.05916628105998	0.00144037105312443	43.7853631184846	0.00127516265516814	99.3647778489878	0.00129987688577986
15.0989138366235	0.00254479240420426	6.09209653258748	0.00144021269084602	44.0233270484764	0.00127535596565426	99.9048038155584	0.00129698716698687
15.1805295870917	0.00254479144357229	6.12502678411498	0.00143984687569669	44.2612909784681	0.00127537685106123	100.444829782129	0.00130067210245663
15.2621453375599	0.00254478015118179	6.15795703564248	0.00143950837703689	44.4992549084599	0.00127440431906200	100.984855748700	0.00129866727532550
15.3437610880282	0.00254471881241956	6.19088728716998	0.00143898221061992	44.7372188384517	0.00127431382907984	101.524881715270	0.00130523017023835
15.4253768384964	0.00254472189447632	6.22381753869748	0.00143870142315711	44.9751827684434	0.00127424891551508	102.064907681841	0.00130023518087692
15.5069925889646	0.00254472521599402	6.25674779022498	0.00143835189875607	45.2131466984352	0.00127398059795435	102.604933648411	0.00129666875430563
15.5886083394329	0.00254472861054592	6.28967804175248	0.00143813396086573	45.4511106284270	0.00127423926341232	103.144959614982	0.00129598835828433
15.6702240899011	0.00254462492574914	6.32260829327998	0.00143787480303109	45.6890745584187	0.00127479408525884	103.684985581553	0.00129739005136073
15.7518398403693	0.00254461826466714	6.35553854480748	0.00143763186596443	45.9270384884105	0.00127418971087781	104.225011548123	0.00130079924530458
15.8334555908376	0.00254461203760564	6.38846879633498	0.00143750059014248	46.1650024184023	0.00127444543491888	104.765037514694	0.00130181350339527
15.9150713413058	0.00254460592695010	6.42139904786248	0.00143738226190806	46.4029663483940	0.00127425222546888	105.305063481264	0.00129758855839895
15.9966870917740	0.00254459984658300	6.45432929938998	0.00143718719841768	46.6409302783858	0.00127484194178311	105.845089447835	0.00129656890861790
16.0783028422423	0.00254459341555710	6.48725955091748	0.00143704330202424	46.8788942083776	0.00127514360952266	106.385115414405	0.00129561034582220
16.1599185927105	0.00254458589488584	6.52018980244498	0.00143716294183235	47.1168581383693	0.00127470491084633	106.925141380976	0.00129787413469366
16.2415343431787	0.00254457589923044	6.55312005397248	0.00143699108854812	47.3548220683611	0.00127598347174812	107.465167347547	0.00129707964543681
16.3231500936470	0.00254454509213155	6.58605030549998	0.00143669819983253	47.5927859983528	0.00127504300285541	108.005193314117	0.00130056574570391
16.4047658441152	0.00254454853078242	6.61898055702748	0.00143657305842943	47.8307499283446	0.00127435706733531	108.545219280688	0.00129892550850648
16.4863815945834	0.00254453245935807	6.65191080855498	0.00143649433718768	48.0687138583364	0.00127409386441606	109.085245247258	0.00130475491961970
16.5679973450517	0.00254452551828712	6.68484106008248	0.00143643552069027	48.3066777883281	0.00127355525241885	109.625271213829	0.00130508472326014
16.6496130955199	0.00254451734876639	6.71777131160998	0.00143621974729637	48.5446417183199	0.00127301533520998	110.165297180399	0.00130453958154526
16.7312288459882	0.00254450415423987	6.75070156313748	0.00143605059062613	48.7826056483117	0.00127290600186096	110.705323146970	0.00129984799079172
16.8128445964564	0.00254384029705625	6.78363181466498	0.00143587148193203	49.0205695783034	0.00127317657504837	111.245349113541	0.00129604251092865
16.8944603469246	0.00254384387344948	6.81656206619248	0.00143569135062555	49.2585335082952	0.00127354528724256	111.785375080111	0.00129426540138261
16.9760760973929	0.00254384727176241	6.84949231771998	0.00143540513454079	49.4964974382870	0.00127289256161783	112.325401046682	0.00129690232211155
17.0576918478611	0.00254385075179698	6.88242256924748	0.00143534724968304	49.7344613682787	0.00127320645424594	112.865427013252	0.00129471055677773
17.1393075983293	0.00254385407098402	6.91535282077498	0.00143504564691032	49.9724252982705	0.00127256550815275	113.405452979823	0.00130088178482295
17.2209233487976	0.00254385738491963	6.94828307230248	0.00143485942104296	50.2103892282623	0.00127204637533210	113.945478946394	0.00130324399754391
17.3025390992658	0.00254386064686080	6.98121332382998	0.00143490673922533	50.4483531582540	0.00127250438310829	114.485504912964	0.00129901071480931
17.3841548497340	0.00254386380436877	7.01414357535748	0.00143477084818084	50.6863170882458	0.00127149055039209	115.025530879535	0.00130465887080028
17.4657706002023	0.00254386698130191	7.04707382688498	0.00143451019787921	50.9242810182375	0.00127132469131152	115.565556846105	0.00130091669680154
17.5473863506705	0.00254387017873702	7.08000407841248	0.00143431319930176	51.1622449482293	0.00127216481366366	116.105582812676	0.00130134959011953
17.6290021011387	0.00254387338142482	7.11293432993998	0.00143416723367517	51.4002088782211	0.00127236717837206	116.645608779246	0.00129871947104182
17.7106178516070	0.00254387662716770	7.14586458146748	0.00143382170294826	51.6381728082128	0.00127301125049892	117.185634745817	0.00130075991906771
17.7922336020752	0.00254387993077359	7.17879483299498	0.00143369856470854	51.8761367382046	0.00127372702431918	117.725660712388	0.00129694057620257
17.8738493525434	0.00254388304985263	7.21172508452248	0.00143339040344995	52.1141006681964	0.00127500688872051	118.265686678958	0.00129649125723616
17.9554651030117	0.00254370260809154	7.24465533604998	0.00143340337925411	52.3520645981881	0.00127486851503512	118.805712645529	0.00129238518691612
18.0370808534799	0.00254370582978292	7.27758558757748	0.00143348693649695	52.5900285281799	0.00127529271950809	119.345738612099	0.00129864338288101
18.1186966039481	0.00254370892210655	7.31051583910498	0.00143313999425369	52.8279924581717	0.00127464470751502	119.885764578670	0.00129906402054365
18.2003123544164	0.00254371200219866	7.34344609063248	0.00143325003095562	53.0659563881634	0.00127442511916747	120.425790545241	0.00130109019452845
18.2819281048846	0.00254371506260056	7.37637634215998	0.00143284122823257	53.3039203181552	0.00127346521904004	120.965816511811	0.00130584948943437
18.3635438553528	0.00254371821501322	7.40930659368748	0.00143277336272786	53.5418842481470	0.00127386132259036	121.505842478382	0.00130240694588917
18.4451596058211	0.00254372133433510	7.44223684521498	0.00143273184255063	53.7798481781387	0.00127338185801349	122.045868444952	0.00131063389318470
18.5267753562893	0.00254372487338262	7.47516709674248	0.00143263808957916	54.0178121081305	0.00127370303690640	122.585894411523	0.00130211280018022
18.6083911067575	0.00254372558613673	7.50809734826998	0.00143246951913395	54.2557760381222	0.00127380636971852	123.125920378093	0.00129976837086374
18.6900068572258	0.00254370858176434	7.54102759979748	0.00143245348152269	54.4937399681140	0.00127372163266550	123.665946344664	0.00129885222468653
18.7716226076940	0.00254369088224450	7.57395785132498	0.00143232690666120	54.7317038981058	0.00127382746954657	124.205972311235	0.00129773717501802
18.8532383581622	0.00254368413571877	7.60688810285248	0.00143217180104751	54.9696678280975	0.00127370957383756	124.745998277805	0.00130115762325516
18.9348541086305	0.00254367649612143	7.63981835437998	0.00143208821397625	55.2076317580893	0.00127395216554351	125.286024244376	0.00130012859251349
19.0164698590987	0.00254366507546331	7.67274860590748	0.00143188940551451	55.4455956880811	0.00127402462440571	125.826050210946	0.00130452341215968
19.0980856095669	0.00254360580992434	7.70567885743498	0.00143183578816150	55.6835596180728	0.00127441517774629	126.366076177517	0.00129813872624674
19.1797013600352	0.00254360900726070	7.73860910896248	0.00143174222218753	55.9215235480646	0.00127429665189290	126.906102144088	0.00130079561745659
19.2613171105034	0.00254361248869480	7.77153936048998	0.00143171270939211	56.1594874780564	0.00127388799288981	127.446128110658	0.00130047334068525
19.3429328609717	0.00254361560401071	7.80446961201745	0.00143139993915573	56.3974514080481	0.00127400314617589	127.986154077229	0.00130195778750288
19.4245486114399	0.00254278638766838	7.83739986354495	0.00143137289538190	56.6354153380399	0.00127347412963621	128.526180043799	0.00130033226607635
19.5061643619081	0.00254278988000607	7.87033011507245	0.00143112329234079	56.8733792680317	0.00127398354790413	129.066206010370	0.00130414638423902
19.5877801123764	0.00254279352805523	7.90326036659995	0.00143107476676546	57.1113431980234	0.00127410683487993	129.606231976940	0.00129806585836767
19.6693958628446	0.00254279696956712	7.93619061812745	0.00143095700562711	57.3493071280152	0.00127451963912364	130.146257943511	0.00129938058596391
19.7510116133128	0.00254280047285128	7.96912086965495	0.00143089151829001	57.5872710580069	0.00127462122916051	130.686283910082	0.00130469323219346
19.8326273637811	0.00254280379189994	8.00205112118245	0.00143090970859580	57.8252349879987	0.00127490144823271	131.226309876652	0.00130046801384349
19.9142431142493	0.00254280708133148	8.03498137270995	0.00143071579507672	58.0631989179905	0.00127455261332850	131.766335843223	0.00129893649162084
19.9958588647175	0.00254281029123723	8.06791162423745	0.00143051831584707	58.3011628479822	0.00127401764110970	132.306361809793	0.00130367881638474
20.0774746151858	0.00254281336661018	8.10084187576495	0.00143061501796642	58.5391267779740	0.00127386104722407	132.846387776364	0.00130225768237165
20.1590903656540	0.00254281642307991	8.13377212729245	0.00143031329776857	58.7770907079658	0.00127335992616471	133.386413742935	0.00130639289319351
20.2407061161222	0.00254281945146684	8.16670237881995	0.00143025113451018	59.0150546379575	0.00127300967335052	133.926439709505	0.00130342332409421
20.3223218665905	0.00254282255915432	8.19963263034745	0.00142990245559245	59.2530185679493	0.00127246957967524	134.466465676076	0.00129818475970759
20.4039376170587	0.00254282589941496	8.23256288187495	0.00142977057998238	59.4909824979411	0.00127308283875863	135.006491642646	0.00130055996723207
20.4855533675269	0.00254282929239264	8.26549313340245	0.00142967908116577	59.7289464279328	0.00127243725857783	135.546517609217	0.00130179376555666
20.5671691179952	0.00254282826411109	8.29842338492995	0.00142941028876228	59.9669103579246	0.00127358396582375	136.086543575788	0.00130293007000639
20.6487848684634	0.00254281696388725	8.33135363645745	0.00142934373232556	60.2048742879164	0.00127395117510990	136.626569542358	0.00129747630322154
20.7304006189316	0.00254275551455774	8.36428388798495	0.00142905649903333	60.4428382179081	0.00127410318885439	137.166595508929	0.00129906729230575
20.8120163693999	0.00254275858881999	8.39721413951245	0.00142885107047736	60.6808021478999	0.00127484049869816	137.706621475499	0.00129721638236992
20.8936321198681	0.00254276189917921	8.43014439103995	0.00142888535918201	60.9187660778916	0.00127475608710123	138.246647442070	0.00129794161428981
20.9752478703363	0.00254276527111196	8.46307464256745	0.00142881720850089	61.1567300078834	0.00127437784528744	138.786673408641	0.00129540122158930
21.0568636208046	0.00254265318685518	8.49600489409495	0.00142864360217876	61.3946939378752	0.00127432580641790	139.326699375211	0.00130228691712538
21.1384793712728	0.00254264626640954	8.52893514562245	0.00142858775668983	61.6326578678669	0.00127443327831498	139.866725341782	0.00129745306725323
21.2200951217410	0.00254263976704948	8.56186539714995	0.00142823380529455	61.8706217978587	0.00127470228653992	140.406751308352	0.00130471760326453
21.3017108722093	0.00254263335522865	8.59479564867745	0.00142828473000688	62.1085857278505	0.00127444726093779	140.946777274923	0.00129727247441106
21.3833266226775	0.00254262693471014	8.62772590020495	0.00142786344629841	62.3465496578422	0.00127406544955456	141.486803241494	0.00129999212194492
21.4649423731457	0.00254262085875924	8.66065615173245	0.00142758026617289	62.5845135878340	0.00127475687440469	142.026829208064	0.00130270054307843
21.5465581236140	0.00254261398716180	8.69358640325995	0.00142732640118382	62.8224775178258	0.00127438904960253	142.566855174635	0.00130123669398892
21.6281738740822	0.00254260535132273	8.72651665478745	0.00142723889468408	63.0604414478175	0.00127421396537251	143.106881141205	0.00129844781890829
21.7097896245505	0.00254259097613417	8.75944690631495	0.00142725446975598	63.2984053778093	0.00127484531130528	143.646907107776	0.00129634226938148
21.7914053750187	0.00254191450519554	8.79237715784245	0.00142687616490514	63.5363693078010	0.00127455697707404	144.186933074347	0.00130015680019014
21.8730211254869	0.00254190408123516	8.82530740936995	0.00142681126235197	63.7743332377928	0.00127495846580499	144.726959040917	0.00130415766916016
21.9546368759552	0.00254189410547204	8.85823766089745	0.00142654561993195	64.0122971677846	0.00127399638143217	145.266985007488	0.00130189972431604
22.0362526264234	0.00254188537040020	8.89116791242495	0.00142631031411650	64.2502610977764	0.00127435860725664	145.807010974058	0.00129948008020731
22.1178683768916	0.00254187704102433	8.92409816395245	0.00142636262299617	64.4882250277681	0.00127410157549233	146.347036940629	0.00130634301342234
22.1994841273599	0.00254186957040871	8.95702841547995	0.00142601659890909	64.7261889577599	0.00127447446271626	146.887062907200	0.00130250902797968
22.2810998778281	0.00254186249475377	8.98995866700745	0.00142589338757049	64.9641528877516	0.00127429764847651	147.427088873770	0.00129958443697844
22.3627156282963	0.00254185583312304	9.02288891853495	0.00142549502695244	65.2021168177434	0.00127467626251993	147.967114840341	0.00129733706498820
22.4443313787646	0.00254184960569577	9.05581917006245	0.00142544820772336	65.4400807477352	0.00127434872287369	148.507140806911	0.00129472122259776
22.5259471292328	0.00254184349485307	9.08874942158995	0.00142526653596456	65.6780446777269	0.00127448377581799	149.047166773482	0.00130007351965568
22.6075628797010	0.00254183741448857	9.12167967311745	0.00142507316036010	65.9160086077187	0.00127475581136452	149.587192740053	0.00129578792620032
22.6891786301693	0.00254183098361674	9.15460992464495	0.00142486879774714	66.1539725377105	0.00127444489385437	150.127218706623	0.00129866730536403
22.7707943806375	0.00254182346302614	9.18754017617245	0.00142474848607238	66.3919364677022	0.00127377970795273	150.667244673194	0.00129886268067236
22.8524101311057	0.00254181346582334	9.22047042769995	0.00142477376544028	66.6299003976940	0.00127380123913826	151.207270639764	0.00130158866758253
22.9340258815740	0.00254178262057834	9.25340067922745	0.00142449931880239	66.8678643276858	0.00127380542657496	151.747296606335	0.00130404788632511
23.0156416320422	0.00254178602508716	9.28633093075495	0.00142445847485929	67.1058282576775	0.00127369150830351	152.287322572905	0.00130383566081410
23.0972573825104	0.00254176861785988	9.31926118228245	0.00142420787533670	67.3437921876693	0.00127329436401982	152.827348539476	0.00129906080938302
23.1788731329787	0.00254176179831203	9.35219143380995	0.00142426589997133	67.5817561176610	0.00127378604631208	153.367374506047	0.00129735879007120
23.2604888834469	0.00254175443730582	9.38512168533745	0.00142401404505902	67.8197200476528	0.00127440033086974	153.907400472617	0.00129571176483781
23.3421046339151	0.00254174391291277	9.41805193686495	0.00142383312416323	68.0576839776446	0.00127431910127680	154.447426439188	0.00129810131484507
23.4237203843834	0.00254170557719571	9.45098218839245	0.00142345845465384	68.2956479076363	0.00127400609572413	154.987452405758	0.00129742400310362
23.5053361348516	0.00254170898478444	9.48391243991995	0.00142352189876137	68.5336118376281	0.00127430066555451	155.527478372329	0.00129287616870849
23.5869518853198	0.00254171152993117	9.51684269144745	0.00142331995589473	68.7715757676199	0.00127453595505483	156.067504338900	0.00129949311618935
23.6685676357881	0.00254166692947080	9.54977294297495	0.00142340841165792	69.0095396976116	0.00127433501662211	156.607530305470	0.00130010370699621
23.7501833862563	0.00254167031087794	9.58270319450245	0.00142322856487157	69.2475036276034	0.00127423105604307	157.147556272041	0.00129881924434429
23.8317991367245	0.00254167360937633	9.61563344602995	0.00142316405613249	69.4854675575952	0.00127376433309004	157.687582238611	0.00129935607735124
23.9134148871928	0.00254162076025790	9.64856369755745	0.00142306316069781	69.7234314875869	0.00127379318306833	158.227608205182	0.00129806922231804
23.9950306376610	0.00254161460073190	9.68149394908495	0.00142237306938823	69.9613954175787	0.00127454665313079	158.767634171753	0.00129769071099916
24.0766463881292	0.00254160846560183	9.71442420061245	0.00142235706707490	70.1993593475705	0.00127516879437433	159.307660138323	0.00129791930307372
24.1582621385975	0.00254160196919333	9.74735445213995	0.00142201635612030	70.4373232775622	0.00127496254334617	159.847686104894	0.00129605579065511
24.2398778890657	0.00254159498456914	9.78028470366745	0.00142182253583123	70.6752872075540	0.00127429292885987	160.387712071464	0.00129664404757709
24.3214936395340	0.00254158511812415	9.81321495519495	0.00142175003537946	70.9132511375457	0.00127432576521310	160.927738038035	0.00130166889398624
24.4031093900022	0.00254156119811084	9.84614520672245	0.00142191493688375	71.1512150675375	0.00127472370918099	161.467764004606	0.00129898191408865
24.4847251404704	0.00254156368890802	9.87907545824995	0.00142178937325859	71.3891789975293	0.00127463491982899	162.007789971176	0.00130001150176929
24.5663408909387	0.00254149839634406	9.91200570977745	0.00142153069748030	71.6271429275210	0.00127457425311744	162.547815937747	0.00130319614732490
24.6479566414069	0.00254150163286869	9.94493596130495	0.00142168929804398	71.8651068575128	0.00127402972923668	163.087841904317	0.00130402871125050
24.7295723918751	0.00254150492964544	9.97786621283245	0.00142079975677658	72.1030707875046	0.00127369186191559	163.627867870888	0.00130623010229632
24.8111881423434	0.00254150847118044	10.0107964643599	0.00142070100217974	72.3410347174963	0.00127360024433155	164.167893837459	0.00129906076383706
24.8928038928116	0.00254149338479603	10.0437267158874	0.00142055710311462	72.5789986474881	0.00127439060125671	164.707919804029	0.00130299790894219
24.9744196432798	0.00254148654962333	10.0766569674149	0.00142023646055278	72.8169625774799	0.00127401114724555	165.247945770600	0.00130052161651974
25.0560353937481	0.00254147796544192	10.1095872189424	0.00142034929049972	73.0549265074716	0.00127412948903468	165.787971737170	0.00129558400849510
25.1376511442163	0.00254146367845090	10.1425174704699	0.00142019537746886	73.2928904374634	0.00127438397461269	166.327997703741	0.00129255477417440
25.2192668946845	0.00254078631716854	10.1754477219974	0.00142011892999827	73.5308543674552	0.00127506262150635	166.868023670312	0.00129613690958929
25.3008826451528	0.00254077586531538	10.2083779735249	0.00141999961114402	73.7688182974469	0.00127480262448062	167.408049636882	0.00129270276564534
25.3824983956210	0.00254076586058665	10.2413082250524	0.00141983252035121	74.0067822274387	0.00127494641218420	167.948075603453	0.00129467879436702
25.4641141460892	0.00254075709770410	10.2742384765799	0.00141972072306202	74.2447461574304	0.00127503039283367	168.488101570023	0.00129530234610651
25.5457298965575	0.00254074873919645	10.3071687281074	0.00141956700348640	74.4827100874222	0.00127475882507668	169.028127536594	0.00129608175780408
25.6273456470257	0.00254074123958139	10.3400989796349	0.00141913944710330	74.7206740174140	0.00127463358985550	169.568153503165	0.00129544258571675
25.7089613974939	0.00254073413336051	10.3730292311624	0.00141902800590873	74.9586379474057	0.00127480557850968	170.108179469735	0.00129644655530161
25.7905771479622	0.00254072743945362	10.4059594826899	0.00141874204969057	75.1966018773975	0.00127504515722283	170.648205436306	0.00130041084988124
25.8721928984304	0.00254072117798827	10.4388897342174	0.00141873356293541	75.4345658073893	0.00127453556365440	171.188231402876	0.00129833019240742
25.9538086488986	0.00254071502939397	10.4718199857449	0.00141857120535792	75.6725297373810	0.00127393306603794	171.728257369447	0.00129839648995423
26.0354243993669	0.00254070890635841	10.5047502372724	0.00141842556898033	75.9104936673728	0.00127343517539223	172.268283336018	0.00129598401027214
26.1170401498351	0.00254070242417429	10.5376804887999	0.00141817197562518	76.1484575973646	0.00127368523489790	172.808309302588	0.00130354336590022
26.1986559003033	0.00254069483550802	10.5706107403274	0.00141819846176091	76.3864215273563	0.00127367587102543	173.348335269159	0.00130172281840182
26.2802716507716	0.00254068473762469	10.6035409918549	0.00141792455082055	76.6243854573481	0.00127413171698459	173.888361235729	0.00130050943556950
26.3618874012398	0.00254065559866729	10.6364712433824	0.00141793669715387	76.8623493873399	0.00127443497275768	174.428387202300	0.00130215186844969
26.4435031517080	0.00254065900574394	10.6694014949099	0.00141781921898057	77.1003133173316	0.00127335559671045	174.968413168871	0.00129498626121732
26.5251189021763	0.00254055457332595	10.7023317464374	0.00141772338567165	77.3382772473234	0.00127333486646344	175.508439135441	0.00129613191701027
26.6067346526445	0.00254054788395298	10.7352619979649	0.00141757057001944	77.5762411773151	0.00127312239840127	176.048465102012	0.00129677895869046
26.6883504031128	0.00254054162720164	10.7681922494924	0.00141749893311373	77.8142051073069	0.00127257238386553	176.588491068582	0.00130211004538543
26.7699661535810	0.00254053548376679	10.8011225010199	0.00141731055587425	78.0521690372987	0.00127268986587682	177.128517035153	0.00130154222901762
26.8515819040492	0.00254052936648764	10.8340527525474	0.00141686313798382	78.2901329672904	0.00127210869182395	177.668543001724	0.00130156085381600
26.9331976545175	0.00254052289113447	10.8669830040749	0.00141669581475799	78.5280968972822	0.00127190884371497	178.208568968294	0.00129975864240398
27.0148134049857	0.00254051531138811	10.8999132556024	0.00141661210358440	78.7660608272740	0.00127211047058911	178.748594934865	0.00129548106036583
27.0964291554539	0.00254050522634032	10.9328435071299	0.00141649072579922	79.0040247572657	0.00127203100810021	179.288620901435	0.00130008076475865
27.1780449059222	0.00254047611752411	10.9657737586574	0.00141648430729594	79.2419886872575	0.00127286526987738	179.828646868006	0.00130023852195492
27.2596606563904	0.00254047950501443	10.9987040101849	0.00141640101698928	79.4799526172493	0.00127296544229584	180.368672834576	0.00130230530219742
27.3412764068586	0.00254037481827243	11.0316342617124	0.00141618168090807	79.7179165472410	0.00127365207961966	180.908698801147	0.00129962483243873
27.4228921573269	0.00254036814218715	11.0645645132399	0.00141595859899241	79.9558804772328	0.00127423141113013	181.448724767718	0.00130029061763278
27.5045079077951	0.00254036189932294	11.0974947647674	0.00141590134942422	80.1938444072246	0.00127382021390269	181.988750734288	0.00129925293753818
27.5861236582633	0.00254035577116117	11.1304250162949	0.00141586436834863	80.4318083372163	0.00127452224965975	182.528776700859	0.00130059010141827
27.6677394087316	0.00254034967100294	11.1633552678224	0.00141581565451717	80.6697722672081	0.00127407247412383	183.068802667429	0.00130661012465041
27.7493551591998	0.00254034321606345	11.1962855193499	0.00141568623574345	80.9077361971998	0.00127352385539818	183.608828634000	0.00130454967822217
27.8309709096680	0.00254033566312350	11.2292157708774	0.00141549445080815	81.1457001271916	0.00127289094838319	184.148854600571	0.00130196769404629
27.9125866601363	0.00254032561702593	11.2621460224049	0.00141543594150657	81.3836640571834	0.00127317232894707	184.688880567141	0.00129644790254748
27.9942024106045	0.00254029462204522	11.2950762739324	0.00141538777781737	81.6216279871751	0.00127380297787868	185.228906533712	0.00129456394353382
28.0758181610727	0.00254029806709291	11.3280065254599	0.00141535856224133	81.8595919171669	0.00127386369978718	185.768932500282	0.00129783324480915
28.1574339115410	0.00254028183152973	11.3609367769874	0.00141519236787745	82.0975558471587	0.00127368897355702	186.308958466853	0.00130366921704062
28.2390496620092	0.00254027527819608	11.3938670285149	0.00141526276262206	82.3355197771504	0.00127391000836876	186.848984433424	0.00130255939942262
28.3206654124774	0.00254026730823042	11.4267972800424	0.00141516968792397	82.5734837071422	0.00127405686279377	187.389010399994	0.00130052039932989
28.4022811629457	0.00254025473912950	11.4597275315699	0.00141512740995147	82.8114476371340	0.00127388784418111	187.929036366565	0.00130182051899746
28.4838969134139	0.00254006625591691	11.4926577830974	0.00141508334824146	83.0494115671257	0.00127327575212029	188.469062333135	0.00130284690651396
28.5655126638821	0.00254006946913975	11.5255880346249	0.00141497228309124	83.2873754971175	0.00127337009209464	189.009088299706	0.00130281098683518
28.6471284143504	0.00254007254983789	11.5585182861524	0.00141475644394149	83.5253394271092	0.00127305706859892	189.549114266277	0.00129954161090290
28.7287441648186	0.00254007561409618	11.5914485376799	0.00141483626355202	83.7633033571010	0.00127349105294201	190.089140232847	0.00129809349566007
28.8103599152868	0.00254007865324467	11.6243787892074	0.00141471914160557	84.0012672870928	0.00127335071185636	190.629166199418	0.00130183346019460
28.8919756657551	0.00254008177593926	11.6573090407349	0.00141467844201923	84.2392312170845	0.00127381217976222	191.169192165988	0.00130023946863471
28.9735914162233	0.00254008513831863	11.6902392922624	0.00141492773190934	84.4771951470763	0.00127333179934168	191.709218132559	0.00130383551134506
29.0552071666916	0.00254008856514528	11.7231695437899	0.00141448580936206	84.7151590770681	0.00127423382557850	192.249244099130	0.00130428313561535
29.1368229171598	0.00254008760450578	11.7560997953174	0.00141431078516876	84.9531230070598	0.00127430514861090	192.789270065700	0.00130714726729405
29.2184386676280	0.00254007621961708	11.7890300468449	0.00141418028736449	85.1910869370516	0.00127429416742901	193.329296032271	0.00130213121304330
29.3000544180963	0.00254001433878898	11.8219602983724	0.00141413755480056	85.4290508670434	0.00127478893687514	193.869321998841	0.00129903522064757
29.3816701685645	0.00254001744207086	11.8548905498999	0.00141407847594407	85.6670147970351	0.00127444065749542	194.409347965412	0.00129803270157619
29.4632859190327	0.00254002079646303	11.8878208014274	0.00141409245501165	85.9049787270269	0.00127441717331234	194.949373931983	0.00130555589164609
29.5449016695010	0.00254002404482264	11.9207510529549	0.00141399222934203	86.1429426570187	0.00127457636546892	195.489399898553	0.00129945680775339
29.6265174199692	0.00253996805525601	11.9536813044824	0.00141380975820168	86.3809065870104	0.00127499937318802	196.029425865124	0.00130550392460451
29.7081331704374	0.00253996174391434	11.9866115560099	0.00141327081635544	86.6188705170022	0.00127487463063688	196.569451831694	0.00129927552412427
29.7897489209057	0.00253995543726878	12.0195418075374	0.00141312300630432	86.8568344469939	0.00127506130998513	197.109477798265	0.00129963308207365
29.8713646713739	0.00253994902042289	12.0524720590649	0.00141313435621015	87.0947983769857	0.00127529022323442	197.649503764836	0.00129820070764777
29.9529804218421	0.00253994213234377	12.0854023105924	0.00141300962847664	87.3327623069775	0.00127502122009242	198.189529731406	0.00130009368699705
30.0345961723104	0.00253993335790844	12.1183325621199	0.00141288528488450	87.5707262369692	0.00127527331992875	198.729555697977	0.00129905962995614
30.1162119227786	0.00253991692214526	12.1512628136474	0.00141267711441456	87.8086901669610	0.00127471256678513	199.269581664547	0.00130178096369444
30.1978276732468	0.00253988522010599	12.1841930651749	0.00141253985726486	88.0466540969528	0.00127458405982915	199.809607631118	0.00130408364159200
30.2794434237151	0.00253987911872563	12.2171233167024	0.00141236920448601	88.2846180269445	0.00127428761360587	200.349633597689	0.00129809971128172
30.3610591741833	0.00253987266218291	12.2500535682299	0.00141220591101523	88.5225819569363	0.00127395753101304	200.889659564259	0.00129762524899408
30.4426749246515	0.00253986510690503	12.2829838197574	0.00141235048654866	88.7605458869281	0.00127386922129775	201.429685530830	0.00130721691228990
30.5242906751198	0.00253985505683163	12.3159140712849	0.00141202881027365	88.9985098169198	0.00127352507867965	201.969711497400	0.00130472171577927
30.6059064255880	0.00253982404501770	12.3488443228124	0.00141208285489970	89.2364737469116	0.00127379455992608	202.509737463971	0.00130510163240380
30.6875221760562	0.00253982748899582	12.3817745743399	0.00141195923467598	89.4744376769034	0.00127324619696929	203.049763430542	0.00129960179552022
30.7691379265245	0.00253981122828583	12.4147048258674	0.00141198899073181	89.7124016068951	0.00127366195576670	203.589789397112	0.00130657177705395
30.8507536769927	0.00253980467259369	12.4476350773949	0.00141163285169961	89.9503655368869	0.00127373940050103	204.129815363683	0.00129994013905616
30.9323694274609	0.00253979669914855	12.4805653289224	0.00141159607184829	90.1883294668786	0.00127354070053056	204.669841330253	0.00130447930873178
31.0139851779292	0.00253978412327159	12.5134955804499	0.00141146422097727	90.4262933968704	0.00127294161585251	205.209867296824	0.00129746138090455
31.0956009283974	0.00253959550213119	12.5464258319774	0.00141131195855727	90.6642573268622	0.00127294727854033	205.749893263394	0.00129995639450197
31.1772166788656	0.00253959871447808	12.5793560835049	0.00141112080017036	90.9022212568539	0.00127338416105729	206.289919229965	0.00129821165859792
31.2588324293339	0.00253960179460572	12.6122863350324	0.00141109780038566	91.1401851868457	0.00127380545251614	206.829945196536	0.00130123479651146
31.3404481798021	0.00253960485859340	12.6452165865599	0.00141098695421945	91.3781491168375	0.00127376942093269	207.369971163106	0.00129773471661878
31.4220639302703	0.00253960789781423	12.6781468380874	0.00141096692859838	91.6161130468292	0.00127381920994038	207.909997129677	0.00130093510301446
31.5036796807386	0.00253961102099537	12.7110770896149	0.00141080146646165	91.8540769768210	0.00127303485075741	208.450023096247	0.00129939239912556
31.5852954312068	0.00253961438445102	12.7440073411424	0.00141083764536414	92.0920409068128	0.00127399357022925	208.990049062818	0.00130225425598719
31.6669111816751	0.00253961781314595	12.7769375926699	0.00141094158269475	92.3300048368045	0.00127443159640089	209.530075029389	0.00129785206880004
31.7485269321433	0.00253961685306771	12.8098678441974	0.00141075581806047	92.5679687667963	0.00127484804216900	210.070100995959	0.00129688326901255
31.8301426826115	0.00253960545875332	12.8427980957249	0.00141072922766873	92.8059326967881	0.00127497649088922	210.610126962530	0.00129839369973878
31.9117584330798	0.00253954352263926	12.8757283472524	0.00141060663207598	93.0438966267798	0.00127482161222954	211.150152929100	0.00129752754763781
31.9933741835480	0.00253954662795955	12.9086585987799	0.00141059081465537	93.2818605567716	0.00127433723534853	211.690178895671	0.00129730287087347
32.0749899340162	0.00253954998580846	12.9415888503074	0.00141054079256167	93.5198244867633	0.00127398723457465	212.230204862242	0.00129230658570261
32.1566056844845	0.00253955324017968	12.9745191018349	0.00141041124713165	93.7577884167551	0.00127339613246147	212.770230828812	0.00130000353201472
32.2382214349527	0.00253949980609261	13.0074493533624	0.00141018193920157	93.9957523467469	0.00127368406972521	213.310256795383	0.00130189392348379
32.3198371854209	0.00253949366604360	13.0403796048899	0.00141008275751033	94.2337162767386	0.00127434536550641	213.850282761953	0.00130098402175316
32.4014529358892	0.00253948755231253	13.0733098564174	0.00141005095824600	94.4716802067304	0.00127437287536481	214.390308728524	0.00129720481002641
32.4830686863574	0.00253948108088330	13.1062401079449	0.00140995938128520	94.7096441367222	0.00127419183062019	214.930334695095	0.00130298272332572
32.5646844368257	0.00253947350580283	13.1391703594724	0.00140957314937996	94.9476080667139	0.00127351587327531	215.470360661665	0.00129856155586411
32.6463001872939	0.00253946342632808	13.1721006109999	0.00140941341431366	95.1855719967057	0.00127388935643001	216.010386628236	0.00129039804182554
32.7279159377621	0.00253943233076268	13.2050308625274	0.00140939839060582	95.4235359266975	0.00127355470141315	216.550412594806	0.00129784495673170
32.8095316882304	0.00253943580529905	13.2379611140549	0.00140922539383739	95.6614998566892	0.00127288296947247	217.090438561377	0.00130260663204169
32.8911474386986	0.00253941968177518	13.2708913655824	0.00140914352799032	95.8994637866810	0.00127313697933979	217.630464527948	0.00130061874068108
32.9727631891668	0.00253941309966900	13.3038216171099	0.00140912155347298	96.1374277166728	0.00127327181003822	218.170490494518	0.00129583159160351
33.0543789396351	0.00253940509010240	13.3367518686374	0.00140896527525320	96.3753916466645	0.00127349372425892	218.710516461089	0.00129875487011521
33.1359946901033	0.00253939314710137	13.3696821201649	0.00140893516942729	96.6133555766563	0.00127287295607421	219.250542427659	0.00129851009131346
33.2176104405716	0.00253926821007724	13.4026123716924	0.00140894034424438	96.8513195066480	0.00127302188562402	219.790568394230	0.00130077444826298
33.2992261910398	0.00253927135279230	13.4355426232199	0.00140862837520397	97.0892834366398	0.00127348462935858	220.330594360801	0.00129936127983472
33.3808419415080	0.00253927450305274	13.4684728747474	0.00140865025666797	97.3272473666316	0.00127348629482270	220.870620327371	0.00129947287503260
33.4624576919763	0.00253927764126751	13.5014031262749	0.00140850065331900	97.5652112966233	0.00127348047021651	221.410646293942	0.00129639832000598
33.5440734424445	0.00253928079622693	13.5343333778024	0.00140846529735189	97.8031752266151	0.00127292763132617	221.950672260512	0.00129910384532008
33.6256891929127	0.00253928417400695	13.5672636293299	0.00140823306261059	98.0411391566069	0.00127325331793591	222.490698227083	0.00130246786272767
33.7073049433810	0.00253928683411574	13.6001938808574	0.00140821218299403	98.2791030865986	0.00127263338296291	223.030724193654	0.00129729454611831
33.7889206938492	0.00253920422585037	13.6331241323849	0.00140799788389886	98.5170670165904	0.00127214143613108	223.570750160224	0.00128930735737967
33.8705364443175	0.00253920723453392	13.6660543839124	0.00140738076012355	98.7550309465822	0.00127246008681982	224.110776126795	0.00129644818285762
33.9521521947857	0.00253921048406370	13.6989846354399	0.00140745958785000	98.9929948765739	0.00127264073544576	224.650802093365	0.00130161161262856
34.0337679452539	0.00253921381000264	13.7319148869674	0.00140750597236796	99.2309588065657	0.00127317842446024	225.190828059936	0.00129717107627825
34.1153836957222	0.00253921701385174	13.7648451384949	0.00140728780932410	99.4689227365575	0.00127337284092144	225.730854026507	0.00129932797491585
34.1969994461904	0.00253869174731677	13.7977753900224	0.00140722187357252	99.7068866665492	0.00127341780174471	226.270879993077	0.00129276525214590
34.2786151966587	0.00253868168194071	13.8307056415499	0.00140713671467399	99.9448505965410	0.00127290730466373	226.810905959648	0.00129727742338566
34.3602309471269	0.00253867286088445	13.8636358930774	0.00140709935931077	100.182814526533	0.00127348039806526	227.350931926218	0.00130052470462943
34.4418466975951	0.00253866444149129	13.8965661446049	0.00140711042024977	100.420778456525	0.00127375120658696	227.890957892789	0.00129844125678873
34.5234624480634	0.00253865688131364	13.9294963961324	0.00140712038700627	100.658742386516	0.00127395355096835	228.430983859360	0.00130151680049203
34.6050781985316	0.00253864971129209	13.9624266476599	0.00140704823119462	100.896706316508	0.00127371005007636	228.971009825930	0.00129903720486398
34.6866939489998	0.00253864295002906	13.9953568991874	0.00140694614508981	101.134670246500	0.00127477534218449	229.511035792501	0.00129566486184328
34.7683096994681	0.00253863661751275	14.0282871507149	0.00140686008774873	101.372634176492	0.00127451117832291	230.051061759071	0.00129910754843989
34.8499254499363	0.00253863039004722	14.0612174022424	0.00140675793128298	101.610598106483	0.00127412510612542	230.591087725642	0.00129268753408825
34.9315412004046	0.00253862417770966	14.0941476537699	0.00140688643982219	101.848562036475	0.00127350160807098	231.131113692213	0.00129284917721847
35.0131569508728	0.00253861786919478	14.1270779052974	0.00140665974434427	102.086525966467	0.00127312424815922	231.671139658783	0.00129915100049271
35.0947727013410	0.00253861071737367	14.1600081568249	0.00140676045319810	102.324489896459	0.00127367469863278	232.211165625354	0.00130084521036420
35.1763884518093	0.00253860141552533	14.1929384083524	0.00140662569575651	102.562453826450	0.00127336894483006	232.751191591924	0.00130330208799164
35.2580042022775	0.00253858077027506	14.2258686598799	0.00140653178544692	102.800417756442	0.00127297148491399	233.291217558495	0.00130094910618856
35.3396199527457	0.00253858088139350	14.2587989114074	0.00140646897928313	103.038381686434	0.00127358760060066	233.831243525065	0.00129342110995231
35.4212357032140	0.00253856637256162	14.2917291629349	0.00140638528149929	103.276345616426	0.00127386628616613	234.371269491636	0.00129746402365231
35.5028514536822	0.00253788489807611	14.3246594144624	0.00140639459606723	103.514309546417	0.00127380236678033	234.911295458207	0.00129675676749566
35.5844672041505	0.00253787445247502	14.3575896659899	0.00140632224727111	103.752273476409	0.00127450334302668	235.451321424777	0.00129923419471959
35.6660829546187	0.00253786445365203	14.3905199175174	0.00140619497115089	103.990237406401	0.00127333509199174	235.991347391348	0.00130088344508972
35.7476987050869	0.00253785569582718	14.4234501690449	0.00140589819403204	104.228201336393	0.00127320660356841	236.531373357918	0.00129879762618613
35.8293144555552	0.00253784734201139	14.4563804205724	0.00140590054509116	104.466165266385	0.00127287784936900	237.071399324489	0.00129583434341995
35.9109302060234	0.00253783984644394	14.4893106720999	0.00140577333559187	104.704129196376	0.00127303509812707	237.611425291060	0.00129715420672962
35.9925459564917	0.00253783274387641	14.5222409236274	0.00140567750123887	104.942093126368	0.00127328034882790	238.151451257630	0.00129736455629940
36.0741617069599	0.00253782605319604	14.5551711751549	0.00140549062675941	105.180057056360	0.00127304341864715	238.691477224201	0.00129791357420072
36.1557774574281	0.00253781979449957	14.5881014266824	0.00140542593524937	105.418020986352	0.00127335965955361	239.231503190771	0.00130017643965790
36.2373932078964	0.00253781364832303	14.6210316782099	0.00140538122323610	105.655984916343	0.00127319468354096	239.771529157342	0.00129552829301865
36.3190089583646	0.00253780752729614	14.6539619297374	0.00140529587976961	105.893948846335	0.00127343511997959	240.311555123913	0.00129552861512457
36.4006247088328	0.00253780104663889	14.6868921812649	0.00140520509403955	106.131912776327	0.00127353243109768	240.851581090483	0.00129985940777108
36.4822404593011	0.00253779345859904	14.7198224327924	0.00140505263532328	106.369876706319	0.00127399514101395	241.391607057054	0.00129914919591732
36.5638562097693	0.00253778335820310	14.7527526843199	0.00140513017566591	106.607840636310	0.00127408022193836	241.931633023624	0.00129715417899884
36.6454719602376	0.00253775417748903	14.7856829358474	0.00140485214369796	106.845804566302	0.00127362100302192	242.471658990195	0.00130139820911543
36.7270877107058	0.00253775754674828	14.8186131873749	0.00140477117108432	107.083768496294	0.00127340502869115	243.011684956766	0.00130394350981127
36.8087034611740	0.00253765208258528	14.8515434389024	0.00140472483609961	107.321732426286	0.00127363896026300	243.551710923336	0.00130124308260724
36.8903192116423	0.00253764540740636	14.8844736904299	0.00140462089151962	107.559696356277	0.00127345226922981	244.091736889907	0.00130555019899917
36.9719349621105	0.00253763916491411	14.9174039419574	0.00140451384897421	107.797660286269	0.00127410022509944	244.631762856477	0.00130243055805434
37.0535507125787	0.00253763303656364	14.9503341934849	0.00140407774020876	108.035624216261	0.00127511283927483	245.171788823048	0.00129856342400175
37.1351664630470	0.00253762693552610	14.9832644450124	0.00140393194904846	108.273588146253	0.00127500077246509	245.711814789619	0.00129544418093757
37.2167822135152	0.00253762047871288	15.0161946965399	0.00140381577353237	108.511552076244	0.00127545029715663	246.251840756189	0.00129784307955647
37.2983979639835	0.00253761292200305	15.0491249480674	0.00140381096192421	108.749516006236	0.00127528374861196	246.791866722760	0.00129917262294057
37.3800137144517	0.00253760286717785	15.0820551995949	0.00140373895786248	108.987479936228	0.00127487906159805	247.331892689330	0.00130161595408456
37.4616294649199	0.00253757181307679	15.1149854511224	0.00140370382743970	109.225443866220	0.00127468097915141	247.871918655901	0.00130049822441451
37.5432452153882	0.00253757523441532	15.1479157026499	0.00140367795113528	109.463407796212	0.00127492880094862	248.411944622472	0.00129935146556190
37.6248609658564	0.00253755876227053	15.1808459541774	0.00140369679628909	109.701371726203	0.00127436616465068	248.951970589042	0.00130004202658075
37.7064767163246	0.00253755220889947	15.2137762057049	0.00140359930498302	109.939335656195	0.00127425734996071	249.491996555613	0.00129847695714197
37.7880924667929	0.00253754423728820	15.2467064572324	0.00140355948845556	110.177299586187	0.00127431947261946	250.032022522183	0.00129536833798860
37.8697082172611	0.00253753165994668	15.2796367087599	0.00140334856573056	110.415263516179	0.00127496293525802	250.572048488754	0.00129401046225114
37.9513239677294	0.00253734258371656	15.3125669602874	0.00140341470278726	110.653227446170	0.00127414575311684	251.112074455325	0.00129061586407455
38.0329397181976	0.00253734578625275	15.3454972118149	0.00140349646375438	110.891191376162	0.00127429300338332	251.652100421895	0.00129610193147618
38.1145554686658	0.00253734885501357	15.3784274633424	0.00140331627825268	111.129155306154	0.00127430015430177	252.192126388466	0.00129504246102734
38.1961712191341	0.00253735190524614	15.4113577148699	0.00140310855289844	111.367119236146	0.00127414069039027	252.732152355036	0.00129414602646175
38.2777869696023	0.00253735492757063	15.4442879663974	0.00140293812775906	111.605083166137	0.00127464328242385	253.272178321607	0.00129430604199069
38.3594027200706	0.00253735802868069	15.4772182179249	0.00140302029723539	111.843047096129	0.00127450524133439	253.812204288178	0.00129082012426335
38.4410184705388	0.00253736136006127	15.5101484694524	0.00140277542923768	112.081011026121	0.00127428358782932	254.352230254748	0.00129264525169076
38.5226342210070	0.00253736473532273	15.5430787209799	0.00140267461409769	112.318974956113	0.00127418423954960	254.892256221319	0.00129845861222437
38.6042499714753	0.00253736357282449	15.5760089725074	0.00140243792195578	112.556938886104	0.00127387704028392	255.432282187889	0.00129757602358197
38.6858657219435	0.00253735221841126	15.6089392240349	0.00140245955124917	112.794902816096	0.00127419405033912	255.972308154460	0.00129871408692413
38.7674814724117	0.00253729033849119	15.6418694755624	0.00140232849908689	113.032866746088	0.00127450582429118	256.512334121031	0.00130059122494044
38.8490972228800	0.00253729340688356	15.6747997270899	0.00140225155237419	113.270830676080	0.00127500088776322	257.052360087601	0.00129451357132600
38.9307129733482	0.00253729670846907	15.7077299786174	0.00140231967886779	113.508794606072	0.00127420658272697	257.592386054172	0.00129601970669252
39.0123287238165	0.00253730005574258	15.7406602301449	0.00140225117322826	113.746758536063	0.00127430822051810	258.132412020742	0.00129764209163710
39.0939444742847	0.00253719424847471	15.7735904816724	0.00140218722291048	113.984722466055	0.00127426407882290	258.672437987313	0.00129610198460624
39.1755602247529	0.00253718758713333	15.8065207331999	0.00140207404798772	114.222686396047	0.00127382886887252	259.212463953883	0.00129835364576118
39.2571759752212	0.00253718135903625	15.8394509847274	0.00140205218727056	114.460650326039	0.00127371145329357	259.752489920454	0.00130033502847996
39.3387917256894	0.00253717524644663	15.8723812362549	0.00140205617348141	114.698614256030	0.00127381023469860	260.292515887025	0.00129654366304570
39.4204074761576	0.00253716916299483	15.9053114877824	0.00140197870287859	114.936578186022	0.00127327024619978	260.832541853595	0.00129683535507259
39.5020232266259	0.00253716272704424	15.9382417393099	0.00140187373518180	115.174542116014	0.00127279327199622	261.372567820166	0.00130233267638267
39.5836389770941	0.00253715519755884	15.9711719908374	0.00140194268942200	115.412506046006	0.00127242232257314	261.912593786736	0.00130623158219461
39.6652547275624	0.00253714518187604	16.0041022423649	0.00140182131946985	115.650469975997	0.00127283762771353	262.452619753307	0.00130121339968928
39.7468704780306	0.00253711422593963	16.0370324938924	0.00140182495329377	115.888433905989	0.00127187780171164	262.992645719877	0.00130238045918854
39.8284862284988	0.00253711759423007	16.0699627454199	0.00140159543657890	116.126397835981	0.00127200621248852	263.532671686448	0.00130662498627246
39.9101019789671	0.00253709977908236	16.1028929969474	0.00140158350308016	116.364361765973	0.00127225832089330	264.072697653018	0.00130805876965581
39.9917177294353	0.00253709295679791	16.1358232484749	0.00140156731980607	116.602325695964	0.00127364620470485	264.612723619589	0.00130391199515737
40.0733334799035	0.00253708559006429	16.1687535000024	0.00140149122419380	116.840289625956	0.00127312607313572	265.152749586160	0.00129656376275325
40.1549492303718	0.00253707505074998	16.2016837515299	0.00140143144914849	117.078253555948	0.00127319983581151	265.692775552730	0.00129737019656977
40.2365649808400	0.00253703657973496	16.2346140030574	0.00140146752960092	117.316217485940	0.00127302333645160	266.232801519301	0.00129262888128604
40.3181807313083	0.00253703995527146	16.2675442545849	0.00140118741758373	117.554181415932	0.00127278299835026	266.772827485871	0.00129712108839932
40.3997964817765	0.00253704240866790	16.3004745061124	0.00140133301009441	117.792145345923	0.00127296377587744	267.312853452442	0.00129713386950342
40.4814122322447	0.00253699759921277	16.3334047576399	0.00140110731049809	118.030109275915	0.00127366945180438	267.852879419012	0.00129759762890561
40.5630279827130	0.00253700096355621	16.3663350091674	0.00140102206750277	118.268073205907	0.00127320693421271	268.392905385583	0.00129527739554578
40.6446437331812	0.00253700422817394	16.3992652606949	0.00140093008615522	118.506037135899	0.00127391459736757	268.932931352154	0.00129649271384482
40.7262594836495	0.00253695057938711	16.4321955122224	0.00140091663314897	118.744001065890	0.00127441790727864	269.472957318724	0.00129512327190514
40.8078752341177	0.00253694441981378	16.4651257637499	0.00140076968975933	118.981964995882	0.00127408895015650	270.012983285295	0.00128939166668789
40.8894909845859	0.00253693828349406	16.4980560152774	0.00140067133633057	119.219928925874	0.00127434130839780	270.553009251865	0.00129151880257684
40.9711067350542	0.00253693178425793	16.5309862668049	0.00140076861808976	119.457892855866	0.00127421318892884	271.093035218436	0.00129863609934947
41.0527224855224	0.00253692479416203	16.5639165183324	0.00140071505987957	119.695856785857	0.00127429385377623	271.633061185006	0.00129778863987827
41.1343382359906	0.00253691491449666	16.5968467698599	0.00140062246471679	119.933820715849	0.00127427388379204	272.173087151577	0.00129521905216260
41.2159539864589	0.00253689092435357	16.6297770213874	0.00140057280437390	120.171784645841	0.00127428409838876	272.713113118148	0.00129538081105090
41.2975697369271	0.00253689334532489	16.6627072729149	0.00140051670407317	120.409748575833	0.00127426172302496	273.253139084718	0.00129389818310216
41.3791854873954	0.00253682767352068	16.6956375244424	0.00140039361688901	120.647712505824	0.00127465619791693	273.793165051289	0.00129152935685593
41.4608012378636	0.00253683090201562	16.7285677759699	0.00140031235585268	120.885676435816	0.00127532878665655	274.333191017859	0.00128999511302535
41.5424169883318	0.00253683418994571	16.7614980274974	0.00140036825836819	121.123640365808	0.00127528359584618	274.873216984430	0.00129165200186395
41.6240327388001	0.00253683771416296	16.7944282790249	0.00140029142936165	121.361604295800	0.00127580770655613	275.413242951000	0.00129970526519177
41.7056484892683	0.00253682235323655	16.8273585305524	0.00140028815437803	121.599568225792	0.00127600834453700	275.953268917571	0.00130411908209032
41.7872642397365	0.00253681549860878	16.8602887820799	0.00140031016377691	121.837532155783	0.00127571496560897	276.493294884142	0.00130189935245775
41.8688799902048	0.00253680688387848	16.8932190336074	0.00140020024243504	122.075496085775	0.00127634832969525	277.033320850712	0.00130118523938328
41.9504957406730	0.00253679253063724	16.9261492851349	0.00140012451882714	122.313460015767	0.00127633165532720	277.573346817283	0.00129950198959894
42.0321114911413	0.00253610975426553	16.9590795366624	0.00140015956557270	122.551423945759	0.00127716497601824	278.113372783853	0.00129610498640060
42.1137272416095	0.00253609872927876	16.9920097881899	0.00140001990399365	122.789387875750	0.00127618204053832	278.653398750424	0.00129852247335161
42.1953429920777	0.00253608870131878	17.0249400397174	0.00139980814515144	123.027351805742	0.00127646790718317	279.193424716994	0.00129685793560917
42.2769587425460	0.00253607991536733	17.0578702912449	0.00139990722693252	123.265315735734	0.00127680354277679	279.733450683565	0.00129528681163623
42.3585744930142	0.00253607153193782	17.0908005427724	0.00139979663850768	123.503279665726	0.00127648772320997	280.273476650136	0.00129485412435604
42.4401902434825	0.00253606400673319	17.1237307942999	0.00139976614710271	123.741243595717	0.00127641392214238	280.813502616706	0.00129572487579323
42.5218059939507	0.00253605687276800	17.1566610458274	0.00139974650868161	123.979207525709	0.00127641627868757	281.353528583277	0.00129811541866196
42.6034217444189	0.00253605014876226	17.1895912973549	0.00139967999248567	124.217171455701	0.00127528048360555	281.893554549847	0.00130086181835696
42.6850374948872	0.00253604385473942	17.2225215488824	0.00139955737236743	124.455135385693	0.00127490622753775	282.433580516418	0.00130569085789409
42.7666532453554	0.00253603766918031	17.2554518004099	0.00139963482563890	124.693099315684	0.00127440827841625	282.973606482988	0.00129840596282165
42.8482689958236	0.00253603150339287	17.2883820519374	0.00139951824254946	124.931063245676	0.00127443727712516	283.513632449559	0.00129938480306084
42.9298847462919	0.00253602496857885	17.3213123034649	0.00139953174439122	125.169027175668	0.00127460085485753	284.053658416129	0.00129503279835681
43.0115004967601	0.00253601793484861	17.3542425549924	0.00139943797341924	125.406991105660	0.00127498627614639	284.593684382700	0.00129577029453642
43.0931162472284	0.00253600879944636	17.3871728065199	0.00139947080849013	125.644955035652	0.00127453393180440	285.133710349271	0.00129387443608616
43.1747319976966	0.00253598709758497	17.4201030580474	0.00139949137844475	125.882918965643	0.00127388216085642	285.673736315841	0.00129530820110250
43.2563477481648	0.00253598829780443	17.4530333095749	0.00139948645223100	126.120882895635	0.00127441692251428	286.213762282412	0.00130072005110098
43.3379634986331	0.00253596842609032	17.4859635611024	0.00139925472336910	126.358846825627	0.00127418336024522	286.753788248982	0.00130141534237800
43.4195792491013	0.00253596710903262	17.5188938126299	0.00139914703207138	126.596810755619	0.00127431961854169	287.293814215553	0.00129871079887229
43.5011949995695	0.00253595579092258	17.5518240641574	0.00139913817940024	126.834774685610	0.00127400968345393	287.833840182123	0.00130018922037764
43.5828107500378	0.00253588978649696	17.5847543156849	0.00139897118644508	127.072738615602	0.00127386458694343	288.373866148694	0.00129231297488785
43.6644265005060	0.00253589304850909	17.6176845672124	0.00139907766491275	127.310702545594	0.00127326693828108	288.913892115265	0.00129573370616655
43.7460422509743	0.00253589622020043	17.6506148187399	0.00139893717857212	127.548666475586	0.00127319033909420	289.453918081835	0.00130095060280938
43.8276580014425	0.00253589958715132	17.6835450702674	0.00139892222785884	127.786630405577	0.00127370121511395	289.993944048406	0.00130069829017620
43.9092737519107	0.00253589483145769	17.7164753217949	0.00139882485680752	128.024594335569	0.00127360657313713	290.533970014976	0.00129494657077351
43.9908895023790	0.00253588584902377	17.7494055733224	0.00139875209435294	128.262558265561	0.00127341695206487	291.073995981547	0.00129760592858121
44.0725052528472	0.00253586746955820	17.7823358248499	0.00139875207975159	128.500522195553	0.00127381088178863	291.614021948117	0.00129636402643577
44.1541210033154	0.00253586029101729	17.8152660763774	0.00139886642746508	128.738486125544	0.00127411965405829	292.154047914688	0.00129835448296759
44.2357367537837	0.00253585224877280	17.8481963279049	0.00139869041865696	128.976450055536	0.00127308792670186	292.694073881259	0.00129523738649694
44.3173525042519	0.00253584024713355	17.8811265794324	0.00139840350350871	129.214413985528	0.00127379336679683	293.234099847829	0.00129783785210960
44.3989682547202	0.00253572052974021	17.9140568309599	0.00139830110295843	129.452377915520	0.00127366702704897	293.774125814400	0.00129880199099072
44.4805840051884	0.00253572359044750	17.9469870824874	0.00139827523644987	129.690341845512	0.00127388745741554	294.314151780970	0.00129921431635882
44.5621997556566	0.00253572662891841	17.9799173340149	0.00139834348227812	129.928305775503	0.00127378796954429	294.854177747541	0.00129941729981722
44.6438155061249	0.00253572975429119	18.0128475855424	0.00139813932166342	130.166269705495	0.00127445102443351	295.394203714111	0.00130119800603561
44.7254312565931	0.00253573283841054	18.0457778370699	0.00139805710829983	130.404233635487	0.00127335749709592	295.934229680682	0.00129953241428688
44.8070470070614	0.00253573631385614	18.0787080885974	0.00139814972065056	130.642197565479	0.00127300596417653	296.474255647253	0.00130823986044038
44.8886627575296	0.00253573678850029	18.1116383401249	0.00139807803052562	130.880161495470	0.00127205459826426	297.014281613823	0.00130046441192122
44.9702785079978	0.00253571971204062	18.1445685916524	0.00139799998811835	131.118125425462	0.00127232176808227	297.554307580394	0.00129527398729827
45.0518942584661	0.00253570142525067	18.1774988431799	0.00139800446830687	131.356089355454	0.00127278344422651	298.094333546964	0.00129834278876642
45.1335100089343	0.00253569465385130	18.2104290947074	0.00139814235928444	131.594053285446	0.00127309991076168	298.634359513535	0.00129555858482593
45.2151257594025	0.00253568697941929	18.2433593462349	0.00139805730217208	131.832017215437	0.00127331288525429	299.174385480105	0.00130136180568327
45.2967415098708	0.00253567549194343	18.2762895977624	0.00139769045273340	132.069981145429	0.00127329351392601	299.714411446676	0.00129447920636475
45.3783572603390	0.00253561566719638	18.3092198492899	0.00139777915370408	132.307945075421	0.00127316847785086	300.254437413247	0.00129210218146382
45.4599730108073	0.00253561884787424	18.3421501008174	0.00139758747331973	132.545909005413	0.00127334137331586	300.794463379817	0.00129592511497056
45.5415887612755	0.00253562230375728	18.3750803523449	0.00139756321078682	132.783872935404	0.00127303676171089	301.334489346388	0.00130093085658378
45.6232045117437	0.00253562535094746	18.4080106038724	0.00139762864562845	133.021836865396	0.00127349508260602	301.874515312958	0.00129768218306338
45.7048202622120	0.00253478425231718	18.4409408553999	0.00139759749146315	133.259800795388	0.00127296650257890	302.414541279529	0.00129745195494744
45.7864360126802	0.00253478785913968	18.4738711069274	0.00139759155623407	133.497764725380	0.00127281805899258	302.954567246099	0.00129862754074450
45.8680517631484	0.00253479145869113	18.5068013584549	0.00139755095695950	133.735728655372	0.00127292967540959	303.494593212670	0.00130071803004091
45.9496675136167	0.00253479486689307	18.5397316099824	0.00139746519357726	133.973692585363	0.00127397111285373	304.034619179240	0.00130018207285964
46.0312832640849	0.00253479834411650	18.5726618615099	0.00139743862409001	134.211656515355	0.00127438706908016	304.574645145811	0.00129787927715097
46.1128990145532	0.00253480164652961	18.6055921130374	0.00139733705345847	134.449620445347	0.00127420306478515	305.114671112382	0.00129699304611055
46.1945147650214	0.00253480492805350	18.6385223645649	0.00139746394192215	134.687584375339	0.00127373179376578	305.654697078952	0.00129880437147579
46.2761305154896	0.00253480813981463	18.6714526160924	0.00139732301207148	134.925548305330	0.00127386073638520	306.194723045523	0.00129621966944231
46.3577462659579	0.00253481122757676	18.7043828676199	0.00139722851816193	135.163512235322	0.00127348402114897	306.734749012093	0.00129701082812678
46.4393620164261	0.00253481430868457	18.7373131191474	0.00139714705332565	135.401476165314	0.00127309539586795	307.274774978664	0.00129622987875655
46.5209777668944	0.00253481737658815	18.7702433706749	0.00139713421093088	135.639440095306	0.00127339994421314	307.814800945234	0.00129338157670372
46.6025935173626	0.00253482054474761	18.8031736222024	0.00139710541418407	135.877404025297	0.00127372425474451	308.354826911805	0.00129649727679845
46.6842092678308	0.00253482368967232	18.8361038737299	0.00139722635278013	136.115367955289	0.00127321946858921	308.894852878376	0.00129393588261288
46.7658250182991	0.00253482696614267	18.8690341252573	0.00139703981939801	136.353331885281	0.00127350921879041	309.434878844946	0.00129849702614240
46.8474407687673	0.00253482864766825	18.9019643767848	0.00139711185824444	136.591295815273	0.00127357538605801	309.974904811517	0.00130008846804569
46.9290565192355	0.00253480591116376	18.9348946283123	0.00139690854371397	136.829259745264	0.00127389718060320	310.514930778087	0.00129487526468175
47.0106722697038	0.00253480781848105	18.9678248798398	0.00139704099716250	137.067223675256	0.00127327521224769	311.054956744658	0.00129726192155138
47.0922880201720	0.00253477668435047	19.0007551313673	0.00139692069785148	137.305187605248	0.00127348066323271	311.594982711228	0.00129989754178925
47.1739037706403	0.00253478008916537	19.0336853828948	0.00139678353376462	137.543151535240	0.00127326825665445	312.135008677799	0.00129441502223312
47.2555195211085	0.00253476340619390	19.0666156344223	0.00139684486928080	137.781115465232	0.00127358985632042	312.675034644370	0.00130267268386110
47.3371352715767	0.00253475684652453	19.0995458859498	0.00139671006700546	138.019079395223	0.00127335329579070	313.215060610940	0.00130290781071249
47.4187510220450	0.00253474886471288	19.1324761374773	0.00139680583735061	138.257043325215	0.00127423398947193	313.755086577511	0.00130040000062486
47.5003667725132	0.00253473626469131	19.1654063890048	0.00139667546045081	138.495007255207	0.00127480556968592	314.295112544081	0.00129912483545351
47.5819825229814	0.00253454647979695	19.1983366405323	0.00139659950777467	138.732971185199	0.00127469203983187	314.835138510652	0.00129922741356433
47.6635982734497	0.00253454967311536	19.2312668920598	0.00139654279657883	138.970935115190	0.00127427153278536	315.375164477222	0.00130037187083532
47.7452140239179	0.00253455273255435	19.2641971435873	0.00139653611025927	139.208899045182	0.00127418559623491	315.915190443793	0.00130095871339436
47.8268297743862	0.00253455577278302	19.2971273951148	0.00139653228472126	139.446862975174	0.00127486496167345	316.455216410364	0.00129713724840969
47.9084455248544	0.00253455878404152	19.3300576466423	0.00139652057549990	139.684826905166	0.00127500412834410	316.995242376934	0.00129394584475144
47.9900612753226	0.00253456187186710	19.3629878981698	0.00139665532434565	139.922790835157	0.00127513079666882	317.535268343505	0.00129936480146365
48.0716770257909	0.00253456518501556	19.3959181496973	0.00139638339092149	140.160754765149	0.00127542827724969	318.075294310075	0.00130040620715299
48.1532927762591	0.00253456853000858	19.4288484012248	0.00139639713640617	140.398718695141	0.00127601000393058	318.615320276646	0.00129761639405667
48.2349085267273	0.00253456723231123	19.4617786527523	0.00139644683575683	140.636682625133	0.00127630459818890	319.155346243216	0.00129235565990107
48.3165242771956	0.00253455587685852	19.4947089042798	0.00139627842999648	140.874646555124	0.00127586816777912	319.695372209787	0.00129537195146753
48.3981400276638	0.00253449387540590	19.5276391558073	0.00139632392517642	141.112610485116	0.00127577801170198	320.235398176358	0.00129717285802848
48.4797557781321	0.00253449692479284	19.5605694073348	0.00139612776869387	141.350574415108	0.00127549940765703	320.775424142928	0.00129805645304701
48.5613715286003	0.00253450019841202	19.5934996588623	0.00139611827500102	141.588538345100	0.00127488474975504	321.315450109499	0.00129844906918066
48.6429872790685	0.00253450348987076	19.6264299103898	0.00139599282766865	141.826502275091	0.00127489314025835	321.855476076069	0.00129666154996530
48.7246030295368	0.00253438843993465	19.6593601619173	0.00139600821832177	142.064466205083	0.00127407921029704	322.395502042640	0.00128835596221090
48.8062187800050	0.00253438154230881	19.6922904134448	0.00139574673986800	142.302430135075	0.00127419349842174	322.935528009210	0.00129643694908070
48.8878345304733	0.00253437506583223	19.7252206649723	0.00139575768255371	142.540394065067	0.00127384699683324	323.475553975781	0.00129078662802416
48.9694502809415	0.00253436867824260	19.7581509164998	0.00139569953876392	142.778357995059	0.00127370038529238	324.015579942351	0.00130019891070527
49.0510660314097	0.00253436228393233	19.7910811680273	0.00139564358860282	143.016321925050	0.00127370357555114	324.555605908922	0.00130054307547428
49.1326817818780	0.00253435576393576	19.8240114195548	0.00139577554586366	143.254285855042	0.00127425550056559	325.095631875493	0.00129586547978075
49.2142975323462	0.00253434900111276	19.8569416710823	0.00139552577857815	143.492249785034	0.00127436211673726	325.635657842063	0.00129510010709526
49.2959132828144	0.00253434051299541	19.8898719226098	0.00139549886889834	143.730213715026	0.00127454417314382	326.175683808634	0.00129912682969269
49.3775290332827	0.00253432574284247	19.9228021741373	0.00139534965498243	143.968177645017	0.00127371118128295	326.715709775204	0.00129333684330724
49.4591447837509	0.00253406301025837	19.9557324256648	0.00139527495675557	144.206141575009	0.00127362408376181	327.255735741775	0.00130165914850810
49.5407605342192	0.00253405465582374	19.9886626771923	0.00139525924484952	144.444105505001	0.00127318778740673	327.795761708345	0.00129839763798243
49.6223762846874	0.00253404715880871	20.0215929287198	0.00139520251502370	144.682069434993	0.00127327428291797	328.335787674916	0.00129310489547823
49.7039920351556	0.00253404005389797	20.0545231802473	0.00139511678131353	144.920033364984	0.00127293611951706	328.875813641487	0.00129231430785844
49.7856077856239	0.00253403335990221	20.0874534317748	0.00139511456335607	145.157997294976	0.00127227366371269	329.415839608057	0.00129567555113678
49.8672235360921	0.00253402709686660	20.1203836833023	0.00139510647917944	145.395961224968	0.00127182909088769	329.955865574628	0.00129606598115182
49.9488392865603	0.00253402094501280	20.1533139348298	0.00139504114100919	145.633925154960	0.00127253216660808	330.495891541198	0.00129553159490249
50.0304550370286	0.00253401481661656	20.1862441863573	0.00139509131383520	145.871889084951	0.00127195145139371	331.035917507769	0.00129180908999757
50.1120707874968	0.00253400832594314	20.2191744378848	0.00139487249279857	146.109853014943	0.00127144265366174	331.575943474339	0.00129540220260433
50.1936865379651	0.00253400134492918	20.2521046894123	0.00139498318970389	146.347816944935	0.00127153799536989	332.115969440910	0.00129455182334729
50.2753022884333	0.00253399147625385	20.2850349409398	0.00139499478551442	146.585780874927	0.00127113299104807	332.655995407481	0.00129402855143671
50.3569180389015	0.00253396536520058	20.3179651924673	0.00139496139367176	146.823744804919	0.00127089325507519	333.196021374051	0.00129613639648551
50.4385337893698	0.00253396834719215	20.3508954439948	0.00139484144861842	147.061708734910	0.00127075824000722	333.736047340622	0.00129709614148000
50.5201495398380	0.00253358935284012	20.3838256955223	0.00139474666578053	147.299672664902	0.00127062458574768	334.276073307192	0.00129793141689379
50.6017652903063	0.00253359282951622	20.4167559470498	0.00139476772485930	147.537636594894	0.00127100177211645	334.816099273763	0.00129954921573849
50.6833810407745	0.00253359612780614	20.4496861985773	0.00139461927971932	147.775600524886	0.00127171451715190	335.356125240333	0.00129455770343596
50.7649967912427	0.00253359940122960	20.4826164501048	0.00139457819856088	148.013564454877	0.00127235432209216	335.896151206904	0.00129974837593507
50.8466125417110	0.00253360260040124	20.5155467016323	0.00139468477979851	148.251528384869	0.00127213509938581	336.436177173475	0.00129912565580843
50.9282282921792	0.00253360567068008	20.5484769531598	0.00139444512588410	148.489492314861	0.00127230891126204	336.976203140045	0.00129903511646182
51.0098440426474	0.00253360872785897	20.5814072046873	0.00139442589427916	148.727456244853	0.00127274217157610	337.516229106616	0.00129260823944710
51.0914597931157	0.00253361176363572	20.6143374562148	0.00139456522332434	148.965420174844	0.00127264232635202	338.056255073186	0.00129364922527031
51.1730755435839	0.00253361488707219	20.6472677077423	0.00139448114387474	149.203384104836	0.00127318949925007	338.596281039757	0.00129410891330543
51.2546912940522	0.00253361796993700	20.6801979592698	0.00139441870548200	149.441348034828	0.00127292330060622	339.136307006327	0.00129504224541918
51.3363070445204	0.00253362144357140	20.7131282107973	0.00139434806516394	149.679311964820	0.00127256677056574	339.676332972898	0.00129503788793970
51.4179227949886	0.00253362189540213	20.7460584623248	0.00139433931814567	149.917275894811	0.00127231272114846	340.216358939469	0.00129387730264649
51.4995385454569	0.00253360476886940	20.7789887138523	0.00139431321193510	150.155239824803	0.00127202411329688	340.756384906039	0.00130698921285853
51.5811542959251	0.00253358640060626	20.8119189653798	0.00139425589829989	150.393203754795	0.00127312508237198	341.296410872610	0.00130389266648609
51.6627700463933	0.00253357961068962	20.8448492169073	0.00139430689521678	150.631167684787	0.00127292835933713	341.836436839180	0.00130146754947592
51.7443857968616	0.00253357191137814	20.8777794684348	0.00139421140007652	150.869131614779	0.00127310832840831	342.376462805751	0.00129751960705780
51.8260015473298	0.00253356112250037	20.9107097199623	0.00139401054695822	151.107095544770	0.00127299712147387	342.916488772321	0.00129515574757594
51.9076172977981	0.00253351416710075	20.9436399714898	0.00139391535529097	151.345059474762	0.00127292067579120	343.456514738892	0.00129615002462935
51.9892330482663	0.00253351737678926	20.9765702230173	0.00139381027176710	151.583023404754	0.00127402784579967	343.996540705462	0.00129704036161784
52.0708487987345	0.00253352075563388	21.0095004745448	0.00139375552468267	151.820987334746	0.00127391694886520	344.536566672033	0.00129212287205585
52.1524645492028	0.00253350388278442	21.0424307260723	0.00139379751508272	152.058951264737	0.00127363236773986	345.076592638604	0.00129512958906854
52.2340802996710	0.00253349733454968	21.0753609775998	0.00139364793313620	152.296915194729	0.00127372985644442	345.616618605174	0.00129584735355148
52.3156960501392	0.00253348936749260	21.1082912291273	0.00139370806175593	152.534879124721	0.00127260403647542	346.156644571745	0.00129403639423817
52.3973118006075	0.00253347678956859	21.1412214806548	0.00139360684912116	152.772843054713	0.00127289063960183	346.696670538315	0.00129749226826268
52.4789275510757	0.00253327238635082	21.1741517321823	0.00139356956691798	153.010806984704	0.00127332901959350	347.236696504886	0.00129522916388448
52.5605433015440	0.00253327562750366	21.2070819837098	0.00139364699807009	153.248770914696	0.00127343891821743	347.776722471456	0.00129902917867392
52.6421590520122	0.00253327876725142	21.2400122352373	0.00139353645387219	153.486734844688	0.00127340361415419	348.316748438027	0.00129770087363476
52.7237748024804	0.00253328192871380	21.2729424867648	0.00139359115472444	153.724698774680	0.00127294780467338	348.856774404598	0.00130224727920771
52.8053905529487	0.00253328511301559	21.3058727382923	0.00139345608120310	153.962662704671	0.00127273865425907	349.396800371168	0.00130056062502901
52.8870063034169	0.00253328830477893	21.3388029898198	0.00139341759172962	154.200626634663	0.00127288239033679	349.936826337739	0.00129900315625372
52.9686220538852	0.00253329141992153	21.3717332413473	0.00139337164469674	154.438590564655	0.00127316784278188	350.476852304309	0.00129744075940993
53.0502378043534	0.00253329477182430	21.4046634928748	0.00139336629659668	154.676554494647	0.00127289757046106	351.016878270880	0.00129566703715284
53.1318535548216	0.00253329774649146	21.4375937444023	0.00139351567162068	154.914518424639	0.00127345205319328	351.556904237450	0.00130600993741801
53.2134693052899	0.00253291829835289	21.4705239959298	0.00139317939888584	155.152482354630	0.00127304345702618	352.096930204021	0.00129539479822518
53.2950850557581	0.00253292177188040	21.5034542474573	0.00139296708777413	155.390446284622	0.00127296752251261	352.636956170592	0.00129816592490292
53.3767008062263	0.00253292506786846	21.5363844989848	0.00139297231668610	155.628410214614	0.00127306802807885	353.176982137162	0.00130233017933849
53.4583165566946	0.00253292833972387	21.5693147505123	0.00139301104393875	155.866374144606	0.00127278804600644	353.717008103733	0.00129724903052771
53.5399323071628	0.00253293153814808	21.6022450020398	0.00139298024321445	156.104338074597	0.00127242943187343	354.257034070303	0.00129976285930310
53.6215480576311	0.00253293460856570	21.6351752535673	0.00139300389702501	156.342302004589	0.00127227013145871	354.797060036874	0.00129709355398693
53.7031638080993	0.00253293766686300	21.6681055050948	0.00139297298741072	156.580265934581	0.00127245246118261	355.337086003444	0.00129394548198089
53.7847795585675	0.00253294070493327	21.7010357566223	0.00139279493712049	156.818229864573	0.00127186692934780	355.877111970015	0.00129544378946883
53.8663953090358	0.00253294383226286	21.7339660081498	0.00139276638159080	157.056193794564	0.00127191004715486	356.417137936586	0.00130418062924941
53.9480110595040	0.00253294692107733	21.7668962596773	0.00139261451938825	157.294157724556	0.00127158153174559	356.957163903156	0.00130289884765070
54.0296268099722	0.00253295010702334	21.7998265112048	0.00139255403698263	157.532121654548	0.00127195016682939	357.497189869727	0.00129494818317613
54.1112425604405	0.00253295153846605	21.8327567627323	0.00139247380921957	157.770085584540	0.00127175387807867	358.037215836297	0.00129475352358003
54.1928583109087	0.00253292894467540	21.8656870142598	0.00139237004562541	158.008049514531	0.00127137223352113	358.577241802868	0.00129469936861380
54.2744740613770	0.00253293076032279	21.8986172657873	0.00139228092301443	158.246013444523	0.00127172491996684	359.117267769438	0.00129355600241997
54.3560898118452	0.00253290504014663	21.9315475173148	0.00139227229691179	158.483977374515	0.00127177584261465	359.657293736009	0.00129911546336232
54.4377055623134	0.00253290795071179	21.9644777688423	0.00139225159781111	158.721941304507	0.00127160338983550	360.197319702580	0.00129779916427846
54.5193213127817	0.00253273929347402	21.9974080203698	0.00139215322650714	158.959905234499	0.00127179821038924	360.737345669150	0.00129412523297722
54.6009370632499	0.00253274241272503	22.0303382718973	0.00139209910095494	159.197869164490	0.00127131178215113	361.277371635721	0.00129302858479783
54.6825528137182	0.00253274554376513	22.0632685234248	0.00139218828388081	159.435833094482	0.00127212249767103	361.817397602291	0.00130036150533252
54.7641685641864	0.00253274868486183	22.0961987749523	0.00139200428411951	159.673797024474	0.00127190702964203	362.357423568862	0.00129955000449204
54.8457843146546	0.00253275181655177	22.1291290264798	0.00139196979178729	159.911760954466	0.00127166819427590	362.897449535432	0.00129535474818308
54.9274000651229	0.00253275496726019	22.1620592780073	0.00139196362408924	160.149724884457	0.00127180671576893	363.437475502003	0.00129448059396755
55.0090158155911	0.00253275834087411	22.1949895295348	0.00139206811418692	160.387688814449	0.00127223223257161	363.977501468573	0.00129877676227120
55.0906315660593	0.00253276097303874	22.2279197810623	0.00139197833198986	160.625652744441	0.00127150812244437	364.517527435144	0.00129895235411915
55.1722473165276	0.00253267748222796	22.2608500325898	0.00139192542758808	160.863616674433	0.00127111302161595	365.057553401715	0.00130249653951135
55.2538630669958	0.00253268049542090	22.2937802841173	0.00139202497193249	161.101580604424	0.00127183891935833	365.597579368285	0.00130150761196639
55.3354788174641	0.00253268355278492	22.3267105356448	0.00139191827828589	161.339544534416	0.00127215542272545	366.137605334856	0.00129951727333823
55.4170945679323	0.00253268683986967	22.3596407871723	0.00139193322261401	161.577508464408	0.00127090584848997	366.677631301426	0.00129788258530482
55.4987103184005	0.00253269015568542	22.3925710386998	0.00139184518612215	161.815472394400	0.00127133061169051	367.217657267997	0.00130226494612440
55.5803260688688	0.00253258294170597	22.4255012902273	0.00139173755874058	162.053436324391	0.00127090109331806	367.757683234567	0.00129593387240421
55.6619418193370	0.00253257628394325	22.4584315417548	0.00139166933185574	162.291400254383	0.00127195547194101	368.297709201138	0.00129990674466592
55.7435575698052	0.00253257005852370	22.4913617932823	0.00139178389407899	162.529364184375	0.00127252682319870	368.837735167709	0.00129816523479871
55.8251733202735	0.00253256394778390	22.5242920448098	0.00139166493665405	162.767328114367	0.00127293239922790	369.377761134279	0.00130171246607779
55.9067890707417	0.00253255786519716	22.5572222963373	0.00139170279515157	163.005292044359	0.00127291901996586	369.917787100850	0.00130206278027991
55.9884048212100	0.00253255142881088	22.5901525478648	0.00139170409658374	163.243255974350	0.00127302830728327	370.457813067420	0.00129931748669289
56.0700205716782	0.00253254389647966	22.6230827993923	0.00139153136449008	163.481219904342	0.00127244739505043	370.997839033991	0.00129867755834541
56.1516363221464	0.00253253387114081	22.6560130509198	0.00139147920573509	163.719183834334	0.00127362670508289	371.537865000561	0.00129819319096052
56.2332520726147	0.00253250281970483	22.6889433024473	0.00139136660143474	163.957147764326	0.00127365772822072	372.077890967132	0.00129473918335300
56.3148678230829	0.00253250613822376	22.7218735539748	0.00139141039676845	164.195111694317	0.00127307611766744	372.617916933703	0.00129616477573661
56.3964835735511	0.00253248781255947	22.7548038055023	0.00139132673666770	164.433075624309	0.00127308892461031	373.157942900273	0.00130451979818273
56.4780993240194	0.00253248099639677	22.7877340570298	0.00139130172979439	164.671039554301	0.00127267671674828	373.697968866844	0.00129909434157590
56.5597150744876	0.00253247363470532	22.8206643085573	0.00139129484450905	164.909003484293	0.00127358750948457	374.237994833414	0.00130154650140730
56.6413308249559	0.00253246309693890	22.8535945600848	0.00139121336108792	165.146967414284	0.00127358513854491	374.778020799985	0.00129843010221611
56.7229465754241	0.00253242453392155	22.8865248116123	0.00139126060147680	165.384931344276	0.00127361777729049	375.318046766555	0.00129620297791706
56.8045623258923	0.00253242785782307	22.9194550631398	0.00139118125108426	165.622895274268	0.00127371594306461	375.858072733126	0.00130277477726432
56.8861780763606	0.00253243017053837	22.9523853146673	0.00139115542516892	165.860859204260	0.00127352630099372	376.398098699697	0.00130030875841151
56.9677938268288	0.00253238518371727	22.9853155661948	0.00139108646231332	166.098823134251	0.00127415558930719	376.938124666267	0.00129709362614614
57.0494095772971	0.00253238851782453	23.0182458177223	0.00139106848265195	166.336787064243	0.00127395826187081	377.478150632838	0.00129694974554062
57.1310253277653	0.00253239172361100	23.0511760692498	0.00139098692523931	166.574750994235	0.00127394807625461	378.018176599408	0.00130133590546384
57.2126410782335	0.00253233700509403	23.0841063207773	0.00139098913367979	166.812714924227	0.00127368342871831	378.558202565979	0.00130089828999212
57.2942568287018	0.00253233086188108	23.1170365723048	0.00139102666026981	167.050678854219	0.00127345466404690	379.098228532549	0.00130013697826872
57.3758725791700	0.00253232474277090	23.1499668238323	0.00139105407365703	167.288642784210	0.00127363703994537	379.638254499120	0.00129898487506264
57.4574883296382	0.00253231826267627	23.1828970753598	0.00139089299819392	167.526606714202	0.00127363930747459	380.178280465691	0.00129953752959789
57.5391040801065	0.00253231067266177	23.2158273268873	0.00139094484791072	167.764570644194	0.00127467747148121	380.718306432261	0.00129921143033833
57.6207198305747	0.00253230056266385	23.2487575784148	0.00139099048880385	168.002534574186	0.00127339037477015	381.258332398832	0.00129324060836299
57.7023355810430	0.00253227128716510	23.2816878299423	0.00139093584155186	168.240498504177	0.00127318907517470	381.798358365402	0.00129909206123988
57.7839513315112	0.00253227458444005	23.3146180814698	0.00139080928033978	168.478462434169	0.00127318059211170	382.338384331973	0.00129609569291448
57.8655670819794	0.00253215898306260	23.3475483329973	0.00139069143053501	168.716426364161	0.00127292097743765	382.878410298543	0.00129984589066347
57.9471828324477	0.00253215207063113	23.3804785845248	0.00139074788716432	168.954390294153	0.00127305870041684	383.418436265114	0.00130603201253650
58.0287985829159	0.00253214557811632	23.4134088360523	0.00139013637271692	169.192354224144	0.00127267219378269	383.958462231684	0.00130609838826821
58.1104143333841	0.00253213917224911	23.4463390875798	0.00139012928936003	169.430318154136	0.00127226244970487	384.498488198255	0.00130071891347458
58.1920300838524	0.00253213275665231	23.4792693391073	0.00139019566359124	169.668282084128	0.00127230044176266	385.038514164826	0.00130464534255473
58.2736458343206	0.00253212668397297	23.5121995906348	0.00139000294224541	169.906246014120	0.00127308367270852	385.578540131396	0.00130133590461682
58.3552615847889	0.00253211981374304	23.5451298421623	0.00138991695598275	170.144209944111	0.00127249018455348	386.118566097967	0.00129901019022577
58.4368773352571	0.00253211117369562	23.5780600936898	0.00138996448913018	170.382173874103	0.00127188226412239	386.658592064537	0.00129897452932689
58.5184930857253	0.00253209676246485	23.6109903452173	0.00138982418463348	170.620137804095	0.00127280275795991	387.198618031108	0.00129648809945778
58.6001088361936	0.00253145207797091	23.6439205967448	0.00138983849610766	170.858101734087	0.00127369131759417	387.738643997678	0.00129924463361036
58.6817245866618	0.00253144184436977	23.6768508482723	0.00138982506115616	171.096065664078	0.00127366837096828	388.278669964249	0.00129741551089777
58.7633403371300	0.00253143286188358	23.7097810997998	0.00138985777876891	171.334029594070	0.00127406142252488	388.818695930820	0.00129313693154408
58.8449560875983	0.00253142427345993	23.7427113513273	0.00138965474140183	171.571993524062	0.00127401086543355	389.358721897390	0.00129775261857286
58.9265718380665	0.00253141654504079	23.7756416028548	0.00138949912831356	171.809957454054	0.00127411279373520	389.898747863961	0.00129426865879999
59.0081875885348	0.00253140919760865	23.8085718543823	0.00138951316748598	172.047921384046	0.00127399212303482	390.438773830531	0.00129315435750203
59.0898033390030	0.00253140224874725	23.8415021059098	0.00138947777094737	172.285885314037	0.00127419683837995	390.978799797102	0.00129185271164048
59.1714190894712	0.00253139571783054	23.8744323574373	0.00138948601717911	172.523849244029	0.00127397673207802	391.518825763672	0.00129817721328260
59.2530348399395	0.00253138926925884	23.9073626089648	0.00138936482058414	172.761813174021	0.00127420126042243	392.058851730243	0.00129722142253382
59.3346505904077	0.00253138333443551	23.9402928604923	0.00138938391331570	172.999777104013	0.00127394564542657	392.598877696814	0.00129558174295048
59.4162663408760	0.00253137715075470	23.9732231120198	0.00138944832799389	173.237741034004	0.00127357533891678	393.138903663384	0.00129846110904788
59.4978820913442	0.00253137056361012	24.0061533635473	0.00138924668872906	173.475704963996	0.00127467333457111	393.678929629955	0.00130177789593772
59.5794978418124	0.00253136254236419	24.0390836150748	0.00138914368830862	173.713668893988	0.00127405618138306	394.218955596525	0.00130540805750709
59.6611135922807	0.00253135056520678	24.0720138666023	0.00138910054700709	173.951632823980	0.00127418053544907	394.758981563096	0.00129961943532711
59.7427293427489	0.00253122448305944	24.1049441181298	0.00138898800756473	174.189596753971	0.00127319829640103	395.299007529666	0.00129582207134164
59.8243450932171	0.00253122759100900	24.1378743696573	0.00138891342640256	174.427560683963	0.00127327299530499	395.839033496237	0.00129830221997909
59.9059608436854	0.00253123070094179	24.1708046211848	0.00138879641443094	174.665524613955	0.00127292669970066	396.379059462808	0.00129651204118035
59.9875765941536	0.00253123379076334	24.2037348727123	0.00138884102218385	174.903488543947	0.00127268598344644	396.919085429378	0.00129876918933015
60.0691923446219	0.00253123688344359	24.2366651242398	0.00138885544360953	175.141452473938	0.00127270758838139	397.459111395949	0.00130198942237226
60.1508080950901	0.00253124016390664	24.2695953757673	0.00138867389877245	175.379416403930	0.00127303096704630	397.999137362519	0.00130387886416165
60.2324238455583	0.00253124274728624	24.3025256272948	0.00138873686191628	175.617380333922	0.00127266512118742	398.539163329090	0.00129883341067591
60.3140395960266	0.00253118034613013	24.3354558788223	0.00138859460143913	175.855344263914	0.00127287740131694	399.079189295660	0.00129867485570210
60.3956553464948	0.00253118340589504	24.3683861303498	0.00138851241500694	176.093308193906	0.00127299697925822	399.619215262231	0.00129372988666187
60.4772710969630	0.00253118669750910	24.4013163818773	0.00138844093222640	176.331272123897	0.00127309818603955	400.159241228802	0.00129668629548508
60.5588868474313	0.00253118982512309	24.4342466334048	0.00138854437584330	176.569236053889	0.00127337539296516	400.699267195372	0.00129688695649627
60.6405025978995	0.00253113166297822	24.4671768849323	0.00138853826310859	176.807199983881	0.00127396788172547	401.239293161943	0.00129951851748475
60.7221183483678	0.00253112539099280	24.5001071364598	0.00138839109680055	177.045163913873	0.00127339842291789	401.779319128513	0.00130314006639398
60.8037340988360	0.00253111912647037	24.5330373879873	0.00138841137865505	177.283127843864	0.00127319721117152	402.319345095084	0.00129999911387776
60.8853498493042	0.00253111275553397	24.5659676395148	0.00138839863726619	177.521091773856	0.00127349439639766	402.859371061654	0.00129792634440817
60.9669655997725	0.00253110552064207	24.5988978910423	0.00138839307665765	177.759055703848	0.00127340467712947	403.399397028225	0.00129782079290608
61.0485813502407	0.00253109661092602	24.6318281425698	0.00138819676129602	177.997019633840	0.00127335676618965	403.939422994795	0.00129562865596899
61.1301971007090	0.00253107835263848	24.6647583940973	0.00138823054715050	178.234983563831	0.00127440239218168	404.479448961366	0.00129069985270380
61.2118128511772	0.00253107062804739	24.6976886456248	0.00138838676639425	178.472947493823	0.00127476324069191	405.019474927937	0.00129209716715079
61.2934286016454	0.00253106263482400	24.7306188971523	0.00138814062689542	178.710911423815	0.00127386813909720	405.559500894507	0.00129762535404240
61.3750443521137	0.00253105070153209	24.7635491486798	0.00138793737711471	178.948875353807	0.00127462093567608	406.099526861078	0.00129428571439215
61.4566601025819	0.00253092482352852	24.7964794002073	0.00138786162013877	179.186839283798	0.00127457013701690	406.639552827648	0.00129862521469510
61.5382758530501	0.00253092791657043	24.8294096517348	0.00138787176608560	179.424803213790	0.00127491730900297	407.179578794219	0.00130336308456294
61.6198916035184	0.00253093100571549	24.8623399032623	0.00138774130833755	179.662767143782	0.00127535194204367	407.719604760789	0.00130057529856971
61.7015073539866	0.00253093406708840	24.8952701547898	0.00138771028429888	179.900731073774	0.00127525069277487	408.259630727360	0.00129951208094783
61.7831231044549	0.00253093730476245	24.9282004063173	0.00138757126597062	180.138695003766	0.00127398775139335	408.799656693931	0.00130050659324841
61.8647388549231	0.00253094053675225	24.9611306578448	0.00138761148495657	180.376658933757	0.00127355139061461	409.339682660501	0.00130071429646412
61.9463546053913	0.00253094275233607	24.9940609093723	0.00138755292637982	180.614622863749	0.00127370319717554	409.879708627072	0.00129975679055383
62.0279703558596	0.00253090530996371	25.0269911608998	0.00138747784906915	180.852586793741	0.00127463539250900	410.419734593642	0.00129562631561965
62.1095861063278	0.00253090851981476	25.0599214124273	0.00138753630074154	181.090550723733	0.00127352662840262	410.959760560213	0.00129520772803790
62.1912018567960	0.00253091068123023	25.0928516639548	0.00138749884164261	181.328514653724	0.00127412386885326	411.499786526783	0.00129877470057791
62.2728176072643	0.00253087330499264	25.1257819154823	0.00138757834846601	181.566478583716	0.00127331191059969	412.039812493354	0.00129155313662375
62.3544333577325	0.00253087668857509	25.1587121670098	0.00138748221846227	181.804442513708	0.00127330650551227	412.579838459925	0.00129073073617331
62.4360491082008	0.00253087838450659	25.1916424185373	0.00138737592379305	182.042406443700	0.00127326775880975	413.119864426495	0.00129416289305029
62.5176648586690	0.00253084725879766	25.2245726700648	0.00138726468760455	182.280370373691	0.00127310493198501	413.659890393066	0.00129682537217018
62.5992806091372	0.00253085057875854	25.2575029215923	0.00138720499146473	182.518334303683	0.00127362213408718	414.199916359636	0.00130038612514040
62.6808963596055	0.00253083217311982	25.2904331731198	0.00138719274386938	182.756298233675	0.00127283580256443	414.739942326207	0.00129475630696491
62.7625121100737	0.00253082534422989	25.3233634246473	0.00138726374904567	182.994262163667	0.00127262605893361	415.279968292777	0.00129524656668472
62.8441278605419	0.00253081796606331	25.3562936761748	0.00138733661775157	183.232226093658	0.00127224368465258	415.819994259348	0.00129966441201404
62.9257436110102	0.00253080740061921	25.3892239277023	0.00138714484584268	183.470190023650	0.00127122916320378	416.360020225919	0.00130027867400818
63.0073593614784	0.00253076872362403	25.4221541792298	0.00138710062582165	183.708153953642	0.00127138884310603	416.900046192489	0.00129880200554588
63.0889751119467	0.00253077205528991	25.4550844307573	0.00138700135421612	183.946117883634	0.00127256258356533	417.440072159060	0.00129448002477918
63.1705908624149	0.00253077437938148	25.4880146822848	0.00138705373289111	184.184081813626	0.00127205500564425	417.980098125630	0.00129631708576976
63.2522066128831	0.00253072924163438	25.5209449338123	0.00138712711604633	184.422045743617	0.00127253264819700	418.520124092201	0.00129721933207166
63.3338223633514	0.00253073258681212	25.5538751853398	0.00138702769223307	184.660009673609	0.00127244222074263	419.060150058771	0.00129613221439721
63.4154381138196	0.00253073581163723	25.5868054368673	0.00138699719560037	184.897973603601	0.00127205008148398	419.600176025342	0.00129681815973223
63.4970538642879	0.00253068102740141	25.6197356883948	0.00138705925676233	185.135937533593	0.00127243652785273	420.140201991913	0.00129090209969902
63.5786696147561	0.00253067486344389	25.6526659399223	0.00138688969797785	185.373901463584	0.00127285966423199	420.680227958483	0.00128978330381660
63.6602853652243	0.00253066872052732	25.6855961914498	0.00138685365893215	185.611865393576	0.00127318308646911	421.220253925054	0.00129400153117542
63.7419011156926	0.00253066221137027	25.7185264429773	0.00138680615497175	185.849829323568	0.00127303774988283	421.760279891624	0.00129520025780201
63.8235168661608	0.00253065520634562	25.7514566945048	0.00138667843301503	186.087793253560	0.00127315444432972	422.300305858195	0.00129680343598860
63.9051326166290	0.00253064529698720	25.7843869460323	0.00138663293177302	186.325757183551	0.00127268722055037	422.840331824765	0.00129500427801826
63.9867483670973	0.00253062118357311	25.8173171975598	0.00138663130307157	186.563721113543	0.00127289216577470	423.380357791336	0.00129481450224763
64.0683641175655	0.00253062352082459	25.8502474490873	0.00138660271408688	186.801685043535	0.00127292130382013	423.920383757906	0.00129868765126688
64.1499798680337	0.00253055723846499	25.8831777006148	0.00138659316288558	187.039648973527	0.00127276163757122	424.460409724477	0.00130192188107915
64.2315956185020	0.00253056046283905	25.9161079521423	0.00138665227509818	187.277612903518	0.00127279159121069	425.000435691048	0.00130128922838377
64.3132113689702	0.00253056374904806	25.9490382036698	0.00138662540997147	187.515576833510	0.00127255508323560	425.540461657618	0.00130240106632601
64.3948271194384	0.00253056702827925	25.9819684551973	0.00138652635484537	187.753540763502	0.00127284502341893	426.080487624189	0.00129824419307464
64.4764428699067	0.00253055813353114	26.0148987067248	0.00138649763305253	187.991504693494	0.00127338753321919	426.620513590759	0.00129883743584530
64.5580586203749	0.00253055051002766	26.0478289582523	0.00138648993953751	188.229468623486	0.00127315547194003	427.160539557330	0.00130307681700286
64.6396743708431	0.00253053909627173	26.0807592097798	0.00138643918846999	188.467432553477	0.00127304106634447	427.700565523900	0.00130313254613916
64.7212901213114	0.00253047669329128	26.1136894613073	0.00138645236211730	188.705396483469	0.00127342066589652	428.240591490471	0.00129779504193341
64.8029058717796	0.00253047974365525	26.1466197128348	0.00138633253201829	188.943360413461	0.00127335152700345	428.780617457042	0.00130098203976775
64.8845216222478	0.00253048302107806	26.1795499643623	0.00138633113615261	189.181324343453	0.00127311239911875	429.320643423612	0.00129947854043793
64.9661373727161	0.00253048631598994	26.2124802158898	0.00138644524732368	189.419288273444	0.00127422100440249	429.860669390183	0.00130480531072006
65.0477531231843	0.00253037828293228	26.2454104674173	0.00138636028365317	189.657252203436	0.00127426155104456	430.400695356753	0.00129850101847551
65.1293688736525	0.00253037163005877	26.2783407189448	0.00138638912680488	189.895216133428	0.00127400921077081	430.940721323324	0.00129374291935107
65.2109846241207	0.00253036540923433	26.3112709704723	0.00138620187836890	190.133180063420	0.00127375958068864	431.480747289894	0.00130187144486654
65.2926003745890	0.00253035930301849	26.3442012219998	0.00138603632156507	190.371143993411	0.00127295647657164	432.020773256465	0.00129787141434545
65.3742161250572	0.00253035322491743	26.3771314735273	0.00138602030586205	190.609107923403	0.00127367466789269	432.560799223036	0.00129564605721524
65.4558318755254	0.00253034679316227	26.4100617250548	0.00138589917671819	190.847071853395	0.00127398587683809	433.100825189606	0.00130124927168689
65.5374476259937	0.00253033926577789	26.4429919765823	0.00138584380583678	191.085035783387	0.00127355593371088	433.640851156177	0.00130471351729838
65.6190633764619	0.00253032924478114	26.4759222281098	0.00138582919367471	191.322999713378	0.00127283036712202	434.180877122747	0.00130226293412779
65.7006791269301	0.00253029818050150	26.5088524796373	0.00138584260484609	191.560963643370	0.00127269765538588	434.720903089318	0.00130463963786230
65.7822948773984	0.00253030146170106	26.5417827311648	0.00138575663478241	191.798927573362	0.00127200515489742	435.260929055888	0.00129876748393958
65.8639106278666	0.00253028281908199	26.5747129826923	0.00138580276542620	192.036891503354	0.00127229568333656	435.800955022459	0.00129781769693513
65.9455263783348	0.00253027601733771	26.6076432342198	0.00138586327186958	192.274855433346	0.00127269657325975	436.340980989030	0.00130057031271821
66.0271421288031	0.00253026830095322	26.6405734857473	0.00138564059209882	192.512819363337	0.00127315148242771	436.881006955600	0.00130191984740191
66.1087578792713	0.00253025748109368	26.6735037372748	0.00138562318925662	192.750783293329	0.00127346538045804	437.421032922171	0.00130043013562900
66.1903736297395	0.00253021032622022	26.7064339888023	0.00138559598470833	192.988747223321	0.00127251491020607	437.961058888741	0.00129907353321611
66.2719893802077	0.00253021352729119	26.7393642403298	0.00138564892156542	193.226711153313	0.00127230510774806	438.501084855312	0.00129554770430526
66.3536051306760	0.00253021688877337	26.7722944918573	0.00138575351157981	193.464675083304	0.00127252132786955	439.041110821882	0.00129812199307742
66.4352208811442	0.00253019975463508	26.8052247433848	0.00138559893279154	193.702639013296	0.00127242375645958	439.581136788453	0.00129571516019568
66.5168366316124	0.00253019319501452	26.8381549949123	0.00138556423691521	193.940602943288	0.00127240386386348	440.121162755024	0.00129736015584774
66.5984523820807	0.00253018521042980	26.8710852464398	0.00138558421406306	194.178566873280	0.00127245384821334	440.661188721594	0.00129868242344564
66.6800681325489	0.00253017259605768	26.9040154979673	0.00138550875698948	194.416530803271	0.00127243372251728	441.201214688165	0.00129912007275300
66.7616838830171	0.00252996714705859	26.9369457494948	0.00138543090709816	194.654494733263	0.00127275098319229	441.741240654735	0.00129518723653786
66.8432996334854	0.00252997037695517	26.9698760010223	0.00138532601688072	194.892458663255	0.00127306586874724	442.281266621306	0.00129881027239203
66.9249153839536	0.00252997350571171	27.0028062525498	0.00138522050405722	195.130422593247	0.00127304099393495	442.821292587876	0.00129871623464562
67.0065311344218	0.00252997665580303	27.0357365040773	0.00138518921883116	195.368386523238	0.00127235929099556	443.361318554447	0.00130555932576942
67.0881468848901	0.00252997982798357	27.0686667556048	0.00138519233437577	195.606350453230	0.00127349965638067	443.901344521017	0.00130050042984071
67.1697626353583	0.00252998276965628	27.1015970071323	0.00138524240052920	195.844314383222	0.00127437981928609	444.441370487588	0.00130156156121106
67.2513783858265	0.00252998592704944	27.1345272586598	0.00138525068867292	196.082278313214	0.00127413800488801	444.981396454159	0.00129884336114298
67.3329941362947	0.00252998934852229	27.1674575101873	0.00138522109539726	196.320242243205	0.00127450302466681	445.521422420729	0.00130312310531867
67.4146098867630	0.00252999231621660	27.2003877617148	0.00138516650767363	196.558206173197	0.00127395098643147	446.061448387300	0.00130925398158528
67.4962256372312	0.00252919618455893	27.2333180132423	0.00138512428901409	196.796170103189	0.00127489550131098	446.601474353870	0.00130798868903260
67.5778413876994	0.00252919967625098	27.2662482647698	0.00138512545731825	197.034134033181	0.00127479069537507	447.141500320441	0.00130149683606849
67.6594571381677	0.00252920300551561	27.2991785162973	0.00138506533415691	197.272097963173	0.00127390250301213	447.681526287011	0.00130252451155622
67.7410728886359	0.00252920642612895	27.3321087678248	0.00138517132495588	197.510061893164	0.00127396520832521	448.221552253582	0.00129841022384404
67.8226886391041	0.00252920969983461	27.3650390193523	0.00138508729566108	197.748025823156	0.00127264727762060	448.761578220153	0.00129841573300784
67.9043043895724	0.00252921298002121	27.3979692708798	0.00138496335885279	197.985989753148	0.00127241538693972	449.301604186723	0.00129697889010484
67.9859201400406	0.00252921622151200	27.4308995224073	0.00138504503305988	198.223953683140	0.00127227117318787	449.841630153294	0.00129591501219296
68.0675358905088	0.00252921937322084	27.4638297739348	0.00138498432363482	198.461917613131	0.00127229221203406	450.381656119864	0.00129518447704080
68.1491516409771	0.00252922237923804	27.4967600254623	0.00138493664403413	198.699881543123	0.00127266893984068	450.921682086435	0.00129658791334356
68.2307673914453	0.00252922534999539	27.5296902769898	0.00138488376442386	198.937845473115	0.00127196841831776	451.461708053005	0.00130149031384710
68.3123831419135	0.00252922842395176	27.5626205285173	0.00138491042239466	199.175809403107	0.00127244445274251	452.001734019576	0.00129658279574880
68.3939988923818	0.00252923157036166	27.5955507800448	0.00138484957495651	199.413773333098	0.00127259670695702	452.541759986147	0.00129691879408451
68.4756146428500	0.00252923474260787	27.6284810315723	0.00138485327873242	199.651737263090	0.00127242318530361	453.081785952717	0.00129484840681736
68.5572303933182	0.00252923805078143	27.6614112830998	0.00138477970413440	199.889701193082	0.00127243228973577	453.621811919288	0.00129850913999268
68.6388461437864	0.00252922060022747	27.6943415346273	0.00138481923799479	200.127665123074	0.00127210570442100	454.161837885858	0.00130531860228698
68.7204618942547	0.00252921407506218	27.7272717861548	0.00138481217229248	200.365629053065	0.00127173971603488	454.701863852429	0.00130055108705756
68.8020776447229	0.00252920613659000	27.7602020376823	0.00138486573567746	200.603592983057	0.00127152013904350	455.241889818999	0.00130337306809656
68.8836933951911	0.00252919359717090	27.7931322892098	0.00138471408101637	200.841556913049	0.00127182121613138	455.781915785570	0.00130006044897593
68.9653091456594	0.00252898844872141	27.8260625407373	0.00138467215163521	201.079520843041	0.00127245857934200	456.321941752141	0.00130356679140131
69.0469248961276	0.00252899166348100	27.8589927922648	0.00138467651969568	201.317484773033	0.00127313284760465	456.861967718711	0.00130476120277968
69.1285406465958	0.00252899476898098	27.8919230437923	0.00138469865084394	201.555448703024	0.00127269499792414	457.401993685282	0.00129436367795772
69.2101563970641	0.00252899788526845	27.9248532953198	0.00138449324654864	201.793412633016	0.00127313098238902	457.942019651852	0.00130080913357435
69.2917721475323	0.00252900101002389	27.9577835468473	0.00138443921653013	202.031376563008	0.00127372982468865	458.482045618423	0.00130601371219606
69.3733878980005	0.00252900412286763	27.9907137983748	0.00138432325717979	202.269340493000	0.00127289929722560	459.022071584993	0.00130911974553854
69.4550036484688	0.00252900724998065	28.0236440499023	0.00138432580985960	202.507304422991	0.00127280279267848	459.562097551564	0.00130405039536795
69.5366193989370	0.00252901058696736	28.0565743014298	0.00138431829631467	202.745268352983	0.00127339371220867	460.102123518135	0.00129680684235369
69.6182351494052	0.00252901312624788	28.0895045529573	0.00138421403461695	202.983232282975	0.00127259973666497	460.642149484705	0.00129920387034074
69.6998508998734	0.00252892920001376	28.1224348044848	0.00138414396165213	203.221196212967	0.00127278930458057	461.182175451276	0.00129874051355594
69.7814666503417	0.00252893220335705	28.1553650560123	0.00138418882745592	203.459160142958	0.00127306601139616	461.722201417846	0.00129942579350281
69.8630824008099	0.00252893525004931	28.1882953075398	0.00138422569304137	203.697124072950	0.00127311623420181	462.262227384417	0.00129796384286373
69.9446981512781	0.00252893852276537	28.2212255590673	0.00138423641540419	203.935088002942	0.00127329608924327	462.802253350987	0.00129635032638673
70.0263139017464	0.00252894161431968	28.2541558105948	0.00138421002553717	204.173051932934	0.00127357418610032	463.342279317558	0.00129394052367502
70.1079296522146	0.00252888283477422	28.2870860621223	0.00138416411938107	204.411015862925	0.00127401108236816	463.882305284128	0.00129907977481998
70.1895454026828	0.00252887657728989	28.3200163136498	0.00138418401835794	204.648979792917	0.00127410752264734	464.422331250699	0.00129381395384249
70.2711611531511	0.00252887032845330	28.3529465651773	0.00138412819503520	204.886943722909	0.00127402968949869	464.962357217270	0.00129180545016336
70.3527769036193	0.00252886397482775	28.3858768167048	0.00138406715828701	205.124907652901	0.00127397890531557	465.502383183840	0.00129738572924806
70.4343926540875	0.00252885676104427	28.4188070682323	0.00138410995592278	205.362871582893	0.00127464318338346	466.042409150411	0.00129627052895714
70.5160084045558	0.00252884787810325	28.4517373197598	0.00138408031192550	205.600835512884	0.00127400244824338	466.582435116981	0.00129935244316360
70.5976241550240	0.00252882874739284	28.4846675712873	0.00138406592506057	205.838799442876	0.00127442128420755	467.122461083552	0.00129875415067405
70.6792399054922	0.00252882454189435	28.5175978228148	0.00138391450303862	206.076763372868	0.00127449342648464	467.662487050122	0.00129418490310265
70.7608556559604	0.00252881567452123	28.5505280743423	0.00138391409154269	206.314727302860	0.00127401084820468	468.202513016693	0.00129476356387040
70.8424714064287	0.00252879657609545	28.5834583258698	0.00138389451251984	206.552691232851	0.00127302772805377	468.742538983264	0.00130056009505660
70.9240871568969	0.00252879231883869	28.6163885773973	0.00138389026249679	206.790655162843	0.00127308548971842	469.282564949834	0.00129969384551393
71.0057029073651	0.00252878295062911	28.6493188289248	0.00138393611357394	207.028619092835	0.00127348498347657	469.822590916405	0.00129866299702662
71.0873186578334	0.00252876298513077	28.6822490804523	0.00138379711132636	207.266583022827	0.00127308108476014	470.362616882975	0.00129647405277821
71.1689344083016	0.00252876144700853	28.7151793319798	0.00138388027194816	207.504546952818	0.00127332897501334	470.902642849546	0.00129899393408706
71.2505501587698	0.00252875006086541	28.7481095835073	0.00138383216845297	207.742510882810	0.00127327248432197	471.442668816116	0.00129873801710531
71.3321659092381	0.00252868768508948	28.7810398350348	0.00138386672699255	207.980474812802	0.00127395310267043	471.982694782687	0.00129947347292613
71.4137816597063	0.00252869070658942	28.8139700865623	0.00138372396793620	208.218438742794	0.00127396921679837	472.522720749258	0.00130025760051875
71.4953974101745	0.00252869394028595	28.8469003380898	0.00138373342951090	208.456402672785	0.00127343881932223	473.062746715828	0.00130087515824307
71.5770131606428	0.00252869714976827	28.8798305896173	0.00138378252707561	208.694366602777	0.00127357204846801	473.602772682399	0.00130060386657326
71.6586289111110	0.00252857953837671	28.9127608411448	0.00138371495262844	208.932330532769	0.00127322601045438	474.142798648969	0.00129760027745942
71.7402446615792	0.00252857267721349	28.9456910926723	0.00138365060289739	209.170294462761	0.00127337138573322	474.682824615540	0.00129939758386458
71.8218604120474	0.00252856623753178	28.9786213441998	0.00138366470693157	209.408258392753	0.00127347221502699	475.222850582110	0.00129529019668248
71.9034761625157	0.00252855988913968	29.0115515957273	0.00138354552391313	209.646222322744	0.00127405107693762	475.762876548681	0.00129622084587462
71.9850919129839	0.00252855353750808	29.0444818472548	0.00138344198292974	209.884186252736	0.00127400042454336	476.302902515252	0.00129811706076163
72.0667076634521	0.00252854706501857	29.0774120987823	0.00138349442541017	210.122150182728	0.00127365333993271	476.842928481822	0.00130152097445107
72.1483234139204	0.00252854010446205	29.1103423503098	0.00138343909426684	210.360114112720	0.00127366973528170	477.382954448393	0.00129877794571049
72.2299391643886	0.00252853121829517	29.1432726018373	0.00138331550306882	210.598078042711	0.00127312614786625	477.922980414963	0.00129952153290072
72.3115549148568	0.00252851452616364	29.1762028533648	0.00138331046388055	210.836041972703	0.00127359454101912	478.463006381534	0.00129437731028621
72.3931706653251	0.00252848426070989	29.2091331048923	0.00138329506941999	211.074005902695	0.00127372340122808	479.003032348104	0.00129409135164028
72.4747864157933	0.00252847806370393	29.2420633564198	0.00138329121674446	211.311969832687	0.00127370403718025	479.543058314675	0.00129402195507034
72.5564021662615	0.00252847145940774	29.2749936079473	0.00138329934983493	211.549933762678	0.00127266421614886	480.083084281246	0.00129625422657751
72.6380179167298	0.00252846341298981	29.3079238594748	0.00138321626554983	211.787897692670	0.00127276348121109	480.623110247816	0.00129353528158659
72.7196336671980	0.00252845139022668	29.3408541110023	0.00138341753963809	212.025861622662	0.00127301370327747	481.163136214387	0.00130008945202568
72.8012494176662	0.00252832471764151	29.3737843625298	0.00138325091804560	212.263825552654	0.00127333991347937	481.703162180957	0.00129660402271911
72.8828651681344	0.00252832782141928	29.4067146140573	0.00138318010701999	212.501789482645	0.00127270240833691	482.243188147528	0.00129741080237722
72.9644809186027	0.00252833092918719	29.4396448655848	0.00138315882697337	212.739753412637	0.00127271714086710	482.783214114098	0.00129830685130418
73.0460966690709	0.00252833401911824	29.4725751171123	0.00138313254081520	212.977717342629	0.00127287578812745	483.323240080669	0.00129793483542635
73.1277124195391	0.00252833711440992	29.5055053686398	0.00138326019581265	213.215681272621	0.00127301415503406	483.863266047239	0.00129568057414254
73.2093281700074	0.00252834040033345	29.5384356201673	0.00138317332025675	213.453645202613	0.00127229418124472	484.403292013810	0.00129786088373502
73.2909439204756	0.00252834282627928	29.5713658716948	0.00138315275682236	213.691609132604	0.00127211575446548	484.943317980381	0.00129140505546423
73.3725596709438	0.00252825900794289	29.6042961232223	0.00138303428594046	213.929573062596	0.00127201933023977	485.483343946951	0.00129384982258062
73.4541754214121	0.00252826199147474	29.6372263747498	0.00138320787631797	214.167536992588	0.00127345344100773	486.023369913522	0.00129534305622815
73.5357911718803	0.00252826501096839	29.6701566262773	0.00138301498548845	214.405500922580	0.00127306205503019	486.563395880092	0.00129808157678422
73.6174069223485	0.00252826824182709	29.7030868778048	0.00138298280517574	214.643464852571	0.00127301774925963	487.103421846663	0.00129931021572873
73.6990226728168	0.00252827144549558	29.7360171293323	0.00138301529796826	214.881428782563	0.00127294338582714	487.643447813233	0.00129838209451621
73.7806384232850	0.00252815364716371	29.7689473808598	0.00138291563754499	215.119392712555	0.00127278862457921	488.183473779804	0.00129871181010961
73.8622541737532	0.00252814678875410	29.8018776323873	0.00138281847669062	215.357356642547	0.00127259002301277	488.723499746375	0.00130242465791414
73.9438699242215	0.00252814035184221	29.8348078839148	0.00138266456471756	215.595320572538	0.00127212284071580	489.263525712945	0.00129353205658790
74.0254856746897	0.00252813400639118	29.8677381354423	0.00138271940733572	215.833284502530	0.00127207915440836	489.803551679516	0.00129691924056466
74.1071014251579	0.00252812765795091	29.9006683869698	0.00138267780035067	216.071248432522	0.00127180506072929	490.343577646086	0.00130314174693208
74.1887171756261	0.00252812118900148	29.9335986384973	0.00138263202047463	216.309212362514	0.00127224755707986	490.883603612657	0.00130577121827620
74.2703329260944	0.00252811423256217	29.9665288900248	0.00138263133277115	216.547176292505	0.00127265246507538	491.423629579227	0.00130421192249671
74.3519486765626	0.00252810535187164	29.9994591415523	0.00138257947121409	216.785140222497	0.00127274316672663	491.963655545798	0.00129854940323579
74.4335644270308	0.00252808866837163	30.0323893930798	0.00138260974800740	217.023104152489	0.00127257394991799	492.503681512369	0.00129403194308898
74.5151801774991	0.00252805832981216	30.0653196446073	0.00138248324513567	217.261068082481	0.00127292577931389	493.043707478939	0.00129627164012502
74.5967959279673	0.00252805213475225	30.0982498961348	0.00138236876402328	217.499032012473	0.00127392091383151	493.583733445510	0.00129902824368468
74.6784116784355	0.00252804553262983	30.1311801476623	0.00138222641536088	217.736995942464	0.00127353670507281	494.123759412080	0.00130271375122909
74.7600274289038	0.00252803748889784	30.1641103991898	0.00138223809560051	217.974959872456	0.00127334501984959	494.663785378651	0.00129919175768906
74.8416431793720	0.00252802546957776	30.1970406507173	0.00138227119998807	218.212923802448	0.00127246827979682	495.203811345221	0.00129798900464922
74.9232589298402	0.00252789876538740	30.2299709022448	0.00138214191153007	218.450887732440	0.00127304455219138	495.743837311792	0.00130088000319535
75.0048746803085	0.00252790186548520	30.2629011537723	0.00138212710741615	218.688851662431	0.00127328779837309	496.283863278363	0.00130397733813274
75.0864904307767	0.00252790496857915	30.2958314052998	0.00138212361029278	218.926815592423	0.00127281528847078	496.823889244933	0.00130666945490382
75.1681061812449	0.00252790805249000	30.3287616568273	0.00138203047093884	219.164779522415	0.00127314077142032	497.363915211504	0.00130372579869996
75.2497219317131	0.00252791113965995	30.3616919083548	0.00138202335831690	219.402743452407	0.00127387370603456	497.903941178074	0.00129963484857517
75.3313376821814	0.00252791441270083	30.3946221598823	0.00138208543398959	219.640707382398	0.00127358452621093	498.443967144645	0.00129798231070675
75.4129534326496	0.00252791680927832	30.4275524114098	0.00138199909362849	219.878671312390	0.00127442723576544	498.983993111215	0.00129960226488944
75.4945691831178	0.00252783297872211	30.4604826629373	0.00138194586516783	220.116635242382	0.00127497272728881	499.524019077786	0.00129446159637460
75.5761849335861	0.00252783595760204	30.4934129144648	0.00138186680580558	220.354599172374	0.00127461667664093	500.064045044357	0.00129727320817893
75.6578006840543	0.00252783897096375	30.5263431659923	0.00138193494229164	220.592563102365	0.00127410127129322	500.604071010927	0.00130139142565412
75.7394164345225	0.00252784219258548	30.5592734175198	0.00138184166625327	220.830527032357	0.00127392001877883	501.144096977498	0.00129804247793143
75.8210321849908	0.00252784537819746	30.5922036690473	0.00138195118506456	221.068490962349	0.00127292629222785	501.684122944068	0.00129323896559396
75.9026479354590	0.00252772724626091	30.6251339205748	0.00138185723784565	221.306454892341	0.00127310823802739	502.224148910639	0.00129473442696091
75.9842636859272	0.00252772039961387	30.6580641721023	0.00138183521158983	221.544418822333	0.00127243770473994	502.764174877209	0.00129619070831398
76.0658794363955	0.00252771397491932	30.6909944236298	0.00138183537446101	221.782382752324	0.00127256264199954	503.304200843780	0.00129479617921687
76.1474951868637	0.00252770764285637	30.7239246751573	0.00138169717981331	222.020346682316	0.00127314379745086	503.844226810350	0.00129477373892034
76.2291109373319	0.00252770130941888	30.7568549266848	0.00138170030024585	222.258310612308	0.00127349916962832	504.384252776921	0.00129477158398297
76.3107266878001	0.00252769485767559	30.7897851782123	0.00138174850777856	222.496274542300	0.00127328315935924	504.924278743492	0.00129560981641908
76.3923424382684	0.00252768792199260	30.8227154297398	0.00138167635173579	222.734238472291	0.00127326415866339	505.464304710062	0.00129603835508218
76.4739581887366	0.00252767907033284	30.8556456812673	0.00138165942982673	222.972202402283	0.00127216533221938	506.004330676633	0.00130086346660500
76.5555739392048	0.00252766243984563	30.8885759327948	0.00138159191841413	223.210166332275	0.00127258832431171	506.544356643203	0.00130204408634112
76.6371896896731	0.00252763191267812	30.9215061843223	0.00138152387311959	223.448130262267	0.00127235627771149	507.084382609774	0.00130165626145601
76.7188054401413	0.00252762573282306	30.9544364358498	0.00138152864860905	223.686094192258	0.00127250691889507	507.624408576344	0.00130010968207980
76.8004211906095	0.00252761914882698	30.9873666873773	0.00138152973580528	223.924058122250	0.00127269494947732	508.164434542915	0.00129955395972666
76.8820369410778	0.00252761112948569	31.0202969389048	0.00138149021391244	224.162022052242	0.00127281274074232	508.704460509486	0.00129732443345638
76.9636526915460	0.00252759914808435	31.0532271904323	0.00138153963811214	224.399985982234	0.00127323786331066	509.244486476056	0.00130544388694399
77.0452684420142	0.00252747260044070	31.0861574419598	0.00138156141532837	224.637949912225	0.00127297516213531	509.784512442627	0.00130219449717694
77.1268841924825	0.00252747568656578	31.1190876934873	0.00138146422185916	224.875913842217	0.00127215059189692	510.324538409197	0.00130098366053028
77.2084999429507	0.00252747877035079	31.1520179450148	0.00138145291072929	225.113877772209	0.00127280232265896	510.864564375768	0.00130134552642745
77.2901156934189	0.00252748182796689	31.1849481965423	0.00138142051000084	225.351841702201	0.00127245939968528	511.404590342338	0.00130209306883623
77.3717314438871	0.00252748487849311	31.2178784480698	0.00138140249201388	225.589805632192	0.00127263069958460	511.944616308909	0.00130190447285217
77.4533471943554	0.00252748809290310	31.2508086995973	0.00138136890798722	225.827769562184	0.00127291717398690	512.484642275480	0.00130021062202032
77.5349629448236	0.00252749051165914	31.2837389511248	0.00138129670233507	226.065733492176	0.00127316719098587	513.024668242050	0.00129736896233925
77.6165786952918	0.00252742794795673	31.3166692026523	0.00138133220684461	226.303697422168	0.00127266818097678	513.564694208621	0.00130429940011371
77.6981944457601	0.00252743097915332	31.3495994541798	0.00138132067227193	226.541661352160	0.00127231232494624	514.104720175192	0.00130504564800516
77.7798101962283	0.00252743422875592	31.3825297057073	0.00138129072021165	226.779625282151	0.00127319946800847	514.644746141762	0.00129816574455475
77.8614259466965	0.00252743746761515	31.4154599572348	0.00138123222863400	227.017589212143	0.00127356359697305	515.184772108333	0.00129769010257307
77.9430416971648	0.00252731985869116	31.4483902087623	0.00138119071148568	227.255553142135	0.00127389743012814	515.724798074903	0.00129829440171169
78.0246574476330	0.00252731297148906	31.4813204602898	0.00138109856813573	227.493517072127	0.00127423999587677	516.264824041474	0.00130446121391585
78.1062731981012	0.00252730650414269	31.5142507118173	0.00138098417485401	227.731481002118	0.00127402009884417	516.804850008045	0.00130221375104071
78.1878889485695	0.00252730012478006	31.5471809633448	0.00138108776502887	227.969444932110	0.00127431284012140	517.344875974615	0.00129664442497731
78.2695046990377	0.00252729373770199	31.5801112148723	0.00138092986062468	228.207408862102	0.00127492158267804	517.884901941186	0.00130477229296931
78.3511204495059	0.00252728722368509	31.6130414663998	0.00138098933485288	228.445372792094	0.00127457767541440	518.424927907757	0.00130829606984442
78.4327361999741	0.00252728046489275	31.6459717179273	0.00138073398964901	228.683336722085	0.00127477246878350	518.964953874327	0.00130111165985692
78.5143519504424	0.00252727197707770	31.6789019694548	0.00138080113786043	228.921300652077	0.00127433444075841	519.504979840898	0.00129848699560069
78.5959677009106	0.00252725718491510	31.7118322209823	0.00138071407680323	229.159264582069	0.00127435492627887	520.045005807468	0.00130018999228484
78.6775834513788	0.00252699074640178	31.7447624725098	0.00138070504296903	229.397228512061	0.00127418586435686	520.585031774039	0.00130091924108205
78.7591992018471	0.00252698234405802	31.7776927240373	0.00138073011833517	229.635192442052	0.00127422423321359	521.125057740610	0.00130055570667867
78.8408149523153	0.00252697479797135	31.8106229755648	0.00138065840940309	229.873156372044	0.00127331138144514	521.665083707180	0.00129730066018108
78.9224307027835	0.00252696763997059	31.8435532270923	0.00138069334220811	230.111120302036	0.00127312367755946	522.205109673751	0.00129956902490586
79.0040464532518	0.00252696088848890	31.8764834786198	0.00138059382436046	230.349084232028	0.00127284330649730	522.745135640322	0.00130563483442589
79.0856622037200	0.00252695456337375	31.9094137301473	0.00138055175566399	230.587048162020	0.00127255495826340	523.285161606892	0.00130071010196089
79.1672779541882	0.00252694834113628	31.9423439816748	0.00138057897670438	230.825012092011	0.00127295278896306	523.825187573463	0.00130010436075586
79.2488937046565	0.00252694213144370	31.9752742332023	0.00138053362044491	231.062976022003	0.00127295791815438	524.365213540033	0.00129693298066069
79.3305094551247	0.00252693582221485	32.0082044847298	0.00138037577893326	231.300939951995	0.00127300857272107	524.905239506604	0.00129996639894224
79.4121252055929	0.00252692866424414	32.0411347362573	0.00138040400925497	231.538903881987	0.00127292413167037	525.445265473175	0.00129607811911409
79.4937409560612	0.00252691934232562	32.0740649877848	0.00138049342151515	231.776867811978	0.00127281236589089	525.985291439745	0.00129452229020243
79.5753567065294	0.00252689857983883	32.1069952393123	0.00138047039312635	232.014831741970	0.00127325576463708	526.525317406316	0.00129318347888042
79.6569724569976	0.00252689834784616	32.1399254908398	0.00138030431408557	232.252795671962	0.00127278612980436	527.065343372886	0.00129660308261101
79.7385882074658	0.00252688476317476	32.1728557423673	0.00138030459558686	232.490759601954	0.00127286447061098	527.605369339457	0.00129863520074621
79.8202039579341	0.00252512546013554	32.2057859938948	0.00138015040832980	232.728723531945	0.00127384351789291	528.145395306028	0.00130106886034663
79.9018197084023	0.00252512861988133	32.2387162454223	0.00138012379801247	232.966687461937	0.00127447346692062	528.685421272598	0.00129557226854822
79.9834354588705	0.00252513164629306	32.2716464969498	0.00138009120734423	233.204651391929	0.00127496963320510	529.225447239169	0.00130052134417183
80.0650512093388	0.00252513465205098	32.3045767484773	0.00137998277844094	233.442615321921	0.00127346026546030	529.765473205740	0.00130059229306298
80.1466669598070	0.00252513762620044	32.3375070000048	0.00138000429953257	233.680579251912	0.00127347222917172	530.305499172310	0.00129590226880568
80.2282827102752	0.00252514067051965	32.3704372515323	0.00137998313504307	233.918543181904	0.00127342912513068	530.845525138881	0.00129852213699730
80.3098984607435	0.00252514392491310	32.4033675030598	0.00138002804781114	234.156507111896	0.00127383649256578	531.385551105451	0.00130308967531333
80.3915142112117	0.00252514717216675	32.4362977545873	0.00137990790015448	234.394471041888	0.00127306392086204	531.925577072022	0.00129940933662280
80.4731299616799	0.00252514541570676	32.4692280061148	0.00137991633697659	234.632434971880	0.00127273621237149	532.465603038593	0.00129483050956985
80.5547457121482	0.00252513403793569	32.5021582576423	0.00137994641470300	234.870398901871	0.00127229133137743	533.005629005163	0.00129661072046917
80.6363614626164	0.00252506728732134	32.5350885091698	0.00137979502107667	235.108362831863	0.00127277498051290	533.545654971734	0.00129784425931241
80.7179772130846	0.00252507049780026	32.5680187606973	0.00137994424963465	235.346326761855	0.00127245588538279	534.085680938305	0.00130239131874430
80.7995929635528	0.00252507360468685	32.6009490122248	0.00137999926299577	235.584290691847	0.00127371230790457	534.625706904875	0.00129749267212629
80.8812087140211	0.00252507685557080	32.6338792637523	0.00137989480252166	235.822254621838	0.00127427173343595	535.165732871446	0.00129485963298817
80.9628244644893	0.00252507142486320	32.6668095152798	0.00137988717871976	236.060218551830	0.00127413762085635	535.705758838016	0.00130207130290968
81.0444402149575	0.00252506243959520	32.6997397668073	0.00137984680376918	236.298182481822	0.00127477559935867	536.245784804587	0.00129795474810525
81.1260559654258	0.00252504400050396	32.7326700183348	0.00137981859612460	236.536146411814	0.00127422554719098	536.785810771158	0.00129835448289450
81.2076717158940	0.00252503620323680	32.7656002698623	0.00137982479302311	236.774110341805	0.00127438450738490	537.325836737728	0.00129924428987228
81.2892874663622	0.00252502812328861	32.7985305213898	0.00137976229629455	237.012074271797	0.00127421359902108	537.865862704299	0.00129659869380492
81.3709032168305	0.00252501604051506	32.8314607729173	0.00137978923653432	237.250038201789	0.00127427838882633	538.405888670870	0.00129764893340623
81.4525189672987	0.00252489466589458	32.8643910244448	0.00137983253977276	237.488002131781	0.00127378075362180	538.945914637440	0.00129819649656088
81.5341347177669	0.00252489768496976	32.8973212759723	0.00137979570156300	237.725966061772	0.00127404733800379	539.485940604011	0.00129464048058084
81.6157504682352	0.00252490067789416	32.9302515274998	0.00137972229015980	237.963929991764	0.00127356357718047	540.025966570581	0.00129686267634132

==> Revised version arXiv/NewPics/CompareAllSheppLoganNoisy.txt <==
t	targSimCo	targSAOL	targFAOL	targIAOL	targMEAOL
1	0.119129890615611	0.00217199519083751	0.00216197471888904	0.00165128126954075	0.00149294699598527
2	0.101882535103640	0.00200175399589033	0.00198785682986217	0.00147068518211265	0.00136018393548286
3	0.0867053606855263	0.00192477773787763	0.00190818775803735	0.00140946150017960	0.00134187565256726
4	0.0739902666924697	0.00186510718615890	0.00185237333304659	0.00138671696826616	0.00132097739278706
5	0.0629977836922687	0.00183407716701845	0.00181039738365220	0.00135917865721538	0.00131999882941404
6	0.0539717407478027	0.00181931454001865	0.00179768386247075	0.00133744254113429	0.00131952190805781
7	0.0460149222961077	0.00180390248008454	0.00178222291726311	0.00132688012748730	0.00131258398591713
8	0.0392559786592154	0.00179420446721783	0.00176866233974670	0.00132280755135709	0.00131607149545753
9	0.0335593784518012	0.00179123490175804	0.00174985458192976	0.00131764876071276	0.00131637549790787
10	0.0286230748921707	0.00177711507636742	0.00174546533783937	0.00131399432720537	0.00131298159390912
11	0.0245596271893789	0.00177354928572725	0.00172949484184403	0.00130999628547648	0.00130835850151690
12	0.0210958705177366	0.00176178295080807	0.00171225751735721	0.00130712043664923	0.00130586933646785
13	0.0183131817519134	0.00175521613536585	0.00170217898191839	0.00130344157387465	0.00130490231563743
14	0.0158916038261370	0.00174658409578253	0.00169919835717049	0.00130061434500542	0.00130277027188486
15	0.0138740533840596	0.00173678532632712	0.00168798071941970	0.00129933245023913	0.00129525362931634
16	0.0121369432905967	0.00172670855278623	0.00167984500534294	0.00129770210245390	0.00129794204021954
17	0.0106096625535583	0.00172222323806975	0.00167525361261496	0.00129576016325077	0.00129606214751944
18	0.00937221955922522	0.00171583463855760	0.00165548643945998	0.00129487922250527	0.00129792984895562
19	0.00832745933473752	0.00171534206944092	0.00164897759559332	0.00129294719555155	0.00130564077426877
20	0.00742035805529086	0.00170447900324151	0.00163932127149498	0.00129180077730198	0.00130288016005201
21	0.00666637748773946	0.00170374134519928	0.00163592026092683	0.00129118899492069	0.00129780804990222
22	0.00601876370423746	0.00169762540201369	0.00163028242080326	0.00129004654283901	0.00129420153730603
23	0.00549055198715291	0.00168987906985788	0.00162371030740763	0.00128923715656798	0.00130335398703175
24	0.00502842215070827	0.00168523564192667	0.00162025104681675	0.00128880322006713	0.00130109128935998
25	0.00463917246902660	0.00168309683376324	0.00161737201752165	0.00128878945749146	0.00130536251199824
26	0.00431383884882750	0.00167495859369817	0.00161024227975280	0.00128888227516943	0.00130509377114197
27	0.00403342449567095	0.00167430867257408	0.00160606757338817	0.00128834125632201	0.00130766627481629
28	0.00380312447715596	0.00166612099449433	0.00159846607482193	0.00128647075671639	0.00130220043863636
29	0.00360692957620236	0.00166549767342019	0.00159092297922408	0.00128471938922698	0.00129897671091643
30	0.00344932199793253	0.00166272912924666	0.00158779290385321	0.00128378171743408	0.00130122231071955
31	0.00331213985288930	0.00165643730975233	0.00158616662205457	0.00128266537430396	0.00130336191095904
32	0.00319779744923813	0.00165227294866044	0.00158191075415808	0.00128107313543074	0.00130442699717081
33	0.00309270880123318	0.00164886722310189	0.00157874042980706	0.00128070500661489	0.00130153788338418
34	0.00300655175232514	0.00164402018161256	0.00157421289017176	0.00128027554797082	0.00129938274723566
35	0.00293670956072014	0.00164116958159114	0.00156998682597544	0.00128002142137668	0.00129740446067959
36	0.00287770996879906	0.00164111088107956	0.00156553497220607	0.00128020601029204	0.00130390285626949
37	0.00282644809444765	0.00163675177628975	0.00156094847888499	0.00127929147711142	0.00129668099017014
38	0.00278380425307578	0.00163746164052066	0.00155842422121480	0.00127906684080697	0.00129747080460826
39	0.00274714061878771	0.00163256099903572	0.00155456776367225	0.00127866056194068	0.00129873024686013
40	0.00271720409392024	0.00162936412060863	0.00155265147131493	0.00127849727725690	0.00129981449105026
41	0.00269098045527467	0.00162843765533375	0.00154938662646149	0.00127844233156426	0.00130533758669988
42	0.00266886012810459	0.00162635045785716	0.00154662712494673	0.00127852588983099	0.00130078245569634
43	0.00265034278409825	0.00162341468937231	0.00154436206954614	0.00127858652603923	0.00129942292792113
44	0.00263435459502091	0.00162272640634127	0.00154186197443093	0.00127845561262275	0.00130459711137091
45	0.00262119803331772	0.00161927259168846	0.00153802611577588	0.00127859795956766	0.00129933711397841
46	0.00260996628551906	0.00161742364739835	0.00153526682953186	0.00127878486741320	0.00130029476195606
47	0.00260092333706330	0.00161280924754507	0.00153182126076654	0.00127787326580549	0.00130272082640673
48	0.00259303357921640	0.00161064864020576	0.00153091243007257	0.00127833115687742	0.00130320334463885
49	0.00258644045574063	0.00160916795461334	0.00152680469986991	0.00127698011767900	0.00130290920383722
50	0.00258036330882213	0.00161063071746327	0.00152439590737168	0.00127739800482804	0.00129563743400357
51	0.00257536489095901	0.00160778483771728	0.00152323837400539	0.00127771549538685	0.00130067201381218
52	0.00257129903017305	0.00160331841479098	0.00152067546327944	0.00127825090021917	0.00130464637867620
53	0.00256785180520820	0.00160093042844593	0.00151850278266470	0.00127775808974266	0.00130030012360807
54	0.00256484467561912	0.00159703126463407	0.00151748965333553	0.00127740226881207	0.00129665596634887
55	0.00256233217428761	0.00159484566602995	0.00151640157998781	0.00127725409834203	0.00130199618591357
56	0.00256016180055295	0.00159592667071610	0.00151444707481711	0.00127711982478178	0.00129786555335814
57	0.00255838066328278	0.00159230076251848	0.00151346206334265	0.00127593189827840	0.00130002085861646
58	0.00255681189714355	0.00159606846841834	0.00151190015446254	0.00127524437691171	0.00130001195688568
59	0.00255548070556240	0.00158901944788194	0.00151052841216939	0.00127575520221133	0.00129820763869842
60	0.00255435917542309	0.00158682441212389	0.00150839563410566	0.00127617255951310	0.00129593586460263
61	0.00255338404222931	0.00158567233393120	0.00150770869345441	0.00127592134318993	0.00129865696460892
62	0.00255257560517866	0.00158350179860415	0.00150630958527505	0.00127608573559521	0.00129587162986221
63	0.00255187990429807	0.00158204735820817	0.00150513978846267	0.00127663253780700	0.00129690192638279
64	0.00255131504805397	0.00158173487989213	0.00150336513402041	0.00127679416900122	0.00130205285249850
65	0.00255081782196693	0.00158049097612717	0.00150151062834479	0.00127727664445380	0.00129753113937858
66	0.00255037194343508	0.00158111628120456	0.00150086933544362	0.00127787481316795	0.00129718275771087
67	0.00254998303354867	0.00157944403187145	0.00150084007001869	0.00127664232815746	0.00130160241585642
68	0.00254965951445180	0.00157787974878702	0.00149956690787403	0.00127719706409033	0.00130227285904786
69	0.00254939324840068	0.00157762269220768	0.00149815052181333	0.00127719336533265	0.00129806328997654
70	0.00254916471597512	0.00157580723876544	0.00149764127889809	0.00127685976562548	0.00129731336365786
71	0.00254896271443533	0.00157493315848081	0.00149653236042541	0.00127680756505050	0.00129191675169512
72	0.00254879153755205	0.00157272008380357	0.00149578659149992	0.00127653102128161	0.00129497391258781
73	0.00254864141655633	0.00157119705401077	0.00149385750522641	0.00127745886287919	0.00129841760080944
74	0.00254851626833374	0.00157063268177683	0.00149157603144450	0.00127839633373315	0.00129446710837045
75	0.00254840419927114	0.00157091189460950	0.00149079167056678	0.00127846107191031	0.00129539047481012
76	0.00254830739792319	0.00156931720556820	0.00149059794876580	0.00127770719294850	0.00130537957220403
77	0.00254822431322737	0.00156599205164532	0.00148966947924305	0.00127780536219976	0.00130281557939605
78	0.00254815064216578	0.00156506503875859	0.00148911624184042	0.00127732169608317	0.00130225798255378
79	0.00254808830166521	0.00156325457416299	0.00148808607410366	0.00127729133617228	0.00129940916683179
80	0.00254803350645810	0.00156306244280777	0.00148752639758857	0.00127714885348309	0.00130268703949333
81	0.00254798405493139	0.00156210148973909	0.00148656130487243	0.00127678984456359	0.00130249196305646
82	0.00254794099654448	0.00156449467293014	0.00148610666012473	0.00127710216254462	0.00130201932261697
83	0.00254790374047005	0.00156002729824629	0.00148455128970147	0.00127754662141873	0.00130206738782837
84	0.00254787043446240	0.00155963060894369	0.00148377488286959	0.00127707904491001	0.00129762148545800
85	0.00254784202181743	0.00155825211856088	0.00148278735660219	0.00127633255453906	0.00129631254633580
86	0.00254781684797263	0.00155834880994058	0.00148223537964204	0.00127708230799266	0.00129696975642755
87	0.00254779394529674	0.00155817843792126	0.00148014436234838	0.00127649241593636	0.00130656550467445
88	0.00254777384437870	0.00155645886989777	0.00147890189828129	0.00127607764738811	0.00130190601624836
89	0.00254775566753247	0.00155616825311701	0.00147801019925781	0.00127588421075130	0.00129888468335748
90	0.00254773991054125	0.00155384278814665	0.00147735195817496	0.00127591438710133	0.00129987052438444
91	0.00254772480681421	0.00155436842945195	0.00147653422054912	0.00127545492902414	0.00129788378315410
92	0.00254771186918337	0.00155307250546802	0.00147607889658053	0.00127585189195437	0.00129770321427611
93	0.00254770036665181	0.00155145638019620	0.00147582153683846	0.00127551418933890	0.00129305583780016
94	0.00254768934340709	0.00155125624939506	0.00147497275489383	0.00127552713425410	0.00129750262607388
95	0.00254767931870491	0.00155034818095973	0.00147427709099402	0.00127639425864438	0.00129587756878627
96	0.00254767053735860	0.00154883098193035	0.00147390347291460	0.00127621111392162	0.00129648655185815
97	0.00254766216019166	0.00154837815584582	0.00147362674194433	0.00127610768081926	0.00129285546898111
98	0.00254765464266964	0.00154763443612852	0.00147329867972505	0.00127587652185175	0.00129363285798066
99	0.00254764751820739	0.00154729770326508	0.00147294544921669	0.00127582982265923	0.00129958637374886
100	0.00254764080566528	0.00154621126507899	0.00147242267429044	0.00127585864342583	0.00129800238684235
101	0.00254763452515875	0.00154567492942240	0.00147201312693403	0.00127586315573794	0.00129775702237924
102	0.00254762835607927	0.00154532704550342	0.00147178997204269	0.00127545076041994	0.00129658732797488
103	0.00254762221062553	0.00154497929173101	0.00147076076816393	0.00127588910292966	0.00129640648697027
104	0.00254761570251840	0.00154436923051318	0.00146922970964551	0.00127570851020172	0.00129430041729039
105	0.00254760870501965	0.00154279257497903	0.00146803503825523	0.00127587446268105	0.00129429349720672
106	0.00254759882327419	0.00154334303634521	0.00146715016998810	0.00127583127861117	0.00129369350885313
107	0.00254757491857250	0.00154157764576226	0.00146661810909381	0.00127533498492070	0.00129247136181693
108	0.00254757755560474	0.00154068454261661	0.00146646552629409	0.00127574526322008	0.00130365355708976
109	0.00254751261867262	0.00153973410538562	0.00146633822455099	0.00127573685652714	0.00129419762297343
110	0.00254751587907850	0.00153986834942512	0.00146590137794582	0.00127504001293521	0.00129442968944528
111	0.00254751921037910	0.00153903140887307	0.00146558176563069	0.00127497256535638	0.00129648175027416
112	0.00254752282071514	0.00153798017916708	0.00146493260358602	0.00127519271789191	0.00129664099856408
113	0.00254750831146582	0.00153719733560063	0.00146482822115767	0.00127582478908574	0.00129489714536047
114	0.00254750146200727	0.00153664284640282	0.00146467565132226	0.00127573968082486	0.00129741467665144
115	0.00254749286048193	0.00153666008162264	0.00146446168532558	0.00127556816658601	0.00129614108445454
116	0.00254747855860655	0.00153643522308980	0.00146380134905217	0.00127554514857315	0.00129988136640479
117	0.00254680790551152	0.00153496662223747	0.00146346116009039	0.00127571234336798	0.00129782923257190
118	0.00254679751543200	0.00153404311211185	0.00146311143399097	0.00127499050532745	0.00129200659985525
119	0.00254678757489855	0.00153330935907483	0.00146286529751542	0.00127465641558457	0.00129664006191745
120	0.00254677887366742	0.00153326764936250	0.00146262252395399	0.00127463242951622	0.00129460865605588
121	0.00254677057973072	0.00153191807322673	0.00146201218391551	0.00127524296494111	0.00129384935591786
122	0.00254676314435052	0.00153178671240711	0.00146157517847784	0.00127471505978810	0.00129346838488004
123	0.00254675610576516	0.00153148794512451	0.00146131694981085	0.00127519985899813	0.00129965934104081
124	0.00254674948317625	0.00153078578362918	0.00146102780373347	0.00127521510889357	0.00129885363954408
125	0.00254674329679217	0.00153007475169291	0.00146023659281711	0.00127526901441006	0.00130092002359677
126	0.00254673723132384	0.00152975865887874	0.00145988673167828	0.00127575519594183	0.00129550686029285
127	0.00254673089712168	0.00152897528859753	0.00145932103308347	0.00127516854637657	0.00129840641917122
128	0.00254672413230434	0.00152785865433968	0.00145910080310033	0.00127540431876025	0.00129942516492687
129	0.00254671647083413	0.00152751756477215	0.00145885624073297	0.00127508825391675	0.00129853770172498
130	0.00254670501947234	0.00152715669742651	0.00145888343027837	0.00127575709971466	0.00129836096262874
131	0.00254664576019805	0.00152673589702408	0.00145842153601838	0.00127535856780111	0.00129665391843614
132	0.00254664899450995	0.00152679830358620	0.00145806392876106	0.00127596454782657	0.00130007571222649
133	0.00254665253420931	0.00152681947837405	0.00145774831292903	0.00127603351072274	0.00129899343787066
134	0.00254665577009716	0.00152479334579738	0.00145711485622162	0.00127587337036686	0.00129700151234724
135	0.00254583077057546	0.00152467795645075	0.00145527631885729	0.00127517861910972	0.00130107098846110
136	0.00254583427805437	0.00152405442466933	0.00145479204667170	0.00127577010125178	0.00130158583721735
137	0.00254583794237752	0.00152366924079001	0.00145450475422632	0.00127563310109172	0.00129838962671984
138	0.00254584139993345	0.00152332749636745	0.00145414334232350	0.00127531226123304	0.00129810693153864
139	0.00254584491532719	0.00152309240964115	0.00145366953207180	0.00127496000957514	0.00129809248770113
140	0.00254584824147765	0.00152298481938647	0.00145340528266608	0.00127501257557326	0.00130258462878465
141	0.00254585153326837	0.00152243774156982	0.00145227966011242	0.00127500171085728	0.00130039705990998
142	0.00254585474023078	0.00152223898457207	0.00145193472629085	0.00127569777717571	0.00129933386928982
143	0.00254585780694791	0.00152195735452822	0.00145152699000381	0.00127490063598140	0.00129695218824508
144	0.00254586084802487	0.00152102063331760	0.00145078526335385	0.00127502052581881	0.00130500470352523
145	0.00254586400965765	0.00152025695656506	0.00145068169743812	0.00127591377059249	0.00129998987037325
146	0.00254586726991706	0.00152033970036459	0.00144996723173172	0.00127546035258155	0.00130315759302726
147	0.00254587060184447	0.00152063367880372	0.00144951892971696	0.00127504169453368	0.00130014946554334
148	0.00254587421304420	0.00151911036165629	0.00144904477653612	0.00127497178380021	0.00129317633063314
149	0.00254585965107893	0.00151900179079606	0.00144852620419636	0.00127470672797719	0.00129746046522580
150	0.00254585278956818	0.00151807598908351	0.00144832478160056	0.00127435026589627	0.00129649472795597
151	0.00254584417006651	0.00151750930228623	0.00144808303450749	0.00127400635523417	0.00128980728577741
152	0.00254582983242209	0.00151713157992511	0.00144791513319985	0.00127421908505127	0.00129577836070634
153	0.00254515718342626	0.00151655023502687	0.00144797112093315	0.00127398793597672	0.00129628442842607
154	0.00254514678896811	0.00151634393553959	0.00144755494462511	0.00127365101602197	0.00129862936555687
155	0.00254513684367857	0.00151598863345161	0.00144693366269098	0.00127433131980456	0.00129459995743904
156	0.00254512813766480	0.00151619986678122	0.00144640806968949	0.00127525550144202	0.00129093829117303
157	0.00254511983850526	0.00151549583699046	0.00144602011816294	0.00127529397648950	0.00129236578733588
158	0.00254511239770898	0.00151511145726727	0.00144556324140710	0.00127550538686198	0.00129541745984417
159	0.00254510535320265	0.00151450336386749	0.00144542124814455	0.00127534466610057	0.00129166236432731
160	0.00254509872414447	0.00151473673402885	0.00144518623516461	0.00127539057683123	0.00129051306265200
161	0.00254509253072168	0.00151479433068575	0.00144500150809624	0.00127506562458801	0.00129398497814291
162	0.00254508645722429	0.00151390576891853	0.00144469414684216	0.00127494985881686	0.00130041504540369
163	0.00254508011323367	0.00151326363596520	0.00144458554560714	0.00127521084790577	0.00129655944997579
164	0.00254507333608358	0.00151288388948348	0.00144429016715084	0.00127592662763682	0.00129130167967625
165	0.00254506565803145	0.00151241191666031	0.00144427212208733	0.00127619374303629	0.00129060130857675
166	0.00254505491622227	0.00151214337852521	0.00144374427424312	0.00127551222001093	0.00129432061007919
167	0.00254500842318292	0.00151175645332032	0.00144324921222205	0.00127584581525553	0.00129674928889564
168	0.00254501169197277	0.00151106895691999	0.00144318975311177	0.00127587821358707	0.00129711009548743
169	0.00254501518628347	0.00151074964108280	0.00144297342148261	0.00127562216947928	0.00129726090440534
170	0.00254499941157938	0.00151094729518397	0.00144274683841205	0.00127569852094242	0.00129632745951299
171	0.00254499285103983	0.00151058856049416	0.00144257056488567	0.00127590557706239	0.00129837951504892
172	0.00254498487276591	0.00150997207175325	0.00144243431488382	0.00127527403098601	0.00129986349788219
173	0.00254497298818939	0.00150964972340681	0.00144219947442974	0.00127421959897857	0.00129747636557317
174	0.00254484900537160	0.00150921985961275	0.00144198679909895	0.00127451124768176	0.00129892826840341
175	0.00254485215445031	0.00150911125809151	0.00144208275225177	0.00127490472461028	0.00129745897624214
176	0.00254485531094805	0.00150892774980749	0.00144179134152703	0.00127584731288877	0.00129533381850545
177	0.00254485845563341	0.00150841251646774	0.00144171787478842	0.00127574394105903	0.00129547907979991
178	0.00254486161836284	0.00150791918665441	0.00144154726103941	0.00127558707876755	0.00129991517302243
179	0.00254486500942414	0.00150767345591743	0.00144133132229936	0.00127524136455320	0.00129920417231615
180	0.00254486771801858	0.00150678927659996	0.00144108497569172	0.00127514628796007	0.00129937896390493
181	0.00254477950030505	0.00150655325862410	0.00144101846835895	0.00127495051063016	0.00129786917248342
182	0.00254478253420763	0.00150634177915127	0.00144075983139846	0.00127504931224540	0.00129981204591882
183	0.00254478564829805	0.00150611558797835	0.00144047967665475	0.00127506388758011	0.00129682643421585
184	0.00254478899710906	0.00150549485835366	0.00144037105312443	0.00127516265516814	0.00129987688577986
185	0.00254479240420426	0.00150510318965998	0.00144021269084602	0.00127535596565426	0.00129698716698687
186	0.00254479144357229	0.00150494762276994	0.00143984687569669	0.00127537685106123	0.00130067210245663
187	0.00254478015118179	0.00150490091553686	0.00143950837703689	0.00127440431906200	0.00129866727532550
188	0.00254471881241956	0.00150451492482342	0.00143898221061992	0.00127431382907984	0.00130523017023835
189	0.00254472189447632	0.00150486905640726	0.00143870142315711	0.00127424891551508	0.00130023518087692
190	0.00254472521599402	0.00150407161261443	0.00143835189875607	0.00127398059795435	0.00129666875430563
191	0.00254472861054592	0.00150352303652805	0.00143813396086573	0.00127423926341232	0.00129598835828433
192	0.00254462492574914	0.00150322393418916	0.00143787480303109	0.00127479408525884	0.00129739005136073
193	0.00254461826466714	0.00150330624216610	0.00143763186596443	0.00127418971087781	0.00130079924530458
194	0.00254461203760564	0.00150303409689568	0.00143750059014248	0.00127444543491888	0.00130181350339527
195	0.00254460592695010	0.00150239189963686	0.00143738226190806	0.00127425222546888	0.00129758855839895
196	0.00254459984658300	0.00150272911150238	0.00143718719841768	0.00127484194178311	0.00129656890861790
197	0.00254459341555710	0.00150214175069319	0.00143704330202424	0.00127514360952266	0.00129561034582220
198	0.00254458589488584	0.00150173334947571	0.00143716294183235	0.00127470491084633	0.00129787413469366
199	0.00254457589923044	0.00150155725642838	0.00143699108854812	0.00127598347174812	0.00129707964543681
200	0.00254454509213155	0.00150301223948927	0.00143669819983253	0.00127504300285541	0.00130056574570391
201	0.00254454853078242	0.00150100527112098	0.00143657305842943	0.00127435706733531	0.00129892550850648
202	0.00254453245935807	0.00150054422763634	0.00143649433718768	0.00127409386441606	0.00130475491961970
203	0.00254452551828712	0.00150029631978401	0.00143643552069027	0.00127355525241885	0.00130508472326014
204	0.00254451734876639	0.00150011597610522	0.00143621974729637	0.00127301533520998	0.00130453958154526
205	0.00254450415423987	0.00150051860423405	0.00143605059062613	0.00127290600186096	0.00129984799079172
206	0.00254384029705625	0.00149989733182843	0.00143587148193203	0.00127317657504837	0.00129604251092865
207	0.00254384387344948	0.00149930583215346	0.00143569135062555	0.00127354528724256	0.00129426540138261
208	0.00254384727176241	0.00149922781234499	0.00143540513454079	0.00127289256161783	0.00129690232211155
209	0.00254385075179698	0.00149931689036555	0.00143534724968304	0.00127320645424594	0.00129471055677773
210	0.00254385407098402	0.00149879472928573	0.00143504564691032	0.00127256550815275	0.00130088178482295
211	0.00254385738491963	0.00149845096950441	0.00143485942104296	0.00127204637533210	0.00130324399754391
212	0.00254386064686080	0.00149854926174515	0.00143490673922533	0.00127250438310829	0.00129901071480931
213	0.00254386380436877	0.00149783622622911	0.00143477084818084	0.00127149055039209	0.00130465887080028
214	0.00254386698130191	0.00149787207214956	0.00143451019787921	0.00127132469131152	0.00130091669680154
215	0.00254387017873702	0.00149739533843973	0.00143431319930176	0.00127216481366366	0.00130134959011953
216	0.00254387338142482	0.00149728522130774	0.00143416723367517	0.00127236717837206	0.00129871947104182
217	0.00254387662716770	0.00149707399979518	0.00143382170294826	0.00127301125049892	0.00130075991906771
218	0.00254387993077359	0.00149678704165280	0.00143369856470854	0.00127372702431918	0.00129694057620257
219	0.00254388304985263	0.00149678834186215	0.00143339040344995	0.00127500688872051	0.00129649125723616
220	0.00254370260809154	0.00149650939293206	0.00143340337925411	0.00127486851503512	0.00129238518691612
221	0.00254370582978292	0.00149613799021114	0.00143348693649695	0.00127529271950809	0.00129864338288101
222	0.00254370892210655	0.00149595721178582	0.00143313999425369	0.00127464470751502	0.00129906402054365
223	0.00254371200219866	0.00149580240883519	0.00143325003095562	0.00127442511916747	0.00130109019452845
224	0.00254371506260056	0.00149575144502895	0.00143284122823257	0.00127346521904004	0.00130584948943437
225	0.00254371821501322	0.00149561968252449	0.00143277336272786	0.00127386132259036	0.00130240694588917
226	0.00254372133433510	0.00149524793940923	0.00143273184255063	0.00127338185801349	0.00131063389318470
227	0.00254372487338262	0.00149523930694234	0.00143263808957916	0.00127370303690640	0.00130211280018022
228	0.00254372558613673	0.00149478156419273	0.00143246951913395	0.00127380636971852	0.00129976837086374
229	0.00254370858176434	0.00149437988532129	0.00143245348152269	0.00127372163266550	0.00129885222468653
230	0.00254369088224450	0.00149427126920132	0.00143232690666120	0.00127382746954657	0.00129773717501802
231	0.00254368413571877	0.00149414248365515	0.00143217180104751	0.00127370957383756	0.00130115762325516
232	0.00254367649612143	0.00149384463804759	0.00143208821397625	0.00127395216554351	0.00130012859251349
233	0.00254366507546331	0.00149366144105081	0.00143188940551451	0.00127402462440571	0.00130452341215968
234	0.00254360580992434	0.00149400690873755	0.00143183578816150	0.00127441517774629	0.00129813872624674
235	0.00254360900726070	0.00149360212387953	0.00143174222218753	0.00127429665189290	0.00130079561745659
236	0.00254361248869480	0.00149338431187700	0.00143171270939211	0.00127388799288981	0.00130047334068525
237	0.00254361560401071	0.00149302653057467	0.00143139993915573	0.00127400314617589	0.00130195778750288
238	0.00254278638766838	0.00149304063342942	0.00143137289538190	0.00127347412963621	0.00130033226607635
239	0.00254278988000607	0.00149325729583129	0.00143112329234079	0.00127398354790413	0.00130414638423902
240	0.00254279352805523	0.00149269648097057	0.00143107476676546	0.00127410683487993	0.00129806585836767
241	0.00254279696956712	0.00149282325467933	0.00143095700562711	0.00127451963912364	0.00129938058596391
242	0.00254280047285128	0.00149222785627980	0.00143089151829001	0.00127462122916051	0.00130469323219346
243	0.00254280379189994	0.00149223232607939	0.00143090970859580	0.00127490144823271	0.00130046801384349
244	0.00254280708133148	0.00149188122979303	0.00143071579507672	0.00127455261332850	0.00129893649162084
245	0.00254281029123723	0.00149148267700464	0.00143051831584707	0.00127401764110970	0.00130367881638474
246	0.00254281336661018	0.00149137096727777	0.00143061501796642	0.00127386104722407	0.00130225768237165
247	0.00254281642307991	0.00149135329433418	0.00143031329776857	0.00127335992616471	0.00130639289319351
248	0.00254281945146684	0.00149107272181810	0.00143025113451018	0.00127300967335052	0.00130342332409421
249	0.00254282255915432	0.00149082387627002	0.00142990245559245	0.00127246957967524	0.00129818475970759
250	0.00254282589941496	0.00149066702817894	0.00142977057998238	0.00127308283875863	0.00130055996723207
251	0.00254282929239264	0.00149041908775856	0.00142967908116577	0.00127243725857783	0.00130179376555666
252	0.00254282826411109	0.00149008055706883	0.00142941028876228	0.00127358396582375	0.00130293007000639
253	0.00254281696388725	0.00148970225197498	0.00142934373232556	0.00127395117510990	0.00129747630322154
254	0.00254275551455774	0.00148962858737856	0.00142905649903333	0.00127410318885439	0.00129906729230575
255	0.00254275858881999	0.00148956641100201	0.00142885107047736	0.00127484049869816	0.00129721638236992
256	0.00254276189917921	0.00148935794844492	0.00142888535918201	0.00127475608710123	0.00129794161428981
257	0.00254276527111196	0.00148925523079564	0.00142881720850089	0.00127437784528744	0.00129540122158930
258	0.00254265318685518	0.00148928178286076	0.00142864360217876	0.00127432580641790	0.00130228691712538
259	0.00254264626640954	0.00148874340308399	0.00142858775668983	0.00127443327831498	0.00129745306725323
260	0.00254263976704948	0.00148846307146774	0.00142823380529455	0.00127470228653992	0.00130471760326453
261	0.00254263335522865	0.00148880938515673	0.00142828473000688	0.00127444726093779	0.00129727247441106
262	0.00254262693471014	0.00148844183265083	0.00142786344629841	0.00127406544955456	0.00129999212194492
263	0.00254262085875924	0.00148823764943200	0.00142758026617289	0.00127475687440469	0.00130270054307843
264	0.00254261398716180	0.00148778671086573	0.00142732640118382	0.00127438904960253	0.00130123669398892
265	0.00254260535132273	0.00148819951515894	0.00142723889468408	0.00127421396537251	0.00129844781890829
266	0.00254259097613417	0.00148744757782013	0.00142725446975598	0.00127484531130528	0.00129634226938148
267	0.00254191450519554	0.00148742520424979	0.00142687616490514	0.00127455697707404	0.00130015680019014
268	0.00254190408123516	0.00148721508033950	0.00142681126235197	0.00127495846580499	0.00130415766916016
269	0.00254189410547204	0.00148716382002974	0.00142654561993195	0.00127399638143217	0.00130189972431604
270	0.00254188537040020	0.00148723854181833	0.00142631031411650	0.00127435860725664	0.00129948008020731
271	0.00254187704102433	0.00148699216247512	0.00142636262299617	0.00127410157549233	0.00130634301342234
272	0.00254186957040871	0.00148671515723538	0.00142601659890909	0.00127447446271626	0.00130250902797968
273	0.00254186249475377	0.00148654902624388	0.00142589338757049	0.00127429764847651	0.00129958443697844
274	0.00254185583312304	0.00148654465288534	0.00142549502695244	0.00127467626251993	0.00129733706498820
275	0.00254184960569577	0.00148622759974841	0.00142544820772336	0.00127434872287369	0.00129472122259776
276	0.00254184349485307	0.00148581745185261	0.00142526653596456	0.00127448377581799	0.00130007351965568
277	0.00254183741448857	0.00148559236979045	0.00142507316036010	0.00127475581136452	0.00129578792620032
278	0.00254183098361674	0.00148561781311967	0.00142486879774714	0.00127444489385437	0.00129866730536403
279	0.00254182346302614	0.00148546787081606	0.00142474848607238	0.00127377970795273	0.00129886268067236
280	0.00254181346582334	0.00148520323229582	0.00142477376544028	0.00127380123913826	0.00130158866758253
281	0.00254178262057834	0.00148542217920735	0.00142449931880239	0.00127380542657496	0.00130404788632511
282	0.00254178602508716	0.00148495711347503	0.00142445847485929	0.00127369150830351	0.00130383566081410
283	0.00254176861785988	0.00148457112119594	0.00142420787533670	0.00127329436401982	0.00129906080938302
284	0.00254176179831203	0.00148436476192708	0.00142426589997133	0.00127378604631208	0.00129735879007120
285	0.00254175443730582	0.00148436111204741	0.00142401404505902	0.00127440033086974	0.00129571176483781
286	0.00254174391291277	0.00148392286741721	0.00142383312416323	0.00127431910127680	0.00129810131484507
287	0.00254170557719571	0.00148417995100756	0.00142345845465384	0.00127400609572413	0.00129742400310362
288	0.00254170898478444	0.00148367146726872	0.00142352189876137	0.00127430066555451	0.00129287616870849
289	0.00254171152993117	0.00148408397824751	0.00142331995589473	0.00127453595505483	0.00129949311618935
290	0.00254166692947080	0.00148334516632809	0.00142340841165792	0.00127433501662211	0.00130010370699621
291	0.00254167031087794	0.00148349663139402	0.00142322856487157	0.00127423105604307	0.00129881924434429
292	0.00254167360937633	0.00148328044178437	0.00142316405613249	0.00127376433309004	0.00129935607735124
293	0.00254162076025790	0.00148286431281524	0.00142306316069781	0.00127379318306833	0.00129806922231804
294	0.00254161460073190	0.00148269416009150	0.00142237306938823	0.00127454665313079	0.00129769071099916
295	0.00254160846560183	0.00148292466015058	0.00142235706707490	0.00127516879437433	0.00129791930307372
296	0.00254160196919333	0.00148241591932942	0.00142201635612030	0.00127496254334617	0.00129605579065511
297	0.00254159498456914	0.00148220163821141	0.00142182253583123	0.00127429292885987	0.00129664404757709
298	0.00254158511812415	0.00148226329637983	0.00142175003537946	0.00127432576521310	0.00130166889398624
299	0.00254156119811084	0.00148219973583240	0.00142191493688375	0.00127472370918099	0.00129898191408865
300	0.00254156368890802	0.00148203774436866	0.00142178937325859	0.00127463491982899	0.00130001150176929
301	0.00254149839634406	0.00148177719934455	0.00142153069748030	0.00127457425311744	0.00130319614732490
302	0.00254150163286869	0.00148177121330524	0.00142168929804398	0.00127402972923668	0.00130402871125050
303	0.00254150492964544	0.00148150448204116	0.00142079975677658	0.00127369186191559	0.00130623010229632
304	0.00254150847118044	0.00148137699258953	0.00142070100217974	0.00127360024433155	0.00129906076383706
305	0.00254149338479603	0.00148130408610034	0.00142055710311462	0.00127439060125671	0.00130299790894219
306	0.00254148654962333	0.00148103164744477	0.00142023646055278	0.00127401114724555	0.00130052161651974
307	0.00254147796544192	0.00148093495621504	0.00142034929049972	0.00127412948903468	0.00129558400849510
308	0.00254146367845090	0.00148083386500709	0.00142019537746886	0.00127438397461269	0.00129255477417440
309	0.00254078631716854	0.00148045264463416	0.00142011892999827	0.00127506262150635	0.00129613690958929
310	0.00254077586531538	0.00148068362714239	0.00141999961114402	0.00127480262448062	0.00129270276564534
311	0.00254076586058665	0.00148038518186677	0.00141983252035121	0.00127494641218420	0.00129467879436702
312	0.00254075709770410	0.00148030505912434	0.00141972072306202	0.00127503039283367	0.00129530234610651
313	0.00254074873919645	0.00148002886772370	0.00141956700348640	0.00127475882507668	0.00129608175780408
314	0.00254074123958139	0.00147996784443029	0.00141913944710330	0.00127463358985550	0.00129544258571675
315	0.00254073413336051	0.00147999517171532	0.00141902800590873	0.00127480557850968	0.00129644655530161
316	0.00254072743945362	0.00147952151838450	0.00141874204969057	0.00127504515722283	0.00130041084988124
317	0.00254072117798827	0.00147939706509430	0.00141873356293541	0.00127453556365440	0.00129833019240742
318	0.00254071502939397	0.00147922741074796	0.00141857120535792	0.00127393306603794	0.00129839648995423
319	0.00254070890635841	0.00147920062528801	0.00141842556898033	0.00127343517539223	0.00129598401027214
320	0.00254070242417429	0.00147892943972118	0.00141817197562518	0.00127368523489790	0.00130354336590022
321	0.00254069483550802	0.00147880133711985	0.00141819846176091	0.00127367587102543	0.00130172281840182
322	0.00254068473762469	0.00147881527441661	0.00141792455082055	0.00127413171698459	0.00130050943556950
323	0.00254065559866729	0.00147861312343968	0.00141793669715387	0.00127443497275768	0.00130215186844969
324	0.00254065900574394	0.00147848060182988	0.00141781921898057	0.00127335559671045	0.00129498626121732
325	0.00254055457332595	0.00147823479241660	0.00141772338567165	0.00127333486646344	0.00129613191701027
326	0.00254054788395298	0.00147816608754092	0.00141757057001944	0.00127312239840127	0.00129677895869046
327	0.00254054162720164	0.00147816551782969	0.00141749893311373	0.00127257238386553	0.00130211004538543
328	0.00254053548376679	0.00147823762570466	0.00141731055587425	0.00127268986587682	0.00130154222901762
329	0.00254052936648764	0.00147791757159031	0.00141686313798382	0.00127210869182395	0.00130156085381600
330	0.00254052289113447	0.00147790011166661	0.00141669581475799	0.00127190884371497	0.00129975864240398
331	0.00254051531138811	0.00147789810614550	0.00141661210358440	0.00127211047058911	0.00129548106036583
332	0.00254050522634032	0.00147739575932550	0.00141649072579922	0.00127203100810021	0.00130008076475865
333	0.00254047611752411	0.00147762628776747	0.00141648430729594	0.00127286526987738	0.00130023852195492
334	0.00254047950501443	0.00147754949507128	0.00141640101698928	0.00127296544229584	0.00130230530219742
335	0.00254037481827243	0.00147725850234957	0.00141618168090807	0.00127365207961966	0.00129962483243873
336	0.00254036814218715	0.00147767956452093	0.00141595859899241	0.00127423141113013	0.00130029061763278
337	0.00254036189932294	0.00147708676620929	0.00141590134942422	0.00127382021390269	0.00129925293753818
338	0.00254035577116117	0.00147737191099089	0.00141586436834863	0.00127452224965975	0.00130059010141827
339	0.00254034967100294	0.00147687138610729	0.00141581565451717	0.00127407247412383	0.00130661012465041
340	0.00254034321606345	0.00147702108381008	0.00141568623574345	0.00127352385539818	0.00130454967822217
341	0.00254033566312350	0.00147666770130089	0.00141549445080815	0.00127289094838319	0.00130196769404629
342	0.00254032561702593	0.00147659111222501	0.00141543594150657	0.00127317232894707	0.00129644790254748
343	0.00254029462204522	0.00147631617503775	0.00141538777781737	0.00127380297787868	0.00129456394353382
344	0.00254029806709291	0.00147630718163510	0.00141535856224133	0.00127386369978718	0.00129783324480915
345	0.00254028183152973	0.00147619883611052	0.00141519236787745	0.00127368897355702	0.00130366921704062
346	0.00254027527819608	0.00147622370597151	0.00141526276262206	0.00127391000836876	0.00130255939942262
347	0.00254026730823042	0.00147606132897713	0.00141516968792397	0.00127405686279377	0.00130052039932989
348	0.00254025473912950	0.00147601224933631	0.00141512740995147	0.00127388784418111	0.00130182051899746
349	0.00254006625591691	0.00147571956794433	0.00141508334824146	0.00127327575212029	0.00130284690651396
350	0.00254006946913975	0.00147553627928285	0.00141497228309124	0.00127337009209464	0.00130281098683518
351	0.00254007254983789	0.00147531907475254	0.00141475644394149	0.00127305706859892	0.00129954161090290
352	0.00254007561409618	0.00147547687587137	0.00141483626355202	0.00127349105294201	0.00129809349566007
353	0.00254007865324467	0.00147536496524428	0.00141471914160557	0.00127335071185636	0.00130183346019460
354	0.00254008177593926	0.00147522080972046	0.00141467844201923	0.00127381217976222	0.00130023946863471
355	0.00254008513831863	0.00147508028955231	0.00141492773190934	0.00127333179934168	0.00130383551134506
356	0.00254008856514528	0.00147489632346985	0.00141448580936206	0.00127423382557850	0.00130428313561535
357	0.00254008760450578	0.00147468196116061	0.00141431078516876	0.00127430514861090	0.00130714726729405
358	0.00254007621961708	0.00147464599585672	0.00141418028736449	0.00127429416742901	0.00130213121304330
359	0.00254001433878898	0.00147459966437333	0.00141413755480056	0.00127478893687514	0.00129903522064757
360	0.00254001744207086	0.00147456420128475	0.00141407847594407	0.00127444065749542	0.00129803270157619
361	0.00254002079646303	0.00147445500830946	0.00141409245501165	0.00127441717331234	0.00130555589164609
362	0.00254002404482264	0.00147423406759182	0.00141399222934203	0.00127457636546892	0.00129945680775339
363	0.00253996805525601	0.00147408182210379	0.00141380975820168	0.00127499937318802	0.00130550392460451
364	0.00253996174391434	0.00147397388821932	0.00141327081635544	0.00127487463063688	0.00129927552412427
365	0.00253995543726878	0.00147386893246634	0.00141312300630432	0.00127506130998513	0.00129963308207365
366	0.00253994902042289	0.00147400233795740	0.00141313435621015	0.00127529022323442	0.00129820070764777
367	0.00253994213234377	0.00147367280195492	0.00141300962847664	0.00127502122009242	0.00130009368699705
368	0.00253993335790844	0.00147370930843256	0.00141288528488450	0.00127527331992875	0.00129905962995614
369	0.00253991692214526	0.00147339222798331	0.00141267711441456	0.00127471256678513	0.00130178096369444
370	0.00253988522010599	0.00147331645106185	0.00141253985726486	0.00127458405982915	0.00130408364159200
371	0.00253987911872563	0.00147311507617692	0.00141236920448601	0.00127428761360587	0.00129809971128172
372	0.00253987266218291	0.00147290857556841	0.00141220591101523	0.00127395753101304	0.00129762524899408
373	0.00253986510690503	0.00147293407790726	0.00141235048654866	0.00127386922129775	0.00130721691228990
374	0.00253985505683163	0.00147296338678463	0.00141202881027365	0.00127352507867965	0.00130472171577927
375	0.00253982404501770	0.00147283181805938	0.00141208285489970	0.00127379455992608	0.00130510163240380
376	0.00253982748899582	0.00147255397800604	0.00141195923467598	0.00127324619696929	0.00129960179552022
377	0.00253981122828583	0.00147233070339738	0.00141198899073181	0.00127366195576670	0.00130657177705395
378	0.00253980467259369	0.00147241357935260	0.00141163285169961	0.00127373940050103	0.00129994013905616
379	0.00253979669914855	0.00147242871604747	0.00141159607184829	0.00127354070053056	0.00130447930873178
380	0.00253978412327159	0.00147202457827548	0.00141146422097727	0.00127294161585251	0.00129746138090455
381	0.00253959550213119	0.00147209533798952	0.00141131195855727	0.00127294727854033	0.00129995639450197
382	0.00253959871447808	0.00147179515353613	0.00141112080017036	0.00127338416105729	0.00129821165859792
383	0.00253960179460572	0.00147151361310902	0.00141109780038566	0.00127380545251614	0.00130123479651146
384	0.00253960485859340	0.00147160527921062	0.00141098695421945	0.00127376942093269	0.00129773471661878
385	0.00253960789781423	0.00147140943786535	0.00141096692859838	0.00127381920994038	0.00130093510301446
386	0.00253961102099537	0.00147126937026479	0.00141080146646165	0.00127303485075741	0.00129939239912556
387	0.00253961438445102	0.00147104950389017	0.00141083764536414	0.00127399357022925	0.00130225425598719
388	0.00253961781314595	0.00147106445301664	0.00141094158269475	0.00127443159640089	0.00129785206880004
389	0.00253961685306771	0.00147110692329639	0.00141075581806047	0.00127484804216900	0.00129688326901255
390	0.00253960545875332	0.00147119187555157	0.00141072922766873	0.00127497649088922	0.00129839369973878
391	0.00253954352263926	0.00147100154968472	0.00141060663207598	0.00127482161222954	0.00129752754763781
392	0.00253954662795955	0.00147093727119286	0.00141059081465537	0.00127433723534853	0.00129730287087347
393	0.00253954998580846	0.00147077949551826	0.00141054079256167	0.00127398723457465	0.00129230658570261
394	0.00253955324017968	0.00147056986829167	0.00141041124713165	0.00127339613246147	0.00130000353201472
395	0.00253949980609261	0.00147057475990464	0.00141018193920157	0.00127368406972521	0.00130189392348379
396	0.00253949366604360	0.00147037077843834	0.00141008275751033	0.00127434536550641	0.00130098402175316
397	0.00253948755231253	0.00147016105083470	0.00141005095824600	0.00127437287536481	0.00129720481002641
398	0.00253948108088330	0.00147008945504339	0.00140995938128520	0.00127419183062019	0.00130298272332572
399	0.00253947350580283	0.00147009977693755	0.00140957314937996	0.00127351587327531	0.00129856155586411
400	0.00253946342632808	0.00147004144140143	0.00140941341431366	0.00127388935643001	0.00129039804182554
401	0.00253943233076268	0.00146985760111528	0.00140939839060582	0.00127355470141315	0.00129784495673170
402	0.00253943580529905	0.00146988512398291	0.00140922539383739	0.00127288296947247	0.00130260663204169
403	0.00253941968177518	0.00146968338163381	0.00140914352799032	0.00127313697933979	0.00130061874068108
404	0.00253941309966900	0.00146973650293310	0.00140912155347298	0.00127327181003822	0.00129583159160351
405	0.00253940509010240	0.00146931919968438	0.00140896527525320	0.00127349372425892	0.00129875487011521
406	0.00253939314710137	0.00146939536344112	0.00140893516942729	0.00127287295607421	0.00129851009131346
407	0.00253926821007724	0.00146930266205856	0.00140894034424438	0.00127302188562402	0.00130077444826298
408	0.00253927135279230	0.00146937580021675	0.00140862837520397	0.00127348462935858	0.00129936127983472
409	0.00253927450305274	0.00146907899188646	0.00140865025666797	0.00127348629482270	0.00129947287503260
410	0.00253927764126751	0.00146882579254219	0.00140850065331900	0.00127348047021651	0.00129639832000598
411	0.00253928079622693	0.00146881692746064	0.00140846529735189	0.00127292763132617	0.00129910384532008
412	0.00253928417400695	0.00146867693624744	0.00140823306261059	0.00127325331793591	0.00130246786272767
413	0.00253928683411574	0.00146852367638710	0.00140821218299403	0.00127263338296291	0.00129729454611831
414	0.00253920422585037	0.00146864811644925	0.00140799788389886	0.00127214143613108	0.00128930735737967
415	0.00253920723453392	0.00146862895287020	0.00140738076012355	0.00127246008681982	0.00129644818285762
416	0.00253921048406370	0.00146832930287808	0.00140745958785000	0.00127264073544576	0.00130161161262856
417	0.00253921381000264	0.00146838449270247	0.00140750597236796	0.00127317842446024	0.00129717107627825
418	0.00253921701385174	0.00146815328592873	0.00140728780932410	0.00127337284092144	0.00129932797491585
419	0.00253869174731677	0.00146814993880877	0.00140722187357252	0.00127341780174471	0.00129276525214590
420	0.00253868168194071	0.00146817603049124	0.00140713671467399	0.00127290730466373	0.00129727742338566
421	0.00253867286088445	0.00146819349720554	0.00140709935931077	0.00127348039806526	0.00130052470462943
422	0.00253866444149129	0.00146837133099145	0.00140711042024977	0.00127375120658696	0.00129844125678873
423	0.00253865688131364	0.00146754888087327	0.00140712038700627	0.00127395355096835	0.00130151680049203
424	0.00253864971129209	0.00146752748792601	0.00140704823119462	0.00127371005007636	0.00129903720486398
425	0.00253864295002906	0.00146739851895241	0.00140694614508981	0.00127477534218449	0.00129566486184328
426	0.00253863661751275	0.00146746491568452	0.00140686008774873	0.00127451117832291	0.00129910754843989
427	0.00253863039004722	0.00146759358178949	0.00140675793128298	0.00127412510612542	0.00129268753408825
428	0.00253862417770966	0.00146718923528520	0.00140688643982219	0.00127350160807098	0.00129284917721847
429	0.00253861786919478	0.00146702036281166	0.00140665974434427	0.00127312424815922	0.00129915100049271
430	0.00253861071737367	0.00146694453900696	0.00140676045319810	0.00127367469863278	0.00130084521036420
431	0.00253860141552533	0.00146692315740800	0.00140662569575651	0.00127336894483006	0.00130330208799164
432	0.00253858077027506	0.00146674705524585	0.00140653178544692	0.00127297148491399	0.00130094910618856
433	0.00253858088139350	0.00146679985627518	0.00140646897928313	0.00127358760060066	0.00129342110995231
434	0.00253856637256162	0.00146679895098280	0.00140638528149929	0.00127386628616613	0.00129746402365231
435	0.00253788489807611	0.00146645216740021	0.00140639459606723	0.00127380236678033	0.00129675676749566
436	0.00253787445247502	0.00146654419867033	0.00140632224727111	0.00127450334302668	0.00129923419471959
437	0.00253786445365203	0.00146633113258419	0.00140619497115089	0.00127333509199174	0.00130088344508972
438	0.00253785569582718	0.00146620868797711	0.00140589819403204	0.00127320660356841	0.00129879762618613
439	0.00253784734201139	0.00146618784051972	0.00140590054509116	0.00127287784936900	0.00129583434341995
440	0.00253783984644394	0.00146611032930047	0.00140577333559187	0.00127303509812707	0.00129715420672962
441	0.00253783274387641	0.00146583673287652	0.00140567750123887	0.00127328034882790	0.00129736455629940
442	0.00253782605319604	0.00146603816487378	0.00140549062675941	0.00127304341864715	0.00129791357420072
443	0.00253781979449957	0.00146606539701995	0.00140542593524937	0.00127335965955361	0.00130017643965790
444	0.00253781364832303	0.00146571162335573	0.00140538122323610	0.00127319468354096	0.00129552829301865
445	0.00253780752729614	0.00146577908980130	0.00140529587976961	0.00127343511997959	0.00129552861512457
446	0.00253780104663889	0.00146577540144169	0.00140520509403955	0.00127353243109768	0.00129985940777108
447	0.00253779345859904	0.00146555491541111	0.00140505263532328	0.00127399514101395	0.00129914919591732
448	0.00253778335820310	0.00146548788447431	0.00140513017566591	0.00127408022193836	0.00129715417899884
449	0.00253775417748903	0.00146553228979771	0.00140485214369796	0.00127362100302192	0.00130139820911543
450	0.00253775754674828	0.00146526331231749	0.00140477117108432	0.00127340502869115	0.00130394350981127
451	0.00253765208258528	0.00146521239537192	0.00140472483609961	0.00127363896026300	0.00130124308260724
452	0.00253764540740636	0.00146498032513509	0.00140462089151962	0.00127345226922981	0.00130555019899917
453	0.00253763916491411	0.00146501769709152	0.00140451384897421	0.00127410022509944	0.00130243055805434
454	0.00253763303656364	0.00146521299253526	0.00140407774020876	0.00127511283927483	0.00129856342400175
455	0.00253762693552610	0.00146482067357538	0.00140393194904846	0.00127500077246509	0.00129544418093757
456	0.00253762047871288	0.00146464468090936	0.00140381577353237	0.00127545029715663	0.00129784307955647
457	0.00253761292200305	0.00146462383542871	0.00140381096192421	0.00127528374861196	0.00129917262294057
458	0.00253760286717785	0.00146449318784519	0.00140373895786248	0.00127487906159805	0.00130161595408456
459	0.00253757181307679	0.00146449605605499	0.00140370382743970	0.00127468097915141	0.00130049822441451
460	0.00253757523441532	0.00146460777919534	0.00140367795113528	0.00127492880094862	0.00129935146556190
461	0.00253755876227053	0.00146451041258164	0.00140369679628909	0.00127436616465068	0.00130004202658075
462	0.00253755220889947	0.00146456653450886	0.00140359930498302	0.00127425734996071	0.00129847695714197
463	0.00253754423728820	0.00146451903313471	0.00140355948845556	0.00127431947261946	0.00129536833798860
464	0.00253753165994668	0.00146417567038106	0.00140334856573056	0.00127496293525802	0.00129401046225114
465	0.00253734258371656	0.00146442597373282	0.00140341470278726	0.00127414575311684	0.00129061586407455
466	0.00253734578625275	0.00146403572268493	0.00140349646375438	0.00127429300338332	0.00129610193147618
467	0.00253734885501357	0.00146386716872795	0.00140331627825268	0.00127430015430177	0.00129504246102734
468	0.00253735190524614	0.00146387598160735	0.00140310855289844	0.00127414069039027	0.00129414602646175
469	0.00253735492757063	0.00146399757834240	0.00140293812775906	0.00127464328242385	0.00129430604199069
470	0.00253735802868069	0.00146370499280968	0.00140302029723539	0.00127450524133439	0.00129082012426335
471	0.00253736136006127	0.00146372265865141	0.00140277542923768	0.00127428358782932	0.00129264525169076
472	0.00253736473532273	0.00146357698969333	0.00140267461409769	0.00127418423954960	0.00129845861222437
473	0.00253736357282449	0.00146349848078427	0.00140243792195578	0.00127387704028392	0.00129757602358197
474	0.00253735221841126	0.00146354107183071	0.00140245955124917	0.00127419405033912	0.00129871408692413
475	0.00253729033849119	0.00146339957379242	0.00140232849908689	0.00127450582429118	0.00130059122494044
476	0.00253729340688356	0.00146316921313902	0.00140225155237419	0.00127500088776322	0.00129451357132600
477	0.00253729670846907	0.00146320659629671	0.00140231967886779	0.00127420658272697	0.00129601970669252
478	0.00253730005574258	0.00146307170384005	0.00140225117322826	0.00127430822051810	0.00129764209163710
479	0.00253719424847471	0.00146344268834124	0.00140218722291048	0.00127426407882290	0.00129610198460624
480	0.00253718758713333	0.00146287789703810	0.00140207404798772	0.00127382886887252	0.00129835364576118
481	0.00253718135903625	0.00146299748361087	0.00140205218727056	0.00127371145329357	0.00130033502847996
482	0.00253717524644663	0.00146288096075657	0.00140205617348141	0.00127381023469860	0.00129654366304570
483	0.00253716916299483	0.00146288034646350	0.00140197870287859	0.00127327024619978	0.00129683535507259
484	0.00253716272704424	0.00146282912328464	0.00140187373518180	0.00127279327199622	0.00130233267638267
485	0.00253715519755884	0.00146272271818842	0.00140194268942200	0.00127242232257314	0.00130623158219461
486	0.00253714518187604	0.00146264964617214	0.00140182131946985	0.00127283762771353	0.00130121339968928
487	0.00253711422593963	0.00146315806080427	0.00140182495329377	0.00127187780171164	0.00130238045918854
488	0.00253711759423007	0.00146272797227636	0.00140159543657890	0.00127200621248852	0.00130662498627246
489	0.00253709977908236	0.00146224876491410	0.00140158350308016	0.00127225832089330	0.00130805876965581
490	0.00253709295679791	0.00146217646992348	0.00140156731980607	0.00127364620470485	0.00130391199515737
491	0.00253708559006429	0.00146212501130661	0.00140149122419380	0.00127312607313572	0.00129656376275325
492	0.00253707505074998	0.00146232305293314	0.00140143144914849	0.00127319983581151	0.00129737019656977
493	0.00253703657973496	0.00146207272572455	0.00140146752960092	0.00127302333645160	0.00129262888128604
494	0.00253703995527146	0.00146192212470954	0.00140118741758373	0.00127278299835026	0.00129712108839932
495	0.00253704240866790	0.00146200839925325	0.00140133301009441	0.00127296377587744	0.00129713386950342
496	0.00253699759921277	0.00146184269770017	0.00140110731049809	0.00127366945180438	0.00129759762890561
497	0.00253700096355621	0.00146165620227802	0.00140102206750277	0.00127320693421271	0.00129527739554578
498	0.00253700422817394	0.00146169857065672	0.00140093008615522	0.00127391459736757	0.00129649271384482
499	0.00253695057938711	0.00146168688025159	0.00140091663314897	0.00127441790727864	0.00129512327190514
500	0.00253694441981378	0.00146177411073293	0.00140076968975933	0.00127408895015650	0.00128939166668789
501	0.00253693828349406	0.00146159309196010	0.00140067133633057	0.00127434130839780	0.00129151880257684
502	0.00253693178425793	0.00146179407431672	0.00140076861808976	0.00127421318892884	0.00129863609934947
503	0.00253692479416203	0.00146154714843362	0.00140071505987957	0.00127429385377623	0.00129778863987827
504	0.00253691491449666	0.00146156277081217	0.00140062246471679	0.00127427388379204	0.00129521905216260
505	0.00253689092435357	0.00146126956190153	0.00140057280437390	0.00127428409838876	0.00129538081105090
506	0.00253689334532489	0.00146111740093745	0.00140051670407317	0.00127426172302496	0.00129389818310216
507	0.00253682767352068	0.00146114189567158	0.00140039361688901	0.00127465619791693	0.00129152935685593
508	0.00253683090201562	0.00146103608266775	0.00140031235585268	0.00127532878665655	0.00128999511302535
509	0.00253683418994571	0.00146096028129673	0.00140036825836819	0.00127528359584618	0.00129165200186395
510	0.00253683771416296	0.00146089790946525	0.00140029142936165	0.00127580770655613	0.00129970526519177
511	0.00253682235323655	0.00146078076915620	0.00140028815437803	0.00127600834453700	0.00130411908209032
512	0.00253681549860878	0.00146087949149722	0.00140031016377691	0.00127571496560897	0.00130189935245775
513	0.00253680688387848	0.00146070104448768	0.00140020024243504	0.00127634832969525	0.00130118523938328
514	0.00253679253063724	0.00146064735838359	0.00140012451882714	0.00127633165532720	0.00129950198959894
515	0.00253610975426553	0.00146047684853805	0.00140015956557270	0.00127716497601824	0.00129610498640060
516	0.00253609872927876	0.00146041947597869	0.00140001990399365	0.00127618204053832	0.00129852247335161
517	0.00253608870131878	0.00146036206202452	0.00139980814515144	0.00127646790718317	0.00129685793560917
518	0.00253607991536733	0.00146046182430616	0.00139990722693252	0.00127680354277679	0.00129528681163623
519	0.00253607153193782	0.00146032688220715	0.00139979663850768	0.00127648772320997	0.00129485412435604
520	0.00253606400673319	0.00146025116654957	0.00139976614710271	0.00127641392214238	0.00129572487579323
521	0.00253605687276800	0.00146013143982242	0.00139974650868161	0.00127641627868757	0.00129811541866196
522	0.00253605014876226	0.00146027032186003	0.00139967999248567	0.00127528048360555	0.00130086181835696
523	0.00253604385473942	0.00145995943681474	0.00139955737236743	0.00127490622753775	0.00130569085789409
524	0.00253603766918031	0.00145986881904751	0.00139963482563890	0.00127440827841625	0.00129840596282165
525	0.00253603150339287	0.00145982454759590	0.00139951824254946	0.00127443727712516	0.00129938480306084
526	0.00253602496857885	0.00145964106405291	0.00139953174439122	0.00127460085485753	0.00129503279835681
527	0.00253601793484861	0.00145956526786426	0.00139943797341924	0.00127498627614639	0.00129577029453642
528	0.00253600879944636	0.00145971603507151	0.00139947080849013	0.00127453393180440	0.00129387443608616
529	0.00253598709758497	0.00145956474694996	0.00139949137844475	0.00127388216085642	0.00129530820110250
530	0.00253598829780443	0.00145930610755437	0.00139948645223100	0.00127441692251428	0.00130072005110098
531	0.00253596842609032	0.00145945754481897	0.00139925472336910	0.00127418336024522	0.00130141534237800
532	0.00253596710903262	0.00145929076273980	0.00139914703207138	0.00127431961854169	0.00129871079887229
533	0.00253595579092258	0.00145919477506915	0.00139913817940024	0.00127400968345393	0.00130018922037764
534	0.00253588978649696	0.00145906927238649	0.00139897118644508	0.00127386458694343	0.00129231297488785
535	0.00253589304850909	0.00145909535366647	0.00139907766491275	0.00127326693828108	0.00129573370616655
536	0.00253589622020043	0.00145903003184782	0.00139893717857212	0.00127319033909420	0.00130095060280938
537	0.00253589958715132	0.00145910009800046	0.00139892222785884	0.00127370121511395	0.00130069829017620
538	0.00253589483145769	0.00145892003489778	0.00139882485680752	0.00127360657313713	0.00129494657077351
539	0.00253588584902377	0.00145877683350970	0.00139875209435294	0.00127341695206487	0.00129760592858121
540	0.00253586746955820	0.00145881673669596	0.00139875207975159	0.00127381088178863	0.00129636402643577
541	0.00253586029101729	0.00145872524065276	0.00139886642746508	0.00127411965405829	0.00129835448296759
542	0.00253585224877280	0.00145863764328318	0.00139869041865696	0.00127308792670186	0.00129523738649694
543	0.00253584024713355	0.00145865916337381	0.00139840350350871	0.00127379336679683	0.00129783785210960
544	0.00253572052974021	0.00145846697300801	0.00139830110295843	0.00127366702704897	0.00129880199099072
545	0.00253572359044750	0.00145843211801099	0.00139827523644987	0.00127388745741554	0.00129921431635882
546	0.00253572662891841	0.00145828423932238	0.00139834348227812	0.00127378796954429	0.00129941729981722
547	0.00253572975429119	0.00145841347142188	0.00139813932166342	0.00127445102443351	0.00130119800603561
548	0.00253573283841054	0.00145841000243132	0.00139805710829983	0.00127335749709592	0.00129953241428688
549	0.00253573631385614	0.00145818267651388	0.00139814972065056	0.00127300596417653	0.00130823986044038
550	0.00253573678850029	0.00145832679469676	0.00139807803052562	0.00127205459826426	0.00130046441192122
551	0.00253571971204062	0.00145807909766543	0.00139799998811835	0.00127232176808227	0.00129527398729827
552	0.00253570142525067	0.00145810779841536	0.00139800446830687	0.00127278344422651	0.00129834278876642
553	0.00253569465385130	0.00145790421245749	0.00139814235928444	0.00127309991076168	0.00129555858482593
554	0.00253568697941929	0.00145783218531332	0.00139805730217208	0.00127331288525429	0.00130136180568327
555	0.00253567549194343	0.00145786853021531	0.00139769045273340	0.00127329351392601	0.00129447920636475
556	0.00253561566719638	0.00145772477451202	0.00139777915370408	0.00127316847785086	0.00129210218146382
557	0.00253561884787424	0.00145767235777576	0.00139758747331973	0.00127334137331586	0.00129592511497056
558	0.00253562230375728	0.00145763109525128	0.00139756321078682	0.00127303676171089	0.00130093085658378
559	0.00253562535094746	0.00145746568776408	0.00139762864562845	0.00127349508260602	0.00129768218306338
560	0.00253478425231718	0.00145744160836420	0.00139759749146315	0.00127296650257890	0.00129745195494744
561	0.00253478785913968	0.00145754081219661	0.00139759155623407	0.00127281805899258	0.00129862754074450
562	0.00253479145869113	0.00145736540755483	0.00139755095695950	0.00127292967540959	0.00130071803004091
563	0.00253479486689307	0.00145742556126719	0.00139746519357726	0.00127397111285373	0.00130018207285964
564	0.00253479834411650	0.00145716578869786	0.00139743862409001	0.00127438706908016	0.00129787927715097
565	0.00253480164652961	0.00145724674733609	0.00139733705345847	0.00127420306478515	0.00129699304611055
566	0.00253480492805350	0.00145695819863064	0.00139746394192215	0.00127373179376578	0.00129880437147579
567	0.00253480813981463	0.00145684566740519	0.00139732301207148	0.00127386073638520	0.00129621966944231
568	0.00253481122757676	0.00145702833369168	0.00139722851816193	0.00127348402114897	0.00129701082812678
569	0.00253481430868457	0.00145702275293057	0.00139714705332565	0.00127309539586795	0.00129622987875655
570	0.00253481737658815	0.00145680409267767	0.00139713421093088	0.00127339994421314	0.00129338157670372
571	0.00253482054474761	0.00145690197746965	0.00139710541418407	0.00127372425474451	0.00129649727679845
572	0.00253482368967232	0.00145664231348797	0.00139722635278013	0.00127321946858921	0.00129393588261288
573	0.00253482696614267	0.00145656935041924	0.00139703981939801	0.00127350921879041	0.00129849702614240
574	0.00253482864766825	0.00145650317723670	0.00139711185824444	0.00127357538605801	0.00130008846804569
575	0.00253480591116376	0.00145657495463636	0.00139690854371397	0.00127389718060320	0.00129487526468175
576	0.00253480781848105	0.00145651449911295	0.00139704099716250	0.00127327521224769	0.00129726192155138
577	0.00253477668435047	0.00145637276882965	0.00139692069785148	0.00127348066323271	0.00129989754178925
578	0.00253478008916537	0.00145616296526089	0.00139678353376462	0.00127326825665445	0.00129441502223312
579	0.00253476340619390	0.00145637967587775	0.00139684486928080	0.00127358985632042	0.00130267268386110
580	0.00253475684652453	0.00145643156019206	0.00139671006700546	0.00127335329579070	0.00130290781071249
581	0.00253474886471288	0.00145653626571037	0.00139680583735061	0.00127423398947193	0.00130040000062486
582	0.00253473626469131	0.00145606488879373	0.00139667546045081	0.00127480556968592	0.00129912483545351
583	0.00253454647979695	0.00145594804355953	0.00139659950777467	0.00127469203983187	0.00129922741356433
584	0.00253454967311536	0.00145605850116776	0.00139654279657883	0.00127427153278536	0.00130037187083532
585	0.00253455273255435	0.00145596139381952	0.00139653611025927	0.00127418559623491	0.00130095871339436
586	0.00253455577278302	0.00145587596052833	0.00139653228472126	0.00127486496167345	0.00129713724840969
587	0.00253455878404152	0.00145575449711906	0.00139652057549990	0.00127500412834410	0.00129394584475144
588	0.00253456187186710	0.00145585696041489	0.00139665532434565	0.00127513079666882	0.00129936480146365
589	0.00253456518501556	0.00145572099903160	0.00139638339092149	0.00127542827724969	0.00130040620715299
590	0.00253456853000858	0.00145577109388207	0.00139639713640617	0.00127601000393058	0.00129761639405667
591	0.00253456723231123	0.00145570152813332	0.00139644683575683	0.00127630459818890	0.00129235565990107
592	0.00253455587685852	0.00145553512665916	0.00139627842999648	0.00127586816777912	0.00129537195146753
593	0.00253449387540590	0.00145549472874300	0.00139632392517642	0.00127577801170198	0.00129717285802848
594	0.00253449692479284	0.00145536871765303	0.00139612776869387	0.00127549940765703	0.00129805645304701
595	0.00253450019841202	0.00145526222370604	0.00139611827500102	0.00127488474975504	0.00129844906918066
596	0.00253450348987076	0.00145529666709830	0.00139599282766865	0.00127489314025835	0.00129666154996530
597	0.00253438843993465	0.00145513900773929	0.00139600821832177	0.00127407921029704	0.00128835596221090
598	0.00253438154230881	0.00145515169474388	0.00139574673986800	0.00127419349842174	0.00129643694908070
599	0.00253437506583223	0.00145519494792751	0.00139575768255371	0.00127384699683324	0.00129078662802416
600	0.00253436867824260	0.00145489514430797	0.00139569953876392	0.00127370038529238	0.00130019891070527
601	0.00253436228393233	0.00145502170367746	0.00139564358860282	0.00127370357555114	0.00130054307547428
602	0.00253435576393576	0.00145492488193456	0.00139577554586366	0.00127425550056559	0.00129586547978075
603	0.00253434900111276	0.00145483754923157	0.00139552577857815	0.00127436211673726	0.00129510010709526
604	0.00253434051299541	0.00145494975915270	0.00139549886889834	0.00127454417314382	0.00129912682969269
605	0.00253432574284247	0.00145471032053565	0.00139534965498243	0.00127371118128295	0.00129333684330724
606	0.00253406301025837	0.00145482540708332	0.00139527495675557	0.00127362408376181	0.00130165914850810
607	0.00253405465582374	0.00145449845090500	0.00139525924484952	0.00127318778740673	0.00129839763798243
608	0.00253404715880871	0.00145467103627789	0.00139520251502370	0.00127327428291797	0.00129310489547823
609	0.00253404005389797	0.00145461953093410	0.00139511678131353	0.00127293611951706	0.00129231430785844
610	0.00253403335990221	0.00145429472753643	0.00139511456335607	0.00127227366371269	0.00129567555113678
611	0.00253402709686660	0.00145445968456306	0.00139510647917944	0.00127182909088769	0.00129606598115182
612	0.00253402094501280	0.00145445900981524	0.00139504114100919	0.00127253216660808	0.00129553159490249
613	0.00253401481661656	0.00145433836267641	0.00139509131383520	0.00127195145139371	0.00129180908999757
614	0.00253400832594314	0.00145424676915563	0.00139487249279857	0.00127144265366174	0.00129540220260433
615	0.00253400134492918	0.00145426669943556	0.00139498318970389	0.00127153799536989	0.00129455182334729
616	0.00253399147625385	0.00145410818830112	0.00139499478551442	0.00127113299104807	0.00129402855143671
617	0.00253396536520058	0.00145393891249935	0.00139496139367176	0.00127089325507519	0.00129613639648551
618	0.00253396834719215	0.00145415217276812	0.00139484144861842	0.00127075824000722	0.00129709614148000
619	0.00253358935284012	0.00145392354606131	0.00139474666578053	0.00127062458574768	0.00129793141689379
620	0.00253359282951622	0.00145386663788933	0.00139476772485930	0.00127100177211645	0.00129954921573849
621	0.00253359612780614	0.00145371497172547	0.00139461927971932	0.00127171451715190	0.00129455770343596
622	0.00253359940122960	0.00145368454398190	0.00139457819856088	0.00127235432209216	0.00129974837593507
623	0.00253360260040124	0.00145359202873795	0.00139468477979851	0.00127213509938581	0.00129912565580843
624	0.00253360567068008	0.00145356510729781	0.00139444512588410	0.00127230891126204	0.00129903511646182
625	0.00253360872785897	0.00145347989854761	0.00139442589427916	0.00127274217157610	0.00129260823944710
626	0.00253361176363572	0.00145348750321584	0.00139456522332434	0.00127264232635202	0.00129364922527031
627	0.00253361488707219	0.00145331635690468	0.00139448114387474	0.00127318949925007	0.00129410891330543
628	0.00253361796993700	0.00145325758698879	0.00139441870548200	0.00127292330060622	0.00129504224541918
629	0.00253362144357140	0.00145347592159471	0.00139434806516394	0.00127256677056574	0.00129503788793970
630	0.00253362189540213	0.00145328727737534	0.00139433931814567	0.00127231272114846	0.00129387730264649
631	0.00253360476886940	0.00145311748219737	0.00139431321193510	0.00127202411329688	0.00130698921285853
632	0.00253358640060626	0.00145344202763829	0.00139425589829989	0.00127312508237198	0.00130389266648609
633	0.00253357961068962	0.00145323501196088	0.00139430689521678	0.00127292835933713	0.00130146754947592
634	0.00253357191137814	0.00145323688055005	0.00139421140007652	0.00127310832840831	0.00129751960705780
635	0.00253356112250037	0.00145306481285018	0.00139401054695822	0.00127299712147387	0.00129515574757594
636	0.00253351416710075	0.00145287877847735	0.00139391535529097	0.00127292067579120	0.00129615002462935
637	0.00253351737678926	0.00145309368878875	0.00139381027176710	0.00127402784579967	0.00129704036161784
638	0.00253352075563388	0.00145286875906819	0.00139375552468267	0.00127391694886520	0.00129212287205585
639	0.00253350388278442	0.00145284402118666	0.00139379751508272	0.00127363236773986	0.00129512958906854
640	0.00253349733454968	0.00145277501323788	0.00139364793313620	0.00127372985644442	0.00129584735355148
641	0.00253348936749260	0.00145303774212353	0.00139370806175593	0.00127260403647542	0.00129403639423817
642	0.00253347678956859	0.00145270312837887	0.00139360684912116	0.00127289063960183	0.00129749226826268
643	0.00253327238635082	0.00145272509883797	0.00139356956691798	0.00127332901959350	0.00129522916388448
644	0.00253327562750366	0.00145266437743854	0.00139364699807009	0.00127343891821743	0.00129902917867392
645	0.00253327876725142	0.00145245755820629	0.00139353645387219	0.00127340361415419	0.00129770087363476
646	0.00253328192871380	0.00145264591057530	0.00139359115472444	0.00127294780467338	0.00130224727920771
647	0.00253328511301559	0.00145232415837145	0.00139345608120310	0.00127273865425907	0.00130056062502901
648	0.00253328830477893	0.00145252365003157	0.00139341759172962	0.00127288239033679	0.00129900315625372
649	0.00253329141992153	0.00145230064611671	0.00139337164469674	0.00127316784278188	0.00129744075940993
650	0.00253329477182430	0.00145220126621136	0.00139336629659668	0.00127289757046106	0.00129566703715284
651	0.00253329774649146	0.00145243521958818	0.00139351567162068	0.00127345205319328	0.00130600993741801
652	0.00253291829835289	0.00145220609805217	0.00139317939888584	0.00127304345702618	0.00129539479822518
653	0.00253292177188040	0.00145218235941801	0.00139296708777413	0.00127296752251261	0.00129816592490292
654	0.00253292506786846	0.00145212712106045	0.00139297231668610	0.00127306802807885	0.00130233017933849
655	0.00253292833972387	0.00145202285940691	0.00139301104393875	0.00127278804600644	0.00129724903052771
656	0.00253293153814808	0.00145206353005844	0.00139298024321445	0.00127242943187343	0.00129976285930310
657	0.00253293460856570	0.00145209655115525	0.00139300389702501	0.00127227013145871	0.00129709355398693
658	0.00253293766686300	0.00145192633332413	0.00139297298741072	0.00127245246118261	0.00129394548198089
659	0.00253294070493327	0.00145191270960760	0.00139279493712049	0.00127186692934780	0.00129544378946883
660	0.00253294383226286	0.00145194963139832	0.00139276638159080	0.00127191004715486	0.00130418062924941
661	0.00253294692107733	0.00145184304430540	0.00139261451938825	0.00127158153174559	0.00130289884765070
662	0.00253295010702334	0.00145165408919126	0.00139255403698263	0.00127195016682939	0.00129494818317613
663	0.00253295153846605	0.00145156391752777	0.00139247380921957	0.00127175387807867	0.00129475352358003
664	0.00253292894467540	0.00145154816321121	0.00139237004562541	0.00127137223352113	0.00129469936861380
665	0.00253293076032279	0.00145150804288733	0.00139228092301443	0.00127172491996684	0.00129355600241997
666	0.00253290504014663	0.00145141971000771	0.00139227229691179	0.00127177584261465	0.00129911546336232
667	0.00253290795071179	0.00145123259427741	0.00139225159781111	0.00127160338983550	0.00129779916427846
668	0.00253273929347402	0.00145131504653765	0.00139215322650714	0.00127179821038924	0.00129412523297722
669	0.00253274241272503	0.00145149352046926	0.00139209910095494	0.00127131178215113	0.00129302858479783
670	0.00253274554376513	0.00145128158485396	0.00139218828388081	0.00127212249767103	0.00130036150533252
671	0.00253274868486183	0.00145129149642927	0.00139200428411951	0.00127190702964203	0.00129955000449204
672	0.00253275181655177	0.00145118021633127	0.00139196979178729	0.00127166819427590	0.00129535474818308
673	0.00253275496726019	0.00145109128083753	0.00139196362408924	0.00127180671576893	0.00129448059396755
674	0.00253275834087411	0.00145110337089343	0.00139206811418692	0.00127223223257161	0.00129877676227120
675	0.00253276097303874	0.00145100034820176	0.00139197833198986	0.00127150812244437	0.00129895235411915
676	0.00253267748222796	0.00145103804556675	0.00139192542758808	0.00127111302161595	0.00130249653951135
677	0.00253268049542090	0.00145102447862493	0.00139202497193249	0.00127183891935833	0.00130150761196639
678	0.00253268355278492	0.00145099787685224	0.00139191827828589	0.00127215542272545	0.00129951727333823
679	0.00253268683986967	0.00145096236859974	0.00139193322261401	0.00127090584848997	0.00129788258530482
680	0.00253269015568542	0.00145070024910161	0.00139184518612215	0.00127133061169051	0.00130226494612440
681	0.00253258294170597	0.00145074391071537	0.00139173755874058	0.00127090109331806	0.00129593387240421
682	0.00253257628394325	0.00145070524859158	0.00139166933185574	0.00127195547194101	0.00129990674466592
683	0.00253257005852370	0.00145064489900646	0.00139178389407899	0.00127252682319870	0.00129816523479871
684	0.00253256394778390	0.00145056742236071	0.00139166493665405	0.00127293239922790	0.00130171246607779
685	0.00253255786519716	0.00145064016562998	0.00139170279515157	0.00127291901996586	0.00130206278027991
686	0.00253255142881088	0.00145053551418436	0.00139170409658374	0.00127302830728327	0.00129931748669289
687	0.00253254389647966	0.00145049989506455	0.00139153136449008	0.00127244739505043	0.00129867755834541
688	0.00253253387114081	0.00145070897867143	0.00139147920573509	0.00127362670508289	0.00129819319096052
689	0.00253250281970483	0.00145038442616105	0.00139136660143474	0.00127365772822072	0.00129473918335300
690	0.00253250613822376	0.00145046250071701	0.00139141039676845	0.00127307611766744	0.00129616477573661
691	0.00253248781255947	0.00145066767329589	0.00139132673666770	0.00127308892461031	0.00130451979818273
692	0.00253248099639677	0.00145035245893546	0.00139130172979439	0.00127267671674828	0.00129909434157590
693	0.00253247363470532	0.00145031172346766	0.00139129484450905	0.00127358750948457	0.00130154650140730
694	0.00253246309693890	0.00145006152417156	0.00139121336108792	0.00127358513854491	0.00129843010221611
695	0.00253242453392155	0.00145004540196486	0.00139126060147680	0.00127361777729049	0.00129620297791706
696	0.00253242785782307	0.00145014035043995	0.00139118125108426	0.00127371594306461	0.00130277477726432
697	0.00253243017053837	0.00144997273383167	0.00139115542516892	0.00127352630099372	0.00130030875841151
698	0.00253238518371727	0.00145004407010835	0.00139108646231332	0.00127415558930719	0.00129709362614614
699	0.00253238851782453	0.00144991630422288	0.00139106848265195	0.00127395826187081	0.00129694974554062
700	0.00253239172361100	0.00144978891298859	0.00139098692523931	0.00127394807625461	0.00130133590546384
701	0.00253233700509403	0.00144973780336668	0.00139098913367979	0.00127368342871831	0.00130089828999212
702	0.00253233086188108	0.00144980389037153	0.00139102666026981	0.00127345466404690	0.00130013697826872
703	0.00253232474277090	0.00144982243052611	0.00139105407365703	0.00127363703994537	0.00129898487506264
704	0.00253231826267627	0.00144974887496013	0.00139089299819392	0.00127363930747459	0.00129953752959789
705	0.00253231067266177	0.00144953706003546	0.00139094484791072	0.00127467747148121	0.00129921143033833
706	0.00253230056266385	0.00144949796947324	0.00139099048880385	0.00127339037477015	0.00129324060836299
707	0.00253227128716510	0.00144956334464721	0.00139093584155186	0.00127318907517470	0.00129909206123988
708	0.00253227458444005	0.00144944839655216	0.00139080928033978	0.00127318059211170	0.00129609569291448
709	0.00253215898306260	0.00144947778205722	0.00139069143053501	0.00127292097743765	0.00129984589066347
710	0.00253215207063113	0.00144938979334719	0.00139074788716432	0.00127305870041684	0.00130603201253650
711	0.00253214557811632	0.00144924986100438	0.00139013637271692	0.00127267219378269	0.00130609838826821
712	0.00253213917224911	0.00144918793205696	0.00139012928936003	0.00127226244970487	0.00130071891347458
713	0.00253213275665231	0.00144913646947981	0.00139019566359124	0.00127230044176266	0.00130464534255473
714	0.00253212668397297	0.00144915530080937	0.00139000294224541	0.00127308367270852	0.00130133590461682
715	0.00253211981374304	0.00144914526227656	0.00138991695598275	0.00127249018455348	0.00129901019022577
716	0.00253211117369562	0.00144899283543424	0.00138996448913018	0.00127188226412239	0.00129897452932689
717	0.00253209676246485	0.00144895857908461	0.00138982418463348	0.00127280275795991	0.00129648809945778
718	0.00253145207797091	0.00144896702169812	0.00138983849610766	0.00127369131759417	0.00129924463361036
719	0.00253144184436977	0.00144901259324530	0.00138982506115616	0.00127366837096828	0.00129741551089777
720	0.00253143286188358	0.00144872220522720	0.00138985777876891	0.00127406142252488	0.00129313693154408
721	0.00253142427345993	0.00144897061685583	0.00138965474140183	0.00127401086543355	0.00129775261857286
722	0.00253141654504079	0.00144888694774245	0.00138949912831356	0.00127411279373520	0.00129426865879999
723	0.00253140919760865	0.00144882196768712	0.00138951316748598	0.00127399212303482	0.00129315435750203
724	0.00253140224874725	0.00144874059082974	0.00138947777094737	0.00127419683837995	0.00129185271164048
725	0.00253139571783054	0.00144875109654569	0.00138948601717911	0.00127397673207802	0.00129817721328260
726	0.00253138926925884	0.00144852806291793	0.00138936482058414	0.00127420126042243	0.00129722142253382
727	0.00253138333443551	0.00144847412047631	0.00138938391331570	0.00127394564542657	0.00129558174295048
728	0.00253137715075470	0.00144846953353996	0.00138944832799389	0.00127357533891678	0.00129846110904788
729	0.00253137056361012	0.00144847494949318	0.00138924668872906	0.00127467333457111	0.00130177789593772
730	0.00253136254236419	0.00144855084859708	0.00138914368830862	0.00127405618138306	0.00130540805750709
731	0.00253135056520678	0.00144861866246068	0.00138910054700709	0.00127418053544907	0.00129961943532711
732	0.00253122448305944	0.00144835223141902	0.00138898800756473	0.00127319829640103	0.00129582207134164
733	0.00253122759100900	0.00144817085616260	0.00138891342640256	0.00127327299530499	0.00129830221997909
734	0.00253123070094179	0.00144826985337842	0.00138879641443094	0.00127292669970066	0.00129651204118035
735	0.00253123379076334	0.00144835626878261	0.00138884102218385	0.00127268598344644	0.00129876918933015
736	0.00253123688344359	0.00144811074384664	0.00138885544360953	0.00127270758838139	0.00130198942237226
737	0.00253124016390664	0.00144809543812330	0.00138867389877245	0.00127303096704630	0.00130387886416165
738	0.00253124274728624	0.00144801244131809	0.00138873686191628	0.00127266512118742	0.00129883341067591
739	0.00253118034613013	0.00144800683817205	0.00138859460143913	0.00127287740131694	0.00129867485570210
740	0.00253118340589504	0.00144815864545080	0.00138851241500694	0.00127299697925822	0.00129372988666187
741	0.00253118669750910	0.00144805946662141	0.00138844093222640	0.00127309818603955	0.00129668629548508
742	0.00253118982512309	0.00144782112523648	0.00138854437584330	0.00127337539296516	0.00129688695649627
743	0.00253113166297822	0.00144775471320638	0.00138853826310859	0.00127396788172547	0.00129951851748475
744	0.00253112539099280	0.00144754118999769	0.00138839109680055	0.00127339842291789	0.00130314006639398
745	0.00253111912647037	0.00144765848476958	0.00138841137865505	0.00127319721117152	0.00129999911387776
746	0.00253111275553397	0.00144770475900153	0.00138839863726619	0.00127349439639766	0.00129792634440817
747	0.00253110552064207	0.00144766479933726	0.00138839307665765	0.00127340467712947	0.00129782079290608
748	0.00253109661092602	0.00144748347306649	0.00138819676129602	0.00127335676618965	0.00129562865596899
749	0.00253107835263848	0.00144752988585524	0.00138823054715050	0.00127440239218168	0.00129069985270380
750	0.00253107062804739	0.00144754171013309	0.00138838676639425	0.00127476324069191	0.00129209716715079
751	0.00253106263482400	0.00144756560559008	0.00138814062689542	0.00127386813909720	0.00129762535404240
752	0.00253105070153209	0.00144740023039280	0.00138793737711471	0.00127462093567608	0.00129428571439215
753	0.00253092482352852	0.00144741684704237	0.00138786162013877	0.00127457013701690	0.00129862521469510
754	0.00253092791657043	0.00144729680897636	0.00138787176608560	0.00127491730900297	0.00130336308456294
755	0.00253093100571549	0.00144725550189867	0.00138774130833755	0.00127535194204367	0.00130057529856971
756	0.00253093406708840	0.00144725536059438	0.00138771028429888	0.00127525069277487	0.00129951208094783
757	0.00253093730476245	0.00144723916586016	0.00138757126597062	0.00127398775139335	0.00130050659324841
758	0.00253094053675225	0.00144703384396736	0.00138761148495657	0.00127355139061461	0.00130071429646412
759	0.00253094275233607	0.00144708483754445	0.00138755292637982	0.00127370319717554	0.00129975679055383
760	0.00253090530996371	0.00144704402981607	0.00138747784906915	0.00127463539250900	0.00129562631561965
761	0.00253090851981476	0.00144696816543315	0.00138753630074154	0.00127352662840262	0.00129520772803790
762	0.00253091068123023	0.00144693270518591	0.00138749884164261	0.00127412386885326	0.00129877470057791
763	0.00253087330499264	0.00144682125754214	0.00138757834846601	0.00127331191059969	0.00129155313662375
764	0.00253087668857509	0.00144681409008695	0.00138748221846227	0.00127330650551227	0.00129073073617331
765	0.00253087838450659	0.00144678336596027	0.00138737592379305	0.00127326775880975	0.00129416289305029
766	0.00253084725879766	0.00144687740155505	0.00138726468760455	0.00127310493198501	0.00129682537217018
767	0.00253085057875854	0.00144681024094524	0.00138720499146473	0.00127362213408718	0.00130038612514040
768	0.00253083217311982	0.00144663478935174	0.00138719274386938	0.00127283580256443	0.00129475630696491
769	0.00253082534422989	0.00144662110215240	0.00138726374904567	0.00127262605893361	0.00129524656668472
770	0.00253081796606331	0.00144656416041729	0.00138733661775157	0.00127224368465258	0.00129966441201404
771	0.00253080740061921	0.00144646091363842	0.00138714484584268	0.00127122916320378	0.00130027867400818
772	0.00253076872362403	0.00144645703838742	0.00138710062582165	0.00127138884310603	0.00129880200554588
773	0.00253077205528991	0.00144675758209054	0.00138700135421612	0.00127256258356533	0.00129448002477918
774	0.00253077437938148	0.00144645348267532	0.00138705373289111	0.00127205500564425	0.00129631708576976
775	0.00253072924163438	0.00144641950895141	0.00138712711604633	0.00127253264819700	0.00129721933207166
776	0.00253073258681212	0.00144622296213624	0.00138702769223307	0.00127244222074263	0.00129613221439721
777	0.00253073581163723	0.00144633330282118	0.00138699719560037	0.00127205008148398	0.00129681815973223
778	0.00253068102740141	0.00144622262597977	0.00138705925676233	0.00127243652785273	0.00129090209969902
779	0.00253067486344389	0.00144623922212411	0.00138688969797785	0.00127285966423199	0.00128978330381660
780	0.00253066872052732	0.00144629666093310	0.00138685365893215	0.00127318308646911	0.00129400153117542
781	0.00253066221137027	0.00144593102130004	0.00138680615497175	0.00127303774988283	0.00129520025780201
782	0.00253065520634562	0.00144602381190719	0.00138667843301503	0.00127315444432972	0.00129680343598860
783	0.00253064529698720	0.00144605275001472	0.00138663293177302	0.00127268722055037	0.00129500427801826
784	0.00253062118357311	0.00144596363063030	0.00138663130307157	0.00127289216577470	0.00129481450224763
785	0.00253062352082459	0.00144593001487461	0.00138660271408688	0.00127292130382013	0.00129868765126688
786	0.00253055723846499	0.00144606924383838	0.00138659316288558	0.00127276163757122	0.00130192188107915
787	0.00253056046283905	0.00144573410298552	0.00138665227509818	0.00127279159121069	0.00130128922838377
788	0.00253056374904806	0.00144574012667917	0.00138662540997147	0.00127255508323560	0.00130240106632601
789	0.00253056702827925	0.00144577223841645	0.00138652635484537	0.00127284502341893	0.00129824419307464
790	0.00253055813353114	0.00144571347737602	0.00138649763305253	0.00127338753321919	0.00129883743584530
791	0.00253055051002766	0.00144563443597697	0.00138648993953751	0.00127315547194003	0.00130307681700286
792	0.00253053909627173	0.00144558379428536	0.00138643918846999	0.00127304106634447	0.00130313254613916
793	0.00253047669329128	0.00144559362597170	0.00138645236211730	0.00127342066589652	0.00129779504193341
794	0.00253047974365525	0.00144550666533916	0.00138633253201829	0.00127335152700345	0.00130098203976775
795	0.00253048302107806	0.00144558213306810	0.00138633113615261	0.00127311239911875	0.00129947854043793
796	0.00253048631598994	0.00144551424957505	0.00138644524732368	0.00127422100440249	0.00130480531072006
797	0.00253037828293228	0.00144548430057506	0.00138636028365317	0.00127426155104456	0.00129850101847551
798	0.00253037163005877	0.00144545790847245	0.00138638912680488	0.00127400921077081	0.00129374291935107
799	0.00253036540923433	0.00144550926435095	0.00138620187836890	0.00127375958068864	0.00130187144486654
800	0.00253035930301849	0.00144522648100716	0.00138603632156507	0.00127295647657164	0.00129787141434545
801	0.00253035322491743	0.00144538388038312	0.00138602030586205	0.00127367466789269	0.00129564605721524
802	0.00253034679316227	0.00144530372461675	0.00138589917671819	0.00127398587683809	0.00130124927168689
803	0.00253033926577789	0.00144517070549861	0.00138584380583678	0.00127355593371088	0.00130471351729838
804	0.00253032924478114	0.00144517172321018	0.00138582919367471	0.00127283036712202	0.00130226293412779
805	0.00253029818050150	0.00144525365830015	0.00138584260484609	0.00127269765538588	0.00130463963786230
806	0.00253030146170106	0.00144527391415660	0.00138575663478241	0.00127200515489742	0.00129876748393958
807	0.00253028281908199	0.00144503948469321	0.00138580276542620	0.00127229568333656	0.00129781769693513
808	0.00253027601733771	0.00144507752764212	0.00138586327186958	0.00127269657325975	0.00130057031271821
809	0.00253026830095322	0.00144511815997133	0.00138564059209882	0.00127315148242771	0.00130191984740191
810	0.00253025748109368	0.00144495390863710	0.00138562318925662	0.00127346538045804	0.00130043013562900
811	0.00253021032622022	0.00144489547937306	0.00138559598470833	0.00127251491020607	0.00129907353321611
812	0.00253021352729119	0.00144486350982607	0.00138564892156542	0.00127230510774806	0.00129554770430526
813	0.00253021688877337	0.00144488155428515	0.00138575351157981	0.00127252132786955	0.00129812199307742
814	0.00253019975463508	0.00144478169242335	0.00138559893279154	0.00127242375645958	0.00129571516019568
815	0.00253019319501452	0.00144471872540915	0.00138556423691521	0.00127240386386348	0.00129736015584774
816	0.00253018521042980	0.00144458434680714	0.00138558421406306	0.00127245384821334	0.00129868242344564
817	0.00253017259605768	0.00144459956674823	0.00138550875698948	0.00127243372251728	0.00129912007275300
818	0.00252996714705859	0.00144444393205865	0.00138543090709816	0.00127275098319229	0.00129518723653786
819	0.00252997037695517	0.00144470258184217	0.00138532601688072	0.00127306586874724	0.00129881027239203
820	0.00252997350571171	0.00144444232739839	0.00138522050405722	0.00127304099393495	0.00129871623464562
821	0.00252997665580303	0.00144440320906016	0.00138518921883116	0.00127235929099556	0.00130555932576942
822	0.00252997982798357	0.00144441192757297	0.00138519233437577	0.00127349965638067	0.00130050042984071
823	0.00252998276965628	0.00144453676758688	0.00138524240052920	0.00127437981928609	0.00130156156121106
824	0.00252998592704944	0.00144448298630337	0.00138525068867292	0.00127413800488801	0.00129884336114298
825	0.00252998934852229	0.00144438066472437	0.00138522109539726	0.00127450302466681	0.00130312310531867
826	0.00252999231621660	0.00144446306791112	0.00138516650767363	0.00127395098643147	0.00130925398158528
827	0.00252919618455893	0.00144420086995000	0.00138512428901409	0.00127489550131098	0.00130798868903260
828	0.00252919967625098	0.00144400547938209	0.00138512545731825	0.00127479069537507	0.00130149683606849
829	0.00252920300551561	0.00144420554756825	0.00138506533415691	0.00127390250301213	0.00130252451155622
830	0.00252920642612895	0.00144403930468494	0.00138517132495588	0.00127396520832521	0.00129841022384404
831	0.00252920969983461	0.00144416252337416	0.00138508729566108	0.00127264727762060	0.00129841573300784
832	0.00252921298002121	0.00144398118577184	0.00138496335885279	0.00127241538693972	0.00129697889010484
833	0.00252921622151200	0.00144392067412100	0.00138504503305988	0.00127227117318787	0.00129591501219296
834	0.00252921937322084	0.00144384815179026	0.00138498432363482	0.00127229221203406	0.00129518447704080
835	0.00252922237923804	0.00144394159619832	0.00138493664403413	0.00127266893984068	0.00129658791334356
836	0.00252922534999539	0.00144380270287532	0.00138488376442386	0.00127196841831776	0.00130149031384710
837	0.00252922842395176	0.00144377195938060	0.00138491042239466	0.00127244445274251	0.00129658279574880
838	0.00252923157036166	0.00144374905976577	0.00138484957495651	0.00127259670695702	0.00129691879408451
839	0.00252923474260787	0.00144365317381803	0.00138485327873242	0.00127242318530361	0.00129484840681736
840	0.00252923805078143	0.00144375501292534	0.00138477970413440	0.00127243228973577	0.00129850913999268
841	0.00252922060022747	0.00144376880298188	0.00138481923799479	0.00127210570442100	0.00130531860228698
842	0.00252921407506218	0.00144373621391788	0.00138481217229248	0.00127173971603488	0.00130055108705756
843	0.00252920613659000	0.00144358415658342	0.00138486573567746	0.00127152013904350	0.00130337306809656
844	0.00252919359717090	0.00144367620331178	0.00138471408101637	0.00127182121613138	0.00130006044897593
845	0.00252898844872141	0.00144334280787346	0.00138467215163521	0.00127245857934200	0.00130356679140131
846	0.00252899166348100	0.00144348374682255	0.00138467651969568	0.00127313284760465	0.00130476120277968
847	0.00252899476898098	0.00144356689599350	0.00138469865084394	0.00127269499792414	0.00129436367795772
848	0.00252899788526845	0.00144338263385396	0.00138449324654864	0.00127313098238902	0.00130080913357435
849	0.00252900101002389	0.00144344415694518	0.00138443921653013	0.00127372982468865	0.00130601371219606
850	0.00252900412286763	0.00144338325901572	0.00138432325717979	0.00127289929722560	0.00130911974553854
851	0.00252900724998065	0.00144323557780128	0.00138432580985960	0.00127280279267848	0.00130405039536795
852	0.00252901058696736	0.00144321503525193	0.00138431829631467	0.00127339371220867	0.00129680684235369
853	0.00252901312624788	0.00144319415308614	0.00138421403461695	0.00127259973666497	0.00129920387034074
854	0.00252892920001376	0.00144304689123406	0.00138414396165213	0.00127278930458057	0.00129874051355594
855	0.00252893220335705	0.00144310352921912	0.00138418882745592	0.00127306601139616	0.00129942579350281
856	0.00252893525004931	0.00144301439106935	0.00138422569304137	0.00127311623420181	0.00129796384286373
857	0.00252893852276537	0.00144282104366081	0.00138423641540419	0.00127329608924327	0.00129635032638673
858	0.00252894161431968	0.00144290836259518	0.00138421002553717	0.00127357418610032	0.00129394052367502
859	0.00252888283477422	0.00144300381694640	0.00138416411938107	0.00127401108236816	0.00129907977481998
860	0.00252887657728989	0.00144289643451245	0.00138418401835794	0.00127410752264734	0.00129381395384249
861	0.00252887032845330	0.00144267995915860	0.00138412819503520	0.00127402968949869	0.00129180545016336
862	0.00252886397482775	0.00144275301086551	0.00138406715828701	0.00127397890531557	0.00129738572924806
863	0.00252885676104427	0.00144280490401239	0.00138410995592278	0.00127464318338346	0.00129627052895714
864	0.00252884787810325	0.00144265838047330	0.00138408031192550	0.00127400244824338	0.00129935244316360
865	0.00252882874739284	0.00144272930393377	0.00138406592506057	0.00127442128420755	0.00129875415067405
866	0.00252882454189435	0.00144269630972001	0.00138391450303862	0.00127449342648464	0.00129418490310265
867	0.00252881567452123	0.00144265615703656	0.00138391409154269	0.00127401084820468	0.00129476356387040
868	0.00252879657609545	0.00144252700637371	0.00138389451251984	0.00127302772805377	0.00130056009505660
869	0.00252879231883869	0.00144257028462095	0.00138389026249679	0.00127308548971842	0.00129969384551393
870	0.00252878295062911	0.00144258510346007	0.00138393611357394	0.00127348498347657	0.00129866299702662
871	0.00252876298513077	0.00144247190207748	0.00138379711132636	0.00127308108476014	0.00129647405277821
872	0.00252876144700853	0.00144234048629236	0.00138388027194816	0.00127332897501334	0.00129899393408706
873	0.00252875006086541	0.00144235654349947	0.00138383216845297	0.00127327248432197	0.00129873801710531
874	0.00252868768508948	0.00144242694970615	0.00138386672699255	0.00127395310267043	0.00129947347292613
875	0.00252869070658942	0.00144248586151086	0.00138372396793620	0.00127396921679837	0.00130025760051875
876	0.00252869394028595	0.00144230518555655	0.00138373342951090	0.00127343881932223	0.00130087515824307
877	0.00252869714976827	0.00144221976439991	0.00138378252707561	0.00127357204846801	0.00130060386657326
878	0.00252857953837671	0.00144212120352459	0.00138371495262844	0.00127322601045438	0.00129760027745942
879	0.00252857267721349	0.00144234898377074	0.00138365060289739	0.00127337138573322	0.00129939758386458
880	0.00252856623753178	0.00144214153968510	0.00138366470693157	0.00127347221502699	0.00129529019668248
881	0.00252855988913968	0.00144208467748347	0.00138354552391313	0.00127405107693762	0.00129622084587462
882	0.00252855353750808	0.00144206826481219	0.00138344198292974	0.00127400042454336	0.00129811706076163
883	0.00252854706501857	0.00144198250929763	0.00138349442541017	0.00127365333993271	0.00130152097445107
884	0.00252854010446205	0.00144201594691909	0.00138343909426684	0.00127366973528170	0.00129877794571049
885	0.00252853121829517	0.00144193618826243	0.00138331550306882	0.00127312614786625	0.00129952153290072
886	0.00252851452616364	0.00144202745800239	0.00138331046388055	0.00127359454101912	0.00129437731028621
887	0.00252848426070989	0.00144212436379631	0.00138329506941999	0.00127372340122808	0.00129409135164028
888	0.00252847806370393	0.00144197879741050	0.00138329121674446	0.00127370403718025	0.00129402195507034
889	0.00252847145940774	0.00144186870028048	0.00138329934983493	0.00127266421614886	0.00129625422657751
890	0.00252846341298981	0.00144193999645299	0.00138321626554983	0.00127276348121109	0.00129353528158659
891	0.00252845139022668	0.00144174465135477	0.00138341753963809	0.00127301370327747	0.00130008945202568
892	0.00252832471764151	0.00144168757557137	0.00138325091804560	0.00127333991347937	0.00129660402271911
893	0.00252832782141928	0.00144166812266055	0.00138318010701999	0.00127270240833691	0.00129741080237722
894	0.00252833092918719	0.00144172125702677	0.00138315882697337	0.00127271714086710	0.00129830685130418
895	0.00252833401911824	0.00144170961077974	0.00138313254081520	0.00127287578812745	0.00129793483542635
896	0.00252833711440992	0.00144165758583036	0.00138326019581265	0.00127301415503406	0.00129568057414254
897	0.00252834040033345	0.00144160345995133	0.00138317332025675	0.00127229418124472	0.00129786088373502
898	0.00252834282627928	0.00144152560791172	0.00138315275682236	0.00127211575446548	0.00129140505546423
899	0.00252825900794289	0.00144138340177217	0.00138303428594046	0.00127201933023977	0.00129384982258062
900	0.00252826199147474	0.00144145261459360	0.00138320787631797	0.00127345344100773	0.00129534305622815
901	0.00252826501096839	0.00144140814804542	0.00138301498548845	0.00127306205503019	0.00129808157678422
902	0.00252826824182709	0.00144135182425174	0.00138298280517574	0.00127301774925963	0.00129931021572873
903	0.00252827144549558	0.00144139310031751	0.00138301529796826	0.00127294338582714	0.00129838209451621
904	0.00252815364716371	0.00144124814254207	0.00138291563754499	0.00127278862457921	0.00129871181010961
905	0.00252814678875410	0.00144131172981969	0.00138281847669062	0.00127259002301277	0.00130242465791414
906	0.00252814035184221	0.00144127143903833	0.00138266456471756	0.00127212284071580	0.00129353205658790
907	0.00252813400639118	0.00144139582091889	0.00138271940733572	0.00127207915440836	0.00129691924056466
908	0.00252812765795091	0.00144125785523043	0.00138267780035067	0.00127180506072929	0.00130314174693208
909	0.00252812118900148	0.00144132409620550	0.00138263202047463	0.00127224755707986	0.00130577121827620
910	0.00252811423256217	0.00144092059563922	0.00138263133277115	0.00127265246507538	0.00130421192249671
911	0.00252810535187164	0.00144098099378863	0.00138257947121409	0.00127274316672663	0.00129854940323579
912	0.00252808866837163	0.00144086620278054	0.00138260974800740	0.00127257394991799	0.00129403194308898
913	0.00252805832981216	0.00144094388565602	0.00138248324513567	0.00127292577931389	0.00129627164012502
914	0.00252805213475225	0.00144086666885884	0.00138236876402328	0.00127392091383151	0.00129902824368468
915	0.00252804553262983	0.00144102474958902	0.00138222641536088	0.00127353670507281	0.00130271375122909
916	0.00252803748889784	0.00144084444115688	0.00138223809560051	0.00127334501984959	0.00129919175768906
917	0.00252802546957776	0.00144084629157001	0.00138227119998807	0.00127246827979682	0.00129798900464922
918	0.00252789876538740	0.00144071951243995	0.00138214191153007	0.00127304455219138	0.00130088000319535
919	0.00252790186548520	0.00144071784410379	0.00138212710741615	0.00127328779837309	0.00130397733813274
920	0.00252790496857915	0.00144065786093495	0.00138212361029278	0.00127281528847078	0.00130666945490382
921	0.00252790805249000	0.00144077382052143	0.00138203047093884	0.00127314077142032	0.00130372579869996
922	0.00252791113965995	0.00144067037442793	0.00138202335831690	0.00127387370603456	0.00129963484857517
923	0.00252791441270083	0.00144068343151620	0.00138208543398959	0.00127358452621093	0.00129798231070675
924	0.00252791680927832	0.00144070052076801	0.00138199909362849	0.00127442723576544	0.00129960226488944
925	0.00252783297872211	0.00144045078879100	0.00138194586516783	0.00127497272728881	0.00129446159637460
926	0.00252783595760204	0.00144073404550704	0.00138186680580558	0.00127461667664093	0.00129727320817893
927	0.00252783897096375	0.00144048004572210	0.00138193494229164	0.00127410127129322	0.00130139142565412
928	0.00252784219258548	0.00144036619672826	0.00138184166625327	0.00127392001877883	0.00129804247793143
929	0.00252784537819746	0.00144045535023320	0.00138195118506456	0.00127292629222785	0.00129323896559396
930	0.00252772724626091	0.00144042769431262	0.00138185723784565	0.00127310823802739	0.00129473442696091
931	0.00252772039961387	0.00144036244176817	0.00138183521158983	0.00127243770473994	0.00129619070831398
932	0.00252771397491932	0.00144044945091804	0.00138183537446101	0.00127256264199954	0.00129479617921687
933	0.00252770764285637	0.00144047916779158	0.00138169717981331	0.00127314379745086	0.00129477373892034
934	0.00252770130941888	0.00144022246525296	0.00138170030024585	0.00127349916962832	0.00129477158398297
935	0.00252769485767559	0.00144024101377264	0.00138174850777856	0.00127328315935924	0.00129560981641908
936	0.00252768792199260	0.00144023797304272	0.00138167635173579	0.00127326415866339	0.00129603835508218
937	0.00252767907033284	0.00144017231906999	0.00138165942982673	0.00127216533221938	0.00130086346660500
938	0.00252766243984563	0.00144008765146372	0.00138159191841413	0.00127258832431171	0.00130204408634112
939	0.00252763191267812	0.00143990959072630	0.00138152387311959	0.00127235627771149	0.00130165626145601
940	0.00252762573282306	0.00143992094729979	0.00138152864860905	0.00127250691889507	0.00130010968207980
941	0.00252761914882698	0.00143993922903442	0.00138152973580528	0.00127269494947732	0.00129955395972666
942	0.00252761112948569	0.00144004983933119	0.00138149021391244	0.00127281274074232	0.00129732443345638
943	0.00252759914808435	0.00143999284046707	0.00138153963811214	0.00127323786331066	0.00130544388694399
944	0.00252747260044070	0.00143998354705517	0.00138156141532837	0.00127297516213531	0.00130219449717694
945	0.00252747568656578	0.00144004449472702	0.00138146422185916	0.00127215059189692	0.00130098366053028
946	0.00252747877035079	0.00143971867757558	0.00138145291072929	0.00127280232265896	0.00130134552642745
947	0.00252748182796689	0.00143977038955985	0.00138142051000084	0.00127245939968528	0.00130209306883623
948	0.00252748487849311	0.00143973324056742	0.00138140249201388	0.00127263069958460	0.00130190447285217
949	0.00252748809290310	0.00143972637854764	0.00138136890798722	0.00127291717398690	0.00130021062202032
950	0.00252749051165914	0.00143975545484321	0.00138129670233507	0.00127316719098587	0.00129736896233925
951	0.00252742794795673	0.00143968751240318	0.00138133220684461	0.00127266818097678	0.00130429940011371
952	0.00252743097915332	0.00143958477161412	0.00138132067227193	0.00127231232494624	0.00130504564800516
953	0.00252743422875592	0.00143962639912815	0.00138129072021165	0.00127319946800847	0.00129816574455475
954	0.00252743746761515	0.00143961737885579	0.00138123222863400	0.00127356359697305	0.00129769010257307
955	0.00252731985869116	0.00143957177501633	0.00138119071148568	0.00127389743012814	0.00129829440171169
956	0.00252731297148906	0.00143943654208100	0.00138109856813573	0.00127423999587677	0.00130446121391585
957	0.00252730650414269	0.00143946224528360	0.00138098417485401	0.00127402009884417	0.00130221375104071
958	0.00252730012478006	0.00143948228505200	0.00138108776502887	0.00127431284012140	0.00129664442497731
959	0.00252729373770199	0.00143950864785794	0.00138092986062468	0.00127492158267804	0.00130477229296931
960	0.00252728722368509	0.00143942755478664	0.00138098933485288	0.00127457767541440	0.00130829606984442
961	0.00252728046489275	0.00143950010491581	0.00138073398964901	0.00127477246878350	0.00130111165985692
962	0.00252727197707770	0.00143920858467349	0.00138080113786043	0.00127433444075841	0.00129848699560069
963	0.00252725718491510	0.00143937553269183	0.00138071407680323	0.00127435492627887	0.00130018999228484
964	0.00252699074640178	0.00143918414395255	0.00138070504296903	0.00127418586435686	0.00130091924108205
965	0.00252698234405802	0.00143910871788707	0.00138073011833517	0.00127422423321359	0.00130055570667867
966	0.00252697479797135	0.00143904426410790	0.00138065840940309	0.00127331138144514	0.00129730066018108
967	0.00252696763997059	0.00143918910980915	0.00138069334220811	0.00127312367755946	0.00129956902490586
968	0.00252696088848890	0.00143903358222539	0.00138059382436046	0.00127284330649730	0.00130563483442589
969	0.00252695456337375	0.00143904766066113	0.00138055175566399	0.00127255495826340	0.00130071010196089
970	0.00252694834113628	0.00143890971625303	0.00138057897670438	0.00127295278896306	0.00130010436075586
971	0.00252694213144370	0.00143899698566972	0.00138053362044491	0.00127295791815438	0.00129693298066069
972	0.00252693582221485	0.00143901667032957	0.00138037577893326	0.00127300857272107	0.00129996639894224
973	0.00252692866424414	0.00143884042084677	0.00138040400925497	0.00127292413167037	0.00129607811911409
974	0.00252691934232562	0.00143878424495477	0.00138049342151515	0.00127281236589089	0.00129452229020243
975	0.00252689857983883	0.00143881424073350	0.00138047039312635	0.00127325576463708	0.00129318347888042
976	0.00252689834784616	0.00143899800380463	0.00138030431408557	0.00127278612980436	0.00129660308261101
977	0.00252688476317476	0.00143880924054005	0.00138030459558686	0.00127286447061098	0.00129863520074621
978	0.00252512546013554	0.00143870932955310	0.00138015040832980	0.00127384351789291	0.00130106886034663
979	0.00252512861988133	0.00143868027912029	0.00138012379801247	0.00127447346692062	0.00129557226854822
980	0.00252513164629306	0.00143853134818977	0.00138009120734423	0.00127496963320510	0.00130052134417183
981	0.00252513465205098	0.00143859512211161	0.00137998277844094	0.00127346026546030	0.00130059229306298
982	0.00252513762620044	0.00143860268181309	0.00138000429953257	0.00127347222917172	0.00129590226880568
983	0.00252514067051965	0.00143848794876053	0.00137998313504307	0.00127342912513068	0.00129852213699730
984	0.00252514392491310	0.00143839414346884	0.00138002804781114	0.00127383649256578	0.00130308967531333
985	0.00252514717216675	0.00143847064975050	0.00137990790015448	0.00127306392086204	0.00129940933662280
986	0.00252514541570676	0.00143832307546692	0.00137991633697659	0.00127273621237149	0.00129483050956985
987	0.00252513403793569	0.00143825500287680	0.00137994641470300	0.00127229133137743	0.00129661072046917
988	0.00252506728732134	0.00143840999695818	0.00137979502107667	0.00127277498051290	0.00129784425931241
989	0.00252507049780026	0.00143844297811323	0.00137994424963465	0.00127245588538279	0.00130239131874430
990	0.00252507360468685	0.00143832116391010	0.00137999926299577	0.00127371230790457	0.00129749267212629
991	0.00252507685557080	0.00143812054061046	0.00137989480252166	0.00127427173343595	0.00129485963298817
992	0.00252507142486320	0.00143845971470865	0.00137988717871976	0.00127413762085635	0.00130207130290968
993	0.00252506243959520	0.00143808765746337	0.00137984680376918	0.00127477559935867	0.00129795474810525
994	0.00252504400050396	0.00143808984426737	0.00137981859612460	0.00127422554719098	0.00129835448289450
995	0.00252503620323680	0.00143802125847922	0.00137982479302311	0.00127438450738490	0.00129924428987228
996	0.00252502812328861	0.00143812726068854	0.00137976229629455	0.00127421359902108	0.00129659869380492
997	0.00252501604051506	0.00143832769025998	0.00137978923653432	0.00127427838882633	0.00129764893340623
998	0.00252489466589458	0.00143796544707571	0.00137983253977276	0.00127378075362180	0.00129819649656088
999	0.00252489768496976	0.00143795549353083	0.00137979570156300	0.00127404733800379	0.00129464048058084
1000	0.00252490067789416	0.00143806510631662	0.00137972229015980	0.00127356357718047	0.00129686267634132

==> Revised version arXiv/NewPics/CompareAllSheppLoganTime.txt <==
tSimCo	hitsSimCo	tFAOL	hitsFAOL	tIAOL	hitsIAOL	tSVAOL	hitsSVAOL
0.163231500936471	0.101882535103640	0.263442012220000	0.00198785682986217	0.475927859983529	0.00147068518211265	1.08005193314118	0.00136018393548286
0.244847251404706	0.0867053606855263	0.395163018330000	0.00190818775803735	0.713891789975294	0.00140946150017960	1.62007789971176	0.00134187565256726
0.326463001872941	0.0739902666924697	0.526884024440000	0.00185237333304659	0.951855719967058	0.00138671696826616	2.16010386628235	0.00132097739278706
0.408078752341177	0.0629977836922687	0.658605030550000	0.00181039738365220	1.18981964995882	0.00135917865721538	2.70012983285294	0.00131999882941404
0.489694502809412	0.0539717407478027	0.790326036660000	0.00179768386247075	1.42778357995059	0.00133744254113429	3.24015579942353	0.00131952190805781
0.571310253277647	0.0460149222961077	0.922047042770000	0.00178222291726311	1.66574750994235	0.00132688012748730	3.78018176599412	0.00131258398591713
0.652926003745883	0.0392559786592154	1.05376804888000	0.00176866233974670	1.90371143993412	0.00132280755135709	4.32020773256470	0.00131607149545753
0.734541754214118	0.0335593784518012	1.18548905499000	0.00174985458192976	2.14167536992588	0.00131764876071276	4.86023369913529	0.00131637549790787
0.816157504682353	0.0286230748921707	1.31721006110000	0.00174546533783937	2.37963929991765	0.00131399432720537	5.40025966570588	0.00131298159390912
0.897773255150589	0.0245596271893789	1.44893106721000	0.00172949484184403	2.61760322990941	0.00130999628547648	5.94028563227647	0.00130835850151690
0.979389005618824	0.0210958705177366	1.58065207332000	0.00171225751735721	2.85556715990117	0.00130712043664923	6.48031159884706	0.00130586933646785
1.06100475608706	0.0183131817519134	1.71237307943000	0.00170217898191839	3.09353108989294	0.00130344157387465	7.02033756541764	0.00130490231563743
1.14262050655529	0.0158916038261370	1.84409408554000	0.00169919835717049	3.33149501988470	0.00130061434500542	7.56036353198823	0.00130277027188486
1.22423625702353	0.0138740533840596	1.97581509165000	0.00168798071941970	3.56945894987647	0.00129933245023913	8.10038949855882	0.00129525362931634
1.30585200749177	0.0121369432905967	2.10753609776000	0.00167984500534294	3.80742287986823	0.00129770210245390	8.64041546512941	0.00129794204021954
1.38746775796000	0.0106096625535583	2.23925710387000	0.00167525361261496	4.04538680986000	0.00129576016325077	9.18044143169999	0.00129606214751944
1.46908350842824	0.00937221955922522	2.37097810998000	0.00165548643945998	4.28335073985176	0.00129487922250527	9.72046739827058	0.00129792984895562
1.55069925889647	0.00832745933473752	2.50269911609000	0.00164897759559332	4.52131466984353	0.00129294719555155	10.2604933648412	0.00130564077426877
1.63231500936471	0.00742035805529086	2.63442012220000	0.00163932127149498	4.75927859983529	0.00129180077730198	10.8005193314118	0.00130288016005201
1.71393075983294	0.00666637748773946	2.76614112831000	0.00163592026092683	4.99724252982705	0.00129118899492069	11.3405452979823	0.00129780804990222
1.79554651030118	0.00601876370423746	2.89786213442000	0.00163028242080326	5.23520645981882	0.00129004654283901	11.8805712645529	0.00129420153730603
1.87716226076941	0.00549055198715291	3.02958314053000	0.00162371030740763	5.47317038981058	0.00128923715656798	12.4205972311235	0.00130335398703175
1.95877801123765	0.00502842215070827	3.16130414664000	0.00162025104681675	5.71113431980235	0.00128880322006713	12.9606231976941	0.00130109128935998
2.04039376170588	0.00463917246902660	3.29302515275000	0.00161737201752165	5.94909824979411	0.00128878945749146	13.5006491642647	0.00130536251199824
2.12200951217412	0.00431383884882750	3.42474615886000	0.00161024227975280	6.18706217978588	0.00128888227516943	14.0406751308353	0.00130509377114197
2.20362526264235	0.00403342449567095	3.55646716497000	0.00160606757338817	6.42502610977764	0.00128834125632201	14.5807010974059	0.00130766627481629
2.28524101311059	0.00380312447715596	3.68818817108000	0.00159846607482193	6.66299003976940	0.00128647075671639	15.1207270639765	0.00130220043863636
2.36685676357882	0.00360692957620236	3.81990917719000	0.00159092297922408	6.90095396976117	0.00128471938922698	15.6607530305470	0.00129897671091643
2.44847251404706	0.00344932199793253	3.95163018330000	0.00158779290385321	7.13891789975293	0.00128378171743408	16.2007789971176	0.00130122231071955
2.53008826451529	0.00331213985288930	4.08335118941000	0.00158616662205457	7.37688182974470	0.00128266537430396	16.7408049636882	0.00130336191095904
2.61170401498353	0.00319779744923813	4.21507219552000	0.00158191075415808	7.61484575973646	0.00128107313543074	17.2808309302588	0.00130442699717081
2.69331976545177	0.00309270880123318	4.34679320163000	0.00157874042980706	7.85280968972822	0.00128070500661489	17.8208568968294	0.00130153788338418
2.77493551592000	0.00300655175232514	4.47851420774000	0.00157421289017176	8.09077361971999	0.00128027554797082	18.3608828634000	0.00129938274723566
2.85655126638824	0.00293670956072014	4.61023521385000	0.00156998682597544	8.32873754971175	0.00128002142137668	18.9009088299706	0.00129740446067959
2.93816701685647	0.00287770996879906	4.74195621996000	0.00156553497220607	8.56670147970352	0.00128020601029204	19.4409347965412	0.00130390285626949
3.01978276732471	0.00282644809444765	4.87367722607000	0.00156094847888499	8.80466540969528	0.00127929147711142	19.9809607631118	0.00129668099017014
3.10139851779294	0.00278380425307578	5.00539823218000	0.00155842422121480	9.04262933968705	0.00127906684080697	20.5209867296823	0.00129747080460826
3.18301426826118	0.00274714061878771	5.13711923829000	0.00155456776367225	9.28059326967881	0.00127866056194068	21.0610126962529	0.00129873024686013
3.26463001872941	0.00271720409392024	5.26884024440000	0.00155265147131493	9.51855719967058	0.00127849727725690	21.6010386628235	0.00129981449105026
3.34624576919765	0.00269098045527467	5.40056125051000	0.00154938662646149	9.75652112966234	0.00127844233156426	22.1410646293941	0.00130533758669988
3.42786151966588	0.00266886012810459	5.53228225662000	0.00154662712494673	9.99448505965410	0.00127852588983099	22.6810905959647	0.00130078245569634
3.50947727013412	0.00265034278409825	5.66400326273000	0.00154436206954614	10.2324489896459	0.00127858652603923	23.2211165625353	0.00129942292792113
3.59109302060235	0.00263435459502091	5.79572426884000	0.00154186197443093	10.4704129196376	0.00127845561262275	23.7611425291059	0.00130459711137091
3.67270877107059	0.00262119803331772	5.92744527495000	0.00153802611577588	10.7083768496294	0.00127859795956766	24.3011684956765	0.00129933711397841
3.75432452153882	0.00260996628551906	6.05916628106000	0.00153526682953186	10.9463407796212	0.00127878486741320	24.8411944622471	0.00130029476195606
3.83594027200706	0.00260092333706330	6.19088728717000	0.00153182126076654	11.1843047096129	0.00127787326580549	25.3812204288176	0.00130272082640673
3.91755602247530	0.00259303357921640	6.32260829328000	0.00153091243007257	11.4222686396047	0.00127833115687742	25.9212463953882	0.00130320334463885
3.99917177294353	0.00258644045574063	6.45432929939000	0.00152680469986991	11.6602325695965	0.00127698011767900	26.4612723619588	0.00130290920383722
4.08078752341177	0.00258036330882213	6.58605030550000	0.00152439590737168	11.8981964995882	0.00127739800482804	27.0012983285294	0.00129563743400357
4.16240327388000	0.00257536489095901	6.71777131161000	0.00152323837400539	12.1361604295800	0.00127771549538685	27.5413242951000	0.00130067201381218
4.24401902434824	0.00257129903017305	6.84949231772000	0.00152067546327944	12.3741243595717	0.00127825090021917	28.0813502616706	0.00130464637867620
4.32563477481647	0.00256785180520820	6.98121332383000	0.00151850278266470	12.6120882895635	0.00127775808974266	28.6213762282412	0.00130030012360807
4.40725052528471	0.00256484467561912	7.11293432994000	0.00151748965333553	12.8500522195553	0.00127740226881207	29.1614021948118	0.00129665596634887
4.48886627575294	0.00256233217428761	7.24465533605000	0.00151640157998781	13.0880161495470	0.00127725409834203	29.7014281613824	0.00130199618591357
4.57048202622118	0.00256016180055295	7.37637634216000	0.00151444707481711	13.3259800795388	0.00127711982478178	30.2414541279529	0.00129786555335814
4.65209777668941	0.00255838066328278	7.50809734827000	0.00151346206334265	13.5639440095306	0.00127593189827840	30.7814800945235	0.00130002085861646
4.73371352715765	0.00255681189714355	7.63981835438000	0.00151190015446254	13.8019079395223	0.00127524437691171	31.3215060610941	0.00130001195688568
4.81532927762588	0.00255548070556240	7.77153936049001	0.00151052841216939	14.0398718695141	0.00127575520221133	31.8615320276647	0.00129820763869842
4.89694502809412	0.00255435917542309	7.90326036660001	0.00150839563410566	14.2778357995059	0.00127617255951310	32.4015579942353	0.00129593586460263
4.97856077856235	0.00255338404222931	8.03498137271001	0.00150770869345441	14.5157997294976	0.00127592134318993	32.9415839608059	0.00129865696460892
5.06017652903059	0.00255257560517866	8.16670237882001	0.00150630958527505	14.7537636594894	0.00127608573559521	33.4816099273765	0.00129587162986221
5.14179227949883	0.00255187990429807	8.29842338493001	0.00150513978846267	14.9917275894812	0.00127663253780700	34.0216358939471	0.00129690192638279
5.22340802996706	0.00255131504805397	8.43014439104001	0.00150336513402041	15.2296915194729	0.00127679416900122	34.5616618605176	0.00130205285249850
5.30502378043530	0.00255081782196693	8.56186539715001	0.00150151062834479	15.4676554494647	0.00127727664445380	35.1016878270882	0.00129753113937858
5.38663953090353	0.00255037194343508	8.69358640326001	0.00150086933544362	15.7056193794564	0.00127787481316795	35.6417137936588	0.00129718275771087
5.46825528137177	0.00254998303354867	8.82530740937001	0.00150084007001869	15.9435833094482	0.00127664232815746	36.1817397602294	0.00130160241585642
5.54987103184000	0.00254965951445180	8.95702841548001	0.00149956690787403	16.1815472394400	0.00127719706409033	36.7217657268000	0.00130227285904786
5.63148678230824	0.00254939324840068	9.08874942159001	0.00149815052181333	16.4195111694317	0.00127719336533265	37.2617916933706	0.00129806328997654
5.71310253277647	0.00254916471597512	9.22047042770001	0.00149764127889809	16.6574750994235	0.00127685976562548	37.8018176599412	0.00129731336365786
5.79471828324471	0.00254896271443533	9.35219143381001	0.00149653236042541	16.8954390294153	0.00127680756505050	38.3418436265118	0.00129191675169512
5.87633403371294	0.00254879153755205	9.48391243992001	0.00149578659149992	17.1334029594070	0.00127653102128161	38.8818695930824	0.00129497391258781
5.95794978418118	0.00254864141655633	9.61563344603001	0.00149385750522641	17.3713668893988	0.00127745886287919	39.4218955596529	0.00129841760080944
6.03956553464941	0.00254851626833374	9.74735445214001	0.00149157603144450	17.6093308193906	0.00127839633373315	39.9619215262235	0.00129446710837045
6.12118128511765	0.00254840419927114	9.87907545825001	0.00149079167056678	17.8472947493823	0.00127846107191031	40.5019474927941	0.00129539047481012
6.20279703558588	0.00254830739792319	10.0107964643600	0.00149059794876580	18.0852586793741	0.00127770719294850	41.0419734593647	0.00130537957220403
6.28441278605412	0.00254822431322737	10.1425174704700	0.00148966947924305	18.3232226093659	0.00127780536219976	41.5819994259353	0.00130281557939605
6.36602853652236	0.00254815064216578	10.2742384765800	0.00148911624184042	18.5611865393576	0.00127732169608317	42.1220253925059	0.00130225798255378
6.44764428699059	0.00254808830166521	10.4059594826900	0.00148808607410366	18.7991504693494	0.00127729133617228	42.6620513590765	0.00129940916683179
6.52926003745883	0.00254803350645810	10.5376804888000	0.00148752639758857	19.0371143993411	0.00127714885348309	43.2020773256471	0.00130268703949333
6.61087578792706	0.00254798405493139	10.6694014949100	0.00148656130487243	19.2750783293329	0.00127678984456359	43.7421032922177	0.00130249196305646
6.69249153839530	0.00254794099654448	10.8011225010200	0.00148610666012473	19.5130422593247	0.00127710216254462	44.2821292587882	0.00130201932261697
6.77410728886353	0.00254790374047005	10.9328435071300	0.00148455128970147	19.7510061893164	0.00127754662141873	44.8221552253588	0.00130206738782837
6.85572303933177	0.00254787043446240	11.0645645132400	0.00148377488286959	19.9889701193082	0.00127707904491001	45.3621811919294	0.00129762148545800
6.93733878980000	0.00254784202181743	11.1962855193500	0.00148278735660219	20.2269340493000	0.00127633255453906	45.9022071585000	0.00129631254633580
7.01895454026824	0.00254781684797263	11.3280065254600	0.00148223537964204	20.4648979792917	0.00127708230799266	46.4422331250706	0.00129696975642755
7.10057029073647	0.00254779394529674	11.4597275315700	0.00148014436234838	20.7028619092835	0.00127649241593636	46.9822590916412	0.00130656550467445
7.18218604120471	0.00254777384437870	11.5914485376800	0.00147890189828129	20.9408258392753	0.00127607764738811	47.5222850582118	0.00130190601624836
7.26380179167294	0.00254775566753247	11.7231695437900	0.00147801019925781	21.1787897692670	0.00127588421075130	48.0623110247824	0.00129888468335748
7.34541754214118	0.00254773991054125	11.8548905499000	0.00147735195817496	21.4167536992588	0.00127591438710133	48.6023369913530	0.00129987052438444
7.42703329260941	0.00254772480681421	11.9866115560100	0.00147653422054912	21.6547176292506	0.00127545492902414	49.1423629579235	0.00129788378315410
7.50864904307765	0.00254771186918337	12.1183325621200	0.00147607889658053	21.8926815592423	0.00127585189195437	49.6823889244941	0.00129770321427611
7.59026479354588	0.00254770036665181	12.2500535682300	0.00147582153683846	22.1306454892341	0.00127551418933890	50.2224148910647	0.00129305583780016
7.67188054401412	0.00254768934340709	12.3817745743400	0.00147497275489383	22.3686094192258	0.00127552713425410	50.7624408576353	0.00129750262607388
7.75349629448236	0.00254767931870491	12.5134955804500	0.00147427709099402	22.6065733492176	0.00127639425864438	51.3024668242059	0.00129587756878627
7.83511204495059	0.00254767053735860	12.6452165865600	0.00147390347291460	22.8445372792094	0.00127621111392162	51.8424927907765	0.00129648655185815
7.91672779541883	0.00254766216019166	12.7769375926700	0.00147362674194433	23.0825012092011	0.00127610768081926	52.3825187573471	0.00129285546898111
7.99834354588706	0.00254765464266964	12.9086585987800	0.00147329867972505	23.3204651391929	0.00127587652185175	52.9225447239177	0.00129363285798066
8.07995929635530	0.00254764751820739	13.0403796048900	0.00147294544921669	23.5584290691847	0.00127582982265923	53.4625706904883	0.00129958637374886
8.16157504682353	0.00254764080566528	13.1721006110000	0.00147242267429044	23.7963929991764	0.00127585864342583	54.0025966570588	0.00129800238684235
8.24319079729177	0.00254763452515875	13.3038216171100	0.00147201312693403	24.0343569291682	0.00127586315573794	54.5426226236294	0.00129775702237924
8.32480654776000	0.00254762835607927	13.4355426232200	0.00147178997204269	24.2723208591600	0.00127545076041994	55.0826485902000	0.00129658732797488
8.40642229822823	0.00254762221062553	13.5672636293300	0.00147076076816393	24.5102847891517	0.00127588910292966	55.6226745567706	0.00129640648697027
8.48803804869647	0.00254761570251840	13.6989846354400	0.00146922970964551	24.7482487191435	0.00127570851020172	56.1627005233412	0.00129430041729039
8.56965379916470	0.00254760870501965	13.8307056415500	0.00146803503825523	24.9862126491352	0.00127587446268105	56.7027264899118	0.00129429349720672
8.65126954963294	0.00254759882327419	13.9624266476600	0.00146715016998810	25.2241765791270	0.00127583127861117	57.2427524564824	0.00129369350885313
8.73288530010117	0.00254757491857250	14.0941476537700	0.00146661810909381	25.4621405091188	0.00127533498492070	57.7827784230530	0.00129247136181693
8.81450105056941	0.00254757755560474	14.2258686598800	0.00146646552629409	25.7001044391105	0.00127574526322008	58.3228043896236	0.00130365355708976
8.89611680103764	0.00254751261867262	14.3575896659900	0.00146633822455099	25.9380683691023	0.00127573685652714	58.8628303561941	0.00129419762297343
8.97773255150588	0.00254751587907850	14.4893106721000	0.00146590137794582	26.1760322990941	0.00127504001293521	59.4028563227647	0.00129442968944528
9.05934830197411	0.00254751921037910	14.6210316782100	0.00146558176563069	26.4139962290858	0.00127497256535638	59.9428822893353	0.00129648175027416
9.14096405244234	0.00254752282071514	14.7527526843200	0.00146493260358602	26.6519601590776	0.00127519271789191	60.4829082559059	0.00129664099856408
9.22257980291058	0.00254750831146582	14.8844736904300	0.00146482822115767	26.8899240890694	0.00127582478908574	61.0229342224765	0.00129489714536047
9.30419555337881	0.00254750146200727	15.0161946965400	0.00146467565132226	27.1278880190611	0.00127573968082486	61.5629601890471	0.00129741467665144
9.38581130384705	0.00254749286048193	15.1479157026500	0.00146446168532558	27.3658519490529	0.00127556816658601	62.1029861556177	0.00129614108445454
9.46742705431528	0.00254747855860655	15.2796367087600	0.00146380134905217	27.6038158790447	0.00127554514857315	62.6430121221883	0.00129988136640479
9.54904280478352	0.00254680790551152	15.4113577148700	0.00146346116009039	27.8417798090364	0.00127571234336798	63.1830380887589	0.00129782923257190
9.63065855525175	0.00254679751543200	15.5430787209800	0.00146311143399097	28.0797437390282	0.00127499050532745	63.7230640553294	0.00129200659985525
9.71227430571999	0.00254678757489855	15.6747997270900	0.00146286529751542	28.3177076690199	0.00127465641558457	64.2630900219000	0.00129664006191745
9.79389005618822	0.00254677887366742	15.8065207332000	0.00146262252395399	28.5556715990117	0.00127463242951622	64.8031159884706	0.00129460865605588
9.87550580665645	0.00254677057973072	15.9382417393100	0.00146201218391551	28.7936355290035	0.00127524296494111	65.3431419550412	0.00129384935591786
9.95712155712469	0.00254676314435052	16.0699627454200	0.00146157517847784	29.0315994589952	0.00127471505978810	65.8831679216118	0.00129346838488004
10.0387373075929	0.00254675610576516	16.2016837515300	0.00146131694981085	29.2695633889870	0.00127519985899813	66.4231938881824	0.00129965934104081
10.1203530580612	0.00254674948317625	16.3334047576400	0.00146102780373347	29.5075273189788	0.00127521510889357	66.9632198547529	0.00129885363954408
10.2019688085294	0.00254674329679217	16.4651257637500	0.00146023659281711	29.7454912489705	0.00127526901441006	67.5032458213235	0.00130092002359677
10.2835845589976	0.00254673723132384	16.5968467698600	0.00145988673167828	29.9834551789623	0.00127575519594183	68.0432717878941	0.00129550686029285
10.3652003094659	0.00254673089712168	16.7285677759700	0.00145932103308347	30.2214191089541	0.00127516854637657	68.5832977544647	0.00129840641917122
10.4468160599341	0.00254672413230434	16.8602887820800	0.00145910080310033	30.4593830389458	0.00127540431876025	69.1233237210353	0.00129942516492687
10.5284318104023	0.00254671647083413	16.9920097881900	0.00145885624073297	30.6973469689376	0.00127508825391675	69.6633496876058	0.00129853770172498
10.6100475608706	0.00254670501947234	17.1237307943000	0.00145888343027837	30.9353108989294	0.00127575709971466	70.2033756541764	0.00129836096262874
10.6916633113388	0.00254664576019805	17.2554518004100	0.00145842153601838	31.1732748289211	0.00127535856780111	70.7434016207470	0.00129665391843614
10.7732790618070	0.00254664899450995	17.3871728065200	0.00145806392876106	31.4112387589129	0.00127596454782657	71.2834275873176	0.00130007571222649
10.8548948122753	0.00254665253420931	17.5188938126300	0.00145774831292903	31.6492026889046	0.00127603351072274	71.8234535538882	0.00129899343787066
10.9365105627435	0.00254665577009716	17.6506148187400	0.00145711485622162	31.8871666188964	0.00127587337036686	72.3634795204588	0.00129700151234724
11.0181263132117	0.00254583077057546	17.7823358248500	0.00145527631885729	32.1251305488882	0.00127517861910972	72.9035054870293	0.00130107098846110
11.0997420636800	0.00254583427805437	17.9140568309600	0.00145479204667170	32.3630944788799	0.00127577010125178	73.4435314535999	0.00130158583721735
11.1813578141482	0.00254583794237752	18.0457778370700	0.00145450475422632	32.6010584088717	0.00127563310109172	73.9835574201705	0.00129838962671984
11.2629735646164	0.00254584139993345	18.1774988431800	0.00145414334232350	32.8390223388635	0.00127531226123304	74.5235833867411	0.00129810693153864
11.3445893150847	0.00254584491532719	18.3092198492900	0.00145366953207180	33.0769862688552	0.00127496000957514	75.0636093533117	0.00129809248770113
11.4262050655529	0.00254584824147765	18.4409408554000	0.00145340528266608	33.3149501988470	0.00127501257557326	75.6036353198822	0.00130258462878465
11.5078208160211	0.00254585153326837	18.5726618615100	0.00145227966011242	33.5529141288388	0.00127500171085728	76.1436612864528	0.00130039705990998
11.5894365664894	0.00254585474023078	18.7043828676200	0.00145193472629085	33.7908780588305	0.00127569777717571	76.6836872530234	0.00129933386928982
11.6710523169576	0.00254585780694791	18.8361038737300	0.00145152699000381	34.0288419888223	0.00127490063598140	77.2237132195940	0.00129695218824508
11.7526680674258	0.00254586084802487	18.9678248798400	0.00145078526335385	34.2668059188141	0.00127502052581881	77.7637391861646	0.00130500470352523
11.8342838178941	0.00254586400965765	19.0995458859500	0.00145068169743812	34.5047698488058	0.00127591377059249	78.3037651527352	0.00129998987037325
11.9158995683623	0.00254586726991706	19.2312668920600	0.00144996723173172	34.7427337787976	0.00127546035258155	78.8437911193057	0.00130315759302726
11.9975153188306	0.00254587060184447	19.3629878981700	0.00144951892971696	34.9806977087893	0.00127504169453368	79.3838170858763	0.00130014946554334
12.0791310692988	0.00254587421304420	19.4947089042800	0.00144904477653612	35.2186616387811	0.00127497178380021	79.9238430524469	0.00129317633063314
12.1607468197670	0.00254585965107893	19.6264299103900	0.00144852620419636	35.4566255687729	0.00127470672797719	80.4638690190175	0.00129746046522580
12.2423625702353	0.00254585278956818	19.7581509165000	0.00144832478160056	35.6945894987646	0.00127435026589627	81.0038949855881	0.00129649472795597
12.3239783207035	0.00254584417006651	19.8898719226100	0.00144808303450749	35.9325534287564	0.00127400635523417	81.5439209521586	0.00128980728577741
12.4055940711717	0.00254582983242209	20.0215929287200	0.00144791513319985	36.1705173587482	0.00127421908505127	82.0839469187292	0.00129577836070634
12.4872098216400	0.00254515718342626	20.1533139348300	0.00144797112093315	36.4084812887399	0.00127398793597672	82.6239728852998	0.00129628442842607
12.5688255721082	0.00254514678896811	20.2850349409400	0.00144755494462511	36.6464452187317	0.00127365101602197	83.1639988518704	0.00129862936555687
12.6504413225764	0.00254513684367857	20.4167559470500	0.00144693366269098	36.8844091487235	0.00127433131980456	83.7040248184410	0.00129459995743904
12.7320570730447	0.00254512813766480	20.5484769531600	0.00144640806968949	37.1223730787152	0.00127525550144202	84.2440507850116	0.00129093829117303
12.8136728235129	0.00254511983850526	20.6801979592700	0.00144602011816294	37.3603370087070	0.00127529397648950	84.7840767515821	0.00129236578733588
12.8952885739811	0.00254511239770898	20.8119189653800	0.00144556324140710	37.5983009386988	0.00127550538686198	85.3241027181527	0.00129541745984417
12.9769043244494	0.00254510535320265	20.9436399714900	0.00144542124814455	37.8362648686905	0.00127534466610057	85.8641286847233	0.00129166236432731
13.0585200749176	0.00254509872414447	21.0753609776000	0.00144518623516461	38.0742287986823	0.00127539057683123	86.4041546512939	0.00129051306265200
13.1401358253858	0.00254509253072168	21.2070819837100	0.00144500150809624	38.3121927286740	0.00127506562458801	86.9441806178645	0.00129398497814291
13.2217515758541	0.00254508645722429	21.3388029898200	0.00144469414684216	38.5501566586658	0.00127494985881686	87.4842065844350	0.00130041504540369
13.3033673263223	0.00254508011323367	21.4705239959300	0.00144458554560714	38.7881205886576	0.00127521084790577	88.0242325510056	0.00129655944997579
13.3849830767905	0.00254507333608358	21.6022450020400	0.00144429016715084	39.0260845186493	0.00127592662763682	88.5642585175762	0.00129130167967625
13.4665988272588	0.00254506565803145	21.7339660081500	0.00144427212208733	39.2640484486411	0.00127619374303629	89.1042844841468	0.00129060130857675
13.5482145777270	0.00254505491622227	21.8656870142600	0.00144374427424312	39.5020123786329	0.00127551222001093	89.6443104507174	0.00129432061007919
13.6298303281952	0.00254500842318292	21.9974080203700	0.00144324921222205	39.7399763086246	0.00127584581525553	90.1843364172880	0.00129674928889564
13.7114460786635	0.00254501169197277	22.1291290264800	0.00144318975311177	39.9779402386164	0.00127587821358707	90.7243623838585	0.00129711009548743
13.7930618291317	0.00254501518628347	22.2608500325900	0.00144297342148261	40.2159041686082	0.00127562216947928	91.2643883504291	0.00129726090440534
13.8746775795999	0.00254499941157938	22.3925710387000	0.00144274683841205	40.4538680985999	0.00127569852094242	91.8044143169997	0.00129632745951299
13.9562933300682	0.00254499285103983	22.5242920448099	0.00144257056488567	40.6918320285917	0.00127590557706239	92.3444402835703	0.00129837951504892
14.0379090805364	0.00254498487276591	22.6560130509199	0.00144243431488382	40.9297959585835	0.00127527403098601	92.8844662501409	0.00129986349788219
14.1195248310046	0.00254497298818939	22.7877340570299	0.00144219947442974	41.1677598885752	0.00127421959897857	93.4244922167114	0.00129747636557317
14.2011405814729	0.00254484900537160	22.9194550631399	0.00144198679909895	41.4057238185670	0.00127451124768176	93.9645181832820	0.00129892826840341
14.2827563319411	0.00254485215445031	23.0511760692499	0.00144208275225177	41.6436877485587	0.00127490472461028	94.5045441498526	0.00129745897624214
14.3643720824093	0.00254485531094805	23.1828970753599	0.00144179134152703	41.8816516785505	0.00127584731288877	95.0445701164232	0.00129533381850545
14.4459878328776	0.00254485845563341	23.3146180814699	0.00144171787478842	42.1196156085423	0.00127574394105903	95.5845960829938	0.00129547907979991
14.5276035833458	0.00254486161836284	23.4463390875799	0.00144154726103941	42.3575795385340	0.00127558707876755	96.1246220495644	0.00129991517302243
14.6092193338141	0.00254486500942414	23.5780600936899	0.00144133132229936	42.5955434685258	0.00127524136455320	96.6646480161349	0.00129920417231615
14.6908350842823	0.00254486771801858	23.7097810997999	0.00144108497569172	42.8335073985176	0.00127514628796007	97.2046739827055	0.00129937896390493
14.7724508347505	0.00254477950030505	23.8415021059099	0.00144101846835895	43.0714713285093	0.00127495051063016	97.7446999492761	0.00129786917248342
14.8540665852188	0.00254478253420763	23.9732231120199	0.00144075983139846	43.3094352585011	0.00127504931224540	98.2847259158467	0.00129981204591882
14.9356823356870	0.00254478564829805	24.1049441181299	0.00144047967665475	43.5473991884929	0.00127506388758011	98.8247518824173	0.00129682643421585
15.0172980861552	0.00254478899710906	24.2366651242399	0.00144037105312443	43.7853631184846	0.00127516265516814	99.3647778489878	0.00129987688577986
15.0989138366235	0.00254479240420426	24.3683861303499	0.00144021269084602	44.0233270484764	0.00127535596565426	99.9048038155584	0.00129698716698687
15.1805295870917	0.00254479144357229	24.5001071364599	0.00143984687569669	44.2612909784681	0.00127537685106123	100.444829782129	0.00130067210245663
15.2621453375599	0.00254478015118179	24.6318281425699	0.00143950837703689	44.4992549084599	0.00127440431906200	100.984855748700	0.00129866727532550
15.3437610880282	0.00254471881241956	24.7635491486799	0.00143898221061992	44.7372188384517	0.00127431382907984	101.524881715270	0.00130523017023835
15.4253768384964	0.00254472189447632	24.8952701547899	0.00143870142315711	44.9751827684434	0.00127424891551508	102.064907681841	0.00130023518087692
15.5069925889646	0.00254472521599402	25.0269911608999	0.00143835189875607	45.2131466984352	0.00127398059795435	102.604933648411	0.00129666875430563
15.5886083394329	0.00254472861054592	25.1587121670099	0.00143813396086573	45.4511106284270	0.00127423926341232	103.144959614982	0.00129598835828433
15.6702240899011	0.00254462492574914	25.2904331731199	0.00143787480303109	45.6890745584187	0.00127479408525884	103.684985581553	0.00129739005136073
15.7518398403693	0.00254461826466714	25.4221541792299	0.00143763186596443	45.9270384884105	0.00127418971087781	104.225011548123	0.00130079924530458
15.8334555908376	0.00254461203760564	25.5538751853399	0.00143750059014248	46.1650024184023	0.00127444543491888	104.765037514694	0.00130181350339527
15.9150713413058	0.00254460592695010	25.6855961914499	0.00143738226190806	46.4029663483940	0.00127425222546888	105.305063481264	0.00129758855839895
15.9966870917740	0.00254459984658300	25.8173171975599	0.00143718719841768	46.6409302783858	0.00127484194178311	105.845089447835	0.00129656890861790
16.0783028422423	0.00254459341555710	25.9490382036699	0.00143704330202424	46.8788942083776	0.00127514360952266	106.385115414405	0.00129561034582220
16.1599185927105	0.00254458589488584	26.0807592097799	0.00143716294183235	47.1168581383693	0.00127470491084633	106.925141380976	0.00129787413469366
16.2415343431787	0.00254457589923044	26.2124802158899	0.00143699108854812	47.3548220683611	0.00127598347174812	107.465167347547	0.00129707964543681
16.3231500936470	0.00254454509213155	26.3442012219999	0.00143669819983253	47.5927859983528	0.00127504300285541	108.005193314117	0.00130056574570391
16.4047658441152	0.00254454853078242	26.4759222281099	0.00143657305842943	47.8307499283446	0.00127435706733531	108.545219280688	0.00129892550850648
16.4863815945834	0.00254453245935807	26.6076432342199	0.00143649433718768	48.0687138583364	0.00127409386441606	109.085245247258	0.00130475491961970
16.5679973450517	0.00254452551828712	26.7393642403299	0.00143643552069027	48.3066777883281	0.00127355525241885	109.625271213829	0.00130508472326014
16.6496130955199	0.00254451734876639	26.8710852464399	0.00143621974729637	48.5446417183199	0.00127301533520998	110.165297180399	0.00130453958154526
16.7312288459882	0.00254450415423987	27.0028062525499	0.00143605059062613	48.7826056483117	0.00127290600186096	110.705323146970	0.00129984799079172
16.8128445964564	0.00254384029705625	27.1345272586599	0.00143587148193203	49.0205695783034	0.00127317657504837	111.245349113541	0.00129604251092865
16.8944603469246	0.00254384387344948	27.2662482647699	0.00143569135062555	49.2585335082952	0.00127354528724256	111.785375080111	0.00129426540138261
16.9760760973929	0.00254384727176241	27.3979692708799	0.00143540513454079	49.4964974382870	0.00127289256161783	112.325401046682	0.00129690232211155
17.0576918478611	0.00254385075179698	27.5296902769899	0.00143534724968304	49.7344613682787	0.00127320645424594	112.865427013252	0.00129471055677773
17.1393075983293	0.00254385407098402	27.6614112830999	0.00143504564691032	49.9724252982705	0.00127256550815275	113.405452979823	0.00130088178482295
17.2209233487976	0.00254385738491963	27.7931322892099	0.00143485942104296	50.2103892282623	0.00127204637533210	113.945478946394	0.00130324399754391
17.3025390992658	0.00254386064686080	27.9248532953199	0.00143490673922533	50.4483531582540	0.00127250438310829	114.485504912964	0.00129901071480931
17.3841548497340	0.00254386380436877	28.0565743014299	0.00143477084818084	50.6863170882458	0.00127149055039209	115.025530879535	0.00130465887080028
17.4657706002023	0.00254386698130191	28.1882953075399	0.00143451019787921	50.9242810182375	0.00127132469131152	115.565556846105	0.00130091669680154
17.5473863506705	0.00254387017873702	28.3200163136499	0.00143431319930176	51.1622449482293	0.00127216481366366	116.105582812676	0.00130134959011953
17.6290021011387	0.00254387338142482	28.4517373197599	0.00143416723367517	51.4002088782211	0.00127236717837206	116.645608779246	0.00129871947104182
17.7106178516070	0.00254387662716770	28.5834583258699	0.00143382170294826	51.6381728082128	0.00127301125049892	117.185634745817	0.00130075991906771
17.7922336020752	0.00254387993077359	28.7151793319799	0.00143369856470854	51.8761367382046	0.00127372702431918	117.725660712388	0.00129694057620257
17.8738493525434	0.00254388304985263	28.8469003380899	0.00143339040344995	52.1141006681964	0.00127500688872051	118.265686678958	0.00129649125723616
17.9554651030117	0.00254370260809154	28.9786213441999	0.00143340337925411	52.3520645981881	0.00127486851503512	118.805712645529	0.00129238518691612
18.0370808534799	0.00254370582978292	29.1103423503099	0.00143348693649695	52.5900285281799	0.00127529271950809	119.345738612099	0.00129864338288101
18.1186966039481	0.00254370892210655	29.2420633564199	0.00143313999425369	52.8279924581717	0.00127464470751502	119.885764578670	0.00129906402054365
18.2003123544164	0.00254371200219866	29.3737843625299	0.00143325003095562	53.0659563881634	0.00127442511916747	120.425790545241	0.00130109019452845
18.2819281048846	0.00254371506260056	29.5055053686399	0.00143284122823257	53.3039203181552	0.00127346521904004	120.965816511811	0.00130584948943437
18.3635438553528	0.00254371821501322	29.6372263747499	0.00143277336272786	53.5418842481470	0.00127386132259036	121.505842478382	0.00130240694588917
18.4451596058211	0.00254372133433510	29.7689473808599	0.00143273184255063	53.7798481781387	0.00127338185801349	122.045868444952	0.00131063389318470
18.5267753562893	0.00254372487338262	29.9006683869699	0.00143263808957916	54.0178121081305	0.00127370303690640	122.585894411523	0.00130211280018022
18.6083911067575	0.00254372558613673	30.0323893930799	0.00143246951913395	54.2557760381222	0.00127380636971852	123.125920378093	0.00129976837086374
18.6900068572258	0.00254370858176434	30.1641103991899	0.00143245348152269	54.4937399681140	0.00127372163266550	123.665946344664	0.00129885222468653
18.7716226076940	0.00254369088224450	30.2958314052999	0.00143232690666120	54.7317038981058	0.00127382746954657	124.205972311235	0.00129773717501802
18.8532383581622	0.00254368413571877	30.4275524114099	0.00143217180104751	54.9696678280975	0.00127370957383756	124.745998277805	0.00130115762325516
18.9348541086305	0.00254367649612143	30.5592734175199	0.00143208821397625	55.2076317580893	0.00127395216554351	125.286024244376	0.00130012859251349
19.0164698590987	0.00254366507546331	30.6909944236299	0.00143188940551451	55.4455956880811	0.00127402462440571	125.826050210946	0.00130452341215968
19.0980856095669	0.00254360580992434	30.8227154297399	0.00143183578816150	55.6835596180728	0.00127441517774629	126.366076177517	0.00129813872624674
19.1797013600352	0.00254360900726070	30.9544364358499	0.00143174222218753	55.9215235480646	0.00127429665189290	126.906102144088	0.00130079561745659
19.2613171105034	0.00254361248869480	31.0861574419599	0.00143171270939211	56.1594874780564	0.00127388799288981	127.446128110658	0.00130047334068525
19.3429328609717	0.00254361560401071	31.2178784480698	0.00143139993915573	56.3974514080481	0.00127400314617589	127.986154077229	0.00130195778750288
19.4245486114399	0.00254278638766838	31.3495994541798	0.00143137289538190	56.6354153380399	0.00127347412963621	128.526180043799	0.00130033226607635
19.5061643619081	0.00254278988000607	31.4813204602898	0.00143112329234079	56.8733792680317	0.00127398354790413	129.066206010370	0.00130414638423902
19.5877801123764	0.00254279352805523	31.6130414663998	0.00143107476676546	57.1113431980234	0.00127410683487993	129.606231976940	0.00129806585836767
19.6693958628446	0.00254279696956712	31.7447624725098	0.00143095700562711	57.3493071280152	0.00127451963912364	130.146257943511	0.00129938058596391
19.7510116133128	0.00254280047285128	31.8764834786198	0.00143089151829001	57.5872710580069	0.00127462122916051	130.686283910082	0.00130469323219346
19.8326273637811	0.00254280379189994	32.0082044847298	0.00143090970859580	57.8252349879987	0.00127490144823271	131.226309876652	0.00130046801384349
19.9142431142493	0.00254280708133148	32.1399254908398	0.00143071579507672	58.0631989179905	0.00127455261332850	131.766335843223	0.00129893649162084
19.9958588647175	0.00254281029123723	32.2716464969498	0.00143051831584707	58.3011628479822	0.00127401764110970	132.306361809793	0.00130367881638474
20.0774746151858	0.00254281336661018	32.4033675030598	0.00143061501796642	58.5391267779740	0.00127386104722407	132.846387776364	0.00130225768237165
20.1590903656540	0.00254281642307991	32.5350885091698	0.00143031329776857	58.7770907079658	0.00127335992616471	133.386413742935	0.00130639289319351
20.2407061161222	0.00254281945146684	32.6668095152798	0.00143025113451018	59.0150546379575	0.00127300967335052	133.926439709505	0.00130342332409421
20.3223218665905	0.00254282255915432	32.7985305213898	0.00142990245559245	59.2530185679493	0.00127246957967524	134.466465676076	0.00129818475970759
20.4039376170587	0.00254282589941496	32.9302515274998	0.00142977057998238	59.4909824979411	0.00127308283875863	135.006491642646	0.00130055996723207
20.4855533675269	0.00254282929239264	33.0619725336098	0.00142967908116577	59.7289464279328	0.00127243725857783	135.546517609217	0.00130179376555666
20.5671691179952	0.00254282826411109	33.1936935397198	0.00142941028876228	59.9669103579246	0.00127358396582375	136.086543575788	0.00130293007000639
20.6487848684634	0.00254281696388725	33.3254145458298	0.00142934373232556	60.2048742879164	0.00127395117510990	136.626569542358	0.00129747630322154
20.7304006189316	0.00254275551455774	33.4571355519398	0.00142905649903333	60.4428382179081	0.00127410318885439	137.166595508929	0.00129906729230575
20.8120163693999	0.00254275858881999	33.5888565580498	0.00142885107047736	60.6808021478999	0.00127484049869816	137.706621475499	0.00129721638236992
20.8936321198681	0.00254276189917921	33.7205775641598	0.00142888535918201	60.9187660778916	0.00127475608710123	138.246647442070	0.00129794161428981
20.9752478703363	0.00254276527111196	33.8522985702698	0.00142881720850089	61.1567300078834	0.00127437784528744	138.786673408641	0.00129540122158930
21.0568636208046	0.00254265318685518	33.9840195763798	0.00142864360217876	61.3946939378752	0.00127432580641790	139.326699375211	0.00130228691712538
21.1384793712728	0.00254264626640954	34.1157405824898	0.00142858775668983	61.6326578678669	0.00127443327831498	139.866725341782	0.00129745306725323
21.2200951217410	0.00254263976704948	34.2474615885998	0.00142823380529455	61.8706217978587	0.00127470228653992	140.406751308352	0.00130471760326453
21.3017108722093	0.00254263335522865	34.3791825947098	0.00142828473000688	62.1085857278505	0.00127444726093779	140.946777274923	0.00129727247441106
21.3833266226775	0.00254262693471014	34.5109036008198	0.00142786344629841	62.3465496578422	0.00127406544955456	141.486803241494	0.00129999212194492
21.4649423731457	0.00254262085875924	34.6426246069298	0.00142758026617289	62.5845135878340	0.00127475687440469	142.026829208064	0.00130270054307843
21.5465581236140	0.00254261398716180	34.7743456130398	0.00142732640118382	62.8224775178258	0.00127438904960253	142.566855174635	0.00130123669398892
21.6281738740822	0.00254260535132273	34.9060666191498	0.00142723889468408	63.0604414478175	0.00127421396537251	143.106881141205	0.00129844781890829
21.7097896245505	0.00254259097613417	35.0377876252598	0.00142725446975598	63.2984053778093	0.00127484531130528	143.646907107776	0.00129634226938148
21.7914053750187	0.00254191450519554	35.1695086313698	0.00142687616490514	63.5363693078010	0.00127455697707404	144.186933074347	0.00130015680019014
21.8730211254869	0.00254190408123516	35.3012296374798	0.00142681126235197	63.7743332377928	0.00127495846580499	144.726959040917	0.00130415766916016
21.9546368759552	0.00254189410547204	35.4329506435898	0.00142654561993195	64.0122971677846	0.00127399638143217	145.266985007488	0.00130189972431604
22.0362526264234	0.00254188537040020	35.5646716496998	0.00142631031411650	64.2502610977764	0.00127435860725664	145.807010974058	0.00129948008020731
22.1178683768916	0.00254187704102433	35.6963926558098	0.00142636262299617	64.4882250277681	0.00127410157549233	146.347036940629	0.00130634301342234
22.1994841273599	0.00254186957040871	35.8281136619198	0.00142601659890909	64.7261889577599	0.00127447446271626	146.887062907200	0.00130250902797968
22.2810998778281	0.00254186249475377	35.9598346680298	0.00142589338757049	64.9641528877516	0.00127429764847651	147.427088873770	0.00129958443697844
22.3627156282963	0.00254185583312304	36.0915556741398	0.00142549502695244	65.2021168177434	0.00127467626251993	147.967114840341	0.00129733706498820
22.4443313787646	0.00254184960569577	36.2232766802498	0.00142544820772336	65.4400807477352	0.00127434872287369	148.507140806911	0.00129472122259776
22.5259471292328	0.00254184349485307	36.3549976863598	0.00142526653596456	65.6780446777269	0.00127448377581799	149.047166773482	0.00130007351965568
22.6075628797010	0.00254183741448857	36.4867186924698	0.00142507316036010	65.9160086077187	0.00127475581136452	149.587192740053	0.00129578792620032
22.6891786301693	0.00254183098361674	36.6184396985798	0.00142486879774714	66.1539725377105	0.00127444489385437	150.127218706623	0.00129866730536403
22.7707943806375	0.00254182346302614	36.7501607046898	0.00142474848607238	66.3919364677022	0.00127377970795273	150.667244673194	0.00129886268067236
22.8524101311057	0.00254181346582334	36.8818817107998	0.00142477376544028	66.6299003976940	0.00127380123913826	151.207270639764	0.00130158866758253
22.9340258815740	0.00254178262057834	37.0136027169098	0.00142449931880239	66.8678643276858	0.00127380542657496	151.747296606335	0.00130404788632511
23.0156416320422	0.00254178602508716	37.1453237230198	0.00142445847485929	67.1058282576775	0.00127369150830351	152.287322572905	0.00130383566081410
23.0972573825104	0.00254176861785988	37.2770447291298	0.00142420787533670	67.3437921876693	0.00127329436401982	152.827348539476	0.00129906080938302
23.1788731329787	0.00254176179831203	37.4087657352398	0.00142426589997133	67.5817561176610	0.00127378604631208	153.367374506047	0.00129735879007120
23.2604888834469	0.00254175443730582	37.5404867413498	0.00142401404505902	67.8197200476528	0.00127440033086974	153.907400472617	0.00129571176483781
23.3421046339151	0.00254174391291277	37.6722077474598	0.00142383312416323	68.0576839776446	0.00127431910127680	154.447426439188	0.00129810131484507
23.4237203843834	0.00254170557719571	37.8039287535698	0.00142345845465384	68.2956479076363	0.00127400609572413	154.987452405758	0.00129742400310362
23.5053361348516	0.00254170898478444	37.9356497596798	0.00142352189876137	68.5336118376281	0.00127430066555451	155.527478372329	0.00129287616870849
23.5869518853198	0.00254171152993117	38.0673707657898	0.00142331995589473	68.7715757676199	0.00127453595505483	156.067504338900	0.00129949311618935
23.6685676357881	0.00254166692947080	38.1990917718998	0.00142340841165792	69.0095396976116	0.00127433501662211	156.607530305470	0.00130010370699621
23.7501833862563	0.00254167031087794	38.3308127780098	0.00142322856487157	69.2475036276034	0.00127423105604307	157.147556272041	0.00129881924434429
23.8317991367245	0.00254167360937633	38.4625337841198	0.00142316405613249	69.4854675575952	0.00127376433309004	157.687582238611	0.00129935607735124
23.9134148871928	0.00254162076025790	38.5942547902298	0.00142306316069781	69.7234314875869	0.00127379318306833	158.227608205182	0.00129806922231804
23.9950306376610	0.00254161460073190	38.7259757963398	0.00142237306938823	69.9613954175787	0.00127454665313079	158.767634171753	0.00129769071099916
24.0766463881292	0.00254160846560183	38.8576968024498	0.00142235706707490	70.1993593475705	0.00127516879437433	159.307660138323	0.00129791930307372
24.1582621385975	0.00254160196919333	38.9894178085598	0.00142201635612030	70.4373232775622	0.00127496254334617	159.847686104894	0.00129605579065511
24.2398778890657	0.00254159498456914	39.1211388146698	0.00142182253583123	70.6752872075540	0.00127429292885987	160.387712071464	0.00129664404757709
24.3214936395340	0.00254158511812415	39.2528598207798	0.00142175003537946	70.9132511375457	0.00127432576521310	160.927738038035	0.00130166889398624
24.4031093900022	0.00254156119811084	39.3845808268898	0.00142191493688375	71.1512150675375	0.00127472370918099	161.467764004606	0.00129898191408865
24.4847251404704	0.00254156368890802	39.5163018329998	0.00142178937325859	71.3891789975293	0.00127463491982899	162.007789971176	0.00130001150176929
24.5663408909387	0.00254149839634406	39.6480228391098	0.00142153069748030	71.6271429275210	0.00127457425311744	162.547815937747	0.00130319614732490
24.6479566414069	0.00254150163286869	39.7797438452198	0.00142168929804398	71.8651068575128	0.00127402972923668	163.087841904317	0.00130402871125050
24.7295723918751	0.00254150492964544	39.9114648513298	0.00142079975677658	72.1030707875046	0.00127369186191559	163.627867870888	0.00130623010229632
24.8111881423434	0.00254150847118044	40.0431858574397	0.00142070100217974	72.3410347174963	0.00127360024433155	164.167893837459	0.00129906076383706
24.8928038928116	0.00254149338479603	40.1749068635497	0.00142055710311462	72.5789986474881	0.00127439060125671	164.707919804029	0.00130299790894219
24.9744196432798	0.00254148654962333	40.3066278696597	0.00142023646055278	72.8169625774799	0.00127401114724555	165.247945770600	0.00130052161651974
25.0560353937481	0.00254147796544192	40.4383488757697	0.00142034929049972	73.0549265074716	0.00127412948903468	165.787971737170	0.00129558400849510
25.1376511442163	0.00254146367845090	40.5700698818797	0.00142019537746886	73.2928904374634	0.00127438397461269	166.327997703741	0.00129255477417440
25.2192668946845	0.00254078631716854	40.7017908879897	0.00142011892999827	73.5308543674552	0.00127506262150635	166.868023670312	0.00129613690958929
25.3008826451528	0.00254077586531538	40.8335118940997	0.00141999961114402	73.7688182974469	0.00127480262448062	167.408049636882	0.00129270276564534
25.3824983956210	0.00254076586058665	40.9652329002097	0.00141983252035121	74.0067822274387	0.00127494641218420	167.948075603453	0.00129467879436702
25.4641141460892	0.00254075709770410	41.0969539063197	0.00141972072306202	74.2447461574304	0.00127503039283367	168.488101570023	0.00129530234610651
25.5457298965575	0.00254074873919645	41.2286749124297	0.00141956700348640	74.4827100874222	0.00127475882507668	169.028127536594	0.00129608175780408
25.6273456470257	0.00254074123958139	41.3603959185397	0.00141913944710330	74.7206740174140	0.00127463358985550	169.568153503165	0.00129544258571675
25.7089613974939	0.00254073413336051	41.4921169246497	0.00141902800590873	74.9586379474057	0.00127480557850968	170.108179469735	0.00129644655530161
25.7905771479622	0.00254072743945362	41.6238379307597	0.00141874204969057	75.1966018773975	0.00127504515722283	170.648205436306	0.00130041084988124
25.8721928984304	0.00254072117798827	41.7555589368697	0.00141873356293541	75.4345658073893	0.00127453556365440	171.188231402876	0.00129833019240742
25.9538086488986	0.00254071502939397	41.8872799429797	0.00141857120535792	75.6725297373810	0.00127393306603794	171.728257369447	0.00129839648995423
26.0354243993669	0.00254070890635841	42.0190009490897	0.00141842556898033	75.9104936673728	0.00127343517539223	172.268283336018	0.00129598401027214
26.1170401498351	0.00254070242417429	42.1507219551997	0.00141817197562518	76.1484575973646	0.00127368523489790	172.808309302588	0.00130354336590022
26.1986559003033	0.00254069483550802	42.2824429613097	0.00141819846176091	76.3864215273563	0.00127367587102543	173.348335269159	0.00130172281840182
26.2802716507716	0.00254068473762469	42.4141639674197	0.00141792455082055	76.6243854573481	0.00127413171698459	173.888361235729	0.00130050943556950
26.3618874012398	0.00254065559866729	42.5458849735297	0.00141793669715387	76.8623493873399	0.00127443497275768	174.428387202300	0.00130215186844969
26.4435031517080	0.00254065900574394	42.6776059796397	0.00141781921898057	77.1003133173316	0.00127335559671045	174.968413168871	0.00129498626121732
26.5251189021763	0.00254055457332595	42.8093269857497	0.00141772338567165	77.3382772473234	0.00127333486646344	175.508439135441	0.00129613191701027
26.6067346526445	0.00254054788395298	42.9410479918597	0.00141757057001944	77.5762411773151	0.00127312239840127	176.048465102012	0.00129677895869046
26.6883504031128	0.00254054162720164	43.0727689979697	0.00141749893311373	77.8142051073069	0.00127257238386553	176.588491068582	0.00130211004538543
26.7699661535810	0.00254053548376679	43.2044900040797	0.00141731055587425	78.0521690372987	0.00127268986587682	177.128517035153	0.00130154222901762
26.8515819040492	0.00254052936648764	43.3362110101897	0.00141686313798382	78.2901329672904	0.00127210869182395	177.668543001724	0.00130156085381600
26.9331976545175	0.00254052289113447	43.4679320162997	0.00141669581475799	78.5280968972822	0.00127190884371497	178.208568968294	0.00129975864240398
27.0148134049857	0.00254051531138811	43.5996530224097	0.00141661210358440	78.7660608272740	0.00127211047058911	178.748594934865	0.00129548106036583
27.0964291554539	0.00254050522634032	43.7313740285197	0.00141649072579922	79.0040247572657	0.00127203100810021	179.288620901435	0.00130008076475865
27.1780449059222	0.00254047611752411	43.8630950346297	0.00141648430729594	79.2419886872575	0.00127286526987738	179.828646868006	0.00130023852195492
27.2596606563904	0.00254047950501443	43.9948160407397	0.00141640101698928	79.4799526172493	0.00127296544229584	180.368672834576	0.00130230530219742
27.3412764068586	0.00254037481827243	44.1265370468497	0.00141618168090807	79.7179165472410	0.00127365207961966	180.908698801147	0.00129962483243873
27.4228921573269	0.00254036814218715	44.2582580529597	0.00141595859899241	79.9558804772328	0.00127423141113013	181.448724767718	0.00130029061763278
27.5045079077951	0.00254036189932294	44.3899790590697	0.00141590134942422	80.1938444072246	0.00127382021390269	181.988750734288	0.00129925293753818
27.5861236582633	0.00254035577116117	44.5217000651797	0.00141586436834863	80.4318083372163	0.00127452224965975	182.528776700859	0.00130059010141827
27.6677394087316	0.00254034967100294	44.6534210712897	0.00141581565451717	80.6697722672081	0.00127407247412383	183.068802667429	0.00130661012465041
27.7493551591998	0.00254034321606345	44.7851420773997	0.00141568623574345	80.9077361971998	0.00127352385539818	183.608828634000	0.00130454967822217
27.8309709096680	0.00254033566312350	44.9168630835097	0.00141549445080815	81.1457001271916	0.00127289094838319	184.148854600571	0.00130196769404629
27.9125866601363	0.00254032561702593	45.0485840896197	0.00141543594150657	81.3836640571834	0.00127317232894707	184.688880567141	0.00129644790254748
27.9942024106045	0.00254029462204522	45.1803050957297	0.00141538777781737	81.6216279871751	0.00127380297787868	185.228906533712	0.00129456394353382
28.0758181610727	0.00254029806709291	45.3120261018397	0.00141535856224133	81.8595919171669	0.00127386369978718	185.768932500282	0.00129783324480915
28.1574339115410	0.00254028183152973	45.4437471079497	0.00141519236787745	82.0975558471587	0.00127368897355702	186.308958466853	0.00130366921704062
28.2390496620092	0.00254027527819608	45.5754681140597	0.00141526276262206	82.3355197771504	0.00127391000836876	186.848984433424	0.00130255939942262
28.3206654124774	0.00254026730823042	45.7071891201697	0.00141516968792397	82.5734837071422	0.00127405686279377	187.389010399994	0.00130052039932989
28.4022811629457	0.00254025473912950	45.8389101262797	0.00141512740995147	82.8114476371340	0.00127388784418111	187.929036366565	0.00130182051899746
28.4838969134139	0.00254006625591691	45.9706311323897	0.00141508334824146	83.0494115671257	0.00127327575212029	188.469062333135	0.00130284690651396
28.5655126638821	0.00254006946913975	46.1023521384997	0.00141497228309124	83.2873754971175	0.00127337009209464	189.009088299706	0.00130281098683518
28.6471284143504	0.00254007254983789	46.2340731446097	0.00141475644394149	83.5253394271092	0.00127305706859892	189.549114266277	0.00129954161090290
28.7287441648186	0.00254007561409618	46.3657941507197	0.00141483626355202	83.7633033571010	0.00127349105294201	190.089140232847	0.00129809349566007
28.8103599152868	0.00254007865324467	46.4975151568297	0.00141471914160557	84.0012672870928	0.00127335071185636	190.629166199418	0.00130183346019460
28.8919756657551	0.00254008177593926	46.6292361629397	0.00141467844201923	84.2392312170845	0.00127381217976222	191.169192165988	0.00130023946863471
28.9735914162233	0.00254008513831863	46.7609571690497	0.00141492773190934	84.4771951470763	0.00127333179934168	191.709218132559	0.00130383551134506
29.0552071666916	0.00254008856514528	46.8926781751597	0.00141448580936206	84.7151590770681	0.00127423382557850	192.249244099130	0.00130428313561535
29.1368229171598	0.00254008760450578	47.0243991812697	0.00141431078516876	84.9531230070598	0.00127430514861090	192.789270065700	0.00130714726729405
29.2184386676280	0.00254007621961708	47.1561201873797	0.00141418028736449	85.1910869370516	0.00127429416742901	193.329296032271	0.00130213121304330
29.3000544180963	0.00254001433878898	47.2878411934897	0.00141413755480056	85.4290508670434	0.00127478893687514	193.869321998841	0.00129903522064757
29.3816701685645	0.00254001744207086	47.4195621995997	0.00141407847594407	85.6670147970351	0.00127444065749542	194.409347965412	0.00129803270157619
29.4632859190327	0.00254002079646303	47.5512832057097	0.00141409245501165	85.9049787270269	0.00127441717331234	194.949373931983	0.00130555589164609
29.5449016695010	0.00254002404482264	47.6830042118197	0.00141399222934203	86.1429426570187	0.00127457636546892	195.489399898553	0.00129945680775339
29.6265174199692	0.00253996805525601	47.8147252179297	0.00141380975820168	86.3809065870104	0.00127499937318802	196.029425865124	0.00130550392460451
29.7081331704374	0.00253996174391434	47.9464462240397	0.00141327081635544	86.6188705170022	0.00127487463063688	196.569451831694	0.00129927552412427
29.7897489209057	0.00253995543726878	48.0781672301497	0.00141312300630432	86.8568344469939	0.00127506130998513	197.109477798265	0.00129963308207365
29.8713646713739	0.00253994902042289	48.2098882362597	0.00141313435621015	87.0947983769857	0.00127529022323442	197.649503764836	0.00129820070764777
29.9529804218421	0.00253994213234377	48.3416092423697	0.00141300962847664	87.3327623069775	0.00127502122009242	198.189529731406	0.00130009368699705
30.0345961723104	0.00253993335790844	48.4733302484797	0.00141288528488450	87.5707262369692	0.00127527331992875	198.729555697977	0.00129905962995614
30.1162119227786	0.00253991692214526	48.6050512545897	0.00141267711441456	87.8086901669610	0.00127471256678513	199.269581664547	0.00130178096369444
30.1978276732468	0.00253988522010599	48.7367722606996	0.00141253985726486	88.0466540969528	0.00127458405982915	199.809607631118	0.00130408364159200
30.2794434237151	0.00253987911872563	48.8684932668096	0.00141236920448601	88.2846180269445	0.00127428761360587	200.349633597689	0.00129809971128172
30.3610591741833	0.00253987266218291	49.0002142729196	0.00141220591101523	88.5225819569363	0.00127395753101304	200.889659564259	0.00129762524899408
30.4426749246515	0.00253986510690503	49.1319352790296	0.00141235048654866	88.7605458869281	0.00127386922129775	201.429685530830	0.00130721691228990
30.5242906751198	0.00253985505683163	49.2636562851396	0.00141202881027365	88.9985098169198	0.00127352507867965	201.969711497400	0.00130472171577927
30.6059064255880	0.00253982404501770	49.3953772912496	0.00141208285489970	89.2364737469116	0.00127379455992608	202.509737463971	0.00130510163240380
30.6875221760562	0.00253982748899582	49.5270982973596	0.00141195923467598	89.4744376769034	0.00127324619696929	203.049763430542	0.00129960179552022
30.7691379265245	0.00253981122828583	49.6588193034696	0.00141198899073181	89.7124016068951	0.00127366195576670	203.589789397112	0.00130657177705395
30.8507536769927	0.00253980467259369	49.7905403095796	0.00141163285169961	89.9503655368869	0.00127373940050103	204.129815363683	0.00129994013905616
30.9323694274609	0.00253979669914855	49.9222613156896	0.00141159607184829	90.1883294668786	0.00127354070053056	204.669841330253	0.00130447930873178
31.0139851779292	0.00253978412327159	50.0539823217996	0.00141146422097727	90.4262933968704	0.00127294161585251	205.209867296824	0.00129746138090455
31.0956009283974	0.00253959550213119	50.1857033279096	0.00141131195855727	90.6642573268622	0.00127294727854033	205.749893263394	0.00129995639450197
31.1772166788656	0.00253959871447808	50.3174243340196	0.00141112080017036	90.9022212568539	0.00127338416105729	206.289919229965	0.00129821165859792
31.2588324293339	0.00253960179460572	50.4491453401296	0.00141109780038566	91.1401851868457	0.00127380545251614	206.829945196536	0.00130123479651146
31.3404481798021	0.00253960485859340	50.5808663462396	0.00141098695421945	91.3781491168375	0.00127376942093269	207.369971163106	0.00129773471661878
31.4220639302703	0.00253960789781423	50.7125873523496	0.00141096692859838	91.6161130468292	0.00127381920994038	207.909997129677	0.00130093510301446
31.5036796807386	0.00253961102099537	50.8443083584596	0.00141080146646165	91.8540769768210	0.00127303485075741	208.450023096247	0.00129939239912556
31.5852954312068	0.00253961438445102	50.9760293645696	0.00141083764536414	92.0920409068128	0.00127399357022925	208.990049062818	0.00130225425598719
31.6669111816751	0.00253961781314595	51.1077503706796	0.00141094158269475	92.3300048368045	0.00127443159640089	209.530075029389	0.00129785206880004
31.7485269321433	0.00253961685306771	51.2394713767896	0.00141075581806047	92.5679687667963	0.00127484804216900	210.070100995959	0.00129688326901255
31.8301426826115	0.00253960545875332	51.3711923828996	0.00141072922766873	92.8059326967881	0.00127497649088922	210.610126962530	0.00129839369973878
31.9117584330798	0.00253954352263926	51.5029133890096	0.00141060663207598	93.0438966267798	0.00127482161222954	211.150152929100	0.00129752754763781
31.9933741835480	0.00253954662795955	51.6346343951196	0.00141059081465537	93.2818605567716	0.00127433723534853	211.690178895671	0.00129730287087347
32.0749899340162	0.00253954998580846	51.7663554012296	0.00141054079256167	93.5198244867633	0.00127398723457465	212.230204862242	0.00129230658570261
32.1566056844845	0.00253955324017968	51.8980764073396	0.00141041124713165	93.7577884167551	0.00127339613246147	212.770230828812	0.00130000353201472
32.2382214349527	0.00253949980609261	52.0297974134496	0.00141018193920157	93.9957523467469	0.00127368406972521	213.310256795383	0.00130189392348379
32.3198371854209	0.00253949366604360	52.1615184195596	0.00141008275751033	94.2337162767386	0.00127434536550641	213.850282761953	0.00130098402175316
32.4014529358892	0.00253948755231253	52.2932394256696	0.00141005095824600	94.4716802067304	0.00127437287536481	214.390308728524	0.00129720481002641
32.4830686863574	0.00253948108088330	52.4249604317796	0.00140995938128520	94.7096441367222	0.00127419183062019	214.930334695095	0.00130298272332572
32.5646844368257	0.00253947350580283	52.5566814378896	0.00140957314937996	94.9476080667139	0.00127351587327531	215.470360661665	0.00129856155586411
32.6463001872939	0.00253946342632808	52.6884024439996	0.00140941341431366	95.1855719967057	0.00127388935643001	216.010386628236	0.00129039804182554
32.7279159377621	0.00253943233076268	52.8201234501096	0.00140939839060582	95.4235359266975	0.00127355470141315	216.550412594806	0.00129784495673170
32.8095316882304	0.00253943580529905	52.9518444562196	0.00140922539383739	95.6614998566892	0.00127288296947247	217.090438561377	0.00130260663204169
32.8911474386986	0.00253941968177518	53.0835654623296	0.00140914352799032	95.8994637866810	0.00127313697933979	217.630464527948	0.00130061874068108
32.9727631891668	0.00253941309966900	53.2152864684396	0.00140912155347298	96.1374277166728	0.00127327181003822	218.170490494518	0.00129583159160351
33.0543789396351	0.00253940509010240	53.3470074745496	0.00140896527525320	96.3753916466645	0.00127349372425892	218.710516461089	0.00129875487011521
33.1359946901033	0.00253939314710137	53.4787284806596	0.00140893516942729	96.6133555766563	0.00127287295607421	219.250542427659	0.00129851009131346
33.2176104405716	0.00253926821007724	53.6104494867696	0.00140894034424438	96.8513195066480	0.00127302188562402	219.790568394230	0.00130077444826298
33.2992261910398	0.00253927135279230	53.7421704928796	0.00140862837520397	97.0892834366398	0.00127348462935858	220.330594360801	0.00129936127983472
33.3808419415080	0.00253927450305274	53.8738914989896	0.00140865025666797	97.3272473666316	0.00127348629482270	220.870620327371	0.00129947287503260
33.4624576919763	0.00253927764126751	54.0056125050996	0.00140850065331900	97.5652112966233	0.00127348047021651	221.410646293942	0.00129639832000598
33.5440734424445	0.00253928079622693	54.1373335112096	0.00140846529735189	97.8031752266151	0.00127292763132617	221.950672260512	0.00129910384532008
33.6256891929127	0.00253928417400695	54.2690545173196	0.00140823306261059	98.0411391566069	0.00127325331793591	222.490698227083	0.00130246786272767
33.7073049433810	0.00253928683411574	54.4007755234296	0.00140821218299403	98.2791030865986	0.00127263338296291	223.030724193654	0.00129729454611831
33.7889206938492	0.00253920422585037	54.5324965295396	0.00140799788389886	98.5170670165904	0.00127214143613108	223.570750160224	0.00128930735737967
33.8705364443175	0.00253920723453392	54.6642175356496	0.00140738076012355	98.7550309465822	0.00127246008681982	224.110776126795	0.00129644818285762
33.9521521947857	0.00253921048406370	54.7959385417596	0.00140745958785000	98.9929948765739	0.00127264073544576	224.650802093365	0.00130161161262856
34.0337679452539	0.00253921381000264	54.9276595478696	0.00140750597236796	99.2309588065657	0.00127317842446024	225.190828059936	0.00129717107627825
34.1153836957222	0.00253921701385174	55.0593805539796	0.00140728780932410	99.4689227365575	0.00127337284092144	225.730854026507	0.00129932797491585
34.1969994461904	0.00253869174731677	55.1911015600896	0.00140722187357252	99.7068866665492	0.00127341780174471	226.270879993077	0.00129276525214590
34.2786151966587	0.00253868168194071	55.3228225661996	0.00140713671467399	99.9448505965410	0.00127290730466373	226.810905959648	0.00129727742338566
34.3602309471269	0.00253867286088445	55.4545435723096	0.00140709935931077	100.182814526533	0.00127348039806526	227.350931926218	0.00130052470462943
34.4418466975951	0.00253866444149129	55.5862645784196	0.00140711042024977	100.420778456525	0.00127375120658696	227.890957892789	0.00129844125678873
34.5234624480634	0.00253865688131364	55.7179855845296	0.00140712038700627	100.658742386516	0.00127395355096835	228.430983859360	0.00130151680049203
34.6050781985316	0.00253864971129209	55.8497065906396	0.00140704823119462	100.896706316508	0.00127371005007636	228.971009825930	0.00129903720486398
34.6866939489998	0.00253864295002906	55.9814275967496	0.00140694614508981	101.134670246500	0.00127477534218449	229.511035792501	0.00129566486184328
34.7683096994681	0.00253863661751275	56.1131486028596	0.00140686008774873	101.372634176492	0.00127451117832291	230.051061759071	0.00129910754843989
34.8499254499363	0.00253863039004722	56.2448696089696	0.00140675793128298	101.610598106483	0.00127412510612542	230.591087725642	0.00129268753408825
34.9315412004046	0.00253862417770966	56.3765906150796	0.00140688643982219	101.848562036475	0.00127350160807098	231.131113692213	0.00129284917721847
35.0131569508728	0.00253861786919478	56.5083116211896	0.00140665974434427	102.086525966467	0.00127312424815922	231.671139658783	0.00129915100049271
35.0947727013410	0.00253861071737367	56.6400326272996	0.00140676045319810	102.324489896459	0.00127367469863278	232.211165625354	0.00130084521036420
35.1763884518093	0.00253860141552533	56.7717536334096	0.00140662569575651	102.562453826450	0.00127336894483006	232.751191591924	0.00130330208799164
35.2580042022775	0.00253858077027506	56.9034746395196	0.00140653178544692	102.800417756442	0.00127297148491399	233.291217558495	0.00130094910618856
35.3396199527457	0.00253858088139350	57.0351956456296	0.00140646897928313	103.038381686434	0.00127358760060066	233.831243525065	0.00129342110995231
35.4212357032140	0.00253856637256162	57.1669166517396	0.00140638528149929	103.276345616426	0.00127386628616613	234.371269491636	0.00129746402365231
35.5028514536822	0.00253788489807611	57.2986376578496	0.00140639459606723	103.514309546417	0.00127380236678033	234.911295458207	0.00129675676749566
35.5844672041505	0.00253787445247502	57.4303586639595	0.00140632224727111	103.752273476409	0.00127450334302668	235.451321424777	0.00129923419471959
35.6660829546187	0.00253786445365203	57.5620796700695	0.00140619497115089	103.990237406401	0.00127333509199174	235.991347391348	0.00130088344508972
35.7476987050869	0.00253785569582718	57.6938006761795	0.00140589819403204	104.228201336393	0.00127320660356841	236.531373357918	0.00129879762618613
35.8293144555552	0.00253784734201139	57.8255216822895	0.00140590054509116	104.466165266385	0.00127287784936900	237.071399324489	0.00129583434341995
35.9109302060234	0.00253783984644394	57.9572426883995	0.00140577333559187	104.704129196376	0.00127303509812707	237.611425291060	0.00129715420672962
35.9925459564917	0.00253783274387641	58.0889636945095	0.00140567750123887	104.942093126368	0.00127328034882790	238.151451257630	0.00129736455629940
36.0741617069599	0.00253782605319604	58.2206847006195	0.00140549062675941	105.180057056360	0.00127304341864715	238.691477224201	0.00129791357420072
36.1557774574281	0.00253781979449957	58.3524057067295	0.00140542593524937	105.418020986352	0.00127335965955361	239.231503190771	0.00130017643965790
36.2373932078964	0.00253781364832303	58.4841267128395	0.00140538122323610	105.655984916343	0.00127319468354096	239.771529157342	0.00129552829301865
36.3190089583646	0.00253780752729614	58.6158477189495	0.00140529587976961	105.893948846335	0.00127343511997959	240.311555123913	0.00129552861512457
36.4006247088328	0.00253780104663889	58.7475687250595	0.00140520509403955	106.131912776327	0.00127353243109768	240.851581090483	0.00129985940777108
36.4822404593011	0.00253779345859904	58.8792897311695	0.00140505263532328	106.369876706319	0.00127399514101395	241.391607057054	0.00129914919591732
36.5638562097693	0.00253778335820310	59.0110107372795	0.00140513017566591	106.607840636310	0.00127408022193836	241.931633023624	0.00129715417899884
36.6454719602376	0.00253775417748903	59.1427317433895	0.00140485214369796	106.845804566302	0.00127362100302192	242.471658990195	0.00130139820911543
36.7270877107058	0.00253775754674828	59.2744527494995	0.00140477117108432	107.083768496294	0.00127340502869115	243.011684956766	0.00130394350981127
36.8087034611740	0.00253765208258528	59.4061737556095	0.00140472483609961	107.321732426286	0.00127363896026300	243.551710923336	0.00130124308260724
36.8903192116423	0.00253764540740636	59.5378947617195	0.00140462089151962	107.559696356277	0.00127345226922981	244.091736889907	0.00130555019899917
36.9719349621105	0.00253763916491411	59.6696157678295	0.00140451384897421	107.797660286269	0.00127410022509944	244.631762856477	0.00130243055805434
37.0535507125787	0.00253763303656364	59.8013367739395	0.00140407774020876	108.035624216261	0.00127511283927483	245.171788823048	0.00129856342400175
37.1351664630470	0.00253762693552610	59.9330577800495	0.00140393194904846	108.273588146253	0.00127500077246509	245.711814789619	0.00129544418093757
37.2167822135152	0.00253762047871288	60.0647787861595	0.00140381577353237	108.511552076244	0.00127545029715663	246.251840756189	0.00129784307955647
37.2983979639835	0.00253761292200305	60.1964997922695	0.00140381096192421	108.749516006236	0.00127528374861196	246.791866722760	0.00129917262294057
37.3800137144517	0.00253760286717785	60.3282207983795	0.00140373895786248	108.987479936228	0.00127487906159805	247.331892689330	0.00130161595408456
37.4616294649199	0.00253757181307679	60.4599418044895	0.00140370382743970	109.225443866220	0.00127468097915141	247.871918655901	0.00130049822441451
37.5432452153882	0.00253757523441532	60.5916628105995	0.00140367795113528	109.463407796212	0.00127492880094862	248.411944622472	0.00129935146556190
37.6248609658564	0.00253755876227053	60.7233838167095	0.00140369679628909	109.701371726203	0.00127436616465068	248.951970589042	0.00130004202658075
37.7064767163246	0.00253755220889947	60.8551048228195	0.00140359930498302	109.939335656195	0.00127425734996071	249.491996555613	0.00129847695714197
37.7880924667929	0.00253754423728820	60.9868258289295	0.00140355948845556	110.177299586187	0.00127431947261946	250.032022522183	0.00129536833798860
37.8697082172611	0.00253753165994668	61.1185468350395	0.00140334856573056	110.415263516179	0.00127496293525802	250.572048488754	0.00129401046225114
37.9513239677294	0.00253734258371656	61.2502678411495	0.00140341470278726	110.653227446170	0.00127414575311684	251.112074455325	0.00129061586407455
38.0329397181976	0.00253734578625275	61.3819888472595	0.00140349646375438	110.891191376162	0.00127429300338332	251.652100421895	0.00129610193147618
38.1145554686658	0.00253734885501357	61.5137098533695	0.00140331627825268	111.129155306154	0.00127430015430177	252.192126388466	0.00129504246102734
38.1961712191341	0.00253735190524614	61.6454308594795	0.00140310855289844	111.367119236146	0.00127414069039027	252.732152355036	0.00129414602646175
38.2777869696023	0.00253735492757063	61.7771518655895	0.00140293812775906	111.605083166137	0.00127464328242385	253.272178321607	0.00129430604199069
38.3594027200706	0.00253735802868069	61.9088728716995	0.00140302029723539	111.843047096129	0.00127450524133439	253.812204288178	0.00129082012426335
38.4410184705388	0.00253736136006127	62.0405938778095	0.00140277542923768	112.081011026121	0.00127428358782932	254.352230254748	0.00129264525169076
38.5226342210070	0.00253736473532273	62.1723148839195	0.00140267461409769	112.318974956113	0.00127418423954960	254.892256221319	0.00129845861222437
38.6042499714753	0.00253736357282449	62.3040358900295	0.00140243792195578	112.556938886104	0.00127387704028392	255.432282187889	0.00129757602358197
38.6858657219435	0.00253735221841126	62.4357568961395	0.00140245955124917	112.794902816096	0.00127419405033912	255.972308154460	0.00129871408692413
38.7674814724117	0.00253729033849119	62.5674779022495	0.00140232849908689	113.032866746088	0.00127450582429118	256.512334121031	0.00130059122494044
38.8490972228800	0.00253729340688356	62.6991989083595	0.00140225155237419	113.270830676080	0.00127500088776322	257.052360087601	0.00129451357132600
38.9307129733482	0.00253729670846907	62.8309199144695	0.00140231967886779	113.508794606072	0.00127420658272697	257.592386054172	0.00129601970669252
39.0123287238165	0.00253730005574258	62.9626409205795	0.00140225117322826	113.746758536063	0.00127430822051810	258.132412020742	0.00129764209163710
39.0939444742847	0.00253719424847471	63.0943619266895	0.00140218722291048	113.984722466055	0.00127426407882290	258.672437987313	0.00129610198460624
39.1755602247529	0.00253718758713333	63.2260829327995	0.00140207404798772	114.222686396047	0.00127382886887252	259.212463953883	0.00129835364576118
39.2571759752212	0.00253718135903625	63.3578039389095	0.00140205218727056	114.460650326039	0.00127371145329357	259.752489920454	0.00130033502847996
39.3387917256894	0.00253717524644663	63.4895249450195	0.00140205617348141	114.698614256030	0.00127381023469860	260.292515887025	0.00129654366304570
39.4204074761576	0.00253716916299483	63.6212459511295	0.00140197870287859	114.936578186022	0.00127327024619978	260.832541853595	0.00129683535507259
39.5020232266259	0.00253716272704424	63.7529669572395	0.00140187373518180	115.174542116014	0.00127279327199622	261.372567820166	0.00130233267638267
39.5836389770941	0.00253715519755884	63.8846879633495	0.00140194268942200	115.412506046006	0.00127242232257314	261.912593786736	0.00130623158219461
39.6652547275624	0.00253714518187604	64.0164089694595	0.00140182131946985	115.650469975997	0.00127283762771353	262.452619753307	0.00130121339968928
39.7468704780306	0.00253711422593963	64.1481299755695	0.00140182495329377	115.888433905989	0.00127187780171164	262.992645719877	0.00130238045918854
39.8284862284988	0.00253711759423007	64.2798509816795	0.00140159543657890	116.126397835981	0.00127200621248852	263.532671686448	0.00130662498627246
39.9101019789671	0.00253709977908236	64.4115719877895	0.00140158350308016	116.364361765973	0.00127225832089330	264.072697653018	0.00130805876965581
39.9917177294353	0.00253709295679791	64.5432929938995	0.00140156731980607	116.602325695964	0.00127364620470485	264.612723619589	0.00130391199515737
40.0733334799035	0.00253708559006429	64.6750140000095	0.00140149122419380	116.840289625956	0.00127312607313572	265.152749586160	0.00129656376275325
40.1549492303718	0.00253707505074998	64.8067350061195	0.00140143144914849	117.078253555948	0.00127319983581151	265.692775552730	0.00129737019656977
40.2365649808400	0.00253703657973496	64.9384560122295	0.00140146752960092	117.316217485940	0.00127302333645160	266.232801519301	0.00129262888128604
40.3181807313083	0.00253703995527146	65.0701770183395	0.00140118741758373	117.554181415932	0.00127278299835026	266.772827485871	0.00129712108839932
40.3997964817765	0.00253704240866790	65.2018980244495	0.00140133301009441	117.792145345923	0.00127296377587744	267.312853452442	0.00129713386950342
40.4814122322447	0.00253699759921277	65.3336190305595	0.00140110731049809	118.030109275915	0.00127366945180438	267.852879419012	0.00129759762890561
40.5630279827130	0.00253700096355621	65.4653400366695	0.00140102206750277	118.268073205907	0.00127320693421271	268.392905385583	0.00129527739554578
40.6446437331812	0.00253700422817394	65.5970610427795	0.00140093008615522	118.506037135899	0.00127391459736757	268.932931352154	0.00129649271384482
40.7262594836495	0.00253695057938711	65.7287820488895	0.00140091663314897	118.744001065890	0.00127441790727864	269.472957318724	0.00129512327190514
40.8078752341177	0.00253694441981378	65.8605030549995	0.00140076968975933	118.981964995882	0.00127408895015650	270.012983285295	0.00128939166668789
40.8894909845859	0.00253693828349406	65.9922240611095	0.00140067133633057	119.219928925874	0.00127434130839780	270.553009251865	0.00129151880257684
40.9711067350542	0.00253693178425793	66.1239450672195	0.00140076861808976	119.457892855866	0.00127421318892884	271.093035218436	0.00129863609934947
41.0527224855224	0.00253692479416203	66.2556660733295	0.00140071505987957	119.695856785857	0.00127429385377623	271.633061185006	0.00129778863987827
41.1343382359906	0.00253691491449666	66.3873870794395	0.00140062246471679	119.933820715849	0.00127427388379204	272.173087151577	0.00129521905216260
41.2159539864589	0.00253689092435357	66.5191080855495	0.00140057280437390	120.171784645841	0.00127428409838876	272.713113118148	0.00129538081105090
41.2975697369271	0.00253689334532489	66.6508290916595	0.00140051670407317	120.409748575833	0.00127426172302496	273.253139084718	0.00129389818310216
41.3791854873954	0.00253682767352068	66.7825500977694	0.00140039361688901	120.647712505824	0.00127465619791693	273.793165051289	0.00129152935685593
41.4608012378636	0.00253683090201562	66.9142711038794	0.00140031235585268	120.885676435816	0.00127532878665655	274.333191017859	0.00128999511302535
41.5424169883318	0.00253683418994571	67.0459921099894	0.00140036825836819	121.123640365808	0.00127528359584618	274.873216984430	0.00129165200186395
41.6240327388001	0.00253683771416296	67.1777131160994	0.00140029142936165	121.361604295800	0.00127580770655613	275.413242951000	0.00129970526519177
41.7056484892683	0.00253682235323655	67.3094341222094	0.00140028815437803	121.599568225792	0.00127600834453700	275.953268917571	0.00130411908209032
41.7872642397365	0.00253681549860878	67.4411551283194	0.00140031016377691	121.837532155783	0.00127571496560897	276.493294884142	0.00130189935245775
41.8688799902048	0.00253680688387848	67.5728761344294	0.00140020024243504	122.075496085775	0.00127634832969525	277.033320850712	0.00130118523938328
41.9504957406730	0.00253679253063724	67.7045971405394	0.00140012451882714	122.313460015767	0.00127633165532720	277.573346817283	0.00129950198959894
42.0321114911413	0.00253610975426553	67.8363181466494	0.00140015956557270	122.551423945759	0.00127716497601824	278.113372783853	0.00129610498640060
42.1137272416095	0.00253609872927876	67.9680391527594	0.00140001990399365	122.789387875750	0.00127618204053832	278.653398750424	0.00129852247335161
42.1953429920777	0.00253608870131878	68.0997601588694	0.00139980814515144	123.027351805742	0.00127646790718317	279.193424716994	0.00129685793560917
42.2769587425460	0.00253607991536733	68.2314811649794	0.00139990722693252	123.265315735734	0.00127680354277679	279.733450683565	0.00129528681163623
42.3585744930142	0.00253607153193782	68.3632021710894	0.00139979663850768	123.503279665726	0.00127648772320997	280.273476650136	0.00129485412435604
42.4401902434825	0.00253606400673319	68.4949231771994	0.00139976614710271	123.741243595717	0.00127641392214238	280.813502616706	0.00129572487579323
42.5218059939507	0.00253605687276800	68.6266441833094	0.00139974650868161	123.979207525709	0.00127641627868757	281.353528583277	0.00129811541866196
42.6034217444189	0.00253605014876226	68.7583651894194	0.00139967999248567	124.217171455701	0.00127528048360555	281.893554549847	0.00130086181835696
42.6850374948872	0.00253604385473942	68.8900861955294	0.00139955737236743	124.455135385693	0.00127490622753775	282.433580516418	0.00130569085789409
42.7666532453554	0.00253603766918031	69.0218072016394	0.00139963482563890	124.693099315684	0.00127440827841625	282.973606482988	0.00129840596282165
42.8482689958236	0.00253603150339287	69.1535282077494	0.00139951824254946	124.931063245676	0.00127443727712516	283.513632449559	0.00129938480306084
42.9298847462919	0.00253602496857885	69.2852492138594	0.00139953174439122	125.169027175668	0.00127460085485753	284.053658416129	0.00129503279835681
43.0115004967601	0.00253601793484861	69.4169702199694	0.00139943797341924	125.406991105660	0.00127498627614639	284.593684382700	0.00129577029453642
43.0931162472284	0.00253600879944636	69.5486912260794	0.00139947080849013	125.644955035652	0.00127453393180440	285.133710349271	0.00129387443608616
43.1747319976966	0.00253598709758497	69.6804122321894	0.00139949137844475	125.882918965643	0.00127388216085642	285.673736315841	0.00129530820110250
43.2563477481648	0.00253598829780443	69.8121332382994	0.00139948645223100	126.120882895635	0.00127441692251428	286.213762282412	0.00130072005110098
43.3379634986331	0.00253596842609032	69.9438542444094	0.00139925472336910	126.358846825627	0.00127418336024522	286.753788248982	0.00130141534237800
43.4195792491013	0.00253596710903262	70.0755752505194	0.00139914703207138	126.596810755619	0.00127431961854169	287.293814215553	0.00129871079887229
43.5011949995695	0.00253595579092258	70.2072962566294	0.00139913817940024	126.834774685610	0.00127400968345393	287.833840182123	0.00130018922037764
43.5828107500378	0.00253588978649696	70.3390172627394	0.00139897118644508	127.072738615602	0.00127386458694343	288.373866148694	0.00129231297488785
43.6644265005060	0.00253589304850909	70.4707382688494	0.00139907766491275	127.310702545594	0.00127326693828108	288.913892115265	0.00129573370616655
43.7460422509743	0.00253589622020043	70.6024592749594	0.00139893717857212	127.548666475586	0.00127319033909420	289.453918081835	0.00130095060280938
43.8276580014425	0.00253589958715132	70.7341802810694	0.00139892222785884	127.786630405577	0.00127370121511395	289.993944048406	0.00130069829017620
43.9092737519107	0.00253589483145769	70.8659012871794	0.00139882485680752	128.024594335569	0.00127360657313713	290.533970014976	0.00129494657077351
43.9908895023790	0.00253588584902377	70.9976222932894	0.00139875209435294	128.262558265561	0.00127341695206487	291.073995981547	0.00129760592858121
44.0725052528472	0.00253586746955820	71.1293432993994	0.00139875207975159	128.500522195553	0.00127381088178863	291.614021948117	0.00129636402643577
44.1541210033154	0.00253586029101729	71.2610643055094	0.00139886642746508	128.738486125544	0.00127411965405829	292.154047914688	0.00129835448296759
44.2357367537837	0.00253585224877280	71.3927853116194	0.00139869041865696	128.976450055536	0.00127308792670186	292.694073881259	0.00129523738649694
44.3173525042519	0.00253584024713355	71.5245063177294	0.00139840350350871	129.214413985528	0.00127379336679683	293.234099847829	0.00129783785210960
44.3989682547202	0.00253572052974021	71.6562273238394	0.00139830110295843	129.452377915520	0.00127366702704897	293.774125814400	0.00129880199099072
44.4805840051884	0.00253572359044750	71.7879483299494	0.00139827523644987	129.690341845512	0.00127388745741554	294.314151780970	0.00129921431635882
44.5621997556566	0.00253572662891841	71.9196693360594	0.00139834348227812	129.928305775503	0.00127378796954429	294.854177747541	0.00129941729981722
44.6438155061249	0.00253572975429119	72.0513903421694	0.00139813932166342	130.166269705495	0.00127445102443351	295.394203714111	0.00130119800603561
44.7254312565931	0.00253573283841054	72.1831113482794	0.00139805710829983	130.404233635487	0.00127335749709592	295.934229680682	0.00129953241428688
44.8070470070614	0.00253573631385614	72.3148323543894	0.00139814972065056	130.642197565479	0.00127300596417653	296.474255647253	0.00130823986044038
44.8886627575296	0.00253573678850029	72.4465533604994	0.00139807803052562	130.880161495470	0.00127205459826426	297.014281613823	0.00130046441192122
44.9702785079978	0.00253571971204062	72.5782743666094	0.00139799998811835	131.118125425462	0.00127232176808227	297.554307580394	0.00129527398729827
45.0518942584661	0.00253570142525067	72.7099953727194	0.00139800446830687	131.356089355454	0.00127278344422651	298.094333546964	0.00129834278876642
45.1335100089343	0.00253569465385130	72.8417163788294	0.00139814235928444	131.594053285446	0.00127309991076168	298.634359513535	0.00129555858482593
45.2151257594025	0.00253568697941929	72.9734373849394	0.00139805730217208	131.832017215437	0.00127331288525429	299.174385480105	0.00130136180568327
45.2967415098708	0.00253567549194343	73.1051583910494	0.00139769045273340	132.069981145429	0.00127329351392601	299.714411446676	0.00129447920636475
45.3783572603390	0.00253561566719638	73.2368793971594	0.00139777915370408	132.307945075421	0.00127316847785086	300.254437413247	0.00129210218146382
45.4599730108073	0.00253561884787424	73.3686004032694	0.00139758747331973	132.545909005413	0.00127334137331586	300.794463379817	0.00129592511497056
45.5415887612755	0.00253562230375728	73.5003214093794	0.00139756321078682	132.783872935404	0.00127303676171089	301.334489346388	0.00130093085658378
45.6232045117437	0.00253562535094746	73.6320424154894	0.00139762864562845	133.021836865396	0.00127349508260602	301.874515312958	0.00129768218306338
45.7048202622120	0.00253478425231718	73.7637634215994	0.00139759749146315	133.259800795388	0.00127296650257890	302.414541279529	0.00129745195494744
45.7864360126802	0.00253478785913968	73.8954844277094	0.00139759155623407	133.497764725380	0.00127281805899258	302.954567246099	0.00129862754074450
45.8680517631484	0.00253479145869113	74.0272054338194	0.00139755095695950	133.735728655372	0.00127292967540959	303.494593212670	0.00130071803004091
45.9496675136167	0.00253479486689307	74.1589264399294	0.00139746519357726	133.973692585363	0.00127397111285373	304.034619179240	0.00130018207285964
46.0312832640849	0.00253479834411650	74.2906474460394	0.00139743862409001	134.211656515355	0.00127438706908016	304.574645145811	0.00129787927715097
46.1128990145532	0.00253480164652961	74.4223684521494	0.00139733705345847	134.449620445347	0.00127420306478515	305.114671112382	0.00129699304611055
46.1945147650214	0.00253480492805350	74.5540894582594	0.00139746394192215	134.687584375339	0.00127373179376578	305.654697078952	0.00129880437147579
46.2761305154896	0.00253480813981463	74.6858104643694	0.00139732301207148	134.925548305330	0.00127386073638520	306.194723045523	0.00129621966944231
46.3577462659579	0.00253481122757676	74.8175314704794	0.00139722851816193	135.163512235322	0.00127348402114897	306.734749012093	0.00129701082812678
46.4393620164261	0.00253481430868457	74.9492524765894	0.00139714705332565	135.401476165314	0.00127309539586795	307.274774978664	0.00129622987875655
46.5209777668944	0.00253481737658815	75.0809734826994	0.00139713421093088	135.639440095306	0.00127339994421314	307.814800945234	0.00129338157670372
46.6025935173626	0.00253482054474761	75.2126944888094	0.00139710541418407	135.877404025297	0.00127372425474451	308.354826911805	0.00129649727679845
46.6842092678308	0.00253482368967232	75.3444154949194	0.00139722635278013	136.115367955289	0.00127321946858921	308.894852878376	0.00129393588261288
46.7658250182991	0.00253482696614267	75.4761365010293	0.00139703981939801	136.353331885281	0.00127350921879041	309.434878844946	0.00129849702614240
46.8474407687673	0.00253482864766825	75.6078575071393	0.00139711185824444	136.591295815273	0.00127357538605801	309.974904811517	0.00130008846804569
46.9290565192355	0.00253480591116376	75.7395785132493	0.00139690854371397	136.829259745264	0.00127389718060320	310.514930778087	0.00129487526468175
47.0106722697038	0.00253480781848105	75.8712995193593	0.00139704099716250	137.067223675256	0.00127327521224769	311.054956744658	0.00129726192155138
47.0922880201720	0.00253477668435047	76.0030205254693	0.00139692069785148	137.305187605248	0.00127348066323271	311.594982711228	0.00129989754178925
47.1739037706403	0.00253478008916537	76.1347415315793	0.00139678353376462	137.543151535240	0.00127326825665445	312.135008677799	0.00129441502223312
47.2555195211085	0.00253476340619390	76.2664625376893	0.00139684486928080	137.781115465232	0.00127358985632042	312.675034644370	0.00130267268386110
47.3371352715767	0.00253475684652453	76.3981835437993	0.00139671006700546	138.019079395223	0.00127335329579070	313.215060610940	0.00130290781071249
47.4187510220450	0.00253474886471288	76.5299045499093	0.00139680583735061	138.257043325215	0.00127423398947193	313.755086577511	0.00130040000062486
47.5003667725132	0.00253473626469131	76.6616255560193	0.00139667546045081	138.495007255207	0.00127480556968592	314.295112544081	0.00129912483545351
47.5819825229814	0.00253454647979695	76.7933465621293	0.00139659950777467	138.732971185199	0.00127469203983187	314.835138510652	0.00129922741356433
47.6635982734497	0.00253454967311536	76.9250675682393	0.00139654279657883	138.970935115190	0.00127427153278536	315.375164477222	0.00130037187083532
47.7452140239179	0.00253455273255435	77.0567885743493	0.00139653611025927	139.208899045182	0.00127418559623491	315.915190443793	0.00130095871339436
47.8268297743862	0.00253455577278302	77.1885095804593	0.00139653228472126	139.446862975174	0.00127486496167345	316.455216410364	0.00129713724840969
47.9084455248544	0.00253455878404152	77.3202305865693	0.00139652057549990	139.684826905166	0.00127500412834410	316.995242376934	0.00129394584475144
47.9900612753226	0.00253456187186710	77.4519515926793	0.00139665532434565	139.922790835157	0.00127513079666882	317.535268343505	0.00129936480146365
48.0716770257909	0.00253456518501556	77.5836725987893	0.00139638339092149	140.160754765149	0.00127542827724969	318.075294310075	0.00130040620715299
48.1532927762591	0.00253456853000858	77.7153936048993	0.00139639713640617	140.398718695141	0.00127601000393058	318.615320276646	0.00129761639405667
48.2349085267273	0.00253456723231123	77.8471146110093	0.00139644683575683	140.636682625133	0.00127630459818890	319.155346243216	0.00129235565990107
48.3165242771956	0.00253455587685852	77.9788356171193	0.00139627842999648	140.874646555124	0.00127586816777912	319.695372209787	0.00129537195146753
48.3981400276638	0.00253449387540590	78.1105566232293	0.00139632392517642	141.112610485116	0.00127577801170198	320.235398176358	0.00129717285802848
48.4797557781321	0.00253449692479284	78.2422776293393	0.00139612776869387	141.350574415108	0.00127549940765703	320.775424142928	0.00129805645304701
48.5613715286003	0.00253450019841202	78.3739986354493	0.00139611827500102	141.588538345100	0.00127488474975504	321.315450109499	0.00129844906918066
48.6429872790685	0.00253450348987076	78.5057196415593	0.00139599282766865	141.826502275091	0.00127489314025835	321.855476076069	0.00129666154996530
48.7246030295368	0.00253438843993465	78.6374406476693	0.00139600821832177	142.064466205083	0.00127407921029704	322.395502042640	0.00128835596221090
48.8062187800050	0.00253438154230881	78.7691616537793	0.00139574673986800	142.302430135075	0.00127419349842174	322.935528009210	0.00129643694908070
48.8878345304733	0.00253437506583223	78.9008826598893	0.00139575768255371	142.540394065067	0.00127384699683324	323.475553975781	0.00129078662802416
48.9694502809415	0.00253436867824260	79.0326036659993	0.00139569953876392	142.778357995059	0.00127370038529238	324.015579942351	0.00130019891070527
49.0510660314097	0.00253436228393233	79.1643246721093	0.00139564358860282	143.016321925050	0.00127370357555114	324.555605908922	0.00130054307547428
49.1326817818780	0.00253435576393576	79.2960456782193	0.00139577554586366	143.254285855042	0.00127425550056559	325.095631875493	0.00129586547978075
49.2142975323462	0.00253434900111276	79.4277666843293	0.00139552577857815	143.492249785034	0.00127436211673726	325.635657842063	0.00129510010709526
49.2959132828144	0.00253434051299541	79.5594876904393	0.00139549886889834	143.730213715026	0.00127454417314382	326.175683808634	0.00129912682969269
49.3775290332827	0.00253432574284247	79.6912086965493	0.00139534965498243	143.968177645017	0.00127371118128295	326.715709775204	0.00129333684330724
49.4591447837509	0.00253406301025837	79.8229297026593	0.00139527495675557	144.206141575009	0.00127362408376181	327.255735741775	0.00130165914850810
49.5407605342192	0.00253405465582374	79.9546507087693	0.00139525924484952	144.444105505001	0.00127318778740673	327.795761708345	0.00129839763798243
49.6223762846874	0.00253404715880871	80.0863717148793	0.00139520251502370	144.682069434993	0.00127327428291797	328.335787674916	0.00129310489547823
49.7039920351556	0.00253404005389797	80.2180927209893	0.00139511678131353	144.920033364984	0.00127293611951706	328.875813641487	0.00129231430785844
49.7856077856239	0.00253403335990221	80.3498137270993	0.00139511456335607	145.157997294976	0.00127227366371269	329.415839608057	0.00129567555113678
49.8672235360921	0.00253402709686660	80.4815347332093	0.00139510647917944	145.395961224968	0.00127182909088769	329.955865574628	0.00129606598115182
49.9488392865603	0.00253402094501280	80.6132557393193	0.00139504114100919	145.633925154960	0.00127253216660808	330.495891541198	0.00129553159490249
50.0304550370286	0.00253401481661656	80.7449767454293	0.00139509131383520	145.871889084951	0.00127195145139371	331.035917507769	0.00129180908999757
50.1120707874968	0.00253400832594314	80.8766977515393	0.00139487249279857	146.109853014943	0.00127144265366174	331.575943474339	0.00129540220260433
50.1936865379651	0.00253400134492918	81.0084187576493	0.00139498318970389	146.347816944935	0.00127153799536989	332.115969440910	0.00129455182334729
50.2753022884333	0.00253399147625385	81.1401397637593	0.00139499478551442	146.585780874927	0.00127113299104807	332.655995407481	0.00129402855143671
50.3569180389015	0.00253396536520058	81.2718607698693	0.00139496139367176	146.823744804919	0.00127089325507519	333.196021374051	0.00129613639648551
50.4385337893698	0.00253396834719215	81.4035817759793	0.00139484144861842	147.061708734910	0.00127075824000722	333.736047340622	0.00129709614148000
50.5201495398380	0.00253358935284012	81.5353027820893	0.00139474666578053	147.299672664902	0.00127062458574768	334.276073307192	0.00129793141689379
50.6017652903063	0.00253359282951622	81.6670237881993	0.00139476772485930	147.537636594894	0.00127100177211645	334.816099273763	0.00129954921573849
50.6833810407745	0.00253359612780614	81.7987447943093	0.00139461927971932	147.775600524886	0.00127171451715190	335.356125240333	0.00129455770343596
50.7649967912427	0.00253359940122960	81.9304658004193	0.00139457819856088	148.013564454877	0.00127235432209216	335.896151206904	0.00129974837593507
50.8466125417110	0.00253360260040124	82.0621868065293	0.00139468477979851	148.251528384869	0.00127213509938581	336.436177173475	0.00129912565580843
50.9282282921792	0.00253360567068008	82.1939078126393	0.00139444512588410	148.489492314861	0.00127230891126204	336.976203140045	0.00129903511646182
51.0098440426474	0.00253360872785897	82.3256288187493	0.00139442589427916	148.727456244853	0.00127274217157610	337.516229106616	0.00129260823944710
51.0914597931157	0.00253361176363572	82.4573498248593	0.00139456522332434	148.965420174844	0.00127264232635202	338.056255073186	0.00129364922527031
51.1730755435839	0.00253361488707219	82.5890708309693	0.00139448114387474	149.203384104836	0.00127318949925007	338.596281039757	0.00129410891330543
51.2546912940522	0.00253361796993700	82.7207918370793	0.00139441870548200	149.441348034828	0.00127292330060622	339.136307006327	0.00129504224541918
51.3363070445204	0.00253362144357140	82.8525128431893	0.00139434806516394	149.679311964820	0.00127256677056574	339.676332972898	0.00129503788793970
51.4179227949886	0.00253362189540213	82.9842338492993	0.00139433931814567	149.917275894811	0.00127231272114846	340.216358939469	0.00129387730264649
51.4995385454569	0.00253360476886940	83.1159548554093	0.00139431321193510	150.155239824803	0.00127202411329688	340.756384906039	0.00130698921285853
51.5811542959251	0.00253358640060626	83.2476758615193	0.00139425589829989	150.393203754795	0.00127312508237198	341.296410872610	0.00130389266648609
51.6627700463933	0.00253357961068962	83.3793968676293	0.00139430689521678	150.631167684787	0.00127292835933713	341.836436839180	0.00130146754947592
51.7443857968616	0.00253357191137814	83.5111178737393	0.00139421140007652	150.869131614779	0.00127310832840831	342.376462805751	0.00129751960705780
51.8260015473298	0.00253356112250037	83.6428388798493	0.00139401054695822	151.107095544770	0.00127299712147387	342.916488772321	0.00129515574757594
51.9076172977981	0.00253351416710075	83.7745598859593	0.00139391535529097	151.345059474762	0.00127292067579120	343.456514738892	0.00129615002462935
51.9892330482663	0.00253351737678926	83.9062808920693	0.00139381027176710	151.583023404754	0.00127402784579967	343.996540705462	0.00129704036161784
52.0708487987345	0.00253352075563388	84.0380018981793	0.00139375552468267	151.820987334746	0.00127391694886520	344.536566672033	0.00129212287205585
52.1524645492028	0.00253350388278442	84.1697229042892	0.00139379751508272	152.058951264737	0.00127363236773986	345.076592638604	0.00129512958906854
52.2340802996710	0.00253349733454968	84.3014439103992	0.00139364793313620	152.296915194729	0.00127372985644442	345.616618605174	0.00129584735355148
52.3156960501392	0.00253348936749260	84.4331649165092	0.00139370806175593	152.534879124721	0.00127260403647542	346.156644571745	0.00129403639423817
52.3973118006075	0.00253347678956859	84.5648859226192	0.00139360684912116	152.772843054713	0.00127289063960183	346.696670538315	0.00129749226826268
52.4789275510757	0.00253327238635082	84.6966069287292	0.00139356956691798	153.010806984704	0.00127332901959350	347.236696504886	0.00129522916388448
52.5605433015440	0.00253327562750366	84.8283279348392	0.00139364699807009	153.248770914696	0.00127343891821743	347.776722471456	0.00129902917867392
52.6421590520122	0.00253327876725142	84.9600489409492	0.00139353645387219	153.486734844688	0.00127340361415419	348.316748438027	0.00129770087363476
52.7237748024804	0.00253328192871380	85.0917699470592	0.00139359115472444	153.724698774680	0.00127294780467338	348.856774404598	0.00130224727920771
52.8053905529487	0.00253328511301559	85.2234909531692	0.00139345608120310	153.962662704671	0.00127273865425907	349.396800371168	0.00130056062502901
52.8870063034169	0.00253328830477893	85.3552119592792	0.00139341759172962	154.200626634663	0.00127288239033679	349.936826337739	0.00129900315625372
52.9686220538852	0.00253329141992153	85.4869329653892	0.00139337164469674	154.438590564655	0.00127316784278188	350.476852304309	0.00129744075940993
53.0502378043534	0.00253329477182430	85.6186539714992	0.00139336629659668	154.676554494647	0.00127289757046106	351.016878270880	0.00129566703715284
53.1318535548216	0.00253329774649146	85.7503749776092	0.00139351567162068	154.914518424639	0.00127345205319328	351.556904237450	0.00130600993741801
53.2134693052899	0.00253291829835289	85.8820959837192	0.00139317939888584	155.152482354630	0.00127304345702618	352.096930204021	0.00129539479822518
53.2950850557581	0.00253292177188040	86.0138169898292	0.00139296708777413	155.390446284622	0.00127296752251261	352.636956170592	0.00129816592490292
53.3767008062263	0.00253292506786846	86.1455379959392	0.00139297231668610	155.628410214614	0.00127306802807885	353.176982137162	0.00130233017933849
53.4583165566946	0.00253292833972387	86.2772590020492	0.00139301104393875	155.866374144606	0.00127278804600644	353.717008103733	0.00129724903052771
53.5399323071628	0.00253293153814808	86.4089800081592	0.00139298024321445	156.104338074597	0.00127242943187343	354.257034070303	0.00129976285930310
53.6215480576311	0.00253293460856570	86.5407010142692	0.00139300389702501	156.342302004589	0.00127227013145871	354.797060036874	0.00129709355398693
53.7031638080993	0.00253293766686300	86.6724220203792	0.00139297298741072	156.580265934581	0.00127245246118261	355.337086003444	0.00129394548198089
53.7847795585675	0.00253294070493327	86.8041430264892	0.00139279493712049	156.818229864573	0.00127186692934780	355.877111970015	0.00129544378946883
53.8663953090358	0.00253294383226286	86.9358640325992	0.00139276638159080	157.056193794564	0.00127191004715486	356.417137936586	0.00130418062924941
53.9480110595040	0.00253294692107733	87.0675850387092	0.00139261451938825	157.294157724556	0.00127158153174559	356.957163903156	0.00130289884765070
54.0296268099722	0.00253295010702334	87.1993060448192	0.00139255403698263	157.532121654548	0.00127195016682939	357.497189869727	0.00129494818317613
54.1112425604405	0.00253295153846605	87.3310270509292	0.00139247380921957	157.770085584540	0.00127175387807867	358.037215836297	0.00129475352358003
54.1928583109087	0.00253292894467540	87.4627480570392	0.00139237004562541	158.008049514531	0.00127137223352113	358.577241802868	0.00129469936861380
54.2744740613770	0.00253293076032279	87.5944690631492	0.00139228092301443	158.246013444523	0.00127172491996684	359.117267769438	0.00129355600241997
54.3560898118452	0.00253290504014663	87.7261900692592	0.00139227229691179	158.483977374515	0.00127177584261465	359.657293736009	0.00129911546336232
54.4377055623134	0.00253290795071179	87.8579110753692	0.00139225159781111	158.721941304507	0.00127160338983550	360.197319702580	0.00129779916427846
54.5193213127817	0.00253273929347402	87.9896320814792	0.00139215322650714	158.959905234499	0.00127179821038924	360.737345669150	0.00129412523297722
54.6009370632499	0.00253274241272503	88.1213530875892	0.00139209910095494	159.197869164490	0.00127131178215113	361.277371635721	0.00129302858479783
54.6825528137182	0.00253274554376513	88.2530740936992	0.00139218828388081	159.435833094482	0.00127212249767103	361.817397602291	0.00130036150533252
54.7641685641864	0.00253274868486183	88.3847950998092	0.00139200428411951	159.673797024474	0.00127190702964203	362.357423568862	0.00129955000449204
54.8457843146546	0.00253275181655177	88.5165161059192	0.00139196979178729	159.911760954466	0.00127166819427590	362.897449535432	0.00129535474818308
54.9274000651229	0.00253275496726019	88.6482371120292	0.00139196362408924	160.149724884457	0.00127180671576893	363.437475502003	0.00129448059396755
55.0090158155911	0.00253275834087411	88.7799581181392	0.00139206811418692	160.387688814449	0.00127223223257161	363.977501468573	0.00129877676227120
55.0906315660593	0.00253276097303874	88.9116791242492	0.00139197833198986	160.625652744441	0.00127150812244437	364.517527435144	0.00129895235411915
55.1722473165276	0.00253267748222796	89.0434001303592	0.00139192542758808	160.863616674433	0.00127111302161595	365.057553401715	0.00130249653951135
55.2538630669958	0.00253268049542090	89.1751211364692	0.00139202497193249	161.101580604424	0.00127183891935833	365.597579368285	0.00130150761196639
55.3354788174641	0.00253268355278492	89.3068421425792	0.00139191827828589	161.339544534416	0.00127215542272545	366.137605334856	0.00129951727333823
55.4170945679323	0.00253268683986967	89.4385631486892	0.00139193322261401	161.577508464408	0.00127090584848997	366.677631301426	0.00129788258530482
55.4987103184005	0.00253269015568542	89.5702841547992	0.00139184518612215	161.815472394400	0.00127133061169051	367.217657267997	0.00130226494612440
55.5803260688688	0.00253258294170597	89.7020051609092	0.00139173755874058	162.053436324391	0.00127090109331806	367.757683234567	0.00129593387240421
55.6619418193370	0.00253257628394325	89.8337261670192	0.00139166933185574	162.291400254383	0.00127195547194101	368.297709201138	0.00129990674466592
55.7435575698052	0.00253257005852370	89.9654471731292	0.00139178389407899	162.529364184375	0.00127252682319870	368.837735167709	0.00129816523479871
55.8251733202735	0.00253256394778390	90.0971681792392	0.00139166493665405	162.767328114367	0.00127293239922790	369.377761134279	0.00130171246607779
55.9067890707417	0.00253255786519716	90.2288891853492	0.00139170279515157	163.005292044359	0.00127291901996586	369.917787100850	0.00130206278027991
55.9884048212100	0.00253255142881088	90.3606101914592	0.00139170409658374	163.243255974350	0.00127302830728327	370.457813067420	0.00129931748669289
56.0700205716782	0.00253254389647966	90.4923311975692	0.00139153136449008	163.481219904342	0.00127244739505043	370.997839033991	0.00129867755834541
56.1516363221464	0.00253253387114081	90.6240522036792	0.00139147920573509	163.719183834334	0.00127362670508289	371.537865000561	0.00129819319096052
56.2332520726147	0.00253250281970483	90.7557732097892	0.00139136660143474	163.957147764326	0.00127365772822072	372.077890967132	0.00129473918335300
56.3148678230829	0.00253250613822376	90.8874942158992	0.00139141039676845	164.195111694317	0.00127307611766744	372.617916933703	0.00129616477573661
56.3964835735511	0.00253248781255947	91.0192152220092	0.00139132673666770	164.433075624309	0.00127308892461031	373.157942900273	0.00130451979818273
56.4780993240194	0.00253248099639677	91.1509362281192	0.00139130172979439	164.671039554301	0.00127267671674828	373.697968866844	0.00129909434157590
56.5597150744876	0.00253247363470532	91.2826572342292	0.00139129484450905	164.909003484293	0.00127358750948457	374.237994833414	0.00130154650140730
56.6413308249559	0.00253246309693890	91.4143782403392	0.00139121336108792	165.146967414284	0.00127358513854491	374.778020799985	0.00129843010221611
56.7229465754241	0.00253242453392155	91.5460992464492	0.00139126060147680	165.384931344276	0.00127361777729049	375.318046766555	0.00129620297791706
56.8045623258923	0.00253242785782307	91.6778202525592	0.00139118125108426	165.622895274268	0.00127371594306461	375.858072733126	0.00130277477726432
56.8861780763606	0.00253243017053837	91.8095412586692	0.00139115542516892	165.860859204260	0.00127352630099372	376.398098699697	0.00130030875841151
56.9677938268288	0.00253238518371727	91.9412622647792	0.00139108646231332	166.098823134251	0.00127415558930719	376.938124666267	0.00129709362614614
57.0494095772971	0.00253238851782453	92.0729832708892	0.00139106848265195	166.336787064243	0.00127395826187081	377.478150632838	0.00129694974554062
57.1310253277653	0.00253239172361100	92.2047042769992	0.00139098692523931	166.574750994235	0.00127394807625461	378.018176599408	0.00130133590546384
57.2126410782335	0.00253233700509403	92.3364252831092	0.00139098913367979	166.812714924227	0.00127368342871831	378.558202565979	0.00130089828999212
57.2942568287018	0.00253233086188108	92.4681462892192	0.00139102666026981	167.050678854219	0.00127345466404690	379.098228532549	0.00130013697826872
57.3758725791700	0.00253232474277090	92.5998672953292	0.00139105407365703	167.288642784210	0.00127363703994537	379.638254499120	0.00129898487506264
57.4574883296382	0.00253231826267627	92.7315883014392	0.00139089299819392	167.526606714202	0.00127363930747459	380.178280465691	0.00129953752959789
57.5391040801065	0.00253231067266177	92.8633093075491	0.00139094484791072	167.764570644194	0.00127467747148121	380.718306432261	0.00129921143033833
57.6207198305747	0.00253230056266385	92.9950303136591	0.00139099048880385	168.002534574186	0.00127339037477015	381.258332398832	0.00129324060836299
57.7023355810430	0.00253227128716510	93.1267513197691	0.00139093584155186	168.240498504177	0.00127318907517470	381.798358365402	0.00129909206123988
57.7839513315112	0.00253227458444005	93.2584723258791	0.00139080928033978	168.478462434169	0.00127318059211170	382.338384331973	0.00129609569291448
57.8655670819794	0.00253215898306260	93.3901933319891	0.00139069143053501	168.716426364161	0.00127292097743765	382.878410298543	0.00129984589066347
57.9471828324477	0.00253215207063113	93.5219143380991	0.00139074788716432	168.954390294153	0.00127305870041684	383.418436265114	0.00130603201253650
58.0287985829159	0.00253214557811632	93.6536353442091	0.00139013637271692	169.192354224144	0.00127267219378269	383.958462231684	0.00130609838826821
58.1104143333841	0.00253213917224911	93.7853563503191	0.00139012928936003	169.430318154136	0.00127226244970487	384.498488198255	0.00130071891347458
58.1920300838524	0.00253213275665231	93.9170773564291	0.00139019566359124	169.668282084128	0.00127230044176266	385.038514164826	0.00130464534255473
58.2736458343206	0.00253212668397297	94.0487983625391	0.00139000294224541	169.906246014120	0.00127308367270852	385.578540131396	0.00130133590461682
58.3552615847889	0.00253211981374304	94.1805193686491	0.00138991695598275	170.144209944111	0.00127249018455348	386.118566097967	0.00129901019022577
58.4368773352571	0.00253211117369562	94.3122403747591	0.00138996448913018	170.382173874103	0.00127188226412239	386.658592064537	0.00129897452932689
58.5184930857253	0.00253209676246485	94.4439613808691	0.00138982418463348	170.620137804095	0.00127280275795991	387.198618031108	0.00129648809945778
58.6001088361936	0.00253145207797091	94.5756823869791	0.00138983849610766	170.858101734087	0.00127369131759417	387.738643997678	0.00129924463361036
58.6817245866618	0.00253144184436977	94.7074033930891	0.00138982506115616	171.096065664078	0.00127366837096828	388.278669964249	0.00129741551089777
58.7633403371300	0.00253143286188358	94.8391243991991	0.00138985777876891	171.334029594070	0.00127406142252488	388.818695930820	0.00129313693154408
58.8449560875983	0.00253142427345993	94.9708454053091	0.00138965474140183	171.571993524062	0.00127401086543355	389.358721897390	0.00129775261857286
58.9265718380665	0.00253141654504079	95.1025664114191	0.00138949912831356	171.809957454054	0.00127411279373520	389.898747863961	0.00129426865879999
59.0081875885348	0.00253140919760865	95.2342874175291	0.00138951316748598	172.047921384046	0.00127399212303482	390.438773830531	0.00129315435750203
59.0898033390030	0.00253140224874725	95.3660084236391	0.00138947777094737	172.285885314037	0.00127419683837995	390.978799797102	0.00129185271164048
59.1714190894712	0.00253139571783054	95.4977294297491	0.00138948601717911	172.523849244029	0.00127397673207802	391.518825763672	0.00129817721328260
59.2530348399395	0.00253138926925884	95.6294504358591	0.00138936482058414	172.761813174021	0.00127420126042243	392.058851730243	0.00129722142253382
59.3346505904077	0.00253138333443551	95.7611714419691	0.00138938391331570	172.999777104013	0.00127394564542657	392.598877696814	0.00129558174295048
59.4162663408760	0.00253137715075470	95.8928924480791	0.00138944832799389	173.237741034004	0.00127357533891678	393.138903663384	0.00129846110904788
59.4978820913442	0.00253137056361012	96.0246134541891	0.00138924668872906	173.475704963996	0.00127467333457111	393.678929629955	0.00130177789593772
59.5794978418124	0.00253136254236419	96.1563344602991	0.00138914368830862	173.713668893988	0.00127405618138306	394.218955596525	0.00130540805750709
59.6611135922807	0.00253135056520678	96.2880554664091	0.00138910054700709	173.951632823980	0.00127418053544907	394.758981563096	0.00129961943532711
59.7427293427489	0.00253122448305944	96.4197764725191	0.00138898800756473	174.189596753971	0.00127319829640103	395.299007529666	0.00129582207134164
59.8243450932171	0.00253122759100900	96.5514974786291	0.00138891342640256	174.427560683963	0.00127327299530499	395.839033496237	0.00129830221997909
59.9059608436854	0.00253123070094179	96.6832184847391	0.00138879641443094	174.665524613955	0.00127292669970066	396.379059462808	0.00129651204118035
59.9875765941536	0.00253123379076334	96.8149394908491	0.00138884102218385	174.903488543947	0.00127268598344644	396.919085429378	0.00129876918933015
60.0691923446219	0.00253123688344359	96.9466604969591	0.00138885544360953	175.141452473938	0.00127270758838139	397.459111395949	0.00130198942237226
60.1508080950901	0.00253124016390664	97.0783815030691	0.00138867389877245	175.379416403930	0.00127303096704630	397.999137362519	0.00130387886416165
60.2324238455583	0.00253124274728624	97.2101025091791	0.00138873686191628	175.617380333922	0.00127266512118742	398.539163329090	0.00129883341067591
60.3140395960266	0.00253118034613013	97.3418235152891	0.00138859460143913	175.855344263914	0.00127287740131694	399.079189295660	0.00129867485570210
60.3956553464948	0.00253118340589504	97.4735445213991	0.00138851241500694	176.093308193906	0.00127299697925822	399.619215262231	0.00129372988666187
60.4772710969630	0.00253118669750910	97.6052655275091	0.00138844093222640	176.331272123897	0.00127309818603955	400.159241228802	0.00129668629548508
60.5588868474313	0.00253118982512309	97.7369865336191	0.00138854437584330	176.569236053889	0.00127337539296516	400.699267195372	0.00129688695649627
60.6405025978995	0.00253113166297822	97.8687075397291	0.00138853826310859	176.807199983881	0.00127396788172547	401.239293161943	0.00129951851748475
60.7221183483678	0.00253112539099280	98.0004285458391	0.00138839109680055	177.045163913873	0.00127339842291789	401.779319128513	0.00130314006639398
60.8037340988360	0.00253111912647037	98.1321495519491	0.00138841137865505	177.283127843864	0.00127319721117152	402.319345095084	0.00129999911387776
60.8853498493042	0.00253111275553397	98.2638705580591	0.00138839863726619	177.521091773856	0.00127349439639766	402.859371061654	0.00129792634440817
60.9669655997725	0.00253110552064207	98.3955915641691	0.00138839307665765	177.759055703848	0.00127340467712947	403.399397028225	0.00129782079290608
61.0485813502407	0.00253109661092602	98.5273125702791	0.00138819676129602	177.997019633840	0.00127335676618965	403.939422994795	0.00129562865596899
61.1301971007090	0.00253107835263848	98.6590335763891	0.00138823054715050	178.234983563831	0.00127440239218168	404.479448961366	0.00129069985270380
61.2118128511772	0.00253107062804739	98.7907545824991	0.00138838676639425	178.472947493823	0.00127476324069191	405.019474927937	0.00129209716715079
61.2934286016454	0.00253106263482400	98.9224755886091	0.00138814062689542	178.710911423815	0.00127386813909720	405.559500894507	0.00129762535404240
61.3750443521137	0.00253105070153209	99.0541965947191	0.00138793737711471	178.948875353807	0.00127462093567608	406.099526861078	0.00129428571439215
61.4566601025819	0.00253092482352852	99.1859176008291	0.00138786162013877	179.186839283798	0.00127457013701690	406.639552827648	0.00129862521469510
61.5382758530501	0.00253092791657043	99.3176386069391	0.00138787176608560	179.424803213790	0.00127491730900297	407.179578794219	0.00130336308456294
61.6198916035184	0.00253093100571549	99.4493596130491	0.00138774130833755	179.662767143782	0.00127535194204367	407.719604760789	0.00130057529856971
61.7015073539866	0.00253093406708840	99.5810806191591	0.00138771028429888	179.900731073774	0.00127525069277487	408.259630727360	0.00129951208094783
61.7831231044549	0.00253093730476245	99.7128016252691	0.00138757126597062	180.138695003766	0.00127398775139335	408.799656693931	0.00130050659324841
61.8647388549231	0.00253094053675225	99.8445226313791	0.00138761148495657	180.376658933757	0.00127355139061461	409.339682660501	0.00130071429646412
61.9463546053913	0.00253094275233607	99.9762436374891	0.00138755292637982	180.614622863749	0.00127370319717554	409.879708627072	0.00129975679055383
62.0279703558596	0.00253090530996371	100.107964643599	0.00138747784906915	180.852586793741	0.00127463539250900	410.419734593642	0.00129562631561965
62.1095861063278	0.00253090851981476	100.239685649709	0.00138753630074154	181.090550723733	0.00127352662840262	410.959760560213	0.00129520772803790
62.1912018567960	0.00253091068123023	100.371406655819	0.00138749884164261	181.328514653724	0.00127412386885326	411.499786526783	0.00129877470057791
62.2728176072643	0.00253087330499264	100.503127661929	0.00138757834846601	181.566478583716	0.00127331191059969	412.039812493354	0.00129155313662375
62.3544333577325	0.00253087668857509	100.634848668039	0.00138748221846227	181.804442513708	0.00127330650551227	412.579838459925	0.00129073073617331
62.4360491082008	0.00253087838450659	100.766569674149	0.00138737592379305	182.042406443700	0.00127326775880975	413.119864426495	0.00129416289305029
62.5176648586690	0.00253084725879766	100.898290680259	0.00138726468760455	182.280370373691	0.00127310493198501	413.659890393066	0.00129682537217018
62.5992806091372	0.00253085057875854	101.030011686369	0.00138720499146473	182.518334303683	0.00127362213408718	414.199916359636	0.00130038612514040
62.6808963596055	0.00253083217311982	101.161732692479	0.00138719274386938	182.756298233675	0.00127283580256443	414.739942326207	0.00129475630696491
62.7625121100737	0.00253082534422989	101.293453698589	0.00138726374904567	182.994262163667	0.00127262605893361	415.279968292777	0.00129524656668472
62.8441278605419	0.00253081796606331	101.425174704699	0.00138733661775157	183.232226093658	0.00127224368465258	415.819994259348	0.00129966441201404
62.9257436110102	0.00253080740061921	101.556895710809	0.00138714484584268	183.470190023650	0.00127122916320378	416.360020225919	0.00130027867400818
63.0073593614784	0.00253076872362403	101.688616716919	0.00138710062582165	183.708153953642	0.00127138884310603	416.900046192489	0.00129880200554588
63.0889751119467	0.00253077205528991	101.820337723029	0.00138700135421612	183.946117883634	0.00127256258356533	417.440072159060	0.00129448002477918
63.1705908624149	0.00253077437938148	101.952058729139	0.00138705373289111	184.184081813626	0.00127205500564425	417.980098125630	0.00129631708576976
63.2522066128831	0.00253072924163438	102.083779735249	0.00138712711604633	184.422045743617	0.00127253264819700	418.520124092201	0.00129721933207166
63.3338223633514	0.00253073258681212	102.215500741359	0.00138702769223307	184.660009673609	0.00127244222074263	419.060150058771	0.00129613221439721
63.4154381138196	0.00253073581163723	102.347221747469	0.00138699719560037	184.897973603601	0.00127205008148398	419.600176025342	0.00129681815973223
63.4970538642879	0.00253068102740141	102.478942753579	0.00138705925676233	185.135937533593	0.00127243652785273	420.140201991913	0.00129090209969902
63.5786696147561	0.00253067486344389	102.610663759689	0.00138688969797785	185.373901463584	0.00127285966423199	420.680227958483	0.00128978330381660
63.6602853652243	0.00253066872052732	102.742384765799	0.00138685365893215	185.611865393576	0.00127318308646911	421.220253925054	0.00129400153117542
63.7419011156926	0.00253066221137027	102.874105771909	0.00138680615497175	185.849829323568	0.00127303774988283	421.760279891624	0.00129520025780201
63.8235168661608	0.00253065520634562	103.005826778019	0.00138667843301503	186.087793253560	0.00127315444432972	422.300305858195	0.00129680343598860
63.9051326166290	0.00253064529698720	103.137547784129	0.00138663293177302	186.325757183551	0.00127268722055037	422.840331824765	0.00129500427801826
63.9867483670973	0.00253062118357311	103.269268790239	0.00138663130307157	186.563721113543	0.00127289216577470	423.380357791336	0.00129481450224763
64.0683641175655	0.00253062352082459	103.400989796349	0.00138660271408688	186.801685043535	0.00127292130382013	423.920383757906	0.00129868765126688
64.1499798680337	0.00253055723846499	103.532710802459	0.00138659316288558	187.039648973527	0.00127276163757122	424.460409724477	0.00130192188107915
64.2315956185020	0.00253056046283905	103.664431808569	0.00138665227509818	187.277612903518	0.00127279159121069	425.000435691048	0.00130128922838377
64.3132113689702	0.00253056374904806	103.796152814679	0.00138662540997147	187.515576833510	0.00127255508323560	425.540461657618	0.00130240106632601
64.3948271194384	0.00253056702827925	103.927873820789	0.00138652635484537	187.753540763502	0.00127284502341893	426.080487624189	0.00129824419307464
64.4764428699067	0.00253055813353114	104.059594826899	0.00138649763305253	187.991504693494	0.00127338753321919	426.620513590759	0.00129883743584530
64.5580586203749	0.00253055051002766	104.191315833009	0.00138648993953751	188.229468623486	0.00127315547194003	427.160539557330	0.00130307681700286
64.6396743708431	0.00253053909627173	104.323036839119	0.00138643918846999	188.467432553477	0.00127304106634447	427.700565523900	0.00130313254613916
64.7212901213114	0.00253047669329128	104.454757845229	0.00138645236211730	188.705396483469	0.00127342066589652	428.240591490471	0.00129779504193341
64.8029058717796	0.00253047974365525	104.586478851339	0.00138633253201829	188.943360413461	0.00127335152700345	428.780617457042	0.00130098203976775
64.8845216222478	0.00253048302107806	104.718199857449	0.00138633113615261	189.181324343453	0.00127311239911875	429.320643423612	0.00129947854043793
64.9661373727161	0.00253048631598994	104.849920863559	0.00138644524732368	189.419288273444	0.00127422100440249	429.860669390183	0.00130480531072006
65.0477531231843	0.00253037828293228	104.981641869669	0.00138636028365317	189.657252203436	0.00127426155104456	430.400695356753	0.00129850101847551
65.1293688736525	0.00253037163005877	105.113362875779	0.00138638912680488	189.895216133428	0.00127400921077081	430.940721323324	0.00129374291935107
65.2109846241207	0.00253036540923433	105.245083881889	0.00138620187836890	190.133180063420	0.00127375958068864	431.480747289894	0.00130187144486654
65.2926003745890	0.00253035930301849	105.376804887999	0.00138603632156507	190.371143993411	0.00127295647657164	432.020773256465	0.00129787141434545
65.3742161250572	0.00253035322491743	105.508525894109	0.00138602030586205	190.609107923403	0.00127367466789269	432.560799223036	0.00129564605721524
65.4558318755254	0.00253034679316227	105.640246900219	0.00138589917671819	190.847071853395	0.00127398587683809	433.100825189606	0.00130124927168689
65.5374476259937	0.00253033926577789	105.771967906329	0.00138584380583678	191.085035783387	0.00127355593371088	433.640851156177	0.00130471351729838
65.6190633764619	0.00253032924478114	105.903688912439	0.00138582919367471	191.322999713378	0.00127283036712202	434.180877122747	0.00130226293412779
65.7006791269301	0.00253029818050150	106.035409918549	0.00138584260484609	191.560963643370	0.00127269765538588	434.720903089318	0.00130463963786230
65.7822948773984	0.00253030146170106	106.167130924659	0.00138575663478241	191.798927573362	0.00127200515489742	435.260929055888	0.00129876748393958
65.8639106278666	0.00253028281908199	106.298851930769	0.00138580276542620	192.036891503354	0.00127229568333656	435.800955022459	0.00129781769693513
65.9455263783348	0.00253027601733771	106.430572936879	0.00138586327186958	192.274855433346	0.00127269657325975	436.340980989030	0.00130057031271821
66.0271421288031	0.00253026830095322	106.562293942989	0.00138564059209882	192.512819363337	0.00127315148242771	436.881006955600	0.00130191984740191
66.1087578792713	0.00253025748109368	106.694014949099	0.00138562318925662	192.750783293329	0.00127346538045804	437.421032922171	0.00130043013562900
66.1903736297395	0.00253021032622022	106.825735955209	0.00138559598470833	192.988747223321	0.00127251491020607	437.961058888741	0.00129907353321611
66.2719893802077	0.00253021352729119	106.957456961319	0.00138564892156542	193.226711153313	0.00127230510774806	438.501084855312	0.00129554770430526
66.3536051306760	0.00253021688877337	107.089177967429	0.00138575351157981	193.464675083304	0.00127252132786955	439.041110821882	0.00129812199307742
66.4352208811442	0.00253019975463508	107.220898973539	0.00138559893279154	193.702639013296	0.00127242375645958	439.581136788453	0.00129571516019568
66.5168366316124	0.00253019319501452	107.352619979649	0.00138556423691521	193.940602943288	0.00127240386386348	440.121162755024	0.00129736015584774
66.5984523820807	0.00253018521042980	107.484340985759	0.00138558421406306	194.178566873280	0.00127245384821334	440.661188721594	0.00129868242344564
66.6800681325489	0.00253017259605768	107.616061991869	0.00138550875698948	194.416530803271	0.00127243372251728	441.201214688165	0.00129912007275300
66.7616838830171	0.00252996714705859	107.747782997979	0.00138543090709816	194.654494733263	0.00127275098319229	441.741240654735	0.00129518723653786
66.8432996334854	0.00252997037695517	107.879504004089	0.00138532601688072	194.892458663255	0.00127306586874724	442.281266621306	0.00129881027239203
66.9249153839536	0.00252997350571171	108.011225010199	0.00138522050405722	195.130422593247	0.00127304099393495	442.821292587876	0.00129871623464562
67.0065311344218	0.00252997665580303	108.142946016309	0.00138518921883116	195.368386523238	0.00127235929099556	443.361318554447	0.00130555932576942
67.0881468848901	0.00252997982798357	108.274667022419	0.00138519233437577	195.606350453230	0.00127349965638067	443.901344521017	0.00130050042984071
67.1697626353583	0.00252998276965628	108.406388028529	0.00138524240052920	195.844314383222	0.00127437981928609	444.441370487588	0.00130156156121106
67.2513783858265	0.00252998592704944	108.538109034639	0.00138525068867292	196.082278313214	0.00127413800488801	444.981396454159	0.00129884336114298
67.3329941362947	0.00252998934852229	108.669830040749	0.00138522109539726	196.320242243205	0.00127450302466681	445.521422420729	0.00130312310531867
67.4146098867630	0.00252999231621660	108.801551046859	0.00138516650767363	196.558206173197	0.00127395098643147	446.061448387300	0.00130925398158528
67.4962256372312	0.00252919618455893	108.933272052969	0.00138512428901409	196.796170103189	0.00127489550131098	446.601474353870	0.00130798868903260
67.5778413876994	0.00252919967625098	109.064993059079	0.00138512545731825	197.034134033181	0.00127479069537507	447.141500320441	0.00130149683606849
67.6594571381677	0.00252920300551561	109.196714065189	0.00138506533415691	197.272097963173	0.00127390250301213	447.681526287011	0.00130252451155622
67.7410728886359	0.00252920642612895	109.328435071299	0.00138517132495588	197.510061893164	0.00127396520832521	448.221552253582	0.00129841022384404
67.8226886391041	0.00252920969983461	109.460156077409	0.00138508729566108	197.748025823156	0.00127264727762060	448.761578220153	0.00129841573300784
67.9043043895724	0.00252921298002121	109.591877083519	0.00138496335885279	197.985989753148	0.00127241538693972	449.301604186723	0.00129697889010484
67.9859201400406	0.00252921622151200	109.723598089629	0.00138504503305988	198.223953683140	0.00127227117318787	449.841630153294	0.00129591501219296
68.0675358905088	0.00252921937322084	109.855319095739	0.00138498432363482	198.461917613131	0.00127229221203406	450.381656119864	0.00129518447704080
68.1491516409771	0.00252922237923804	109.987040101849	0.00138493664403413	198.699881543123	0.00127266893984068	450.921682086435	0.00129658791334356
68.2307673914453	0.00252922534999539	110.118761107959	0.00138488376442386	198.937845473115	0.00127196841831776	451.461708053005	0.00130149031384710
68.3123831419135	0.00252922842395176	110.250482114069	0.00138491042239466	199.175809403107	0.00127244445274251	452.001734019576	0.00129658279574880
68.3939988923818	0.00252923157036166	110.382203120179	0.00138484957495651	199.413773333098	0.00127259670695702	452.541759986147	0.00129691879408451
68.4756146428500	0.00252923474260787	110.513924126289	0.00138485327873242	199.651737263090	0.00127242318530361	453.081785952717	0.00129484840681736
68.5572303933182	0.00252923805078143	110.645645132399	0.00138477970413440	199.889701193082	0.00127243228973577	453.621811919288	0.00129850913999268
68.6388461437864	0.00252922060022747	110.777366138509	0.00138481923799479	200.127665123074	0.00127210570442100	454.161837885858	0.00130531860228698
68.7204618942547	0.00252921407506218	110.909087144619	0.00138481217229248	200.365629053065	0.00127173971603488	454.701863852429	0.00130055108705756
68.8020776447229	0.00252920613659000	111.040808150729	0.00138486573567746	200.603592983057	0.00127152013904350	455.241889818999	0.00130337306809656
68.8836933951911	0.00252919359717090	111.172529156839	0.00138471408101637	200.841556913049	0.00127182121613138	455.781915785570	0.00130006044897593
68.9653091456594	0.00252898844872141	111.304250162949	0.00138467215163521	201.079520843041	0.00127245857934200	456.321941752141	0.00130356679140131
69.0469248961276	0.00252899166348100	111.435971169059	0.00138467651969568	201.317484773033	0.00127313284760465	456.861967718711	0.00130476120277968
69.1285406465958	0.00252899476898098	111.567692175169	0.00138469865084394	201.555448703024	0.00127269499792414	457.401993685282	0.00129436367795772
69.2101563970641	0.00252899788526845	111.699413181279	0.00138449324654864	201.793412633016	0.00127313098238902	457.942019651852	0.00130080913357435
69.2917721475323	0.00252900101002389	111.831134187389	0.00138443921653013	202.031376563008	0.00127372982468865	458.482045618423	0.00130601371219606
69.3733878980005	0.00252900412286763	111.962855193499	0.00138432325717979	202.269340493000	0.00127289929722560	459.022071584993	0.00130911974553854
69.4550036484688	0.00252900724998065	112.094576199609	0.00138432580985960	202.507304422991	0.00127280279267848	459.562097551564	0.00130405039536795
69.5366193989370	0.00252901058696736	112.226297205719	0.00138431829631467	202.745268352983	0.00127339371220867	460.102123518135	0.00129680684235369
69.6182351494052	0.00252901312624788	112.358018211829	0.00138421403461695	202.983232282975	0.00127259973666497	460.642149484705	0.00129920387034074
69.6998508998734	0.00252892920001376	112.489739217939	0.00138414396165213	203.221196212967	0.00127278930458057	461.182175451276	0.00129874051355594
69.7814666503417	0.00252893220335705	112.621460224049	0.00138418882745592	203.459160142958	0.00127306601139616	461.722201417846	0.00129942579350281
69.8630824008099	0.00252893525004931	112.753181230159	0.00138422569304137	203.697124072950	0.00127311623420181	462.262227384417	0.00129796384286373
69.9446981512781	0.00252893852276537	112.884902236269	0.00138423641540419	203.935088002942	0.00127329608924327	462.802253350987	0.00129635032638673
70.0263139017464	0.00252894161431968	113.016623242379	0.00138421002553717	204.173051932934	0.00127357418610032	463.342279317558	0.00129394052367502
70.1079296522146	0.00252888283477422	113.148344248489	0.00138416411938107	204.411015862925	0.00127401108236816	463.882305284128	0.00129907977481998
70.1895454026828	0.00252887657728989	113.280065254599	0.00138418401835794	204.648979792917	0.00127410752264734	464.422331250699	0.00129381395384249
70.2711611531511	0.00252887032845330	113.411786260709	0.00138412819503520	204.886943722909	0.00127402968949869	464.962357217270	0.00129180545016336
70.3527769036193	0.00252886397482775	113.543507266819	0.00138406715828701	205.124907652901	0.00127397890531557	465.502383183840	0.00129738572924806
70.4343926540875	0.00252885676104427	113.675228272929	0.00138410995592278	205.362871582893	0.00127464318338346	466.042409150411	0.00129627052895714
70.5160084045558	0.00252884787810325	113.806949279039	0.00138408031192550	205.600835512884	0.00127400244824338	466.582435116981	0.00129935244316360
70.5976241550240	0.00252882874739284	113.938670285149	0.00138406592506057	205.838799442876	0.00127442128420755	467.122461083552	0.00129875415067405
70.6792399054922	0.00252882454189435	114.070391291259	0.00138391450303862	206.076763372868	0.00127449342648464	467.662487050122	0.00129418490310265
70.7608556559604	0.00252881567452123	114.202112297369	0.00138391409154269	206.314727302860	0.00127401084820468	468.202513016693	0.00129476356387040
70.8424714064287	0.00252879657609545	114.333833303479	0.00138389451251984	206.552691232851	0.00127302772805377	468.742538983264	0.00130056009505660
70.9240871568969	0.00252879231883869	114.465554309589	0.00138389026249679	206.790655162843	0.00127308548971842	469.282564949834	0.00129969384551393
71.0057029073651	0.00252878295062911	114.597275315699	0.00138393611357394	207.028619092835	0.00127348498347657	469.822590916405	0.00129866299702662
71.0873186578334	0.00252876298513077	114.728996321809	0.00138379711132636	207.266583022827	0.00127308108476014	470.362616882975	0.00129647405277821
71.1689344083016	0.00252876144700853	114.860717327919	0.00138388027194816	207.504546952818	0.00127332897501334	470.902642849546	0.00129899393408706
71.2505501587698	0.00252875006086541	114.992438334029	0.00138383216845297	207.742510882810	0.00127327248432197	471.442668816116	0.00129873801710531
71.3321659092381	0.00252868768508948	115.124159340139	0.00138386672699255	207.980474812802	0.00127395310267043	471.982694782687	0.00129947347292613
71.4137816597063	0.00252869070658942	115.255880346249	0.00138372396793620	208.218438742794	0.00127396921679837	472.522720749258	0.00130025760051875
71.4953974101745	0.00252869394028595	115.387601352359	0.00138373342951090	208.456402672785	0.00127343881932223	473.062746715828	0.00130087515824307
71.5770131606428	0.00252869714976827	115.519322358469	0.00138378252707561	208.694366602777	0.00127357204846801	473.602772682399	0.00130060386657326
71.6586289111110	0.00252857953837671	115.651043364579	0.00138371495262844	208.932330532769	0.00127322601045438	474.142798648969	0.00129760027745942
71.7402446615792	0.00252857267721349	115.782764370689	0.00138365060289739	209.170294462761	0.00127337138573322	474.682824615540	0.00129939758386458
71.8218604120474	0.00252856623753178	115.914485376799	0.00138366470693157	209.408258392753	0.00127347221502699	475.222850582110	0.00129529019668248
71.9034761625157	0.00252855988913968	116.046206382909	0.00138354552391313	209.646222322744	0.00127405107693762	475.762876548681	0.00129622084587462
71.9850919129839	0.00252855353750808	116.177927389019	0.00138344198292974	209.884186252736	0.00127400042454336	476.302902515252	0.00129811706076163
72.0667076634521	0.00252854706501857	116.309648395129	0.00138349442541017	210.122150182728	0.00127365333993271	476.842928481822	0.00130152097445107
72.1483234139204	0.00252854010446205	116.441369401239	0.00138343909426684	210.360114112720	0.00127366973528170	477.382954448393	0.00129877794571049
72.2299391643886	0.00252853121829517	116.573090407349	0.00138331550306882	210.598078042711	0.00127312614786625	477.922980414963	0.00129952153290072
72.3115549148568	0.00252851452616364	116.704811413459	0.00138331046388055	210.836041972703	0.00127359454101912	478.463006381534	0.00129437731028621
72.3931706653251	0.00252848426070989	116.836532419569	0.00138329506941999	211.074005902695	0.00127372340122808	479.003032348104	0.00129409135164028
72.4747864157933	0.00252847806370393	116.968253425679	0.00138329121674446	211.311969832687	0.00127370403718025	479.543058314675	0.00129402195507034
72.5564021662615	0.00252847145940774	117.099974431789	0.00138329934983493	211.549933762678	0.00127266421614886	480.083084281246	0.00129625422657751
72.6380179167298	0.00252846341298981	117.231695437899	0.00138321626554983	211.787897692670	0.00127276348121109	480.623110247816	0.00129353528158659
72.7196336671980	0.00252845139022668	117.363416444009	0.00138341753963809	212.025861622662	0.00127301370327747	481.163136214387	0.00130008945202568
72.8012494176662	0.00252832471764151	117.495137450119	0.00138325091804560	212.263825552654	0.00127333991347937	481.703162180957	0.00129660402271911
72.8828651681344	0.00252832782141928	117.626858456229	0.00138318010701999	212.501789482645	0.00127270240833691	482.243188147528	0.00129741080237722
72.9644809186027	0.00252833092918719	117.758579462339	0.00138315882697337	212.739753412637	0.00127271714086710	482.783214114098	0.00129830685130418
73.0460966690709	0.00252833401911824	117.890300468449	0.00138313254081520	212.977717342629	0.00127287578812745	483.323240080669	0.00129793483542635
73.1277124195391	0.00252833711440992	118.022021474559	0.00138326019581265	213.215681272621	0.00127301415503406	483.863266047239	0.00129568057414254
73.2093281700074	0.00252834040033345	118.153742480669	0.00138317332025675	213.453645202613	0.00127229418124472	484.403292013810	0.00129786088373502
73.2909439204756	0.00252834282627928	118.285463486779	0.00138315275682236	213.691609132604	0.00127211575446548	484.943317980381	0.00129140505546423
73.3725596709438	0.00252825900794289	118.417184492889	0.00138303428594046	213.929573062596	0.00127201933023977	485.483343946951	0.00129384982258062
73.4541754214121	0.00252826199147474	118.548905498999	0.00138320787631797	214.167536992588	0.00127345344100773	486.023369913522	0.00129534305622815
73.5357911718803	0.00252826501096839	118.680626505109	0.00138301498548845	214.405500922580	0.00127306205503019	486.563395880092	0.00129808157678422
73.6174069223485	0.00252826824182709	118.812347511219	0.00138298280517574	214.643464852571	0.00127301774925963	487.103421846663	0.00129931021572873
73.6990226728168	0.00252827144549558	118.944068517329	0.00138301529796826	214.881428782563	0.00127294338582714	487.643447813233	0.00129838209451621
73.7806384232850	0.00252815364716371	119.075789523439	0.00138291563754499	215.119392712555	0.00127278862457921	488.183473779804	0.00129871181010961
73.8622541737532	0.00252814678875410	119.207510529549	0.00138281847669062	215.357356642547	0.00127259002301277	488.723499746375	0.00130242465791414
73.9438699242215	0.00252814035184221	119.339231535659	0.00138266456471756	215.595320572538	0.00127212284071580	489.263525712945	0.00129353205658790
74.0254856746897	0.00252813400639118	119.470952541769	0.00138271940733572	215.833284502530	0.00127207915440836	489.803551679516	0.00129691924056466
74.1071014251579	0.00252812765795091	119.602673547879	0.00138267780035067	216.071248432522	0.00127180506072929	490.343577646086	0.00130314174693208
74.1887171756261	0.00252812118900148	119.734394553989	0.00138263202047463	216.309212362514	0.00127224755707986	490.883603612657	0.00130577121827620
74.2703329260944	0.00252811423256217	119.866115560099	0.00138263133277115	216.547176292505	0.00127265246507538	491.423629579227	0.00130421192249671
74.3519486765626	0.00252810535187164	119.997836566209	0.00138257947121409	216.785140222497	0.00127274316672663	491.963655545798	0.00129854940323579
74.4335644270308	0.00252808866837163	120.129557572319	0.00138260974800740	217.023104152489	0.00127257394991799	492.503681512369	0.00129403194308898
74.5151801774991	0.00252805832981216	120.261278578429	0.00138248324513567	217.261068082481	0.00127292577931389	493.043707478939	0.00129627164012502
74.5967959279673	0.00252805213475225	120.392999584539	0.00138236876402328	217.499032012473	0.00127392091383151	493.583733445510	0.00129902824368468
74.6784116784355	0.00252804553262983	120.524720590649	0.00138222641536088	217.736995942464	0.00127353670507281	494.123759412080	0.00130271375122909
74.7600274289038	0.00252803748889784	120.656441596759	0.00138223809560051	217.974959872456	0.00127334501984959	494.663785378651	0.00129919175768906
74.8416431793720	0.00252802546957776	120.788162602869	0.00138227119998807	218.212923802448	0.00127246827979682	495.203811345221	0.00129798900464922
74.9232589298402	0.00252789876538740	120.919883608979	0.00138214191153007	218.450887732440	0.00127304455219138	495.743837311792	0.00130088000319535
75.0048746803085	0.00252790186548520	121.051604615089	0.00138212710741615	218.688851662431	0.00127328779837309	496.283863278363	0.00130397733813274
75.0864904307767	0.00252790496857915	121.183325621199	0.00138212361029278	218.926815592423	0.00127281528847078	496.823889244933	0.00130666945490382
75.1681061812449	0.00252790805249000	121.315046627309	0.00138203047093884	219.164779522415	0.00127314077142032	497.363915211504	0.00130372579869996
75.2497219317131	0.00252791113965995	121.446767633419	0.00138202335831690	219.402743452407	0.00127387370603456	497.903941178074	0.00129963484857517
75.3313376821814	0.00252791441270083	121.578488639529	0.00138208543398959	219.640707382398	0.00127358452621093	498.443967144645	0.00129798231070675
75.4129534326496	0.00252791680927832	121.710209645639	0.00138199909362849	219.878671312390	0.00127442723576544	498.983993111215	0.00129960226488944
75.4945691831178	0.00252783297872211	121.841930651749	0.00138194586516783	220.116635242382	0.00127497272728881	499.524019077786	0.00129446159637460
75.5761849335861	0.00252783595760204	121.973651657859	0.00138186680580558	220.354599172374	0.00127461667664093	500.064045044357	0.00129727320817893
75.6578006840543	0.00252783897096375	122.105372663969	0.00138193494229164	220.592563102365	0.00127410127129322	500.604071010927	0.00130139142565412
75.7394164345225	0.00252784219258548	122.237093670079	0.00138184166625327	220.830527032357	0.00127392001877883	501.144096977498	0.00129804247793143
75.8210321849908	0.00252784537819746	122.368814676189	0.00138195118506456	221.068490962349	0.00127292629222785	501.684122944068	0.00129323896559396
75.9026479354590	0.00252772724626091	122.500535682299	0.00138185723784565	221.306454892341	0.00127310823802739	502.224148910639	0.00129473442696091
75.9842636859272	0.00252772039961387	122.632256688409	0.00138183521158983	221.544418822333	0.00127243770473994	502.764174877209	0.00129619070831398
76.0658794363955	0.00252771397491932	122.763977694519	0.00138183537446101	221.782382752324	0.00127256264199954	503.304200843780	0.00129479617921687
76.1474951868637	0.00252770764285637	122.895698700629	0.00138169717981331	222.020346682316	0.00127314379745086	503.844226810350	0.00129477373892034
76.2291109373319	0.00252770130941888	123.027419706739	0.00138170030024585	222.258310612308	0.00127349916962832	504.384252776921	0.00129477158398297
76.3107266878001	0.00252769485767559	123.159140712849	0.00138174850777856	222.496274542300	0.00127328315935924	504.924278743492	0.00129560981641908
76.3923424382684	0.00252768792199260	123.290861718959	0.00138167635173579	222.734238472291	0.00127326415866339	505.464304710062	0.00129603835508218
76.4739581887366	0.00252767907033284	123.422582725069	0.00138165942982673	222.972202402283	0.00127216533221938	506.004330676633	0.00130086346660500
76.5555739392048	0.00252766243984563	123.554303731179	0.00138159191841413	223.210166332275	0.00127258832431171	506.544356643203	0.00130204408634112
76.6371896896731	0.00252763191267812	123.686024737289	0.00138152387311959	223.448130262267	0.00127235627771149	507.084382609774	0.00130165626145601
76.7188054401413	0.00252762573282306	123.817745743399	0.00138152864860905	223.686094192258	0.00127250691889507	507.624408576344	0.00130010968207980
76.8004211906095	0.00252761914882698	123.949466749509	0.00138152973580528	223.924058122250	0.00127269494947732	508.164434542915	0.00129955395972666
76.8820369410778	0.00252761112948569	124.081187755619	0.00138149021391244	224.162022052242	0.00127281274074232	508.704460509486	0.00129732443345638
76.9636526915460	0.00252759914808435	124.212908761729	0.00138153963811214	224.399985982234	0.00127323786331066	509.244486476056	0.00130544388694399
77.0452684420142	0.00252747260044070	124.344629767839	0.00138156141532837	224.637949912225	0.00127297516213531	509.784512442627	0.00130219449717694
77.1268841924825	0.00252747568656578	124.476350773949	0.00138146422185916	224.875913842217	0.00127215059189692	510.324538409197	0.00130098366053028
77.2084999429507	0.00252747877035079	124.608071780059	0.00138145291072929	225.113877772209	0.00127280232265896	510.864564375768	0.00130134552642745
77.2901156934189	0.00252748182796689	124.739792786169	0.00138142051000084	225.351841702201	0.00127245939968528	511.404590342338	0.00130209306883623
77.3717314438871	0.00252748487849311	124.871513792279	0.00138140249201388	225.589805632192	0.00127263069958460	511.944616308909	0.00130190447285217
77.4533471943554	0.00252748809290310	125.003234798389	0.00138136890798722	225.827769562184	0.00127291717398690	512.484642275480	0.00130021062202032
77.5349629448236	0.00252749051165914	125.134955804499	0.00138129670233507	226.065733492176	0.00127316719098587	513.024668242050	0.00129736896233925
77.6165786952918	0.00252742794795673	125.266676810609	0.00138133220684461	226.303697422168	0.00127266818097678	513.564694208621	0.00130429940011371
77.6981944457601	0.00252743097915332	125.398397816719	0.00138132067227193	226.541661352160	0.00127231232494624	514.104720175192	0.00130504564800516
77.7798101962283	0.00252743422875592	125.530118822829	0.00138129072021165	226.779625282151	0.00127319946800847	514.644746141762	0.00129816574455475
77.8614259466965	0.00252743746761515	125.661839828939	0.00138123222863400	227.017589212143	0.00127356359697305	515.184772108333	0.00129769010257307
77.9430416971648	0.00252731985869116	125.793560835049	0.00138119071148568	227.255553142135	0.00127389743012814	515.724798074903	0.00129829440171169
78.0246574476330	0.00252731297148906	125.925281841159	0.00138109856813573	227.493517072127	0.00127423999587677	516.264824041474	0.00130446121391585
78.1062731981012	0.00252730650414269	126.057002847269	0.00138098417485401	227.731481002118	0.00127402009884417	516.804850008045	0.00130221375104071
78.1878889485695	0.00252730012478006	126.188723853379	0.00138108776502887	227.969444932110	0.00127431284012140	517.344875974615	0.00129664442497731
78.2695046990377	0.00252729373770199	126.320444859489	0.00138092986062468	228.207408862102	0.00127492158267804	517.884901941186	0.00130477229296931
78.3511204495059	0.00252728722368509	126.452165865599	0.00138098933485288	228.445372792094	0.00127457767541440	518.424927907757	0.00130829606984442
78.4327361999741	0.00252728046489275	126.583886871709	0.00138073398964901	228.683336722085	0.00127477246878350	518.964953874327	0.00130111165985692
78.5143519504424	0.00252727197707770	126.715607877819	0.00138080113786043	228.921300652077	0.00127433444075841	519.504979840898	0.00129848699560069
78.5959677009106	0.00252725718491510	126.847328883929	0.00138071407680323	229.159264582069	0.00127435492627887	520.045005807468	0.00130018999228484
78.6775834513788	0.00252699074640178	126.979049890039	0.00138070504296903	229.397228512061	0.00127418586435686	520.585031774039	0.00130091924108205
78.7591992018471	0.00252698234405802	127.110770896149	0.00138073011833517	229.635192442052	0.00127422423321359	521.125057740610	0.00130055570667867
78.8408149523153	0.00252697479797135	127.242491902259	0.00138065840940309	229.873156372044	0.00127331138144514	521.665083707180	0.00129730066018108
78.9224307027835	0.00252696763997059	127.374212908369	0.00138069334220811	230.111120302036	0.00127312367755946	522.205109673751	0.00129956902490586
79.0040464532518	0.00252696088848890	127.505933914479	0.00138059382436046	230.349084232028	0.00127284330649730	522.745135640322	0.00130563483442589
79.0856622037200	0.00252695456337375	127.637654920589	0.00138055175566399	230.587048162020	0.00127255495826340	523.285161606892	0.00130071010196089
79.1672779541882	0.00252694834113628	127.769375926699	0.00138057897670438	230.825012092011	0.00127295278896306	523.825187573463	0.00130010436075586
79.2488937046565	0.00252694213144370	127.901096932809	0.00138053362044491	231.062976022003	0.00127295791815438	524.365213540033	0.00129693298066069
79.3305094551247	0.00252693582221485	128.032817938919	0.00138037577893326	231.300939951995	0.00127300857272107	524.905239506604	0.00129996639894224
79.4121252055929	0.00252692866424414	128.164538945029	0.00138040400925497	231.538903881987	0.00127292413167037	525.445265473175	0.00129607811911409
79.4937409560612	0.00252691934232562	128.296259951139	0.00138049342151515	231.776867811978	0.00127281236589089	525.985291439745	0.00129452229020243
79.5753567065294	0.00252689857983883	128.427980957249	0.00138047039312635	232.014831741970	0.00127325576463708	526.525317406316	0.00129318347888042
79.6569724569976	0.00252689834784616	128.559701963359	0.00138030431408557	232.252795671962	0.00127278612980436	527.065343372886	0.00129660308261101
79.7385882074658	0.00252688476317476	128.691422969469	0.00138030459558686	232.490759601954	0.00127286447061098	527.605369339457	0.00129863520074621
79.8202039579341	0.00252512546013554	128.823143975579	0.00138015040832980	232.728723531945	0.00127384351789291	528.145395306028	0.00130106886034663
79.9018197084023	0.00252512861988133	128.954864981689	0.00138012379801247	232.966687461937	0.00127447346692062	528.685421272598	0.00129557226854822
79.9834354588705	0.00252513164629306	129.086585987799	0.00138009120734423	233.204651391929	0.00127496963320510	529.225447239169	0.00130052134417183
80.0650512093388	0.00252513465205098	129.218306993909	0.00137998277844094	233.442615321921	0.00127346026546030	529.765473205740	0.00130059229306298
80.1466669598070	0.00252513762620044	129.350028000019	0.00138000429953257	233.680579251912	0.00127347222917172	530.305499172310	0.00129590226880568
80.2282827102752	0.00252514067051965	129.481749006129	0.00137998313504307	233.918543181904	0.00127342912513068	530.845525138881	0.00129852213699730
80.3098984607435	0.00252514392491310	129.613470012239	0.00138002804781114	234.156507111896	0.00127383649256578	531.385551105451	0.00130308967531333
80.3915142112117	0.00252514717216675	129.745191018349	0.00137990790015448	234.394471041888	0.00127306392086204	531.925577072022	0.00129940933662280
80.4731299616799	0.00252514541570676	129.876912024459	0.00137991633697659	234.632434971880	0.00127273621237149	532.465603038593	0.00129483050956985
80.5547457121482	0.00252513403793569	130.008633030569	0.00137994641470300	234.870398901871	0.00127229133137743	533.005629005163	0.00129661072046917
80.6363614626164	0.00252506728732134	130.140354036679	0.00137979502107667	235.108362831863	0.00127277498051290	533.545654971734	0.00129784425931241
80.7179772130846	0.00252507049780026	130.272075042789	0.00137994424963465	235.346326761855	0.00127245588538279	534.085680938305	0.00130239131874430
80.7995929635528	0.00252507360468685	130.403796048899	0.00137999926299577	235.584290691847	0.00127371230790457	534.625706904875	0.00129749267212629
80.8812087140211	0.00252507685557080	130.535517055009	0.00137989480252166	235.822254621838	0.00127427173343595	535.165732871446	0.00129485963298817
80.9628244644893	0.00252507142486320	130.667238061119	0.00137988717871976	236.060218551830	0.00127413762085635	535.705758838016	0.00130207130290968
81.0444402149575	0.00252506243959520	130.798959067229	0.00137984680376918	236.298182481822	0.00127477559935867	536.245784804587	0.00129795474810525
81.1260559654258	0.00252504400050396	130.930680073339	0.00137981859612460	236.536146411814	0.00127422554719098	536.785810771158	0.00129835448289450
81.2076717158940	0.00252503620323680	131.062401079449	0.00137982479302311	236.774110341805	0.00127438450738490	537.325836737728	0.00129924428987228
81.2892874663622	0.00252502812328861	131.194122085559	0.00137976229629455	237.012074271797	0.00127421359902108	537.865862704299	0.00129659869380492
81.3709032168305	0.00252501604051506	131.325843091669	0.00137978923653432	237.250038201789	0.00127427838882633	538.405888670870	0.00129764893340623
81.4525189672987	0.00252489466589458	131.457564097779	0.00137983253977276	237.488002131781	0.00127378075362180	538.945914637440	0.00129819649656088
81.5341347177669	0.00252489768496976	131.589285103889	0.00137979570156300	237.725966061772	0.00127404733800379	539.485940604011	0.00129464048058084
81.6157504682352	0.00252490067789416	131.721006109999	0.00137972229015980	237.963929991764	0.00127356357718047	540.025966570581	0.00129686267634132

==> Revised version arXiv/NewPics/CompareAllSyntheticNoisefree.txt <==
t	targSimCo	targSAOL	targFAOL	targIAOL	targMEAOL
1	0	0	0	0	0
6	0	0	0	0	0
11	0	0	0	0	0
16	0	0	0	0	0
21	0	0	0	0	0
26	0	0	0	0	0.00195312500000000
31	0	0	0	0.00292968750000000	0.00878906250000000
36	0	0	0	0.00976562500000000	0.0166015625000000
41	0	0	0	0.0146484375000000	0.0302734375000000
46	0	0	0	0.0283203125000000	0.0439453125000000
51	0	0	0	0.0449218750000000	0.0664062500000000
56	0	0	0	0.0644531250000000	0.0898437500000000
61	0	0	0	0.0781250000000000	0.108398437500000
66	0	0	0	0.0937500000000000	0.128906250000000
71	0	0	0	0.112304687500000	0.144531250000000
76	0	0	0	0.126953125000000	0.167968750000000
81	0	0	0	0.148437500000000	0.181640625000000
86	0	0	0.000976562500000000	0.166015625000000	0.199218750000000
91	0	0.000976562500000000	0.000976562500000000	0.186523437500000	0.209960937500000
96	0	0.000976562500000000	0.000976562500000000	0.205078125000000	0.227539062500000
101	0	0.000976562500000000	0.000976562500000000	0.213867187500000	0.237304687500000
106	0	0.00292968750000000	0.000976562500000000	0.223632812500000	0.253906250000000
111	0	0.00292968750000000	0.00292968750000000	0.235351562500000	0.266601562500000
116	0	0.00292968750000000	0.00390625000000000	0.247070312500000	0.280273437500000
121	0	0.00390625000000000	0.00390625000000000	0.258789062500000	0.287109375000000
126	0	0.00488281250000000	0.00390625000000000	0.269531250000000	0.295898437500000
131	0	0.00585937500000000	0.00488281250000000	0.283203125000000	0.307617187500000
136	0	0.00585937500000000	0.00585937500000000	0.300781250000000	0.317382812500000
141	0	0.00683593750000000	0.00683593750000000	0.310546875000000	0.325195312500000
146	0	0.00781250000000000	0.00683593750000000	0.317382812500000	0.330078125000000
151	0	0.00878906250000000	0.00878906250000000	0.325195312500000	0.335937500000000
156	0	0.00878906250000000	0.00976562500000000	0.328125000000000	0.343750000000000
161	0	0.00976562500000000	0.00976562500000000	0.333007812500000	0.353515625000000
166	0	0.0117187500000000	0.0107421875000000	0.336914062500000	0.359375000000000
171	0	0.0126953125000000	0.0126953125000000	0.340820312500000	0.362304687500000
176	0	0.0156250000000000	0.0156250000000000	0.346679687500000	0.369140625000000
181	0	0.0185546875000000	0.0175781250000000	0.354492187500000	0.375976562500000
186	0	0.0195312500000000	0.0185546875000000	0.358398437500000	0.384765625000000
191	0	0.0205078125000000	0.0195312500000000	0.365234375000000	0.388671875000000
196	0	0.0214843750000000	0.0205078125000000	0.368164062500000	0.394531250000000
201	0	0.0224609375000000	0.0224609375000000	0.372070312500000	0.398437500000000
206	0	0.0253906250000000	0.0253906250000000	0.376953125000000	0.401367187500000
211	0	0.0283203125000000	0.0273437500000000	0.379882812500000	0.405273437500000
216	0	0.0302734375000000	0.0312500000000000	0.387695312500000	0.410156250000000
221	0	0.0322265625000000	0.0322265625000000	0.396484375000000	0.413085937500000
226	0	0.0380859375000000	0.0390625000000000	0.401367187500000	0.417968750000000
231	0	0.0429687500000000	0.0410156250000000	0.407226562500000	0.425781250000000
236	0	0.0439453125000000	0.0429687500000000	0.413085937500000	0.430664062500000
241	0	0.0449218750000000	0.0468750000000000	0.418945312500000	0.436523437500000
246	0	0.0478515625000000	0.0517578125000000	0.421875000000000	0.443359375000000
251	0	0.0498046875000000	0.0517578125000000	0.425781250000000	0.447265625000000
256	0.00195312500000000	0.0537109375000000	0.0556640625000000	0.428710937500000	0.447265625000000
261	0.00195312500000000	0.0556640625000000	0.0585937500000000	0.432617187500000	0.451171875000000
266	0.00195312500000000	0.0625000000000000	0.0615234375000000	0.437500000000000	0.454101562500000
271	0.00195312500000000	0.0634765625000000	0.0644531250000000	0.437500000000000	0.460937500000000
276	0.00195312500000000	0.0673828125000000	0.0693359375000000	0.443359375000000	0.464843750000000
281	0.00292968750000000	0.0712890625000000	0.0712890625000000	0.445312500000000	0.467773437500000
286	0.00390625000000000	0.0771484375000000	0.0742187500000000	0.447265625000000	0.470703125000000
291	0.00390625000000000	0.0800781250000000	0.0781250000000000	0.450195312500000	0.473632812500000
296	0.00390625000000000	0.0810546875000000	0.0820312500000000	0.453125000000000	0.478515625000000
301	0.00390625000000000	0.0839843750000000	0.0849609375000000	0.455078125000000	0.482421875000000
306	0.00390625000000000	0.0869140625000000	0.0859375000000000	0.458007812500000	0.487304687500000
311	0.00390625000000000	0.0927734375000000	0.0927734375000000	0.463867187500000	0.492187500000000
316	0.00390625000000000	0.0976562500000000	0.0957031250000000	0.467773437500000	0.497070312500000
321	0.00488281250000000	0.0976562500000000	0.101562500000000	0.467773437500000	0.498046875000000
326	0.00585937500000000	0.104492187500000	0.105468750000000	0.470703125000000	0.499023437500000
331	0.00585937500000000	0.105468750000000	0.107421875000000	0.473632812500000	0.500000000000000
336	0.00781250000000000	0.107421875000000	0.110351562500000	0.473632812500000	0.503906250000000
341	0.00781250000000000	0.112304687500000	0.113281250000000	0.474609375000000	0.510742187500000
346	0.00781250000000000	0.113281250000000	0.117187500000000	0.474609375000000	0.512695312500000
351	0.00878906250000000	0.120117187500000	0.117187500000000	0.476562500000000	0.513671875000000
356	0.00976562500000000	0.123046875000000	0.122070312500000	0.478515625000000	0.515625000000000
361	0.00976562500000000	0.126953125000000	0.126953125000000	0.484375000000000	0.518554687500000
366	0.00976562500000000	0.128906250000000	0.129882812500000	0.487304687500000	0.521484375000000
371	0.0107421875000000	0.131835937500000	0.135742187500000	0.488281250000000	0.522460937500000
376	0.0107421875000000	0.134765625000000	0.136718750000000	0.490234375000000	0.523437500000000
381	0.0117187500000000	0.139648437500000	0.138671875000000	0.491210937500000	0.525390625000000
386	0.0117187500000000	0.142578125000000	0.140625000000000	0.500000000000000	0.525390625000000
391	0.0126953125000000	0.146484375000000	0.144531250000000	0.500000000000000	0.525390625000000
396	0.0136718750000000	0.150390625000000	0.145507812500000	0.501953125000000	0.525390625000000
401	0.0136718750000000	0.153320312500000	0.150390625000000	0.505859375000000	0.528320312500000
406	0.0136718750000000	0.156250000000000	0.155273437500000	0.506835937500000	0.530273437500000
411	0.0156250000000000	0.157226562500000	0.157226562500000	0.508789062500000	0.532226562500000
416	0.0156250000000000	0.161132812500000	0.163085937500000	0.509765625000000	0.532226562500000
421	0.0166015625000000	0.167968750000000	0.165039062500000	0.512695312500000	0.534179687500000
426	0.0166015625000000	0.173828125000000	0.166992187500000	0.512695312500000	0.536132812500000
431	0.0185546875000000	0.178710937500000	0.171875000000000	0.512695312500000	0.538085937500000
436	0.0195312500000000	0.180664062500000	0.175781250000000	0.514648437500000	0.538085937500000
441	0.0205078125000000	0.181640625000000	0.176757812500000	0.516601562500000	0.538085937500000
446	0.0205078125000000	0.183593750000000	0.179687500000000	0.520507812500000	0.539062500000000
451	0.0234375000000000	0.184570312500000	0.182617187500000	0.521484375000000	0.539062500000000
456	0.0234375000000000	0.186523437500000	0.185546875000000	0.523437500000000	0.541992187500000
461	0.0244140625000000	0.188476562500000	0.187500000000000	0.524414062500000	0.543945312500000
466	0.0244140625000000	0.190429687500000	0.190429687500000	0.528320312500000	0.544921875000000
471	0.0253906250000000	0.195312500000000	0.192382812500000	0.533203125000000	0.545898437500000
476	0.0263671875000000	0.197265625000000	0.194335937500000	0.534179687500000	0.548828125000000
481	0.0263671875000000	0.201171875000000	0.196289062500000	0.535156250000000	0.550781250000000
486	0.0273437500000000	0.204101562500000	0.197265625000000	0.535156250000000	0.554687500000000
491	0.0273437500000000	0.208007812500000	0.200195312500000	0.535156250000000	0.556640625000000
496	0.0292968750000000	0.210937500000000	0.203125000000000	0.535156250000000	0.559570312500000
501	0.0302734375000000	0.211914062500000	0.204101562500000	0.537109375000000	0.559570312500000
506	0.0302734375000000	0.213867187500000	0.208007812500000	0.539062500000000	0.559570312500000
511	0.0302734375000000	0.214843750000000	0.213867187500000	0.539062500000000	0.561523437500000
516	0.0302734375000000	0.221679687500000	0.217773437500000	0.540039062500000	0.561523437500000
521	0.0302734375000000	0.226562500000000	0.224609375000000	0.540039062500000	0.562500000000000
526	0.0322265625000000	0.231445312500000	0.226562500000000	0.541015625000000	0.563476562500000
531	0.0322265625000000	0.231445312500000	0.228515625000000	0.541992187500000	0.564453125000000
536	0.0322265625000000	0.233398437500000	0.230468750000000	0.544921875000000	0.566406250000000
541	0.0332031250000000	0.234375000000000	0.234375000000000	0.547851562500000	0.567382812500000
546	0.0341796875000000	0.237304687500000	0.236328125000000	0.548828125000000	0.568359375000000
551	0.0351562500000000	0.240234375000000	0.236328125000000	0.550781250000000	0.569335937500000
556	0.0351562500000000	0.241210937500000	0.236328125000000	0.550781250000000	0.571289062500000
561	0.0371093750000000	0.245117187500000	0.238281250000000	0.553710937500000	0.573242187500000
566	0.0390625000000000	0.248046875000000	0.242187500000000	0.554687500000000	0.574218750000000
571	0.0400390625000000	0.250000000000000	0.243164062500000	0.555664062500000	0.575195312500000
576	0.0410156250000000	0.250976562500000	0.245117187500000	0.555664062500000	0.575195312500000
581	0.0429687500000000	0.253906250000000	0.247070312500000	0.555664062500000	0.575195312500000
586	0.0439453125000000	0.254882812500000	0.250976562500000	0.556640625000000	0.575195312500000
591	0.0468750000000000	0.256835937500000	0.251953125000000	0.556640625000000	0.576171875000000
596	0.0478515625000000	0.257812500000000	0.253906250000000	0.556640625000000	0.577148437500000
601	0.0517578125000000	0.257812500000000	0.254882812500000	0.557617187500000	0.579101562500000
606	0.0527343750000000	0.260742187500000	0.259765625000000	0.558593750000000	0.579101562500000
611	0.0537109375000000	0.261718750000000	0.263671875000000	0.558593750000000	0.580078125000000
616	0.0556640625000000	0.262695312500000	0.266601562500000	0.558593750000000	0.581054687500000
621	0.0566406250000000	0.265625000000000	0.267578125000000	0.560546875000000	0.582031250000000
626	0.0585937500000000	0.265625000000000	0.267578125000000	0.560546875000000	0.582031250000000
631	0.0605468750000000	0.268554687500000	0.270507812500000	0.561523437500000	0.583007812500000
636	0.0625000000000000	0.270507812500000	0.272460937500000	0.564453125000000	0.583984375000000
641	0.0625000000000000	0.273437500000000	0.274414062500000	0.566406250000000	0.584960937500000
646	0.0644531250000000	0.275390625000000	0.276367187500000	0.568359375000000	0.585937500000000
651	0.0644531250000000	0.277343750000000	0.278320312500000	0.572265625000000	0.585937500000000
656	0.0664062500000000	0.282226562500000	0.281250000000000	0.572265625000000	0.585937500000000
661	0.0683593750000000	0.287109375000000	0.287109375000000	0.573242187500000	0.586914062500000
666	0.0712890625000000	0.290039062500000	0.290039062500000	0.574218750000000	0.588867187500000
671	0.0732421875000000	0.291015625000000	0.292968750000000	0.575195312500000	0.589843750000000
676	0.0761718750000000	0.291992187500000	0.292968750000000	0.575195312500000	0.589843750000000
681	0.0791015625000000	0.292968750000000	0.292968750000000	0.575195312500000	0.590820312500000
686	0.0800781250000000	0.294921875000000	0.294921875000000	0.576171875000000	0.590820312500000
691	0.0830078125000000	0.294921875000000	0.294921875000000	0.578125000000000	0.591796875000000
696	0.0849609375000000	0.297851562500000	0.296875000000000	0.579101562500000	0.593750000000000
701	0.0898437500000000	0.298828125000000	0.296875000000000	0.580078125000000	0.595703125000000
706	0.0917968750000000	0.301757812500000	0.298828125000000	0.583007812500000	0.596679687500000
711	0.0917968750000000	0.301757812500000	0.300781250000000	0.583984375000000	0.596679687500000
716	0.0917968750000000	0.301757812500000	0.302734375000000	0.586914062500000	0.598632812500000
721	0.0947265625000000	0.303710937500000	0.305664062500000	0.588867187500000	0.601562500000000
726	0.0966796875000000	0.306640625000000	0.309570312500000	0.588867187500000	0.601562500000000
731	0.0986328125000000	0.306640625000000	0.310546875000000	0.589843750000000	0.601562500000000
736	0.0996093750000000	0.308593750000000	0.312500000000000	0.589843750000000	0.604492187500000
741	0.0996093750000000	0.312500000000000	0.313476562500000	0.589843750000000	0.605468750000000
746	0.0996093750000000	0.313476562500000	0.314453125000000	0.589843750000000	0.606445312500000
751	0.0996093750000000	0.313476562500000	0.316406250000000	0.589843750000000	0.606445312500000
756	0.100585937500000	0.315429687500000	0.317382812500000	0.589843750000000	0.606445312500000
761	0.103515625000000	0.317382812500000	0.317382812500000	0.590820312500000	0.607421875000000
766	0.104492187500000	0.318359375000000	0.321289062500000	0.591796875000000	0.608398437500000
771	0.107421875000000	0.320312500000000	0.321289062500000	0.592773437500000	0.610351562500000
776	0.109375000000000	0.320312500000000	0.322265625000000	0.593750000000000	0.610351562500000
781	0.111328125000000	0.321289062500000	0.324218750000000	0.594726562500000	0.610351562500000
786	0.111328125000000	0.322265625000000	0.328125000000000	0.597656250000000	0.611328125000000
791	0.112304687500000	0.326171875000000	0.328125000000000	0.597656250000000	0.612304687500000
796	0.113281250000000	0.327148437500000	0.328125000000000	0.598632812500000	0.614257812500000
801	0.118164062500000	0.330078125000000	0.329101562500000	0.598632812500000	0.615234375000000
806	0.118164062500000	0.333984375000000	0.332031250000000	0.598632812500000	0.615234375000000
811	0.119140625000000	0.336914062500000	0.332031250000000	0.599609375000000	0.616210937500000
816	0.120117187500000	0.339843750000000	0.333007812500000	0.601562500000000	0.616210937500000
821	0.122070312500000	0.339843750000000	0.333984375000000	0.601562500000000	0.617187500000000
826	0.123046875000000	0.339843750000000	0.334960937500000	0.602539062500000	0.617187500000000
831	0.124023437500000	0.340820312500000	0.334960937500000	0.603515625000000	0.617187500000000
836	0.127929687500000	0.340820312500000	0.337890625000000	0.604492187500000	0.617187500000000
841	0.128906250000000	0.343750000000000	0.342773437500000	0.605468750000000	0.618164062500000
846	0.130859375000000	0.343750000000000	0.344726562500000	0.605468750000000	0.619140625000000
851	0.130859375000000	0.345703125000000	0.346679687500000	0.605468750000000	0.620117187500000
856	0.131835937500000	0.345703125000000	0.349609375000000	0.605468750000000	0.621093750000000
861	0.131835937500000	0.346679687500000	0.353515625000000	0.606445312500000	0.623046875000000
866	0.132812500000000	0.349609375000000	0.353515625000000	0.606445312500000	0.623046875000000
871	0.137695312500000	0.353515625000000	0.355468750000000	0.607421875000000	0.624023437500000
876	0.137695312500000	0.355468750000000	0.356445312500000	0.608398437500000	0.624023437500000
881	0.138671875000000	0.356445312500000	0.358398437500000	0.609375000000000	0.625000000000000
886	0.141601562500000	0.359375000000000	0.362304687500000	0.609375000000000	0.625976562500000
891	0.143554687500000	0.360351562500000	0.365234375000000	0.610351562500000	0.625976562500000
896	0.145507812500000	0.360351562500000	0.367187500000000	0.610351562500000	0.626953125000000
901	0.149414062500000	0.362304687500000	0.369140625000000	0.612304687500000	0.626953125000000
906	0.152343750000000	0.362304687500000	0.369140625000000	0.613281250000000	0.628906250000000
911	0.156250000000000	0.362304687500000	0.370117187500000	0.613281250000000	0.628906250000000
916	0.156250000000000	0.365234375000000	0.371093750000000	0.614257812500000	0.628906250000000
921	0.157226562500000	0.367187500000000	0.373046875000000	0.614257812500000	0.628906250000000
926	0.157226562500000	0.368164062500000	0.374023437500000	0.614257812500000	0.631835937500000
931	0.158203125000000	0.368164062500000	0.375000000000000	0.614257812500000	0.631835937500000
936	0.158203125000000	0.368164062500000	0.375976562500000	0.614257812500000	0.631835937500000
941	0.159179687500000	0.368164062500000	0.375976562500000	0.614257812500000	0.631835937500000
946	0.159179687500000	0.368164062500000	0.376953125000000	0.614257812500000	0.632812500000000
951	0.161132812500000	0.369140625000000	0.377929687500000	0.614257812500000	0.632812500000000
956	0.164062500000000	0.370117187500000	0.377929687500000	0.615234375000000	0.632812500000000
961	0.164062500000000	0.372070312500000	0.377929687500000	0.615234375000000	0.632812500000000
966	0.164062500000000	0.373046875000000	0.378906250000000	0.615234375000000	0.632812500000000
971	0.166015625000000	0.374023437500000	0.380859375000000	0.616210937500000	0.632812500000000
976	0.167968750000000	0.374023437500000	0.380859375000000	0.617187500000000	0.633789062500000
981	0.169921875000000	0.377929687500000	0.381835937500000	0.620117187500000	0.633789062500000
986	0.169921875000000	0.383789062500000	0.382812500000000	0.620117187500000	0.633789062500000
991	0.171875000000000	0.383789062500000	0.383789062500000	0.621093750000000	0.633789062500000
996	0.173828125000000	0.384765625000000	0.385742187500000	0.621093750000000	0.634765625000000
1001	0.174804687500000	0.384765625000000	0.385742187500000	0.623046875000000	0.634765625000000
1006	0.177734375000000	0.384765625000000	0.387695312500000	0.623046875000000	0.634765625000000
1011	0.180664062500000	0.385742187500000	0.387695312500000	0.623046875000000	0.634765625000000
1016	0.181640625000000	0.386718750000000	0.387695312500000	0.623046875000000	0.635742187500000
1021	0.182617187500000	0.387695312500000	0.388671875000000	0.623046875000000	0.636718750000000
1026	0.182617187500000	0.388671875000000	0.389648437500000	0.625000000000000	0.636718750000000
1031	0.183593750000000	0.390625000000000	0.392578125000000	0.625000000000000	0.636718750000000
1036	0.184570312500000	0.390625000000000	0.392578125000000	0.625000000000000	0.636718750000000
1041	0.185546875000000	0.393554687500000	0.393554687500000	0.625976562500000	0.636718750000000
1046	0.185546875000000	0.393554687500000	0.394531250000000	0.625976562500000	0.636718750000000
1051	0.188476562500000	0.394531250000000	0.396484375000000	0.625976562500000	0.637695312500000
1056	0.190429687500000	0.397460937500000	0.399414062500000	0.625976562500000	0.637695312500000
1061	0.190429687500000	0.399414062500000	0.401367187500000	0.626953125000000	0.637695312500000
1066	0.192382812500000	0.401367187500000	0.402343750000000	0.627929687500000	0.637695312500000
1071	0.194335937500000	0.401367187500000	0.402343750000000	0.629882812500000	0.638671875000000
1076	0.199218750000000	0.403320312500000	0.403320312500000	0.629882812500000	0.638671875000000
1081	0.201171875000000	0.405273437500000	0.405273437500000	0.629882812500000	0.639648437500000
1086	0.203125000000000	0.406250000000000	0.405273437500000	0.629882812500000	0.639648437500000
1091	0.203125000000000	0.408203125000000	0.407226562500000	0.629882812500000	0.639648437500000
1096	0.203125000000000	0.411132812500000	0.408203125000000	0.631835937500000	0.639648437500000
1101	0.206054687500000	0.411132812500000	0.408203125000000	0.631835937500000	0.639648437500000
1106	0.206054687500000	0.413085937500000	0.410156250000000	0.631835937500000	0.639648437500000
1111	0.208007812500000	0.414062500000000	0.412109375000000	0.631835937500000	0.639648437500000
1116	0.211914062500000	0.416015625000000	0.413085937500000	0.631835937500000	0.641601562500000
1121	0.211914062500000	0.416992187500000	0.415039062500000	0.632812500000000	0.641601562500000
1126	0.212890625000000	0.417968750000000	0.416015625000000	0.632812500000000	0.641601562500000
1131	0.213867187500000	0.419921875000000	0.416015625000000	0.633789062500000	0.641601562500000
1136	0.214843750000000	0.421875000000000	0.416992187500000	0.633789062500000	0.641601562500000
1141	0.214843750000000	0.422851562500000	0.416992187500000	0.634765625000000	0.642578125000000
1146	0.215820312500000	0.424804687500000	0.417968750000000	0.634765625000000	0.642578125000000
1151	0.216796875000000	0.425781250000000	0.419921875000000	0.635742187500000	0.642578125000000
1156	0.217773437500000	0.425781250000000	0.419921875000000	0.635742187500000	0.642578125000000
1161	0.218750000000000	0.426757812500000	0.419921875000000	0.635742187500000	0.643554687500000
1166	0.219726562500000	0.427734375000000	0.420898437500000	0.636718750000000	0.643554687500000
1171	0.219726562500000	0.429687500000000	0.421875000000000	0.636718750000000	0.643554687500000
1176	0.220703125000000	0.429687500000000	0.421875000000000	0.636718750000000	0.643554687500000
1181	0.222656250000000	0.429687500000000	0.426757812500000	0.636718750000000	0.643554687500000
1186	0.224609375000000	0.429687500000000	0.426757812500000	0.636718750000000	0.643554687500000
1191	0.225585937500000	0.431640625000000	0.427734375000000	0.637695312500000	0.644531250000000
1196	0.227539062500000	0.431640625000000	0.427734375000000	0.637695312500000	0.645507812500000
1201	0.228515625000000	0.433593750000000	0.427734375000000	0.637695312500000	0.645507812500000
1206	0.228515625000000	0.433593750000000	0.428710937500000	0.637695312500000	0.645507812500000
1211	0.228515625000000	0.433593750000000	0.428710937500000	0.637695312500000	0.645507812500000
1216	0.231445312500000	0.433593750000000	0.429687500000000	0.637695312500000	0.645507812500000
1221	0.232421875000000	0.434570312500000	0.430664062500000	0.637695312500000	0.647460937500000
1226	0.234375000000000	0.434570312500000	0.431640625000000	0.637695312500000	0.647460937500000
1231	0.235351562500000	0.436523437500000	0.432617187500000	0.638671875000000	0.647460937500000
1236	0.237304687500000	0.436523437500000	0.432617187500000	0.638671875000000	0.647460937500000
1241	0.240234375000000	0.437500000000000	0.435546875000000	0.638671875000000	0.647460937500000
1246	0.241210937500000	0.438476562500000	0.435546875000000	0.639648437500000	0.647460937500000
1251	0.242187500000000	0.439453125000000	0.436523437500000	0.639648437500000	0.647460937500000
1256	0.243164062500000	0.441406250000000	0.436523437500000	0.639648437500000	0.648437500000000
1261	0.245117187500000	0.441406250000000	0.437500000000000	0.641601562500000	0.649414062500000
1266	0.249023437500000	0.443359375000000	0.440429687500000	0.642578125000000	0.649414062500000
1271	0.250976562500000	0.444335937500000	0.441406250000000	0.642578125000000	0.649414062500000
1276	0.252929687500000	0.444335937500000	0.441406250000000	0.642578125000000	0.649414062500000
1281	0.253906250000000	0.445312500000000	0.444335937500000	0.642578125000000	0.649414062500000
1286	0.253906250000000	0.445312500000000	0.444335937500000	0.642578125000000	0.649414062500000
1291	0.254882812500000	0.445312500000000	0.444335937500000	0.642578125000000	0.649414062500000
1296	0.256835937500000	0.448242187500000	0.445312500000000	0.643554687500000	0.649414062500000
1301	0.259765625000000	0.448242187500000	0.445312500000000	0.643554687500000	0.649414062500000
1306	0.261718750000000	0.449218750000000	0.447265625000000	0.643554687500000	0.650390625000000
1311	0.262695312500000	0.451171875000000	0.447265625000000	0.643554687500000	0.650390625000000
1316	0.264648437500000	0.451171875000000	0.448242187500000	0.644531250000000	0.650390625000000
1321	0.265625000000000	0.451171875000000	0.449218750000000	0.645507812500000	0.651367187500000
1326	0.266601562500000	0.452148437500000	0.452148437500000	0.645507812500000	0.651367187500000
1331	0.266601562500000	0.453125000000000	0.453125000000000	0.646484375000000	0.651367187500000
1336	0.266601562500000	0.453125000000000	0.453125000000000	0.647460937500000	0.651367187500000
1341	0.267578125000000	0.454101562500000	0.453125000000000	0.647460937500000	0.651367187500000
1346	0.267578125000000	0.455078125000000	0.456054687500000	0.647460937500000	0.651367187500000
1351	0.269531250000000	0.455078125000000	0.458007812500000	0.647460937500000	0.651367187500000
1356	0.271484375000000	0.456054687500000	0.458007812500000	0.647460937500000	0.651367187500000
1361	0.272460937500000	0.456054687500000	0.458007812500000	0.647460937500000	0.651367187500000
1366	0.273437500000000	0.456054687500000	0.458007812500000	0.647460937500000	0.651367187500000
1371	0.275390625000000	0.457031250000000	0.458007812500000	0.647460937500000	0.651367187500000
1376	0.279296875000000	0.457031250000000	0.461914062500000	0.647460937500000	0.652343750000000
1381	0.280273437500000	0.458984375000000	0.461914062500000	0.647460937500000	0.652343750000000
1386	0.280273437500000	0.460937500000000	0.462890625000000	0.648437500000000	0.652343750000000
1391	0.280273437500000	0.460937500000000	0.463867187500000	0.649414062500000	0.652343750000000
1396	0.281250000000000	0.461914062500000	0.463867187500000	0.649414062500000	0.652343750000000
1401	0.283203125000000	0.463867187500000	0.463867187500000	0.649414062500000	0.652343750000000
1406	0.285156250000000	0.463867187500000	0.463867187500000	0.649414062500000	0.652343750000000
1411	0.286132812500000	0.463867187500000	0.464843750000000	0.651367187500000	0.652343750000000
1416	0.286132812500000	0.463867187500000	0.464843750000000	0.651367187500000	0.652343750000000
1421	0.286132812500000	0.463867187500000	0.464843750000000	0.651367187500000	0.652343750000000
1426	0.287109375000000	0.464843750000000	0.465820312500000	0.651367187500000	0.652343750000000
1431	0.288085937500000	0.465820312500000	0.465820312500000	0.651367187500000	0.652343750000000
1436	0.290039062500000	0.465820312500000	0.465820312500000	0.651367187500000	0.652343750000000
1441	0.291015625000000	0.466796875000000	0.466796875000000	0.651367187500000	0.652343750000000
1446	0.291015625000000	0.466796875000000	0.466796875000000	0.651367187500000	0.652343750000000
1451	0.291015625000000	0.466796875000000	0.468750000000000	0.652343750000000	0.652343750000000
1456	0.291015625000000	0.466796875000000	0.469726562500000	0.652343750000000	0.652343750000000
1461	0.291992187500000	0.469726562500000	0.469726562500000	0.652343750000000	0.652343750000000
1466	0.292968750000000	0.469726562500000	0.472656250000000	0.652343750000000	0.652343750000000
1471	0.294921875000000	0.469726562500000	0.472656250000000	0.652343750000000	0.652343750000000
1476	0.295898437500000	0.470703125000000	0.472656250000000	0.652343750000000	0.652343750000000
1481	0.297851562500000	0.470703125000000	0.473632812500000	0.652343750000000	0.652343750000000
1486	0.299804687500000	0.470703125000000	0.474609375000000	0.652343750000000	0.652343750000000
1491	0.300781250000000	0.471679687500000	0.474609375000000	0.652343750000000	0.652343750000000
1496	0.300781250000000	0.472656250000000	0.474609375000000	0.653320312500000	0.653320312500000
1501	0.301757812500000	0.472656250000000	0.475585937500000	0.653320312500000	0.653320312500000
1506	0.301757812500000	0.472656250000000	0.476562500000000	0.654296875000000	0.653320312500000
1511	0.301757812500000	0.472656250000000	0.479492187500000	0.655273437500000	0.653320312500000
1516	0.302734375000000	0.472656250000000	0.479492187500000	0.655273437500000	0.654296875000000
1521	0.303710937500000	0.472656250000000	0.479492187500000	0.655273437500000	0.654296875000000
1526	0.304687500000000	0.472656250000000	0.481445312500000	0.655273437500000	0.654296875000000
1531	0.304687500000000	0.472656250000000	0.481445312500000	0.655273437500000	0.654296875000000
1536	0.305664062500000	0.475585937500000	0.482421875000000	0.656250000000000	0.654296875000000
1541	0.305664062500000	0.475585937500000	0.482421875000000	0.656250000000000	0.655273437500000
1546	0.306640625000000	0.476562500000000	0.483398437500000	0.656250000000000	0.655273437500000
1551	0.306640625000000	0.476562500000000	0.483398437500000	0.657226562500000	0.655273437500000
1556	0.308593750000000	0.477539062500000	0.483398437500000	0.657226562500000	0.655273437500000
1561	0.310546875000000	0.477539062500000	0.484375000000000	0.657226562500000	0.655273437500000
1566	0.311523437500000	0.478515625000000	0.484375000000000	0.657226562500000	0.655273437500000
1571	0.312500000000000	0.479492187500000	0.485351562500000	0.658203125000000	0.655273437500000
1576	0.313476562500000	0.479492187500000	0.486328125000000	0.658203125000000	0.655273437500000
1581	0.314453125000000	0.479492187500000	0.487304687500000	0.659179687500000	0.655273437500000
1586	0.314453125000000	0.480468750000000	0.487304687500000	0.659179687500000	0.655273437500000
1591	0.315429687500000	0.481445312500000	0.487304687500000	0.659179687500000	0.655273437500000
1596	0.316406250000000	0.482421875000000	0.487304687500000	0.659179687500000	0.656250000000000
1601	0.316406250000000	0.483398437500000	0.487304687500000	0.659179687500000	0.656250000000000
1606	0.316406250000000	0.483398437500000	0.487304687500000	0.660156250000000	0.657226562500000
1611	0.317382812500000	0.486328125000000	0.488281250000000	0.660156250000000	0.657226562500000
1616	0.317382812500000	0.486328125000000	0.488281250000000	0.660156250000000	0.657226562500000
1621	0.318359375000000	0.486328125000000	0.488281250000000	0.660156250000000	0.657226562500000
1626	0.318359375000000	0.487304687500000	0.489257812500000	0.661132812500000	0.657226562500000
1631	0.318359375000000	0.487304687500000	0.490234375000000	0.661132812500000	0.657226562500000
1636	0.318359375000000	0.487304687500000	0.491210937500000	0.661132812500000	0.657226562500000
1641	0.319335937500000	0.489257812500000	0.492187500000000	0.663085937500000	0.658203125000000
1646	0.320312500000000	0.489257812500000	0.495117187500000	0.663085937500000	0.658203125000000
1651	0.322265625000000	0.490234375000000	0.497070312500000	0.663085937500000	0.658203125000000
1656	0.323242187500000	0.490234375000000	0.497070312500000	0.664062500000000	0.658203125000000
1661	0.324218750000000	0.491210937500000	0.497070312500000	0.664062500000000	0.658203125000000
1666	0.326171875000000	0.491210937500000	0.497070312500000	0.664062500000000	0.658203125000000
1671	0.328125000000000	0.491210937500000	0.499023437500000	0.664062500000000	0.659179687500000
1676	0.330078125000000	0.492187500000000	0.499023437500000	0.664062500000000	0.659179687500000
1681	0.330078125000000	0.492187500000000	0.499023437500000	0.664062500000000	0.659179687500000
1686	0.331054687500000	0.492187500000000	0.500000000000000	0.664062500000000	0.659179687500000
1691	0.332031250000000	0.492187500000000	0.500000000000000	0.665039062500000	0.659179687500000
1696	0.333984375000000	0.495117187500000	0.500000000000000	0.665039062500000	0.659179687500000
1701	0.334960937500000	0.495117187500000	0.500000000000000	0.666015625000000	0.659179687500000
1706	0.336914062500000	0.495117187500000	0.500976562500000	0.666015625000000	0.659179687500000
1711	0.337890625000000	0.496093750000000	0.500976562500000	0.666015625000000	0.659179687500000
1716	0.339843750000000	0.497070312500000	0.502929687500000	0.666015625000000	0.659179687500000
1721	0.344726562500000	0.498046875000000	0.502929687500000	0.666015625000000	0.659179687500000
1726	0.344726562500000	0.500000000000000	0.503906250000000	0.666015625000000	0.659179687500000
1731	0.344726562500000	0.500976562500000	0.503906250000000	0.666015625000000	0.660156250000000
1736	0.345703125000000	0.500976562500000	0.504882812500000	0.666015625000000	0.660156250000000
1741	0.345703125000000	0.500976562500000	0.506835937500000	0.666015625000000	0.661132812500000
1746	0.346679687500000	0.502929687500000	0.506835937500000	0.666015625000000	0.661132812500000
1751	0.347656250000000	0.502929687500000	0.506835937500000	0.666015625000000	0.661132812500000
1756	0.348632812500000	0.502929687500000	0.507812500000000	0.666015625000000	0.661132812500000
1761	0.348632812500000	0.503906250000000	0.507812500000000	0.666992187500000	0.661132812500000
1766	0.351562500000000	0.503906250000000	0.507812500000000	0.666992187500000	0.661132812500000
1771	0.351562500000000	0.504882812500000	0.507812500000000	0.666992187500000	0.662109375000000
1776	0.352539062500000	0.506835937500000	0.507812500000000	0.666992187500000	0.662109375000000
1781	0.353515625000000	0.506835937500000	0.507812500000000	0.666992187500000	0.662109375000000
1786	0.353515625000000	0.508789062500000	0.508789062500000	0.666992187500000	0.662109375000000
1791	0.355468750000000	0.509765625000000	0.509765625000000	0.666992187500000	0.662109375000000
1796	0.355468750000000	0.509765625000000	0.509765625000000	0.666992187500000	0.662109375000000
1801	0.356445312500000	0.509765625000000	0.511718750000000	0.666992187500000	0.662109375000000
1806	0.357421875000000	0.509765625000000	0.512695312500000	0.666992187500000	0.662109375000000
1811	0.357421875000000	0.509765625000000	0.512695312500000	0.666992187500000	0.663085937500000
1816	0.357421875000000	0.509765625000000	0.512695312500000	0.666992187500000	0.663085937500000
1821	0.358398437500000	0.509765625000000	0.512695312500000	0.666992187500000	0.663085937500000
1826	0.359375000000000	0.509765625000000	0.512695312500000	0.666992187500000	0.663085937500000
1831	0.360351562500000	0.509765625000000	0.513671875000000	0.666992187500000	0.663085937500000
1836	0.362304687500000	0.511718750000000	0.514648437500000	0.667968750000000	0.663085937500000
1841	0.363281250000000	0.511718750000000	0.514648437500000	0.667968750000000	0.663085937500000
1846	0.364257812500000	0.512695312500000	0.514648437500000	0.667968750000000	0.663085937500000
1851	0.364257812500000	0.512695312500000	0.514648437500000	0.667968750000000	0.663085937500000
1856	0.366210937500000	0.512695312500000	0.514648437500000	0.667968750000000	0.663085937500000
1861	0.366210937500000	0.513671875000000	0.514648437500000	0.667968750000000	0.663085937500000
1866	0.367187500000000	0.513671875000000	0.514648437500000	0.667968750000000	0.664062500000000
1871	0.367187500000000	0.514648437500000	0.514648437500000	0.667968750000000	0.664062500000000
1876	0.367187500000000	0.514648437500000	0.514648437500000	0.667968750000000	0.665039062500000
1881	0.370117187500000	0.515625000000000	0.514648437500000	0.668945312500000	0.665039062500000
1886	0.370117187500000	0.516601562500000	0.514648437500000	0.668945312500000	0.665039062500000
1891	0.370117187500000	0.517578125000000	0.514648437500000	0.668945312500000	0.665039062500000
1896	0.370117187500000	0.517578125000000	0.514648437500000	0.668945312500000	0.665039062500000
1901	0.371093750000000	0.518554687500000	0.514648437500000	0.669921875000000	0.665039062500000
1906	0.372070312500000	0.518554687500000	0.515625000000000	0.669921875000000	0.666015625000000
1911	0.372070312500000	0.518554687500000	0.515625000000000	0.669921875000000	0.666015625000000
1916	0.373046875000000	0.518554687500000	0.517578125000000	0.669921875000000	0.667968750000000
1921	0.375000000000000	0.518554687500000	0.517578125000000	0.669921875000000	0.667968750000000
1926	0.375976562500000	0.518554687500000	0.517578125000000	0.669921875000000	0.667968750000000
1931	0.376953125000000	0.518554687500000	0.517578125000000	0.669921875000000	0.667968750000000
1936	0.376953125000000	0.518554687500000	0.518554687500000	0.669921875000000	0.668945312500000
1941	0.376953125000000	0.518554687500000	0.518554687500000	0.669921875000000	0.668945312500000
1946	0.377929687500000	0.518554687500000	0.519531250000000	0.669921875000000	0.668945312500000
1951	0.379882812500000	0.519531250000000	0.519531250000000	0.670898437500000	0.668945312500000
1956	0.381835937500000	0.520507812500000	0.519531250000000	0.670898437500000	0.668945312500000
1961	0.383789062500000	0.520507812500000	0.519531250000000	0.670898437500000	0.670898437500000
1966	0.383789062500000	0.520507812500000	0.519531250000000	0.670898437500000	0.670898437500000
1971	0.385742187500000	0.522460937500000	0.520507812500000	0.670898437500000	0.671875000000000
1976	0.385742187500000	0.523437500000000	0.520507812500000	0.670898437500000	0.671875000000000
1981	0.386718750000000	0.524414062500000	0.520507812500000	0.670898437500000	0.671875000000000
1986	0.386718750000000	0.525390625000000	0.522460937500000	0.671875000000000	0.672851562500000
1991	0.387695312500000	0.528320312500000	0.522460937500000	0.671875000000000	0.673828125000000
1996	0.387695312500000	0.528320312500000	0.523437500000000	0.671875000000000	0.673828125000000
2001	0.389648437500000	0.529296875000000	0.524414062500000	0.671875000000000	0.673828125000000
2006	0.390625000000000	0.529296875000000	0.524414062500000	0.671875000000000	0.673828125000000
2011	0.390625000000000	0.529296875000000	0.525390625000000	0.671875000000000	0.673828125000000
2016	0.390625000000000	0.529296875000000	0.525390625000000	0.671875000000000	0.673828125000000
2021	0.390625000000000	0.531250000000000	0.525390625000000	0.671875000000000	0.673828125000000
2026	0.390625000000000	0.531250000000000	0.525390625000000	0.671875000000000	0.673828125000000
2031	0.392578125000000	0.531250000000000	0.528320312500000	0.671875000000000	0.673828125000000
2036	0.392578125000000	0.531250000000000	0.529296875000000	0.672851562500000	0.673828125000000
2041	0.392578125000000	0.531250000000000	0.530273437500000	0.672851562500000	0.673828125000000
2046	0.393554687500000	0.531250000000000	0.531250000000000	0.673828125000000	0.673828125000000
2051	0.395507812500000	0.531250000000000	0.531250000000000	0.673828125000000	0.673828125000000
2056	0.397460937500000	0.531250000000000	0.531250000000000	0.673828125000000	0.673828125000000
2061	0.397460937500000	0.531250000000000	0.531250000000000	0.673828125000000	0.673828125000000
2066	0.399414062500000	0.531250000000000	0.531250000000000	0.674804687500000	0.673828125000000
2071	0.399414062500000	0.531250000000000	0.531250000000000	0.674804687500000	0.673828125000000
2076	0.399414062500000	0.531250000000000	0.531250000000000	0.674804687500000	0.673828125000000
2081	0.401367187500000	0.532226562500000	0.532226562500000	0.674804687500000	0.673828125000000
2086	0.402343750000000	0.532226562500000	0.532226562500000	0.674804687500000	0.673828125000000
2091	0.403320312500000	0.532226562500000	0.532226562500000	0.674804687500000	0.674804687500000
2096	0.403320312500000	0.535156250000000	0.532226562500000	0.674804687500000	0.675781250000000
2101	0.403320312500000	0.535156250000000	0.532226562500000	0.674804687500000	0.675781250000000
2106	0.404296875000000	0.536132812500000	0.532226562500000	0.674804687500000	0.676757812500000
2111	0.404296875000000	0.536132812500000	0.533203125000000	0.674804687500000	0.676757812500000
2116	0.405273437500000	0.536132812500000	0.533203125000000	0.674804687500000	0.676757812500000
2121	0.406250000000000	0.536132812500000	0.533203125000000	0.674804687500000	0.676757812500000
2126	0.407226562500000	0.537109375000000	0.534179687500000	0.674804687500000	0.676757812500000
2131	0.408203125000000	0.537109375000000	0.534179687500000	0.674804687500000	0.676757812500000
2136	0.409179687500000	0.537109375000000	0.535156250000000	0.674804687500000	0.676757812500000
2141	0.410156250000000	0.537109375000000	0.535156250000000	0.674804687500000	0.676757812500000
2146	0.410156250000000	0.537109375000000	0.536132812500000	0.674804687500000	0.676757812500000
2151	0.412109375000000	0.538085937500000	0.536132812500000	0.674804687500000	0.677734375000000
2156	0.413085937500000	0.539062500000000	0.536132812500000	0.674804687500000	0.677734375000000
2161	0.414062500000000	0.539062500000000	0.536132812500000	0.674804687500000	0.678710937500000
2166	0.415039062500000	0.539062500000000	0.537109375000000	0.674804687500000	0.678710937500000
2171	0.416015625000000	0.539062500000000	0.537109375000000	0.674804687500000	0.678710937500000
2176	0.416015625000000	0.539062500000000	0.537109375000000	0.674804687500000	0.678710937500000
2181	0.416015625000000	0.539062500000000	0.539062500000000	0.675781250000000	0.679687500000000
2186	0.416015625000000	0.539062500000000	0.539062500000000	0.675781250000000	0.679687500000000
2191	0.416015625000000	0.540039062500000	0.539062500000000	0.676757812500000	0.679687500000000
2196	0.416015625000000	0.540039062500000	0.540039062500000	0.676757812500000	0.679687500000000
2201	0.416992187500000	0.541015625000000	0.540039062500000	0.677734375000000	0.679687500000000
2206	0.416992187500000	0.541015625000000	0.540039062500000	0.677734375000000	0.679687500000000
2211	0.416992187500000	0.541015625000000	0.542968750000000	0.677734375000000	0.679687500000000
2216	0.416992187500000	0.541015625000000	0.542968750000000	0.677734375000000	0.679687500000000
2221	0.416992187500000	0.541992187500000	0.542968750000000	0.677734375000000	0.679687500000000
2226	0.416992187500000	0.542968750000000	0.542968750000000	0.677734375000000	0.679687500000000
2231	0.417968750000000	0.543945312500000	0.543945312500000	0.677734375000000	0.679687500000000
2236	0.419921875000000	0.543945312500000	0.543945312500000	0.677734375000000	0.679687500000000
2241	0.419921875000000	0.543945312500000	0.543945312500000	0.677734375000000	0.679687500000000
2246	0.419921875000000	0.543945312500000	0.543945312500000	0.677734375000000	0.679687500000000
2251	0.420898437500000	0.543945312500000	0.543945312500000	0.677734375000000	0.679687500000000
2256	0.421875000000000	0.545898437500000	0.543945312500000	0.677734375000000	0.679687500000000
2261	0.421875000000000	0.545898437500000	0.543945312500000	0.677734375000000	0.679687500000000
2266	0.421875000000000	0.545898437500000	0.544921875000000	0.677734375000000	0.679687500000000
2271	0.421875000000000	0.546875000000000	0.544921875000000	0.677734375000000	0.680664062500000
2276	0.422851562500000	0.546875000000000	0.544921875000000	0.678710937500000	0.681640625000000
2281	0.423828125000000	0.546875000000000	0.544921875000000	0.678710937500000	0.681640625000000
2286	0.423828125000000	0.546875000000000	0.544921875000000	0.678710937500000	0.681640625000000
2291	0.424804687500000	0.546875000000000	0.544921875000000	0.678710937500000	0.681640625000000
2296	0.424804687500000	0.546875000000000	0.544921875000000	0.678710937500000	0.681640625000000
2301	0.424804687500000	0.547851562500000	0.544921875000000	0.678710937500000	0.681640625000000
2306	0.424804687500000	0.548828125000000	0.544921875000000	0.678710937500000	0.681640625000000
2311	0.424804687500000	0.548828125000000	0.544921875000000	0.678710937500000	0.681640625000000
2316	0.425781250000000	0.548828125000000	0.544921875000000	0.678710937500000	0.681640625000000
2321	0.425781250000000	0.550781250000000	0.544921875000000	0.679687500000000	0.681640625000000
2326	0.426757812500000	0.550781250000000	0.545898437500000	0.679687500000000	0.681640625000000
2331	0.426757812500000	0.552734375000000	0.547851562500000	0.679687500000000	0.681640625000000
2336	0.426757812500000	0.552734375000000	0.548828125000000	0.679687500000000	0.681640625000000
2341	0.426757812500000	0.552734375000000	0.548828125000000	0.679687500000000	0.682617187500000
2346	0.426757812500000	0.552734375000000	0.548828125000000	0.679687500000000	0.682617187500000
2351	0.426757812500000	0.552734375000000	0.548828125000000	0.679687500000000	0.682617187500000
2356	0.426757812500000	0.553710937500000	0.548828125000000	0.679687500000000	0.682617187500000
2361	0.426757812500000	0.553710937500000	0.549804687500000	0.679687500000000	0.682617187500000
2366	0.426757812500000	0.555664062500000	0.549804687500000	0.679687500000000	0.682617187500000
2371	0.426757812500000	0.555664062500000	0.549804687500000	0.679687500000000	0.682617187500000
2376	0.427734375000000	0.555664062500000	0.549804687500000	0.679687500000000	0.682617187500000
2381	0.427734375000000	0.555664062500000	0.551757812500000	0.679687500000000	0.682617187500000
2386	0.428710937500000	0.556640625000000	0.551757812500000	0.679687500000000	0.682617187500000
2391	0.430664062500000	0.557617187500000	0.552734375000000	0.679687500000000	0.682617187500000
2396	0.430664062500000	0.557617187500000	0.552734375000000	0.680664062500000	0.682617187500000
2401	0.430664062500000	0.557617187500000	0.552734375000000	0.680664062500000	0.682617187500000
2406	0.430664062500000	0.557617187500000	0.552734375000000	0.680664062500000	0.682617187500000
2411	0.430664062500000	0.558593750000000	0.554687500000000	0.680664062500000	0.682617187500000
2416	0.431640625000000	0.558593750000000	0.554687500000000	0.680664062500000	0.682617187500000
2421	0.434570312500000	0.559570312500000	0.554687500000000	0.680664062500000	0.683593750000000
2426	0.434570312500000	0.559570312500000	0.554687500000000	0.680664062500000	0.683593750000000
2431	0.434570312500000	0.559570312500000	0.555664062500000	0.680664062500000	0.683593750000000
2436	0.435546875000000	0.559570312500000	0.555664062500000	0.680664062500000	0.683593750000000
2441	0.436523437500000	0.559570312500000	0.557617187500000	0.680664062500000	0.683593750000000
2446	0.436523437500000	0.559570312500000	0.557617187500000	0.680664062500000	0.683593750000000
2451	0.437500000000000	0.559570312500000	0.558593750000000	0.680664062500000	0.683593750000000
2456	0.437500000000000	0.559570312500000	0.558593750000000	0.680664062500000	0.683593750000000
2461	0.437500000000000	0.559570312500000	0.559570312500000	0.680664062500000	0.683593750000000
2466	0.437500000000000	0.560546875000000	0.560546875000000	0.680664062500000	0.683593750000000
2471	0.438476562500000	0.560546875000000	0.560546875000000	0.680664062500000	0.683593750000000
2476	0.438476562500000	0.560546875000000	0.561523437500000	0.680664062500000	0.683593750000000
2481	0.438476562500000	0.560546875000000	0.561523437500000	0.680664062500000	0.683593750000000
2486	0.438476562500000	0.560546875000000	0.562500000000000	0.680664062500000	0.683593750000000
2491	0.440429687500000	0.561523437500000	0.563476562500000	0.680664062500000	0.683593750000000
2496	0.441406250000000	0.561523437500000	0.563476562500000	0.680664062500000	0.683593750000000
2501	0.441406250000000	0.561523437500000	0.563476562500000	0.680664062500000	0.683593750000000
2506	0.441406250000000	0.562500000000000	0.563476562500000	0.680664062500000	0.683593750000000
2511	0.442382812500000	0.562500000000000	0.564453125000000	0.680664062500000	0.683593750000000
2516	0.442382812500000	0.562500000000000	0.564453125000000	0.680664062500000	0.684570312500000
2521	0.443359375000000	0.562500000000000	0.564453125000000	0.680664062500000	0.684570312500000
2526	0.444335937500000	0.562500000000000	0.565429687500000	0.680664062500000	0.684570312500000
2531	0.444335937500000	0.562500000000000	0.565429687500000	0.680664062500000	0.684570312500000
2536	0.444335937500000	0.562500000000000	0.565429687500000	0.680664062500000	0.684570312500000
2541	0.445312500000000	0.562500000000000	0.566406250000000	0.680664062500000	0.684570312500000
2546	0.445312500000000	0.562500000000000	0.566406250000000	0.680664062500000	0.684570312500000
2551	0.446289062500000	0.563476562500000	0.566406250000000	0.680664062500000	0.684570312500000
2556	0.446289062500000	0.563476562500000	0.566406250000000	0.680664062500000	0.684570312500000
2561	0.449218750000000	0.563476562500000	0.566406250000000	0.680664062500000	0.684570312500000
2566	0.450195312500000	0.563476562500000	0.566406250000000	0.680664062500000	0.684570312500000
2571	0.450195312500000	0.563476562500000	0.567382812500000	0.680664062500000	0.684570312500000
2576	0.450195312500000	0.564453125000000	0.567382812500000	0.680664062500000	0.685546875000000
2581	0.451171875000000	0.564453125000000	0.567382812500000	0.680664062500000	0.685546875000000
2586	0.451171875000000	0.564453125000000	0.568359375000000	0.680664062500000	0.685546875000000
2591	0.452148437500000	0.564453125000000	0.568359375000000	0.680664062500000	0.685546875000000
2596	0.452148437500000	0.564453125000000	0.568359375000000	0.680664062500000	0.685546875000000
2601	0.454101562500000	0.564453125000000	0.568359375000000	0.681640625000000	0.685546875000000
2606	0.454101562500000	0.564453125000000	0.568359375000000	0.681640625000000	0.686523437500000
2611	0.454101562500000	0.564453125000000	0.568359375000000	0.681640625000000	0.686523437500000
2616	0.454101562500000	0.564453125000000	0.568359375000000	0.681640625000000	0.686523437500000
2621	0.454101562500000	0.564453125000000	0.568359375000000	0.681640625000000	0.686523437500000
2626	0.454101562500000	0.565429687500000	0.569335937500000	0.681640625000000	0.686523437500000
2631	0.455078125000000	0.565429687500000	0.569335937500000	0.682617187500000	0.686523437500000
2636	0.455078125000000	0.565429687500000	0.569335937500000	0.682617187500000	0.686523437500000
2641	0.456054687500000	0.565429687500000	0.569335937500000	0.682617187500000	0.686523437500000
2646	0.457031250000000	0.565429687500000	0.569335937500000	0.682617187500000	0.686523437500000
2651	0.458007812500000	0.566406250000000	0.570312500000000	0.682617187500000	0.686523437500000
2656	0.458007812500000	0.566406250000000	0.570312500000000	0.682617187500000	0.686523437500000
2661	0.458007812500000	0.566406250000000	0.570312500000000	0.683593750000000	0.686523437500000
2666	0.458984375000000	0.566406250000000	0.571289062500000	0.683593750000000	0.686523437500000
2671	0.458984375000000	0.566406250000000	0.571289062500000	0.683593750000000	0.686523437500000
2676	0.458984375000000	0.566406250000000	0.571289062500000	0.684570312500000	0.687500000000000
2681	0.458984375000000	0.566406250000000	0.571289062500000	0.684570312500000	0.687500000000000
2686	0.459960937500000	0.566406250000000	0.573242187500000	0.684570312500000	0.687500000000000
2691	0.459960937500000	0.567382812500000	0.573242187500000	0.685546875000000	0.687500000000000
2696	0.460937500000000	0.567382812500000	0.573242187500000	0.685546875000000	0.687500000000000
2701	0.462890625000000	0.567382812500000	0.573242187500000	0.685546875000000	0.687500000000000
2706	0.462890625000000	0.567382812500000	0.573242187500000	0.685546875000000	0.687500000000000
2711	0.462890625000000	0.567382812500000	0.573242187500000	0.685546875000000	0.687500000000000
2716	0.462890625000000	0.568359375000000	0.573242187500000	0.685546875000000	0.687500000000000
2721	0.462890625000000	0.568359375000000	0.573242187500000	0.685546875000000	0.687500000000000
2726	0.463867187500000	0.568359375000000	0.573242187500000	0.685546875000000	0.687500000000000
2731	0.463867187500000	0.568359375000000	0.573242187500000	0.685546875000000	0.687500000000000
2736	0.463867187500000	0.568359375000000	0.573242187500000	0.685546875000000	0.687500000000000
2741	0.463867187500000	0.569335937500000	0.573242187500000	0.685546875000000	0.687500000000000
2746	0.463867187500000	0.570312500000000	0.573242187500000	0.685546875000000	0.687500000000000
2751	0.463867187500000	0.571289062500000	0.573242187500000	0.685546875000000	0.687500000000000
2756	0.464843750000000	0.571289062500000	0.573242187500000	0.685546875000000	0.687500000000000
2761	0.464843750000000	0.571289062500000	0.573242187500000	0.685546875000000	0.687500000000000
2766	0.464843750000000	0.572265625000000	0.573242187500000	0.685546875000000	0.687500000000000
2771	0.465820312500000	0.572265625000000	0.573242187500000	0.685546875000000	0.687500000000000
2776	0.465820312500000	0.572265625000000	0.573242187500000	0.685546875000000	0.687500000000000
2781	0.465820312500000	0.572265625000000	0.573242187500000	0.686523437500000	0.687500000000000
2786	0.465820312500000	0.572265625000000	0.573242187500000	0.686523437500000	0.687500000000000
2791	0.465820312500000	0.573242187500000	0.573242187500000	0.686523437500000	0.687500000000000
2796	0.466796875000000	0.573242187500000	0.574218750000000	0.687500000000000	0.687500000000000
2801	0.466796875000000	0.574218750000000	0.574218750000000	0.688476562500000	0.687500000000000
2806	0.466796875000000	0.575195312500000	0.574218750000000	0.688476562500000	0.687500000000000
2811	0.467773437500000	0.575195312500000	0.574218750000000	0.688476562500000	0.687500000000000
2816	0.467773437500000	0.575195312500000	0.575195312500000	0.688476562500000	0.687500000000000
2821	0.467773437500000	0.576171875000000	0.575195312500000	0.688476562500000	0.687500000000000
2826	0.467773437500000	0.576171875000000	0.575195312500000	0.688476562500000	0.687500000000000
2831	0.468750000000000	0.576171875000000	0.575195312500000	0.688476562500000	0.687500000000000
2836	0.468750000000000	0.576171875000000	0.575195312500000	0.688476562500000	0.687500000000000
2841	0.468750000000000	0.576171875000000	0.575195312500000	0.689453125000000	0.687500000000000
2846	0.468750000000000	0.576171875000000	0.575195312500000	0.689453125000000	0.687500000000000
2851	0.470703125000000	0.576171875000000	0.575195312500000	0.689453125000000	0.687500000000000
2856	0.470703125000000	0.577148437500000	0.577148437500000	0.690429687500000	0.687500000000000
2861	0.471679687500000	0.577148437500000	0.577148437500000	0.690429687500000	0.687500000000000
2866	0.471679687500000	0.577148437500000	0.577148437500000	0.690429687500000	0.687500000000000
2871	0.471679687500000	0.577148437500000	0.577148437500000	0.690429687500000	0.687500000000000
2876	0.471679687500000	0.577148437500000	0.578125000000000	0.690429687500000	0.687500000000000
2881	0.471679687500000	0.577148437500000	0.578125000000000	0.690429687500000	0.687500000000000
2886	0.471679687500000	0.577148437500000	0.578125000000000	0.690429687500000	0.687500000000000
2891	0.474609375000000	0.578125000000000	0.578125000000000	0.690429687500000	0.687500000000000
2896	0.474609375000000	0.578125000000000	0.578125000000000	0.690429687500000	0.687500000000000
2901	0.474609375000000	0.578125000000000	0.578125000000000	0.690429687500000	0.687500000000000
2906	0.474609375000000	0.578125000000000	0.578125000000000	0.690429687500000	0.687500000000000
2911	0.474609375000000	0.578125000000000	0.579101562500000	0.690429687500000	0.687500000000000
2916	0.474609375000000	0.579101562500000	0.579101562500000	0.690429687500000	0.687500000000000
2921	0.474609375000000	0.580078125000000	0.581054687500000	0.690429687500000	0.687500000000000
2926	0.474609375000000	0.581054687500000	0.582031250000000	0.690429687500000	0.687500000000000
2931	0.474609375000000	0.581054687500000	0.582031250000000	0.690429687500000	0.688476562500000
2936	0.474609375000000	0.581054687500000	0.582031250000000	0.690429687500000	0.688476562500000
2941	0.474609375000000	0.581054687500000	0.582031250000000	0.690429687500000	0.688476562500000
2946	0.475585937500000	0.581054687500000	0.582031250000000	0.690429687500000	0.688476562500000
2951	0.477539062500000	0.581054687500000	0.582031250000000	0.690429687500000	0.688476562500000
2956	0.478515625000000	0.581054687500000	0.582031250000000	0.690429687500000	0.689453125000000
2961	0.478515625000000	0.581054687500000	0.582031250000000	0.690429687500000	0.689453125000000
2966	0.478515625000000	0.581054687500000	0.582031250000000	0.690429687500000	0.689453125000000
2971	0.479492187500000	0.581054687500000	0.582031250000000	0.690429687500000	0.689453125000000
2976	0.479492187500000	0.581054687500000	0.583007812500000	0.690429687500000	0.689453125000000
2981	0.479492187500000	0.581054687500000	0.583984375000000	0.690429687500000	0.689453125000000
2986	0.479492187500000	0.581054687500000	0.583984375000000	0.690429687500000	0.689453125000000
2991	0.480468750000000	0.581054687500000	0.583984375000000	0.690429687500000	0.689453125000000
2996	0.480468750000000	0.581054687500000	0.583984375000000	0.691406250000000	0.689453125000000
3001	0.480468750000000	0.581054687500000	0.584960937500000	0.691406250000000	0.689453125000000
3006	0.480468750000000	0.581054687500000	0.584960937500000	0.691406250000000	0.689453125000000
3011	0.480468750000000	0.581054687500000	0.584960937500000	0.691406250000000	0.689453125000000
3016	0.480468750000000	0.582031250000000	0.584960937500000	0.691406250000000	0.689453125000000
3021	0.480468750000000	0.583007812500000	0.584960937500000	0.691406250000000	0.689453125000000
3026	0.481445312500000	0.583984375000000	0.584960937500000	0.692382812500000	0.689453125000000
3031	0.481445312500000	0.583984375000000	0.584960937500000	0.692382812500000	0.689453125000000
3036	0.481445312500000	0.583984375000000	0.584960937500000	0.692382812500000	0.689453125000000
3041	0.481445312500000	0.584960937500000	0.584960937500000	0.693359375000000	0.689453125000000
3046	0.482421875000000	0.584960937500000	0.584960937500000	0.693359375000000	0.689453125000000
3051	0.482421875000000	0.584960937500000	0.584960937500000	0.693359375000000	0.689453125000000
3056	0.482421875000000	0.585937500000000	0.584960937500000	0.693359375000000	0.689453125000000
3061	0.482421875000000	0.585937500000000	0.584960937500000	0.693359375000000	0.689453125000000
3066	0.482421875000000	0.586914062500000	0.584960937500000	0.693359375000000	0.689453125000000
3071	0.482421875000000	0.586914062500000	0.584960937500000	0.693359375000000	0.689453125000000
3076	0.483398437500000	0.586914062500000	0.584960937500000	0.693359375000000	0.689453125000000
3081	0.484375000000000	0.586914062500000	0.585937500000000	0.693359375000000	0.689453125000000
3086	0.485351562500000	0.586914062500000	0.585937500000000	0.693359375000000	0.690429687500000
3091	0.485351562500000	0.587890625000000	0.585937500000000	0.694335937500000	0.690429687500000
3096	0.486328125000000	0.587890625000000	0.585937500000000	0.694335937500000	0.690429687500000
3101	0.486328125000000	0.587890625000000	0.585937500000000	0.694335937500000	0.690429687500000
3106	0.486328125000000	0.587890625000000	0.585937500000000	0.694335937500000	0.690429687500000
3111	0.486328125000000	0.587890625000000	0.585937500000000	0.694335937500000	0.690429687500000
3116	0.486328125000000	0.587890625000000	0.585937500000000	0.694335937500000	0.690429687500000
3121	0.486328125000000	0.587890625000000	0.585937500000000	0.695312500000000	0.690429687500000
3126	0.486328125000000	0.587890625000000	0.585937500000000	0.695312500000000	0.690429687500000
3131	0.486328125000000	0.588867187500000	0.585937500000000	0.695312500000000	0.690429687500000
3136	0.486328125000000	0.588867187500000	0.586914062500000	0.695312500000000	0.690429687500000
3141	0.486328125000000	0.588867187500000	0.586914062500000	0.695312500000000	0.690429687500000
3146	0.486328125000000	0.588867187500000	0.586914062500000	0.695312500000000	0.690429687500000
3151	0.487304687500000	0.588867187500000	0.586914062500000	0.696289062500000	0.690429687500000
3156	0.489257812500000	0.588867187500000	0.586914062500000	0.696289062500000	0.690429687500000
3161	0.489257812500000	0.588867187500000	0.586914062500000	0.696289062500000	0.690429687500000
3166	0.489257812500000	0.588867187500000	0.586914062500000	0.697265625000000	0.690429687500000
3171	0.489257812500000	0.588867187500000	0.586914062500000	0.697265625000000	0.690429687500000
3176	0.490234375000000	0.589843750000000	0.586914062500000	0.697265625000000	0.692382812500000
3181	0.490234375000000	0.589843750000000	0.586914062500000	0.697265625000000	0.692382812500000
3186	0.491210937500000	0.589843750000000	0.586914062500000	0.697265625000000	0.692382812500000
3191	0.491210937500000	0.589843750000000	0.586914062500000	0.697265625000000	0.692382812500000
3196	0.492187500000000	0.589843750000000	0.587890625000000	0.697265625000000	0.692382812500000
3201	0.493164062500000	0.589843750000000	0.587890625000000	0.697265625000000	0.693359375000000
3206	0.493164062500000	0.589843750000000	0.587890625000000	0.697265625000000	0.693359375000000
3211	0.493164062500000	0.589843750000000	0.587890625000000	0.697265625000000	0.693359375000000
3216	0.493164062500000	0.590820312500000	0.587890625000000	0.697265625000000	0.693359375000000
3221	0.493164062500000	0.591796875000000	0.587890625000000	0.698242187500000	0.693359375000000
3226	0.494140625000000	0.591796875000000	0.587890625000000	0.698242187500000	0.693359375000000
3231	0.494140625000000	0.591796875000000	0.587890625000000	0.699218750000000	0.693359375000000
3236	0.494140625000000	0.591796875000000	0.587890625000000	0.699218750000000	0.693359375000000
3241	0.494140625000000	0.591796875000000	0.588867187500000	0.699218750000000	0.693359375000000
3246	0.494140625000000	0.592773437500000	0.588867187500000	0.699218750000000	0.694335937500000
3251	0.494140625000000	0.592773437500000	0.589843750000000	0.699218750000000	0.694335937500000
3256	0.494140625000000	0.592773437500000	0.589843750000000	0.699218750000000	0.694335937500000
3261	0.495117187500000	0.593750000000000	0.589843750000000	0.699218750000000	0.694335937500000
3266	0.495117187500000	0.594726562500000	0.590820312500000	0.699218750000000	0.694335937500000
3271	0.495117187500000	0.594726562500000	0.590820312500000	0.699218750000000	0.694335937500000
3276	0.495117187500000	0.595703125000000	0.590820312500000	0.700195312500000	0.694335937500000
3281	0.495117187500000	0.595703125000000	0.590820312500000	0.700195312500000	0.694335937500000
3286	0.495117187500000	0.595703125000000	0.590820312500000	0.700195312500000	0.694335937500000
3291	0.495117187500000	0.595703125000000	0.590820312500000	0.700195312500000	0.694335937500000
3296	0.495117187500000	0.596679687500000	0.590820312500000	0.701171875000000	0.694335937500000
3301	0.495117187500000	0.596679687500000	0.590820312500000	0.701171875000000	0.694335937500000
3306	0.495117187500000	0.596679687500000	0.590820312500000	0.701171875000000	0.694335937500000
3311	0.495117187500000	0.596679687500000	0.590820312500000	0.701171875000000	0.694335937500000
3316	0.495117187500000	0.597656250000000	0.590820312500000	0.701171875000000	0.694335937500000
3321	0.495117187500000	0.597656250000000	0.590820312500000	0.701171875000000	0.694335937500000
3326	0.495117187500000	0.597656250000000	0.590820312500000	0.702148437500000	0.694335937500000
3331	0.495117187500000	0.597656250000000	0.590820312500000	0.702148437500000	0.695312500000000
3336	0.495117187500000	0.598632812500000	0.590820312500000	0.702148437500000	0.695312500000000
3341	0.496093750000000	0.598632812500000	0.590820312500000	0.703125000000000	0.695312500000000
3346	0.498046875000000	0.599609375000000	0.590820312500000	0.704101562500000	0.695312500000000
3351	0.498046875000000	0.599609375000000	0.590820312500000	0.704101562500000	0.696289062500000
3356	0.498046875000000	0.599609375000000	0.590820312500000	0.704101562500000	0.696289062500000
3361	0.499023437500000	0.599609375000000	0.590820312500000	0.704101562500000	0.696289062500000
3366	0.499023437500000	0.599609375000000	0.590820312500000	0.704101562500000	0.697265625000000
3371	0.499023437500000	0.599609375000000	0.590820312500000	0.705078125000000	0.697265625000000
3376	0.499023437500000	0.599609375000000	0.590820312500000	0.705078125000000	0.697265625000000
3381	0.499023437500000	0.599609375000000	0.591796875000000	0.706054687500000	0.697265625000000
3386	0.499023437500000	0.599609375000000	0.591796875000000	0.706054687500000	0.699218750000000
3391	0.499023437500000	0.599609375000000	0.591796875000000	0.707031250000000	0.699218750000000
3396	0.499023437500000	0.599609375000000	0.591796875000000	0.707031250000000	0.699218750000000
3401	0.499023437500000	0.599609375000000	0.591796875000000	0.707031250000000	0.699218750000000
3406	0.499023437500000	0.599609375000000	0.591796875000000	0.707031250000000	0.699218750000000
3411	0.499023437500000	0.599609375000000	0.591796875000000	0.707031250000000	0.699218750000000
3416	0.499023437500000	0.599609375000000	0.591796875000000	0.707031250000000	0.699218750000000
3421	0.499023437500000	0.599609375000000	0.591796875000000	0.707031250000000	0.699218750000000
3426	0.499023437500000	0.599609375000000	0.591796875000000	0.707031250000000	0.699218750000000
3431	0.499023437500000	0.599609375000000	0.591796875000000	0.708007812500000	0.699218750000000
3436	0.499023437500000	0.599609375000000	0.591796875000000	0.708007812500000	0.699218750000000
3441	0.499023437500000	0.599609375000000	0.591796875000000	0.708007812500000	0.699218750000000
3446	0.499023437500000	0.599609375000000	0.591796875000000	0.708007812500000	0.699218750000000
3451	0.500000000000000	0.599609375000000	0.591796875000000	0.708007812500000	0.699218750000000
3456	0.500000000000000	0.599609375000000	0.591796875000000	0.708984375000000	0.699218750000000
3461	0.500000000000000	0.599609375000000	0.591796875000000	0.708984375000000	0.699218750000000
3466	0.501953125000000	0.599609375000000	0.592773437500000	0.708984375000000	0.699218750000000
3471	0.501953125000000	0.600585937500000	0.592773437500000	0.708984375000000	0.699218750000000
3476	0.501953125000000	0.600585937500000	0.592773437500000	0.708984375000000	0.699218750000000
3481	0.502929687500000	0.600585937500000	0.592773437500000	0.708984375000000	0.699218750000000
3486	0.503906250000000	0.600585937500000	0.592773437500000	0.708984375000000	0.699218750000000
3491	0.503906250000000	0.600585937500000	0.592773437500000	0.708984375000000	0.700195312500000
3496	0.503906250000000	0.600585937500000	0.592773437500000	0.708984375000000	0.700195312500000
3501	0.503906250000000	0.600585937500000	0.592773437500000	0.708984375000000	0.700195312500000
3506	0.503906250000000	0.600585937500000	0.593750000000000	0.708984375000000	0.700195312500000
3511	0.503906250000000	0.600585937500000	0.593750000000000	0.709960937500000	0.700195312500000
3516	0.504882812500000	0.601562500000000	0.593750000000000	0.709960937500000	0.700195312500000
3521	0.504882812500000	0.602539062500000	0.593750000000000	0.709960937500000	0.700195312500000
3526	0.504882812500000	0.602539062500000	0.594726562500000	0.709960937500000	0.700195312500000
3531	0.504882812500000	0.602539062500000	0.594726562500000	0.709960937500000	0.700195312500000
3536	0.504882812500000	0.602539062500000	0.594726562500000	0.709960937500000	0.700195312500000
3541	0.505859375000000	0.602539062500000	0.594726562500000	0.709960937500000	0.700195312500000
3546	0.505859375000000	0.603515625000000	0.594726562500000	0.709960937500000	0.700195312500000
3551	0.505859375000000	0.603515625000000	0.594726562500000	0.709960937500000	0.700195312500000
3556	0.505859375000000	0.604492187500000	0.595703125000000	0.709960937500000	0.700195312500000
3561	0.505859375000000	0.604492187500000	0.595703125000000	0.709960937500000	0.700195312500000
3566	0.505859375000000	0.604492187500000	0.595703125000000	0.709960937500000	0.700195312500000
3571	0.505859375000000	0.604492187500000	0.596679687500000	0.709960937500000	0.700195312500000
3576	0.505859375000000	0.604492187500000	0.596679687500000	0.709960937500000	0.700195312500000
3581	0.505859375000000	0.604492187500000	0.597656250000000	0.709960937500000	0.701171875000000
3586	0.505859375000000	0.604492187500000	0.597656250000000	0.709960937500000	0.701171875000000
3591	0.506835937500000	0.604492187500000	0.597656250000000	0.709960937500000	0.701171875000000
3596	0.506835937500000	0.604492187500000	0.597656250000000	0.709960937500000	0.701171875000000
3601	0.506835937500000	0.604492187500000	0.599609375000000	0.709960937500000	0.701171875000000
3606	0.506835937500000	0.605468750000000	0.600585937500000	0.709960937500000	0.701171875000000
3611	0.506835937500000	0.605468750000000	0.600585937500000	0.709960937500000	0.701171875000000
3616	0.506835937500000	0.605468750000000	0.601562500000000	0.709960937500000	0.701171875000000
3621	0.506835937500000	0.606445312500000	0.601562500000000	0.709960937500000	0.701171875000000
3626	0.506835937500000	0.606445312500000	0.602539062500000	0.710937500000000	0.701171875000000
3631	0.506835937500000	0.607421875000000	0.602539062500000	0.710937500000000	0.701171875000000
3636	0.506835937500000	0.607421875000000	0.602539062500000	0.710937500000000	0.701171875000000
3641	0.506835937500000	0.607421875000000	0.602539062500000	0.710937500000000	0.701171875000000
3646	0.506835937500000	0.607421875000000	0.602539062500000	0.711914062500000	0.701171875000000
3651	0.506835937500000	0.607421875000000	0.602539062500000	0.711914062500000	0.701171875000000
3656	0.507812500000000	0.609375000000000	0.602539062500000	0.711914062500000	0.701171875000000
3661	0.507812500000000	0.609375000000000	0.602539062500000	0.711914062500000	0.701171875000000
3666	0.507812500000000	0.609375000000000	0.602539062500000	0.711914062500000	0.701171875000000
3671	0.508789062500000	0.609375000000000	0.603515625000000	0.711914062500000	0.701171875000000
3676	0.508789062500000	0.609375000000000	0.603515625000000	0.711914062500000	0.702148437500000
3681	0.509765625000000	0.609375000000000	0.603515625000000	0.711914062500000	0.702148437500000
3686	0.509765625000000	0.609375000000000	0.603515625000000	0.711914062500000	0.702148437500000
3691	0.509765625000000	0.609375000000000	0.603515625000000	0.711914062500000	0.702148437500000
3696	0.509765625000000	0.609375000000000	0.603515625000000	0.711914062500000	0.702148437500000
3701	0.509765625000000	0.609375000000000	0.603515625000000	0.711914062500000	0.703125000000000
3706	0.509765625000000	0.609375000000000	0.603515625000000	0.711914062500000	0.703125000000000
3711	0.509765625000000	0.610351562500000	0.604492187500000	0.711914062500000	0.703125000000000
3716	0.509765625000000	0.610351562500000	0.604492187500000	0.711914062500000	0.703125000000000
3721	0.509765625000000	0.611328125000000	0.604492187500000	0.711914062500000	0.703125000000000
3726	0.510742187500000	0.611328125000000	0.604492187500000	0.711914062500000	0.703125000000000
3731	0.510742187500000	0.611328125000000	0.604492187500000	0.711914062500000	0.703125000000000
3736	0.510742187500000	0.611328125000000	0.604492187500000	0.711914062500000	0.703125000000000
3741	0.510742187500000	0.611328125000000	0.606445312500000	0.711914062500000	0.703125000000000
3746	0.510742187500000	0.611328125000000	0.606445312500000	0.711914062500000	0.703125000000000
3751	0.511718750000000	0.612304687500000	0.606445312500000	0.711914062500000	0.703125000000000
3756	0.511718750000000	0.612304687500000	0.606445312500000	0.711914062500000	0.703125000000000
3761	0.511718750000000	0.612304687500000	0.606445312500000	0.711914062500000	0.703125000000000
3766	0.511718750000000	0.612304687500000	0.606445312500000	0.711914062500000	0.703125000000000
3771	0.511718750000000	0.612304687500000	0.606445312500000	0.711914062500000	0.704101562500000
3776	0.511718750000000	0.612304687500000	0.606445312500000	0.711914062500000	0.704101562500000
3781	0.511718750000000	0.612304687500000	0.606445312500000	0.711914062500000	0.704101562500000
3786	0.511718750000000	0.613281250000000	0.606445312500000	0.711914062500000	0.704101562500000
3791	0.511718750000000	0.613281250000000	0.606445312500000	0.711914062500000	0.704101562500000
3796	0.512695312500000	0.613281250000000	0.607421875000000	0.711914062500000	0.704101562500000
3801	0.512695312500000	0.613281250000000	0.607421875000000	0.711914062500000	0.704101562500000
3806	0.512695312500000	0.613281250000000	0.607421875000000	0.711914062500000	0.704101562500000
3811	0.513671875000000	0.614257812500000	0.607421875000000	0.711914062500000	0.704101562500000
3816	0.514648437500000	0.614257812500000	0.607421875000000	0.711914062500000	0.704101562500000
3821	0.515625000000000	0.614257812500000	0.607421875000000	0.711914062500000	0.704101562500000
3826	0.515625000000000	0.614257812500000	0.607421875000000	0.711914062500000	0.704101562500000
3831	0.515625000000000	0.615234375000000	0.607421875000000	0.711914062500000	0.704101562500000
3836	0.515625000000000	0.615234375000000	0.607421875000000	0.712890625000000	0.704101562500000
3841	0.515625000000000	0.615234375000000	0.607421875000000	0.712890625000000	0.704101562500000
3846	0.515625000000000	0.616210937500000	0.608398437500000	0.712890625000000	0.704101562500000
3851	0.515625000000000	0.616210937500000	0.608398437500000	0.712890625000000	0.704101562500000
3856	0.515625000000000	0.616210937500000	0.608398437500000	0.712890625000000	0.704101562500000
3861	0.516601562500000	0.616210937500000	0.608398437500000	0.712890625000000	0.704101562500000
3866	0.516601562500000	0.616210937500000	0.608398437500000	0.712890625000000	0.704101562500000
3871	0.517578125000000	0.617187500000000	0.608398437500000	0.712890625000000	0.705078125000000
3876	0.517578125000000	0.617187500000000	0.608398437500000	0.712890625000000	0.705078125000000
3881	0.517578125000000	0.617187500000000	0.608398437500000	0.712890625000000	0.705078125000000
3886	0.518554687500000	0.618164062500000	0.608398437500000	0.712890625000000	0.705078125000000
3891	0.519531250000000	0.618164062500000	0.608398437500000	0.713867187500000	0.707031250000000
3896	0.519531250000000	0.618164062500000	0.608398437500000	0.713867187500000	0.707031250000000
3901	0.519531250000000	0.618164062500000	0.608398437500000	0.713867187500000	0.707031250000000
3906	0.519531250000000	0.618164062500000	0.608398437500000	0.714843750000000	0.707031250000000
3911	0.519531250000000	0.618164062500000	0.608398437500000	0.714843750000000	0.707031250000000
3916	0.520507812500000	0.618164062500000	0.608398437500000	0.714843750000000	0.707031250000000
3921	0.520507812500000	0.618164062500000	0.609375000000000	0.714843750000000	0.707031250000000
3926	0.520507812500000	0.618164062500000	0.609375000000000	0.714843750000000	0.707031250000000
3931	0.521484375000000	0.618164062500000	0.609375000000000	0.715820312500000	0.707031250000000
3936	0.521484375000000	0.618164062500000	0.609375000000000	0.715820312500000	0.707031250000000
3941	0.521484375000000	0.619140625000000	0.610351562500000	0.715820312500000	0.707031250000000
3946	0.521484375000000	0.619140625000000	0.610351562500000	0.715820312500000	0.707031250000000
3951	0.521484375000000	0.619140625000000	0.610351562500000	0.715820312500000	0.707031250000000
3956	0.521484375000000	0.619140625000000	0.610351562500000	0.715820312500000	0.707031250000000
3961	0.521484375000000	0.619140625000000	0.610351562500000	0.715820312500000	0.707031250000000
3966	0.521484375000000	0.619140625000000	0.610351562500000	0.715820312500000	0.707031250000000
3971	0.521484375000000	0.619140625000000	0.610351562500000	0.715820312500000	0.707031250000000
3976	0.521484375000000	0.619140625000000	0.610351562500000	0.715820312500000	0.707031250000000
3981	0.522460937500000	0.619140625000000	0.610351562500000	0.715820312500000	0.707031250000000
3986	0.522460937500000	0.619140625000000	0.610351562500000	0.715820312500000	0.707031250000000
3991	0.522460937500000	0.620117187500000	0.610351562500000	0.715820312500000	0.707031250000000
3996	0.522460937500000	0.620117187500000	0.610351562500000	0.715820312500000	0.707031250000000
4001	0.522460937500000	0.620117187500000	0.610351562500000	0.715820312500000	0.707031250000000
4006	0.523437500000000	0.620117187500000	0.610351562500000	0.715820312500000	0.707031250000000
4011	0.523437500000000	0.620117187500000	0.610351562500000	0.715820312500000	0.707031250000000
4016	0.523437500000000	0.620117187500000	0.610351562500000	0.715820312500000	0.708007812500000
4021	0.523437500000000	0.620117187500000	0.610351562500000	0.715820312500000	0.708007812500000
4026	0.523437500000000	0.620117187500000	0.610351562500000	0.715820312500000	0.708007812500000
4031	0.523437500000000	0.620117187500000	0.610351562500000	0.715820312500000	0.708007812500000
4036	0.524414062500000	0.620117187500000	0.610351562500000	0.715820312500000	0.708007812500000
4041	0.524414062500000	0.620117187500000	0.611328125000000	0.715820312500000	0.708007812500000
4046	0.524414062500000	0.620117187500000	0.611328125000000	0.715820312500000	0.707031250000000
4051	0.524414062500000	0.620117187500000	0.611328125000000	0.715820312500000	0.707031250000000
4056	0.524414062500000	0.620117187500000	0.612304687500000	0.715820312500000	0.707031250000000
4061	0.524414062500000	0.620117187500000	0.612304687500000	0.715820312500000	0.708007812500000
4066	0.526367187500000	0.620117187500000	0.613281250000000	0.715820312500000	0.708007812500000
4071	0.526367187500000	0.620117187500000	0.613281250000000	0.716796875000000	0.708007812500000
4076	0.526367187500000	0.620117187500000	0.613281250000000	0.716796875000000	0.708007812500000
4081	0.526367187500000	0.620117187500000	0.613281250000000	0.716796875000000	0.708007812500000
4086	0.526367187500000	0.621093750000000	0.613281250000000	0.716796875000000	0.708007812500000
4091	0.526367187500000	0.621093750000000	0.613281250000000	0.716796875000000	0.708984375000000
4096	0.526367187500000	0.621093750000000	0.614257812500000	0.717773437500000	0.708984375000000
4101	0.526367187500000	0.621093750000000	0.614257812500000	0.717773437500000	0.708984375000000
4106	0.527343750000000	0.621093750000000	0.614257812500000	0.717773437500000	0.708984375000000
4111	0.527343750000000	0.621093750000000	0.614257812500000	0.717773437500000	0.708984375000000
4116	0.528320312500000	0.622070312500000	0.614257812500000	0.717773437500000	0.708984375000000
4121	0.530273437500000	0.622070312500000	0.614257812500000	0.717773437500000	0.708984375000000
4126	0.530273437500000	0.622070312500000	0.614257812500000	0.717773437500000	0.708984375000000
4131	0.531250000000000	0.622070312500000	0.615234375000000	0.717773437500000	0.708984375000000
4136	0.531250000000000	0.622070312500000	0.616210937500000	0.717773437500000	0.708984375000000
4141	0.531250000000000	0.622070312500000	0.616210937500000	0.717773437500000	0.708984375000000
4146	0.531250000000000	0.622070312500000	0.616210937500000	0.717773437500000	0.708984375000000
4151	0.532226562500000	0.623046875000000	0.616210937500000	0.718750000000000	0.708984375000000
4156	0.532226562500000	0.623046875000000	0.616210937500000	0.718750000000000	0.708984375000000
4161	0.532226562500000	0.623046875000000	0.616210937500000	0.718750000000000	0.708984375000000
4166	0.532226562500000	0.623046875000000	0.616210937500000	0.718750000000000	0.708984375000000
4171	0.532226562500000	0.623046875000000	0.617187500000000	0.718750000000000	0.708984375000000
4176	0.532226562500000	0.623046875000000	0.617187500000000	0.718750000000000	0.708984375000000
4181	0.532226562500000	0.623046875000000	0.618164062500000	0.718750000000000	0.708984375000000
4186	0.532226562500000	0.623046875000000	0.618164062500000	0.718750000000000	0.708984375000000
4191	0.532226562500000	0.623046875000000	0.618164062500000	0.718750000000000	0.708984375000000
4196	0.533203125000000	0.623046875000000	0.619140625000000	0.718750000000000	0.708984375000000
4201	0.533203125000000	0.623046875000000	0.619140625000000	0.718750000000000	0.708984375000000
4206	0.535156250000000	0.623046875000000	0.619140625000000	0.718750000000000	0.708984375000000
4211	0.535156250000000	0.623046875000000	0.619140625000000	0.718750000000000	0.708984375000000
4216	0.535156250000000	0.623046875000000	0.619140625000000	0.718750000000000	0.708984375000000
4221	0.536132812500000	0.623046875000000	0.619140625000000	0.718750000000000	0.708984375000000
4226	0.536132812500000	0.623046875000000	0.619140625000000	0.718750000000000	0.708984375000000
4231	0.537109375000000	0.623046875000000	0.619140625000000	0.718750000000000	0.708984375000000
4236	0.537109375000000	0.623046875000000	0.620117187500000	0.718750000000000	0.708984375000000
4241	0.537109375000000	0.623046875000000	0.620117187500000	0.718750000000000	0.708984375000000
4246	0.537109375000000	0.623046875000000	0.620117187500000	0.718750000000000	0.708984375000000
4251	0.537109375000000	0.623046875000000	0.620117187500000	0.718750000000000	0.708984375000000
4256	0.537109375000000	0.623046875000000	0.620117187500000	0.718750000000000	0.708984375000000
4261	0.537109375000000	0.623046875000000	0.620117187500000	0.718750000000000	0.709960937500000
4266	0.538085937500000	0.623046875000000	0.620117187500000	0.718750000000000	0.709960937500000
4271	0.538085937500000	0.623046875000000	0.620117187500000	0.718750000000000	0.709960937500000
4276	0.539062500000000	0.623046875000000	0.620117187500000	0.718750000000000	0.709960937500000
4281	0.540039062500000	0.623046875000000	0.620117187500000	0.718750000000000	0.709960937500000
4286	0.540039062500000	0.623046875000000	0.620117187500000	0.718750000000000	0.709960937500000
4291	0.540039062500000	0.623046875000000	0.620117187500000	0.718750000000000	0.709960937500000
4296	0.541015625000000	0.623046875000000	0.620117187500000	0.718750000000000	0.709960937500000
4301	0.541992187500000	0.623046875000000	0.621093750000000	0.718750000000000	0.709960937500000
4306	0.541992187500000	0.623046875000000	0.621093750000000	0.719726562500000	0.709960937500000
4311	0.541992187500000	0.623046875000000	0.621093750000000	0.719726562500000	0.709960937500000
4316	0.541992187500000	0.623046875000000	0.621093750000000	0.719726562500000	0.709960937500000
4321	0.542968750000000	0.624023437500000	0.622070312500000	0.719726562500000	0.709960937500000
4326	0.542968750000000	0.624023437500000	0.622070312500000	0.719726562500000	0.709960937500000
4331	0.542968750000000	0.624023437500000	0.622070312500000	0.719726562500000	0.709960937500000
4336	0.542968750000000	0.624023437500000	0.622070312500000	0.719726562500000	0.710937500000000
4341	0.542968750000000	0.624023437500000	0.622070312500000	0.719726562500000	0.710937500000000
4346	0.543945312500000	0.624023437500000	0.622070312500000	0.719726562500000	0.710937500000000
4351	0.545898437500000	0.624023437500000	0.622070312500000	0.719726562500000	0.710937500000000
4356	0.545898437500000	0.624023437500000	0.622070312500000	0.719726562500000	0.710937500000000
4361	0.545898437500000	0.624023437500000	0.622070312500000	0.719726562500000	0.710937500000000
4366	0.545898437500000	0.624023437500000	0.622070312500000	0.719726562500000	0.711914062500000
4371	0.546875000000000	0.624023437500000	0.622070312500000	0.719726562500000	0.711914062500000
4376	0.546875000000000	0.624023437500000	0.623046875000000	0.719726562500000	0.711914062500000
4381	0.546875000000000	0.624023437500000	0.623046875000000	0.719726562500000	0.711914062500000
4386	0.546875000000000	0.624023437500000	0.623046875000000	0.719726562500000	0.711914062500000
4391	0.546875000000000	0.624023437500000	0.623046875000000	0.719726562500000	0.711914062500000
4396	0.546875000000000	0.625000000000000	0.623046875000000	0.719726562500000	0.711914062500000
4401	0.546875000000000	0.625000000000000	0.623046875000000	0.719726562500000	0.711914062500000
4406	0.546875000000000	0.625000000000000	0.623046875000000	0.719726562500000	0.711914062500000
4411	0.548828125000000	0.625976562500000	0.623046875000000	0.719726562500000	0.711914062500000
4416	0.548828125000000	0.625976562500000	0.623046875000000	0.719726562500000	0.711914062500000
4421	0.548828125000000	0.625976562500000	0.623046875000000	0.719726562500000	0.711914062500000
4426	0.548828125000000	0.626953125000000	0.624023437500000	0.719726562500000	0.711914062500000
4431	0.548828125000000	0.626953125000000	0.624023437500000	0.719726562500000	0.711914062500000
4436	0.548828125000000	0.626953125000000	0.624023437500000	0.719726562500000	0.711914062500000
4441	0.548828125000000	0.626953125000000	0.625976562500000	0.719726562500000	0.711914062500000
4446	0.548828125000000	0.626953125000000	0.625976562500000	0.720703125000000	0.711914062500000
4451	0.549804687500000	0.626953125000000	0.625976562500000	0.720703125000000	0.711914062500000
4456	0.549804687500000	0.628906250000000	0.625976562500000	0.720703125000000	0.711914062500000
4461	0.551757812500000	0.629882812500000	0.625976562500000	0.720703125000000	0.711914062500000
4466	0.551757812500000	0.629882812500000	0.625976562500000	0.720703125000000	0.711914062500000
4471	0.551757812500000	0.629882812500000	0.625976562500000	0.720703125000000	0.711914062500000
4476	0.551757812500000	0.629882812500000	0.625976562500000	0.720703125000000	0.711914062500000
4481	0.551757812500000	0.629882812500000	0.625976562500000	0.720703125000000	0.712890625000000
4486	0.551757812500000	0.629882812500000	0.625976562500000	0.720703125000000	0.712890625000000
4491	0.552734375000000	0.629882812500000	0.625976562500000	0.720703125000000	0.712890625000000
4496	0.552734375000000	0.629882812500000	0.625976562500000	0.720703125000000	0.713867187500000
4501	0.552734375000000	0.629882812500000	0.625976562500000	0.721679687500000	0.713867187500000
4506	0.552734375000000	0.630859375000000	0.625976562500000	0.721679687500000	0.713867187500000
4511	0.552734375000000	0.630859375000000	0.625976562500000	0.721679687500000	0.713867187500000
4516	0.552734375000000	0.630859375000000	0.625976562500000	0.722656250000000	0.713867187500000
4521	0.553710937500000	0.630859375000000	0.625976562500000	0.722656250000000	0.713867187500000
4526	0.554687500000000	0.630859375000000	0.625976562500000	0.722656250000000	0.713867187500000
4531	0.554687500000000	0.631835937500000	0.625976562500000	0.722656250000000	0.713867187500000
4536	0.554687500000000	0.631835937500000	0.625976562500000	0.722656250000000	0.713867187500000
4541	0.554687500000000	0.631835937500000	0.625976562500000	0.722656250000000	0.713867187500000
4546	0.554687500000000	0.631835937500000	0.625976562500000	0.722656250000000	0.713867187500000
4551	0.554687500000000	0.631835937500000	0.625976562500000	0.722656250000000	0.713867187500000
4556	0.554687500000000	0.631835937500000	0.625976562500000	0.722656250000000	0.713867187500000
4561	0.554687500000000	0.632812500000000	0.625976562500000	0.722656250000000	0.713867187500000
4566	0.555664062500000	0.632812500000000	0.625976562500000	0.722656250000000	0.713867187500000
4571	0.555664062500000	0.632812500000000	0.625976562500000	0.722656250000000	0.713867187500000
4576	0.556640625000000	0.632812500000000	0.625976562500000	0.722656250000000	0.713867187500000
4581	0.556640625000000	0.632812500000000	0.625976562500000	0.722656250000000	0.713867187500000
4586	0.556640625000000	0.632812500000000	0.625976562500000	0.723632812500000	0.713867187500000
4591	0.556640625000000	0.632812500000000	0.625976562500000	0.723632812500000	0.713867187500000
4596	0.556640625000000	0.632812500000000	0.625976562500000	0.723632812500000	0.713867187500000
4601	0.557617187500000	0.632812500000000	0.626953125000000	0.723632812500000	0.713867187500000
4606	0.557617187500000	0.632812500000000	0.626953125000000	0.723632812500000	0.713867187500000
4611	0.557617187500000	0.632812500000000	0.626953125000000	0.723632812500000	0.713867187500000
4616	0.557617187500000	0.632812500000000	0.626953125000000	0.723632812500000	0.713867187500000
4621	0.557617187500000	0.632812500000000	0.626953125000000	0.723632812500000	0.713867187500000
4626	0.557617187500000	0.632812500000000	0.626953125000000	0.723632812500000	0.713867187500000
4631	0.557617187500000	0.632812500000000	0.627929687500000	0.723632812500000	0.713867187500000
4636	0.558593750000000	0.632812500000000	0.627929687500000	0.723632812500000	0.713867187500000
4641	0.558593750000000	0.633789062500000	0.627929687500000	0.723632812500000	0.714843750000000
4646	0.559570312500000	0.633789062500000	0.627929687500000	0.723632812500000	0.714843750000000
4651	0.559570312500000	0.633789062500000	0.627929687500000	0.723632812500000	0.714843750000000
4656	0.559570312500000	0.633789062500000	0.627929687500000	0.723632812500000	0.714843750000000
4661	0.559570312500000	0.634765625000000	0.628906250000000	0.723632812500000	0.714843750000000
4666	0.559570312500000	0.634765625000000	0.629882812500000	0.723632812500000	0.714843750000000
4671	0.559570312500000	0.634765625000000	0.629882812500000	0.723632812500000	0.714843750000000
4676	0.559570312500000	0.634765625000000	0.629882812500000	0.723632812500000	0.714843750000000
4681	0.559570312500000	0.634765625000000	0.630859375000000	0.723632812500000	0.714843750000000
4686	0.559570312500000	0.634765625000000	0.630859375000000	0.723632812500000	0.714843750000000
4691	0.559570312500000	0.634765625000000	0.630859375000000	0.723632812500000	0.714843750000000
4696	0.559570312500000	0.634765625000000	0.631835937500000	0.723632812500000	0.714843750000000
4701	0.559570312500000	0.634765625000000	0.631835937500000	0.723632812500000	0.714843750000000
4706	0.559570312500000	0.634765625000000	0.631835937500000	0.723632812500000	0.714843750000000
4711	0.559570312500000	0.634765625000000	0.631835937500000	0.723632812500000	0.714843750000000
4716	0.559570312500000	0.635742187500000	0.631835937500000	0.723632812500000	0.714843750000000
4721	0.559570312500000	0.635742187500000	0.631835937500000	0.723632812500000	0.714843750000000
4726	0.559570312500000	0.635742187500000	0.631835937500000	0.723632812500000	0.714843750000000
4731	0.559570312500000	0.636718750000000	0.631835937500000	0.723632812500000	0.714843750000000
4736	0.560546875000000	0.636718750000000	0.631835937500000	0.723632812500000	0.714843750000000
4741	0.560546875000000	0.636718750000000	0.631835937500000	0.723632812500000	0.714843750000000
4746	0.560546875000000	0.636718750000000	0.632812500000000	0.724609375000000	0.714843750000000
4751	0.560546875000000	0.636718750000000	0.632812500000000	0.724609375000000	0.714843750000000
4756	0.560546875000000	0.636718750000000	0.632812500000000	0.724609375000000	0.714843750000000
4761	0.561523437500000	0.636718750000000	0.633789062500000	0.724609375000000	0.714843750000000
4766	0.561523437500000	0.636718750000000	0.633789062500000	0.724609375000000	0.714843750000000
4771	0.561523437500000	0.636718750000000	0.633789062500000	0.724609375000000	0.714843750000000
4776	0.561523437500000	0.636718750000000	0.633789062500000	0.724609375000000	0.714843750000000
4781	0.561523437500000	0.636718750000000	0.634765625000000	0.724609375000000	0.715820312500000
4786	0.561523437500000	0.636718750000000	0.634765625000000	0.724609375000000	0.715820312500000
4791	0.561523437500000	0.636718750000000	0.634765625000000	0.724609375000000	0.715820312500000
4796	0.561523437500000	0.636718750000000	0.634765625000000	0.724609375000000	0.715820312500000
4801	0.561523437500000	0.636718750000000	0.634765625000000	0.724609375000000	0.715820312500000
4806	0.561523437500000	0.636718750000000	0.634765625000000	0.724609375000000	0.715820312500000
4811	0.561523437500000	0.636718750000000	0.634765625000000	0.724609375000000	0.715820312500000
4816	0.561523437500000	0.636718750000000	0.634765625000000	0.724609375000000	0.715820312500000
4821	0.561523437500000	0.637695312500000	0.634765625000000	0.724609375000000	0.715820312500000
4826	0.561523437500000	0.637695312500000	0.634765625000000	0.724609375000000	0.715820312500000
4831	0.561523437500000	0.638671875000000	0.634765625000000	0.724609375000000	0.715820312500000
4836	0.561523437500000	0.639648437500000	0.634765625000000	0.724609375000000	0.715820312500000
4841	0.561523437500000	0.639648437500000	0.634765625000000	0.724609375000000	0.715820312500000
4846	0.561523437500000	0.639648437500000	0.634765625000000	0.724609375000000	0.715820312500000
4851	0.561523437500000	0.639648437500000	0.634765625000000	0.724609375000000	0.716796875000000
4856	0.561523437500000	0.639648437500000	0.634765625000000	0.724609375000000	0.716796875000000
4861	0.562500000000000	0.639648437500000	0.634765625000000	0.725585937500000	0.716796875000000
4866	0.563476562500000	0.640625000000000	0.634765625000000	0.725585937500000	0.716796875000000
4871	0.563476562500000	0.640625000000000	0.635742187500000	0.725585937500000	0.716796875000000
4876	0.563476562500000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4881	0.563476562500000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4886	0.563476562500000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4891	0.563476562500000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4896	0.563476562500000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4901	0.563476562500000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4906	0.563476562500000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4911	0.563476562500000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4916	0.563476562500000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4921	0.564453125000000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4926	0.564453125000000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4931	0.564453125000000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4936	0.564453125000000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4941	0.565429687500000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4946	0.565429687500000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4951	0.566406250000000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4956	0.566406250000000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4961	0.566406250000000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4966	0.566406250000000	0.640625000000000	0.637695312500000	0.725585937500000	0.716796875000000
4971	0.566406250000000	0.641601562500000	0.637695312500000	0.725585937500000	0.716796875000000
4976	0.566406250000000	0.641601562500000	0.637695312500000	0.725585937500000	0.716796875000000
4981	0.566406250000000	0.641601562500000	0.637695312500000	0.725585937500000	0.716796875000000
4986	0.566406250000000	0.641601562500000	0.638671875000000	0.725585937500000	0.716796875000000
4991	0.566406250000000	0.642578125000000	0.638671875000000	0.725585937500000	0.716796875000000
4996	0.566406250000000	0.642578125000000	0.638671875000000	0.725585937500000	0.716796875000000

==> Revised version arXiv/NewPics/CompareAllSyntheticNoisefreeImprovedTimes.txt <==
tSimCo	hitsSimCo	tFAOL	hitsFAOL	tIAOL	hitsIAOL	tSVAOL	hitsSVAOL
2.02001789608040	0	0.974094498859297	0	4.11186870270854	0	5.31676008779899	0
12.1201073764824	0	5.84456699315578	0	24.6712122162513	0	31.9005605267940	0
22.2201968568844	0	10.7150394874523	0	45.2305557297940	0	58.4843609657889	0
32.3202863372864	0	15.5855119817488	0	65.7898992433367	0	85.0681614047839	0
42.4203758176884	0	20.4559844760453	0	86.3492427568794	0	111.651961843779	0
52.5204652980905	0	25.3264569703417	0	106.908586270422	0	138.235762282774	0.00195312500000000
62.6205547784925	0	30.1969294646382	0	127.467929783965	0.00292968750000000	164.819562721769	0.00878906250000000
72.7206442588945	0	35.0674019589347	0	148.027273297508	0.00976562500000000	191.403363160764	0.0166015625000000
82.8207337392965	0	39.9378744532312	0	168.586616811050	0.0146484375000000	217.987163599759	0.0302734375000000
92.9208232196985	0	44.8083469475276	0	189.145960324593	0.0283203125000000	244.570964038754	0.0439453125000000
103.020912700101	0	49.6788194418241	0	209.705303838136	0.0449218750000000	271.154764477749	0.0664062500000000
113.121002180503	0	54.5492919361206	0	230.264647351678	0.0644531250000000	297.738564916744	0.0898437500000000
123.221091660905	0	59.4197644304171	0	250.823990865221	0.0781250000000000	324.322365355738	0.108398437500000
133.321181141307	0	64.2902369247135	0	271.383334378764	0.0937500000000000	350.906165794733	0.128906250000000
143.421270621709	0	69.1607094190101	0	291.942677892306	0.112304687500000	377.489966233728	0.144531250000000
153.521360102110	0	74.0311819133066	0	312.502021405849	0.126953125000000	404.073766672723	0.167968750000000
163.621449582512	0	78.9016544076031	0	333.061364919392	0.148437500000000	430.657567111718	0.181640625000000
173.721539062914	0	83.7721269018996	0.000976562500000000	353.620708432934	0.166015625000000	457.241367550713	0.199218750000000
183.821628543316	0	88.6425993961961	0.000976562500000000	374.180051946477	0.186523437500000	483.825167989707	0.209960937500000
193.921718023718	0	93.5130718904926	0.000976562500000000	394.739395460020	0.205078125000000	510.408968428702	0.227539062500000
204.021807504120	0	98.3835443847891	0.000976562500000000	415.298738973562	0.213867187500000	536.992768867697	0.237304687500000
214.121896984522	0	103.254016879086	0.000976562500000000	435.858082487105	0.223632812500000	563.576569306693	0.253906250000000
224.221986464924	0	108.124489373382	0.00292968750000000	456.417426000648	0.235351562500000	590.160369745688	0.266601562500000
234.322075945326	0	112.994961867679	0.00390625000000000	476.976769514190	0.247070312500000	616.744170184683	0.280273437500000
244.422165425728	0	117.865434361975	0.00390625000000000	497.536113027733	0.258789062500000	643.327970623678	0.287109375000000
254.522254906130	0	122.735906856272	0.00390625000000000	518.095456541276	0.269531250000000	669.911771062673	0.295898437500000
264.622344386532	0	127.606379350568	0.00488281250000000	538.654800054818	0.283203125000000	696.495571501668	0.307617187500000
274.722433866934	0	132.476851844865	0.00585937500000000	559.214143568361	0.300781250000000	723.079371940663	0.317382812500000
284.822523347336	0	137.347324339161	0.00683593750000000	579.773487081904	0.310546875000000	749.663172379658	0.325195312500000
294.922612827738	0	142.217796833458	0.00683593750000000	600.332830595446	0.317382812500000	776.246972818654	0.330078125000000
305.022702308140	0	147.088269327754	0.00878906250000000	620.892174108989	0.325195312500000	802.830773257649	0.335937500000000
315.122791788542	0	151.958741822051	0.00976562500000000	641.451517622532	0.328125000000000	829.414573696644	0.343750000000000
325.222881268944	0	156.829214316347	0.00976562500000000	662.010861136074	0.333007812500000	855.998374135639	0.353515625000000
335.322970749346	0	161.699686810644	0.0107421875000000	682.570204649617	0.336914062500000	882.582174574634	0.359375000000000
345.423060229748	0	166.570159304940	0.0126953125000000	703.129548163160	0.340820312500000	909.165975013629	0.362304687500000
355.523149710149	0	171.440631799237	0.0156250000000000	723.688891676702	0.346679687500000	935.749775452624	0.369140625000000
365.623239190551	0	176.311104293533	0.0175781250000000	744.248235190245	0.354492187500000	962.333575891619	0.375976562500000
375.723328670953	0	181.181576787830	0.0185546875000000	764.807578703788	0.358398437500000	988.917376330615	0.384765625000000
385.823418151355	0	186.052049282126	0.0195312500000000	785.366922217330	0.365234375000000	1015.50117676961	0.388671875000000
395.923507631757	0	190.922521776423	0.0205078125000000	805.926265730873	0.368164062500000	1042.08497720860	0.394531250000000
406.023597112159	0	195.792994270719	0.0224609375000000	826.485609244416	0.372070312500000	1068.66877764760	0.398437500000000
416.123686592561	0	200.663466765016	0.0253906250000000	847.044952757958	0.376953125000000	1095.25257808659	0.401367187500000
426.223776072963	0	205.533939259312	0.0273437500000000	867.604296271501	0.379882812500000	1121.83637852559	0.405273437500000
436.323865553365	0	210.404411753609	0.0312500000000000	888.163639785044	0.387695312500000	1148.42017896458	0.410156250000000
446.423955033767	0	215.274884247905	0.0322265625000000	908.722983298586	0.396484375000000	1175.00397940358	0.413085937500000
456.524044514169	0	220.145356742202	0.0390625000000000	929.282326812129	0.401367187500000	1201.58777984257	0.417968750000000
466.624133994571	0	225.015829236498	0.0410156250000000	949.841670325672	0.407226562500000	1228.17158028157	0.425781250000000
476.724223474973	0	229.886301730795	0.0429687500000000	970.401013839214	0.413085937500000	1254.75538072056	0.430664062500000
486.824312955375	0	234.756774225091	0.0468750000000000	990.960357352757	0.418945312500000	1281.33918115956	0.436523437500000
496.924402435777	0	239.627246719388	0.0517578125000000	1011.51970086630	0.421875000000000	1307.92298159855	0.443359375000000
507.024491916179	0	244.497719213684	0.0517578125000000	1032.07904437984	0.425781250000000	1334.50678203754	0.447265625000000
517.124581396581	0.00195312500000000	249.368191707981	0.0556640625000000	1052.63838789339	0.428710937500000	1361.09058247654	0.447265625000000
527.224670876983	0.00195312500000000	254.238664202277	0.0585937500000000	1073.19773140693	0.432617187500000	1387.67438291553	0.451171875000000
537.324760357385	0.00195312500000000	259.109136696574	0.0615234375000000	1093.75707492047	0.437500000000000	1414.25818335453	0.454101562500000
547.424849837787	0.00195312500000000	263.979609190870	0.0644531250000000	1114.31641843401	0.437500000000000	1440.84198379352	0.460937500000000
557.524939318188	0.00195312500000000	268.850081685167	0.0693359375000000	1134.87576194756	0.443359375000000	1467.42578423252	0.464843750000000
567.625028798590	0.00292968750000000	273.720554179463	0.0712890625000000	1155.43510546110	0.445312500000000	1494.00958467151	0.467773437500000
577.725118278992	0.00390625000000000	278.591026673760	0.0742187500000000	1175.99444897464	0.447265625000000	1520.59338511051	0.470703125000000
587.825207759394	0.00390625000000000	283.461499168056	0.0781250000000000	1196.55379248818	0.450195312500000	1547.17718554950	0.473632812500000
597.925297239796	0.00390625000000000	288.331971662353	0.0820312500000000	1217.11313600173	0.453125000000000	1573.76098598850	0.478515625000000
608.025386720198	0.00390625000000000	293.202444156649	0.0849609375000000	1237.67247951527	0.455078125000000	1600.34478642749	0.482421875000000
618.125476200600	0.00390625000000000	298.072916650946	0.0859375000000000	1258.23182302881	0.458007812500000	1626.92858686648	0.487304687500000
628.225565681002	0.00390625000000000	302.943389145242	0.0927734375000000	1278.79116654235	0.463867187500000	1653.51238730548	0.492187500000000
638.325655161404	0.00390625000000000	307.813861639539	0.0957031250000000	1299.35051005590	0.467773437500000	1680.09618774447	0.497070312500000
648.425744641806	0.00488281250000000	312.684334133835	0.101562500000000	1319.90985356944	0.467773437500000	1706.67998818347	0.498046875000000
658.525834122208	0.00585937500000000	317.554806628132	0.105468750000000	1340.46919708298	0.470703125000000	1733.26378862246	0.499023437500000
668.625923602610	0.00585937500000000	322.425279122428	0.107421875000000	1361.02854059653	0.473632812500000	1759.84758906146	0.500000000000000
678.726013083012	0.00781250000000000	327.295751616725	0.110351562500000	1381.58788411007	0.473632812500000	1786.43138950045	0.503906250000000
688.826102563414	0.00781250000000000	332.166224111021	0.113281250000000	1402.14722762361	0.474609375000000	1813.01518993945	0.510742187500000
698.926192043816	0.00781250000000000	337.036696605318	0.117187500000000	1422.70657113715	0.474609375000000	1839.59899037844	0.512695312500000
709.026281524218	0.00878906250000000	341.907169099614	0.117187500000000	1443.26591465070	0.476562500000000	1866.18279081744	0.513671875000000
719.126371004620	0.00976562500000000	346.777641593911	0.122070312500000	1463.82525816424	0.478515625000000	1892.76659125643	0.515625000000000
729.226460485022	0.00976562500000000	351.648114088207	0.126953125000000	1484.38460167778	0.484375000000000	1919.35039169542	0.518554687500000
739.326549965424	0.00976562500000000	356.518586582504	0.129882812500000	1504.94394519132	0.487304687500000	1945.93419213442	0.521484375000000
749.426639445826	0.0107421875000000	361.389059076800	0.135742187500000	1525.50328870487	0.488281250000000	1972.51799257341	0.522460937500000
759.526728926227	0.0107421875000000	366.259531571097	0.136718750000000	1546.06263221841	0.490234375000000	1999.10179301241	0.523437500000000
769.626818406629	0.0117187500000000	371.130004065393	0.138671875000000	1566.62197573195	0.491210937500000	2025.68559345140	0.525390625000000
779.726907887031	0.0117187500000000	376.000476559690	0.140625000000000	1587.18131924549	0.500000000000000	2052.26939389040	0.525390625000000
789.826997367433	0.0126953125000000	380.870949053986	0.144531250000000	1607.74066275904	0.500000000000000	2078.85319432939	0.525390625000000
799.927086847835	0.0136718750000000	385.741421548283	0.145507812500000	1628.30000627258	0.501953125000000	2105.43699476839	0.525390625000000
810.027176328237	0.0136718750000000	390.611894042580	0.150390625000000	1648.85934978612	0.505859375000000	2132.02079520738	0.528320312500000
820.127265808639	0.0136718750000000	395.482366536876	0.155273437500000	1669.41869329967	0.506835937500000	2158.60459564638	0.530273437500000
830.227355289041	0.0156250000000000	400.352839031173	0.157226562500000	1689.97803681321	0.508789062500000	2185.18839608538	0.532226562500000
840.327444769443	0.0156250000000000	405.223311525469	0.163085937500000	1710.53738032675	0.509765625000000	2211.77219652437	0.532226562500000
850.427534249845	0.0166015625000000	410.093784019766	0.165039062500000	1731.09672384029	0.512695312500000	2238.35599696337	0.534179687500000
860.527623730247	0.0166015625000000	414.964256514062	0.166992187500000	1751.65606735384	0.512695312500000	2264.93979740236	0.536132812500000
870.627713210649	0.0185546875000000	419.834729008359	0.171875000000000	1772.21541086738	0.512695312500000	2291.52359784136	0.538085937500000
880.727802691051	0.0195312500000000	424.705201502655	0.175781250000000	1792.77475438092	0.514648437500000	2318.10739828035	0.538085937500000
890.827892171453	0.0205078125000000	429.575673996952	0.176757812500000	1813.33409789446	0.516601562500000	2344.69119871935	0.538085937500000
900.927981651855	0.0205078125000000	434.446146491248	0.179687500000000	1833.89344140801	0.520507812500000	2371.27499915835	0.539062500000000
911.028071132257	0.0234375000000000	439.316618985545	0.182617187500000	1854.45278492155	0.521484375000000	2397.85879959734	0.539062500000000
921.128160612659	0.0234375000000000	444.187091479841	0.185546875000000	1875.01212843509	0.523437500000000	2424.44260003634	0.541992187500000
931.228250093061	0.0244140625000000	449.057563974138	0.187500000000000	1895.57147194863	0.524414062500000	2451.02640047533	0.543945312500000
941.328339573463	0.0244140625000000	453.928036468434	0.190429687500000	1916.13081546218	0.528320312500000	2477.61020091433	0.544921875000000
951.428429053864	0.0253906250000000	458.798508962731	0.192382812500000	1936.69015897572	0.533203125000000	2504.19400135332	0.545898437500000
961.528518534266	0.0263671875000000	463.668981457027	0.194335937500000	1957.24950248926	0.534179687500000	2530.77780179232	0.548828125000000
971.628608014668	0.0263671875000000	468.539453951324	0.196289062500000	1977.80884600281	0.535156250000000	2557.36160223132	0.550781250000000
981.728697495070	0.0273437500000000	473.409926445620	0.197265625000000	1998.36818951635	0.535156250000000	2583.94540267031	0.554687500000000
991.828786975472	0.0273437500000000	478.280398939917	0.200195312500000	2018.92753302989	0.535156250000000	2610.52920310931	0.556640625000000
1001.92887645587	0.0292968750000000	483.150871434213	0.203125000000000	2039.48687654343	0.535156250000000	2637.11300354830	0.559570312500000
1012.02896593628	0.0302734375000000	488.021343928510	0.204101562500000	2060.04622005698	0.537109375000000	2663.69680398730	0.559570312500000
1022.12905541668	0.0302734375000000	492.891816422806	0.208007812500000	2080.60556357052	0.539062500000000	2690.28060442629	0.559570312500000
1032.22914489708	0.0302734375000000	497.762288917103	0.213867187500000	2101.16490708406	0.539062500000000	2716.86440486529	0.561523437500000
1042.32923437748	0.0302734375000000	502.632761411399	0.217773437500000	2121.72425059761	0.540039062500000	2743.44820530429	0.561523437500000
1052.42932385788	0.0302734375000000	507.503233905696	0.224609375000000	2142.28359411115	0.540039062500000	2770.03200574328	0.562500000000000
1062.52941333829	0.0322265625000000	512.373706399992	0.226562500000000	2162.84293762470	0.541015625000000	2796.61580618228	0.563476562500000
1072.62950281869	0.0322265625000000	517.244178894288	0.228515625000000	2183.40228113824	0.541992187500000	2823.19960662127	0.564453125000000
1082.72959229909	0.0322265625000000	522.114651388585	0.230468750000000	2203.96162465178	0.544921875000000	2849.78340706027	0.566406250000000
1092.82968177949	0.0332031250000000	526.985123882881	0.234375000000000	2224.52096816533	0.547851562500000	2876.36720749926	0.567382812500000
1102.92977125989	0.0341796875000000	531.855596377177	0.236328125000000	2245.08031167887	0.548828125000000	2902.95100793826	0.568359375000000
1113.02986074030	0.0351562500000000	536.726068871473	0.236328125000000	2265.63965519242	0.550781250000000	2929.53480837726	0.569335937500000
1123.12995022070	0.0351562500000000	541.596541365769	0.236328125000000	2286.19899870596	0.550781250000000	2956.11860881625	0.571289062500000
1133.23003970110	0.0371093750000000	546.467013860066	0.238281250000000	2306.75834221950	0.553710937500000	2982.70240925525	0.573242187500000
1143.33012918150	0.0390625000000000	551.337486354362	0.242187500000000	2327.31768573305	0.554687500000000	3009.28620969424	0.574218750000000
1153.43021866190	0.0400390625000000	556.207958848658	0.243164062500000	2347.87702924659	0.555664062500000	3035.87001013324	0.575195312500000
1163.53030814231	0.0410156250000000	561.078431342954	0.245117187500000	2368.43637276013	0.555664062500000	3062.45381057223	0.575195312500000
1173.63039762271	0.0429687500000000	565.948903837251	0.247070312500000	2388.99571627368	0.555664062500000	3089.03761101123	0.575195312500000
1183.73048710311	0.0439453125000000	570.819376331547	0.250976562500000	2409.55505978722	0.556640625000000	3115.62141145023	0.575195312500000
1193.83057658351	0.0468750000000000	575.689848825843	0.251953125000000	2430.11440330077	0.556640625000000	3142.20521188922	0.576171875000000
1203.93066606391	0.0478515625000000	580.560321320139	0.253906250000000	2450.67374681431	0.556640625000000	3168.78901232822	0.577148437500000
1214.03075554432	0.0517578125000000	585.430793814435	0.254882812500000	2471.23309032785	0.557617187500000	3195.37281276721	0.579101562500000
1224.13084502472	0.0527343750000000	590.301266308732	0.259765625000000	2491.79243384140	0.558593750000000	3221.95661320621	0.579101562500000
1234.23093450512	0.0537109375000000	595.171738803028	0.263671875000000	2512.35177735494	0.558593750000000	3248.54041364520	0.580078125000000
1244.33102398552	0.0556640625000000	600.042211297324	0.266601562500000	2532.91112086848	0.558593750000000	3275.12421408420	0.581054687500000
1254.43111346592	0.0566406250000000	604.912683791620	0.267578125000000	2553.47046438203	0.560546875000000	3301.70801452320	0.582031250000000
1264.53120294632	0.0585937500000000	609.783156285917	0.267578125000000	2574.02980789557	0.560546875000000	3328.29181496219	0.582031250000000
1274.63129242673	0.0605468750000000	614.653628780213	0.270507812500000	2594.58915140912	0.561523437500000	3354.87561540119	0.583007812500000
1284.73138190713	0.0625000000000000	619.524101274509	0.272460937500000	2615.14849492266	0.564453125000000	3381.45941584018	0.583984375000000
1294.83147138753	0.0625000000000000	624.394573768805	0.274414062500000	2635.70783843620	0.566406250000000	3408.04321627918	0.584960937500000
1304.93156086793	0.0644531250000000	629.265046263102	0.276367187500000	2656.26718194975	0.568359375000000	3434.62701671817	0.585937500000000
1315.03165034833	0.0644531250000000	634.135518757398	0.278320312500000	2676.82652546329	0.572265625000000	3461.21081715717	0.585937500000000
1325.13173982874	0.0664062500000000	639.005991251694	0.281250000000000	2697.38586897684	0.572265625000000	3487.79461759617	0.585937500000000
1335.23182930914	0.0683593750000000	643.876463745990	0.287109375000000	2717.94521249038	0.573242187500000	3514.37841803516	0.586914062500000
1345.33191878954	0.0712890625000000	648.746936240286	0.290039062500000	2738.50455600392	0.574218750000000	3540.96221847416	0.588867187500000
1355.43200826994	0.0732421875000000	653.617408734583	0.292968750000000	2759.06389951747	0.575195312500000	3567.54601891315	0.589843750000000
1365.53209775034	0.0761718750000000	658.487881228879	0.292968750000000	2779.62324303101	0.575195312500000	3594.12981935215	0.589843750000000
1375.63218723075	0.0791015625000000	663.358353723175	0.292968750000000	2800.18258654455	0.575195312500000	3620.71361979114	0.590820312500000
1385.73227671115	0.0800781250000000	668.228826217471	0.294921875000000	2820.74193005810	0.576171875000000	3647.29742023014	0.590820312500000
1395.83236619155	0.0830078125000000	673.099298711768	0.294921875000000	2841.30127357164	0.578125000000000	3673.88122066914	0.591796875000000
1405.93245567195	0.0849609375000000	677.969771206064	0.296875000000000	2861.86061708519	0.579101562500000	3700.46502110813	0.593750000000000
1416.03254515235	0.0898437500000000	682.840243700360	0.296875000000000	2882.41996059873	0.580078125000000	3727.04882154713	0.595703125000000
1426.13263463276	0.0917968750000000	687.710716194656	0.298828125000000	2902.97930411227	0.583007812500000	3753.63262198612	0.596679687500000
1436.23272411316	0.0917968750000000	692.581188688952	0.300781250000000	2923.53864762582	0.583984375000000	3780.21642242512	0.596679687500000
1446.33281359356	0.0917968750000000	697.451661183249	0.302734375000000	2944.09799113936	0.586914062500000	3806.80022286411	0.598632812500000
1456.43290307396	0.0947265625000000	702.322133677545	0.305664062500000	2964.65733465290	0.588867187500000	3833.38402330311	0.601562500000000
1466.53299255436	0.0966796875000000	707.192606171841	0.309570312500000	2985.21667816645	0.588867187500000	3859.96782374211	0.601562500000000
1476.63308203477	0.0986328125000000	712.063078666137	0.310546875000000	3005.77602167999	0.589843750000000	3886.55162418110	0.601562500000000
1486.73317151517	0.0996093750000000	716.933551160434	0.312500000000000	3026.33536519354	0.589843750000000	3913.13542462010	0.604492187500000
1496.83326099557	0.0996093750000000	721.804023654730	0.313476562500000	3046.89470870708	0.589843750000000	3939.71922505909	0.605468750000000
1506.93335047597	0.0996093750000000	726.674496149026	0.314453125000000	3067.45405222062	0.589843750000000	3966.30302549809	0.606445312500000
1517.03343995637	0.0996093750000000	731.544968643322	0.316406250000000	3088.01339573417	0.589843750000000	3992.88682593708	0.606445312500000
1527.13352943678	0.100585937500000	736.415441137618	0.317382812500000	3108.57273924771	0.589843750000000	4019.47062637608	0.606445312500000
1537.23361891718	0.103515625000000	741.285913631915	0.317382812500000	3129.13208276126	0.590820312500000	4046.05442681507	0.607421875000000
1547.33370839758	0.104492187500000	746.156386126211	0.321289062500000	3149.69142627480	0.591796875000000	4072.63822725407	0.608398437500000
1557.43379787798	0.107421875000000	751.026858620507	0.321289062500000	3170.25076978834	0.592773437500000	4099.22202769307	0.610351562500000
1567.53388735838	0.109375000000000	755.897331114803	0.322265625000000	3190.81011330189	0.593750000000000	4125.80582813206	0.610351562500000
1577.63397683879	0.111328125000000	760.767803609100	0.324218750000000	3211.36945681543	0.594726562500000	4152.38962857105	0.610351562500000
1587.73406631919	0.111328125000000	765.638276103396	0.328125000000000	3231.92880032897	0.597656250000000	4178.97342901005	0.611328125000000
1597.83415579959	0.112304687500000	770.508748597692	0.328125000000000	3252.48814384252	0.597656250000000	4205.55722944904	0.612304687500000
1607.93424527999	0.113281250000000	775.379221091988	0.328125000000000	3273.04748735606	0.598632812500000	4232.14102988803	0.614257812500000
1618.03433476039	0.118164062500000	780.249693586284	0.329101562500000	3293.60683086961	0.598632812500000	4258.72483032703	0.615234375000000
1628.13442424080	0.118164062500000	785.120166080581	0.332031250000000	3314.16617438315	0.598632812500000	4285.30863076602	0.615234375000000
1638.23451372120	0.119140625000000	789.990638574877	0.332031250000000	3334.72551789669	0.599609375000000	4311.89243120501	0.616210937500000
1648.33460320160	0.120117187500000	794.861111069173	0.333007812500000	3355.28486141024	0.601562500000000	4338.47623164401	0.616210937500000
1658.43469268200	0.122070312500000	799.731583563469	0.333984375000000	3375.84420492378	0.601562500000000	4365.06003208300	0.617187500000000
1668.53478216240	0.123046875000000	804.602056057766	0.334960937500000	3396.40354843732	0.602539062500000	4391.64383252199	0.617187500000000
1678.63487164280	0.124023437500000	809.472528552062	0.334960937500000	3416.96289195087	0.603515625000000	4418.22763296099	0.617187500000000
1688.73496112321	0.127929687500000	814.343001046358	0.337890625000000	3437.52223546441	0.604492187500000	4444.81143339998	0.617187500000000
1698.83505060361	0.128906250000000	819.213473540654	0.342773437500000	3458.08157897796	0.605468750000000	4471.39523383897	0.618164062500000
1708.93514008401	0.130859375000000	824.083946034950	0.344726562500000	3478.64092249150	0.605468750000000	4497.97903427797	0.619140625000000
1719.03522956441	0.130859375000000	828.954418529247	0.346679687500000	3499.20026600504	0.605468750000000	4524.56283471696	0.620117187500000
1729.13531904481	0.131835937500000	833.824891023543	0.349609375000000	3519.75960951859	0.605468750000000	4551.14663515595	0.621093750000000
1739.23540852522	0.131835937500000	838.695363517839	0.353515625000000	3540.31895303213	0.606445312500000	4577.73043559495	0.623046875000000
1749.33549800562	0.132812500000000	843.565836012135	0.353515625000000	3560.87829654568	0.606445312500000	4604.31423603394	0.623046875000000
1759.43558748602	0.137695312500000	848.436308506432	0.355468750000000	3581.43764005922	0.607421875000000	4630.89803647293	0.624023437500000
1769.53567696642	0.137695312500000	853.306781000728	0.356445312500000	3601.99698357276	0.608398437500000	4657.48183691193	0.624023437500000
1779.63576644682	0.138671875000000	858.177253495024	0.358398437500000	3622.55632708631	0.609375000000000	4684.06563735092	0.625000000000000
1789.73585592723	0.141601562500000	863.047725989320	0.362304687500000	3643.11567059985	0.609375000000000	4710.64943778991	0.625976562500000
1799.83594540763	0.143554687500000	867.918198483616	0.365234375000000	3663.67501411339	0.610351562500000	4737.23323822891	0.625976562500000
1809.93603488803	0.145507812500000	872.788670977913	0.367187500000000	3684.23435762694	0.610351562500000	4763.81703866790	0.626953125000000
1820.03612436843	0.149414062500000	877.659143472209	0.369140625000000	3704.79370114048	0.612304687500000	4790.40083910690	0.626953125000000
1830.13621384883	0.152343750000000	882.529615966505	0.369140625000000	3725.35304465403	0.613281250000000	4816.98463954589	0.628906250000000
1840.23630332924	0.156250000000000	887.400088460801	0.370117187500000	3745.91238816757	0.613281250000000	4843.56843998488	0.628906250000000
1850.33639280964	0.156250000000000	892.270560955098	0.371093750000000	3766.47173168111	0.614257812500000	4870.15224042388	0.628906250000000
1860.43648229004	0.157226562500000	897.141033449394	0.373046875000000	3787.03107519466	0.614257812500000	4896.73604086287	0.628906250000000
1870.53657177044	0.157226562500000	902.011505943690	0.374023437500000	3807.59041870820	0.614257812500000	4923.31984130186	0.631835937500000
1880.63666125084	0.158203125000000	906.881978437986	0.375000000000000	3828.14976222174	0.614257812500000	4949.90364174086	0.631835937500000
1890.73675073125	0.158203125000000	911.752450932282	0.375976562500000	3848.70910573529	0.614257812500000	4976.48744217985	0.631835937500000
1900.83684021165	0.159179687500000	916.622923426579	0.375976562500000	3869.26844924883	0.614257812500000	5003.07124261884	0.631835937500000
1910.93692969205	0.159179687500000	921.493395920875	0.376953125000000	3889.82779276238	0.614257812500000	5029.65504305784	0.632812500000000
1921.03701917245	0.161132812500000	926.363868415171	0.377929687500000	3910.38713627592	0.614257812500000	5056.23884349683	0.632812500000000
1931.13710865285	0.164062500000000	931.234340909467	0.377929687500000	3930.94647978946	0.615234375000000	5082.82264393582	0.632812500000000
1941.23719813326	0.164062500000000	936.104813403764	0.377929687500000	3951.50582330301	0.615234375000000	5109.40644437482	0.632812500000000
1951.33728761366	0.164062500000000	940.975285898060	0.378906250000000	3972.06516681655	0.615234375000000	5135.99024481381	0.632812500000000
1961.43737709406	0.166015625000000	945.845758392356	0.380859375000000	3992.62451033010	0.616210937500000	5162.57404525280	0.632812500000000
1971.53746657446	0.167968750000000	950.716230886652	0.380859375000000	4013.18385384364	0.617187500000000	5189.15784569180	0.633789062500000
1981.63755605486	0.169921875000000	955.586703380948	0.381835937500000	4033.74319735718	0.620117187500000	5215.74164613079	0.633789062500000
1991.73764553527	0.169921875000000	960.457175875245	0.382812500000000	4054.30254087073	0.620117187500000	5242.32544656978	0.633789062500000
2001.83773501567	0.171875000000000	965.327648369541	0.383789062500000	4074.86188438427	0.621093750000000	5268.90924700878	0.633789062500000
2011.93782449607	0.173828125000000	970.198120863837	0.385742187500000	4095.42122789781	0.621093750000000	5295.49304744777	0.634765625000000
2022.03791397647	0.174804687500000	975.068593358133	0.385742187500000	4115.98057141136	0.623046875000000	5322.07684788676	0.634765625000000
2032.13800345687	0.177734375000000	979.939065852430	0.387695312500000	4136.53991492490	0.623046875000000	5348.66064832576	0.634765625000000
2042.23809293727	0.180664062500000	984.809538346726	0.387695312500000	4157.09925843844	0.623046875000000	5375.24444876475	0.634765625000000
2052.33818241768	0.181640625000000	989.680010841022	0.387695312500000	4177.65860195198	0.623046875000000	5401.82824920374	0.635742187500000
2062.43827189808	0.182617187500000	994.550483335318	0.388671875000000	4198.21794546552	0.623046875000000	5428.41204964274	0.636718750000000
2072.53836137848	0.182617187500000	999.420955829614	0.389648437500000	4218.77728897906	0.625000000000000	5454.99585008173	0.636718750000000
2082.63845085888	0.183593750000000	1004.29142832391	0.392578125000000	4239.33663249261	0.625000000000000	5481.57965052072	0.636718750000000
2092.73854033928	0.184570312500000	1009.16190081821	0.392578125000000	4259.89597600615	0.625000000000000	5508.16345095972	0.636718750000000
2102.83862981969	0.185546875000000	1014.03237331250	0.393554687500000	4280.45531951969	0.625976562500000	5534.74725139871	0.636718750000000
2112.93871930009	0.185546875000000	1018.90284580680	0.394531250000000	4301.01466303323	0.625976562500000	5561.33105183770	0.636718750000000
2123.03880878049	0.188476562500000	1023.77331830110	0.396484375000000	4321.57400654677	0.625976562500000	5587.91485227670	0.637695312500000
2133.13889826089	0.190429687500000	1028.64379079539	0.399414062500000	4342.13335006031	0.625976562500000	5614.49865271569	0.637695312500000
2143.23898774129	0.190429687500000	1033.51426328969	0.401367187500000	4362.69269357385	0.626953125000000	5641.08245315468	0.637695312500000
2153.33907722170	0.192382812500000	1038.38473578399	0.402343750000000	4383.25203708740	0.627929687500000	5667.66625359368	0.637695312500000
2163.43916670210	0.194335937500000	1043.25520827828	0.402343750000000	4403.81138060094	0.629882812500000	5694.25005403267	0.638671875000000
2173.53925618250	0.199218750000000	1048.12568077258	0.403320312500000	4424.37072411448	0.629882812500000	5720.83385447166	0.638671875000000
2183.63934566290	0.201171875000000	1052.99615326688	0.405273437500000	4444.93006762802	0.629882812500000	5747.41765491066	0.639648437500000
2193.73943514330	0.203125000000000	1057.86662576117	0.405273437500000	4465.48941114156	0.629882812500000	5774.00145534965	0.639648437500000
2203.83952462371	0.203125000000000	1062.73709825547	0.407226562500000	4486.04875465510	0.629882812500000	5800.58525578865	0.639648437500000
2213.93961410411	0.203125000000000	1067.60757074977	0.408203125000000	4506.60809816865	0.631835937500000	5827.16905622764	0.639648437500000
2224.03970358451	0.206054687500000	1072.47804324406	0.408203125000000	4527.16744168219	0.631835937500000	5853.75285666663	0.639648437500000
2234.13979306491	0.206054687500000	1077.34851573836	0.410156250000000	4547.72678519573	0.631835937500000	5880.33665710563	0.639648437500000
2244.23988254531	0.208007812500000	1082.21898823266	0.412109375000000	4568.28612870927	0.631835937500000	5906.92045754462	0.639648437500000
2254.33997202572	0.211914062500000	1087.08946072695	0.413085937500000	4588.84547222281	0.631835937500000	5933.50425798361	0.641601562500000
2264.44006150612	0.211914062500000	1091.95993322125	0.415039062500000	4609.40481573635	0.632812500000000	5960.08805842261	0.641601562500000
2274.54015098652	0.212890625000000	1096.83040571555	0.416015625000000	4629.96415924989	0.632812500000000	5986.67185886160	0.641601562500000
2284.64024046692	0.213867187500000	1101.70087820984	0.416015625000000	4650.52350276344	0.633789062500000	6013.25565930059	0.641601562500000
2294.74032994732	0.214843750000000	1106.57135070414	0.416992187500000	4671.08284627698	0.633789062500000	6039.83945973959	0.641601562500000
2304.84041942773	0.214843750000000	1111.44182319844	0.416992187500000	4691.64218979052	0.634765625000000	6066.42326017858	0.642578125000000
2314.94050890813	0.215820312500000	1116.31229569273	0.417968750000000	4712.20153330406	0.634765625000000	6093.00706061757	0.642578125000000
2325.04059838853	0.216796875000000	1121.18276818703	0.419921875000000	4732.76087681760	0.635742187500000	6119.59086105657	0.642578125000000
2335.14068786893	0.217773437500000	1126.05324068133	0.419921875000000	4753.32022033114	0.635742187500000	6146.17466149556	0.642578125000000
2345.24077734933	0.218750000000000	1130.92371317563	0.419921875000000	4773.87956384468	0.635742187500000	6172.75846193455	0.643554687500000
2355.34086682974	0.219726562500000	1135.79418566992	0.420898437500000	4794.43890735823	0.636718750000000	6199.34226237355	0.643554687500000
2365.44095631014	0.219726562500000	1140.66465816422	0.421875000000000	4814.99825087177	0.636718750000000	6225.92606281254	0.643554687500000
2375.54104579054	0.220703125000000	1145.53513065852	0.421875000000000	4835.55759438531	0.636718750000000	6252.50986325153	0.643554687500000
2385.64113527094	0.222656250000000	1150.40560315281	0.426757812500000	4856.11693789885	0.636718750000000	6279.09366369053	0.643554687500000
2395.74122475134	0.224609375000000	1155.27607564711	0.426757812500000	4876.67628141239	0.636718750000000	6305.67746412952	0.643554687500000
2405.84131423175	0.225585937500000	1160.14654814141	0.427734375000000	4897.23562492593	0.637695312500000	6332.26126456851	0.644531250000000
2415.94140371215	0.227539062500000	1165.01702063570	0.427734375000000	4917.79496843948	0.637695312500000	6358.84506500751	0.645507812500000
2426.04149319255	0.228515625000000	1169.88749313000	0.427734375000000	4938.35431195302	0.637695312500000	6385.42886544650	0.645507812500000
2436.14158267295	0.228515625000000	1174.75796562430	0.428710937500000	4958.91365546656	0.637695312500000	6412.01266588549	0.645507812500000
2446.24167215335	0.228515625000000	1179.62843811859	0.428710937500000	4979.47299898010	0.637695312500000	6438.59646632449	0.645507812500000
2456.34176163375	0.231445312500000	1184.49891061289	0.429687500000000	5000.03234249364	0.637695312500000	6465.18026676348	0.645507812500000
2466.44185111416	0.232421875000000	1189.36938310719	0.430664062500000	5020.59168600718	0.637695312500000	6491.76406720247	0.647460937500000
2476.54194059456	0.234375000000000	1194.23985560148	0.431640625000000	5041.15102952072	0.637695312500000	6518.34786764147	0.647460937500000
2486.64203007496	0.235351562500000	1199.11032809578	0.432617187500000	5061.71037303427	0.638671875000000	6544.93166808046	0.647460937500000
2496.74211955536	0.237304687500000	1203.98080059008	0.432617187500000	5082.26971654781	0.638671875000000	6571.51546851945	0.647460937500000
2506.84220903576	0.240234375000000	1208.85127308437	0.435546875000000	5102.82906006135	0.638671875000000	6598.09926895845	0.647460937500000
2516.94229851617	0.241210937500000	1213.72174557867	0.435546875000000	5123.38840357489	0.639648437500000	6624.68306939744	0.647460937500000
2527.04238799657	0.242187500000000	1218.59221807297	0.436523437500000	5143.94774708843	0.639648437500000	6651.26686983643	0.647460937500000
2537.14247747697	0.243164062500000	1223.46269056726	0.436523437500000	5164.50709060197	0.639648437500000	6677.85067027543	0.648437500000000
2547.24256695737	0.245117187500000	1228.33316306156	0.437500000000000	5185.06643411552	0.641601562500000	6704.43447071442	0.649414062500000
2557.34265643777	0.249023437500000	1233.20363555586	0.440429687500000	5205.62577762906	0.642578125000000	6731.01827115341	0.649414062500000
2567.44274591818	0.250976562500000	1238.07410805015	0.441406250000000	5226.18512114260	0.642578125000000	6757.60207159241	0.649414062500000
2577.54283539858	0.252929687500000	1242.94458054445	0.441406250000000	5246.74446465614	0.642578125000000	6784.18587203140	0.649414062500000
2587.64292487898	0.253906250000000	1247.81505303875	0.444335937500000	5267.30380816968	0.642578125000000	6810.76967247040	0.649414062500000
2597.74301435938	0.253906250000000	1252.68552553304	0.444335937500000	5287.86315168322	0.642578125000000	6837.35347290939	0.649414062500000
2607.84310383978	0.254882812500000	1257.55599802734	0.444335937500000	5308.42249519676	0.642578125000000	6863.93727334838	0.649414062500000
2617.94319332019	0.256835937500000	1262.42647052164	0.445312500000000	5328.98183871031	0.643554687500000	6890.52107378738	0.649414062500000
2628.04328280059	0.259765625000000	1267.29694301594	0.445312500000000	5349.54118222385	0.643554687500000	6917.10487422637	0.649414062500000
2638.14337228099	0.261718750000000	1272.16741551023	0.447265625000000	5370.10052573739	0.643554687500000	6943.68867466536	0.650390625000000
2648.24346176139	0.262695312500000	1277.03788800453	0.447265625000000	5390.65986925093	0.643554687500000	6970.27247510436	0.650390625000000
2658.34355124179	0.264648437500000	1281.90836049883	0.448242187500000	5411.21921276447	0.644531250000000	6996.85627554335	0.650390625000000
2668.44364072220	0.265625000000000	1286.77883299312	0.449218750000000	5431.77855627801	0.645507812500000	7023.44007598234	0.651367187500000
2678.54373020260	0.266601562500000	1291.64930548742	0.452148437500000	5452.33789979156	0.645507812500000	7050.02387642134	0.651367187500000
2688.64381968300	0.266601562500000	1296.51977798172	0.453125000000000	5472.89724330510	0.646484375000000	7076.60767686033	0.651367187500000
2698.74390916340	0.266601562500000	1301.39025047601	0.453125000000000	5493.45658681864	0.647460937500000	7103.19147729932	0.651367187500000
2708.84399864380	0.267578125000000	1306.26072297031	0.453125000000000	5514.01593033218	0.647460937500000	7129.77527773832	0.651367187500000
2718.94408812421	0.267578125000000	1311.13119546461	0.456054687500000	5534.57527384572	0.647460937500000	7156.35907817731	0.651367187500000
2729.04417760461	0.269531250000000	1316.00166795890	0.458007812500000	5555.13461735926	0.647460937500000	7182.94287861630	0.651367187500000
2739.14426708501	0.271484375000000	1320.87214045320	0.458007812500000	5575.69396087280	0.647460937500000	7209.52667905530	0.651367187500000
2749.24435656541	0.272460937500000	1325.74261294750	0.458007812500000	5596.25330438635	0.647460937500000	7236.11047949429	0.651367187500000
2759.34444604581	0.273437500000000	1330.61308544179	0.458007812500000	5616.81264789989	0.647460937500000	7262.69427993328	0.651367187500000
2769.44453552622	0.275390625000000	1335.48355793609	0.458007812500000	5637.37199141343	0.647460937500000	7289.27808037228	0.651367187500000
2779.54462500662	0.279296875000000	1340.35403043039	0.461914062500000	5657.93133492697	0.647460937500000	7315.86188081127	0.652343750000000
2789.64471448702	0.280273437500000	1345.22450292468	0.461914062500000	5678.49067844051	0.647460937500000	7342.44568125026	0.652343750000000
2799.74480396742	0.280273437500000	1350.09497541898	0.462890625000000	5699.05002195405	0.648437500000000	7369.02948168926	0.652343750000000
2809.84489344782	0.280273437500000	1354.96544791328	0.463867187500000	5719.60936546760	0.649414062500000	7395.61328212825	0.652343750000000
2819.94498292823	0.281250000000000	1359.83592040757	0.463867187500000	5740.16870898114	0.649414062500000	7422.19708256724	0.652343750000000
2830.04507240863	0.283203125000000	1364.70639290187	0.463867187500000	5760.72805249468	0.649414062500000	7448.78088300624	0.652343750000000
2840.14516188903	0.285156250000000	1369.57686539617	0.463867187500000	5781.28739600822	0.649414062500000	7475.36468344523	0.652343750000000
2850.24525136943	0.286132812500000	1374.44733789046	0.464843750000000	5801.84673952176	0.651367187500000	7501.94848388422	0.652343750000000
2860.34534084983	0.286132812500000	1379.31781038476	0.464843750000000	5822.40608303530	0.651367187500000	7528.53228432322	0.652343750000000
2870.44543033023	0.286132812500000	1384.18828287906	0.464843750000000	5842.96542654884	0.651367187500000	7555.11608476221	0.652343750000000
2880.54551981064	0.287109375000000	1389.05875537335	0.465820312500000	5863.52477006239	0.651367187500000	7581.69988520120	0.652343750000000
2890.64560929104	0.288085937500000	1393.92922786765	0.465820312500000	5884.08411357593	0.651367187500000	7608.28368564020	0.652343750000000
2900.74569877144	0.290039062500000	1398.79970036195	0.465820312500000	5904.64345708947	0.651367187500000	7634.86748607919	0.652343750000000
2910.84578825184	0.291015625000000	1403.67017285625	0.466796875000000	5925.20280060301	0.651367187500000	7661.45128651818	0.652343750000000
2920.94587773224	0.291015625000000	1408.54064535054	0.466796875000000	5945.76214411655	0.651367187500000	7688.03508695718	0.652343750000000
2931.04596721265	0.291015625000000	1413.41111784484	0.468750000000000	5966.32148763009	0.652343750000000	7714.61888739617	0.652343750000000
2941.14605669305	0.291015625000000	1418.28159033914	0.469726562500000	5986.88083114364	0.652343750000000	7741.20268783516	0.652343750000000
2951.24614617345	0.291992187500000	1423.15206283343	0.469726562500000	6007.44017465718	0.652343750000000	7767.78648827416	0.652343750000000
2961.34623565385	0.292968750000000	1428.02253532773	0.472656250000000	6027.99951817072	0.652343750000000	7794.37028871315	0.652343750000000
2971.44632513425	0.294921875000000	1432.89300782203	0.472656250000000	6048.55886168426	0.652343750000000	7820.95408915215	0.652343750000000
2981.54641461466	0.295898437500000	1437.76348031632	0.472656250000000	6069.11820519780	0.652343750000000	7847.53788959114	0.652343750000000
2991.64650409506	0.297851562500000	1442.63395281062	0.473632812500000	6089.67754871134	0.652343750000000	7874.12169003013	0.652343750000000
3001.74659357546	0.299804687500000	1447.50442530492	0.474609375000000	6110.23689222488	0.652343750000000	7900.70549046913	0.652343750000000
3011.84668305586	0.300781250000000	1452.37489779921	0.474609375000000	6130.79623573843	0.652343750000000	7927.28929090812	0.652343750000000
3021.94677253626	0.300781250000000	1457.24537029351	0.474609375000000	6151.35557925197	0.653320312500000	7953.87309134711	0.653320312500000
3032.04686201667	0.301757812500000	1462.11584278781	0.475585937500000	6171.91492276551	0.653320312500000	7980.45689178611	0.653320312500000
3042.14695149707	0.301757812500000	1466.98631528210	0.476562500000000	6192.47426627905	0.654296875000000	8007.04069222510	0.653320312500000
3052.24704097747	0.301757812500000	1471.85678777640	0.479492187500000	6213.03360979259	0.655273437500000	8033.62449266409	0.653320312500000
3062.34713045787	0.302734375000000	1476.72726027070	0.479492187500000	6233.59295330613	0.655273437500000	8060.20829310309	0.654296875000000
3072.44721993827	0.303710937500000	1481.59773276499	0.479492187500000	6254.15229681968	0.655273437500000	8086.79209354208	0.654296875000000
3082.54730941868	0.304687500000000	1486.46820525929	0.481445312500000	6274.71164033322	0.655273437500000	8113.37589398107	0.654296875000000
3092.64739889908	0.304687500000000	1491.33867775359	0.481445312500000	6295.27098384676	0.655273437500000	8139.95969442007	0.654296875000000
3102.74748837948	0.305664062500000	1496.20915024788	0.482421875000000	6315.83032736030	0.656250000000000	8166.54349485906	0.654296875000000
3112.84757785988	0.305664062500000	1501.07962274218	0.482421875000000	6336.38967087384	0.656250000000000	8193.12729529805	0.655273437500000
3122.94766734028	0.306640625000000	1505.95009523648	0.483398437500000	6356.94901438738	0.656250000000000	8219.71109573705	0.655273437500000
3133.04775682069	0.306640625000000	1510.82056773077	0.483398437500000	6377.50835790092	0.657226562500000	8246.29489617604	0.655273437500000
3143.14784630109	0.308593750000000	1515.69104022507	0.483398437500000	6398.06770141447	0.657226562500000	8272.87869661503	0.655273437500000
3153.24793578149	0.310546875000000	1520.56151271937	0.484375000000000	6418.62704492801	0.657226562500000	8299.46249705403	0.655273437500000
3163.34802526189	0.311523437500000	1525.43198521367	0.484375000000000	6439.18638844155	0.657226562500000	8326.04629749302	0.655273437500000
3173.44811474229	0.312500000000000	1530.30245770796	0.485351562500000	6459.74573195509	0.658203125000000	8352.63009793201	0.655273437500000
3183.54820422270	0.313476562500000	1535.17293020226	0.486328125000000	6480.30507546863	0.658203125000000	8379.21389837101	0.655273437500000
3193.64829370310	0.314453125000000	1540.04340269656	0.487304687500000	6500.86441898217	0.659179687500000	8405.79769881000	0.655273437500000
3203.74838318350	0.314453125000000	1544.91387519085	0.487304687500000	6521.42376249572	0.659179687500000	8432.38149924899	0.655273437500000
3213.84847266390	0.315429687500000	1549.78434768515	0.487304687500000	6541.98310600926	0.659179687500000	8458.96529968799	0.655273437500000
3223.94856214430	0.316406250000000	1554.65482017945	0.487304687500000	6562.54244952280	0.659179687500000	8485.54910012698	0.656250000000000
3234.04865162470	0.316406250000000	1559.52529267374	0.487304687500000	6583.10179303634	0.659179687500000	8512.13290056597	0.656250000000000
3244.14874110511	0.316406250000000	1564.39576516804	0.487304687500000	6603.66113654988	0.660156250000000	8538.71670100497	0.657226562500000
3254.24883058551	0.317382812500000	1569.26623766234	0.488281250000000	6624.22048006342	0.660156250000000	8565.30050144396	0.657226562500000
3264.34892006591	0.317382812500000	1574.13671015663	0.488281250000000	6644.77982357696	0.660156250000000	8591.88430188295	0.657226562500000
3274.44900954631	0.318359375000000	1579.00718265093	0.488281250000000	6665.33916709051	0.660156250000000	8618.46810232195	0.657226562500000
3284.54909902671	0.318359375000000	1583.87765514523	0.489257812500000	6685.89851060405	0.661132812500000	8645.05190276094	0.657226562500000
3294.64918850712	0.318359375000000	1588.74812763952	0.490234375000000	6706.45785411759	0.661132812500000	8671.63570319993	0.657226562500000
3304.74927798752	0.318359375000000	1593.61860013382	0.491210937500000	6727.01719763113	0.661132812500000	8698.21950363893	0.657226562500000
3314.84936746792	0.319335937500000	1598.48907262812	0.492187500000000	6747.57654114467	0.663085937500000	8724.80330407792	0.658203125000000
3324.94945694832	0.320312500000000	1603.35954512241	0.495117187500000	6768.13588465821	0.663085937500000	8751.38710451691	0.658203125000000
3335.04954642872	0.322265625000000	1608.23001761671	0.497070312500000	6788.69522817176	0.663085937500000	8777.97090495591	0.658203125000000
3345.14963590913	0.323242187500000	1613.10049011101	0.497070312500000	6809.25457168530	0.664062500000000	8804.55470539490	0.658203125000000
3355.24972538953	0.324218750000000	1617.97096260530	0.497070312500000	6829.81391519884	0.664062500000000	8831.13850583390	0.658203125000000
3365.34981486993	0.326171875000000	1622.84143509960	0.497070312500000	6850.37325871238	0.664062500000000	8857.72230627289	0.658203125000000
3375.44990435033	0.328125000000000	1627.71190759390	0.499023437500000	6870.93260222592	0.664062500000000	8884.30610671188	0.659179687500000
3385.54999383073	0.330078125000000	1632.58238008819	0.499023437500000	6891.49194573946	0.664062500000000	8910.88990715088	0.659179687500000
3395.65008331114	0.330078125000000	1637.45285258249	0.499023437500000	6912.05128925300	0.664062500000000	8937.47370758987	0.659179687500000
3405.75017279154	0.331054687500000	1642.32332507679	0.500000000000000	6932.61063276655	0.664062500000000	8964.05750802886	0.659179687500000
3415.85026227194	0.332031250000000	1647.19379757108	0.500000000000000	6953.16997628009	0.665039062500000	8990.64130846786	0.659179687500000
3425.95035175234	0.333984375000000	1652.06427006538	0.500000000000000	6973.72931979363	0.665039062500000	9017.22510890685	0.659179687500000
3436.05044123274	0.334960937500000	1656.93474255968	0.500000000000000	6994.28866330717	0.666015625000000	9043.80890934584	0.659179687500000
3446.15053071315	0.336914062500000	1661.80521505398	0.500976562500000	7014.84800682071	0.666015625000000	9070.39270978484	0.659179687500000
3456.25062019355	0.337890625000000	1666.67568754827	0.500976562500000	7035.40735033425	0.666015625000000	9096.97651022383	0.659179687500000
3466.35070967395	0.339843750000000	1671.54616004257	0.502929687500000	7055.96669384780	0.666015625000000	9123.56031066282	0.659179687500000
3476.45079915435	0.344726562500000	1676.41663253687	0.502929687500000	7076.52603736134	0.666015625000000	9150.14411110182	0.659179687500000
3486.55088863475	0.344726562500000	1681.28710503116	0.503906250000000	7097.08538087488	0.666015625000000	9176.72791154081	0.659179687500000
3496.65097811516	0.344726562500000	1686.15757752546	0.503906250000000	7117.64472438842	0.666015625000000	9203.31171197980	0.660156250000000
3506.75106759556	0.345703125000000	1691.02805001976	0.504882812500000	7138.20406790196	0.666015625000000	9229.89551241880	0.660156250000000
3516.85115707596	0.345703125000000	1695.89852251405	0.506835937500000	7158.76341141550	0.666015625000000	9256.47931285779	0.661132812500000
3526.95124655636	0.346679687500000	1700.76899500835	0.506835937500000	7179.32275492904	0.666015625000000	9283.06311329678	0.661132812500000
3537.05133603676	0.347656250000000	1705.63946750265	0.506835937500000	7199.88209844259	0.666015625000000	9309.64691373578	0.661132812500000
3547.15142551717	0.348632812500000	1710.50993999694	0.507812500000000	7220.44144195613	0.666015625000000	9336.23071417477	0.661132812500000
3557.25151499757	0.348632812500000	1715.38041249124	0.507812500000000	7241.00078546967	0.666992187500000	9362.81451461376	0.661132812500000
3567.35160447797	0.351562500000000	1720.25088498554	0.507812500000000	7261.56012898321	0.666992187500000	9389.39831505276	0.661132812500000
3577.45169395837	0.351562500000000	1725.12135747983	0.507812500000000	7282.11947249675	0.666992187500000	9415.98211549175	0.662109375000000
3587.55178343877	0.352539062500000	1729.99182997413	0.507812500000000	7302.67881601029	0.666992187500000	9442.56591593074	0.662109375000000
3597.65187291918	0.353515625000000	1734.86230246843	0.507812500000000	7323.23815952384	0.666992187500000	9469.14971636974	0.662109375000000
3607.75196239958	0.353515625000000	1739.73277496272	0.508789062500000	7343.79750303738	0.666992187500000	9495.73351680873	0.662109375000000
3617.85205187998	0.355468750000000	1744.60324745702	0.509765625000000	7364.35684655092	0.666992187500000	9522.31731724772	0.662109375000000
3627.95214136038	0.355468750000000	1749.47371995132	0.509765625000000	7384.91619006446	0.666992187500000	9548.90111768672	0.662109375000000
3638.05223084078	0.356445312500000	1754.34419244561	0.511718750000000	7405.47553357800	0.666992187500000	9575.48491812571	0.662109375000000
3648.15232032118	0.357421875000000	1759.21466493991	0.512695312500000	7426.03487709154	0.666992187500000	9602.06871856470	0.662109375000000
3658.25240980159	0.357421875000000	1764.08513743421	0.512695312500000	7446.59422060508	0.666992187500000	9628.65251900370	0.663085937500000
3668.35249928199	0.357421875000000	1768.95560992850	0.512695312500000	7467.15356411863	0.666992187500000	9655.23631944269	0.663085937500000
3678.45258876239	0.358398437500000	1773.82608242280	0.512695312500000	7487.71290763217	0.666992187500000	9681.82011988168	0.663085937500000
3688.55267824279	0.359375000000000	1778.69655491710	0.512695312500000	7508.27225114571	0.666992187500000	9708.40392032068	0.663085937500000
3698.65276772319	0.360351562500000	1783.56702741140	0.513671875000000	7528.83159465925	0.666992187500000	9734.98772075967	0.663085937500000
3708.75285720360	0.362304687500000	1788.43749990569	0.514648437500000	7549.39093817279	0.667968750000000	9761.57152119866	0.663085937500000
3718.85294668400	0.363281250000000	1793.30797239999	0.514648437500000	7569.95028168633	0.667968750000000	9788.15532163766	0.663085937500000
3728.95303616440	0.364257812500000	1798.17844489429	0.514648437500000	7590.50962519988	0.667968750000000	9814.73912207665	0.663085937500000
3739.05312564480	0.364257812500000	1803.04891738858	0.514648437500000	7611.06896871342	0.667968750000000	9841.32292251565	0.663085937500000
3749.15321512520	0.366210937500000	1807.91938988288	0.514648437500000	7631.62831222696	0.667968750000000	9867.90672295464	0.663085937500000
3759.25330460561	0.366210937500000	1812.78986237718	0.514648437500000	7652.18765574050	0.667968750000000	9894.49052339363	0.663085937500000
3769.35339408601	0.367187500000000	1817.66033487147	0.514648437500000	7672.74699925404	0.667968750000000	9921.07432383263	0.664062500000000
3779.45348356641	0.367187500000000	1822.53080736577	0.514648437500000	7693.30634276758	0.667968750000000	9947.65812427162	0.664062500000000
3789.55357304681	0.367187500000000	1827.40127986007	0.514648437500000	7713.86568628112	0.667968750000000	9974.24192471061	0.665039062500000
3799.65366252721	0.370117187500000	1832.27175235436	0.514648437500000	7734.42502979467	0.668945312500000	10000.8257251496	0.665039062500000
3809.75375200762	0.370117187500000	1837.14222484866	0.514648437500000	7754.98437330821	0.668945312500000	10027.4095255886	0.665039062500000
3819.85384148802	0.370117187500000	1842.01269734296	0.514648437500000	7775.54371682175	0.668945312500000	10053.9933260276	0.665039062500000
3829.95393096842	0.370117187500000	1846.88316983725	0.514648437500000	7796.10306033529	0.668945312500000	10080.5771264666	0.665039062500000
3840.05402044882	0.371093750000000	1851.75364233155	0.514648437500000	7816.66240384883	0.669921875000000	10107.1609269056	0.665039062500000
3850.15410992922	0.372070312500000	1856.62411482585	0.515625000000000	7837.22174736237	0.669921875000000	10133.7447273446	0.666015625000000
3860.25419940963	0.372070312500000	1861.49458732014	0.515625000000000	7857.78109087592	0.669921875000000	10160.3285277836	0.666015625000000
3870.35428889003	0.373046875000000	1866.36505981444	0.517578125000000	7878.34043438946	0.669921875000000	10186.9123282226	0.667968750000000
3880.45437837043	0.375000000000000	1871.23553230874	0.517578125000000	7898.89977790300	0.669921875000000	10213.4961286616	0.667968750000000
3890.55446785083	0.375976562500000	1876.10600480303	0.517578125000000	7919.45912141654	0.669921875000000	10240.0799291005	0.667968750000000
3900.65455733123	0.376953125000000	1880.97647729733	0.517578125000000	7940.01846493008	0.669921875000000	10266.6637295395	0.667968750000000
3910.75464681164	0.376953125000000	1885.84694979163	0.518554687500000	7960.57780844362	0.669921875000000	10293.2475299785	0.668945312500000
3920.85473629204	0.376953125000000	1890.71742228592	0.518554687500000	7981.13715195716	0.669921875000000	10319.8313304175	0.668945312500000
3930.95482577244	0.377929687500000	1895.58789478022	0.519531250000000	8001.69649547071	0.669921875000000	10346.4151308565	0.668945312500000
3941.05491525284	0.379882812500000	1900.45836727452	0.519531250000000	8022.25583898425	0.670898437500000	10372.9989312955	0.668945312500000
3951.15500473324	0.381835937500000	1905.32883976881	0.519531250000000	8042.81518249779	0.670898437500000	10399.5827317345	0.668945312500000
3961.25509421365	0.383789062500000	1910.19931226311	0.519531250000000	8063.37452601133	0.670898437500000	10426.1665321735	0.670898437500000
3971.35518369405	0.383789062500000	1915.06978475741	0.519531250000000	8083.93386952487	0.670898437500000	10452.7503326125	0.670898437500000
3981.45527317445	0.385742187500000	1919.94025725171	0.520507812500000	8104.49321303841	0.670898437500000	10479.3341330515	0.671875000000000
3991.55536265485	0.385742187500000	1924.81072974600	0.520507812500000	8125.05255655196	0.670898437500000	10505.9179334905	0.671875000000000
4001.65545213525	0.386718750000000	1929.68120224030	0.520507812500000	8145.61190006550	0.670898437500000	10532.5017339295	0.671875000000000
4011.75554161565	0.386718750000000	1934.55167473460	0.522460937500000	8166.17124357904	0.671875000000000	10559.0855343685	0.672851562500000
4021.85563109606	0.387695312500000	1939.42214722889	0.522460937500000	8186.73058709258	0.671875000000000	10585.6693348075	0.673828125000000
4031.95572057646	0.387695312500000	1944.29261972319	0.523437500000000	8207.28993060612	0.671875000000000	10612.2531352465	0.673828125000000
4042.05581005686	0.389648437500000	1949.16309221749	0.524414062500000	8227.84927411966	0.671875000000000	10638.8369356854	0.673828125000000
4052.15589953726	0.390625000000000	1954.03356471178	0.524414062500000	8248.40861763320	0.671875000000000	10665.4207361244	0.673828125000000
4062.25598901766	0.390625000000000	1958.90403720608	0.525390625000000	8268.96796114675	0.671875000000000	10692.0045365634	0.673828125000000
4072.35607849807	0.390625000000000	1963.77450970038	0.525390625000000	8289.52730466029	0.671875000000000	10718.5883370024	0.673828125000000
4082.45616797847	0.390625000000000	1968.64498219467	0.525390625000000	8310.08664817383	0.671875000000000	10745.1721374414	0.673828125000000
4092.55625745887	0.390625000000000	1973.51545468897	0.525390625000000	8330.64599168737	0.671875000000000	10771.7559378804	0.673828125000000
4102.65634693927	0.392578125000000	1978.38592718327	0.528320312500000	8351.20533520091	0.671875000000000	10798.3397383194	0.673828125000000
4112.75643641967	0.392578125000000	1983.25639967756	0.529296875000000	8371.76467871445	0.672851562500000	10824.9235387584	0.673828125000000
4122.85652590008	0.392578125000000	1988.12687217186	0.530273437500000	8392.32402222800	0.672851562500000	10851.5073391974	0.673828125000000
4132.95661538048	0.393554687500000	1992.99734466616	0.531250000000000	8412.88336574154	0.673828125000000	10878.0911396364	0.673828125000000
4143.05670486088	0.395507812500000	1997.86781716045	0.531250000000000	8433.44270925508	0.673828125000000	10904.6749400754	0.673828125000000
4153.15679434128	0.397460937500000	2002.73828965475	0.531250000000000	8454.00205276862	0.673828125000000	10931.2587405144	0.673828125000000
4163.25688382168	0.397460937500000	2007.60876214905	0.531250000000000	8474.56139628216	0.673828125000000	10957.8425409534	0.673828125000000
4173.35697330209	0.399414062500000	2012.47923464334	0.531250000000000	8495.12073979570	0.674804687500000	10984.4263413924	0.673828125000000
4183.45706278249	0.399414062500000	2017.34970713764	0.531250000000000	8515.68008330924	0.674804687500000	11011.0101418314	0.673828125000000
4193.55715226289	0.399414062500000	2022.22017963194	0.531250000000000	8536.23942682279	0.674804687500000	11037.5939422703	0.673828125000000
4203.65724174329	0.401367187500000	2027.09065212623	0.532226562500000	8556.79877033633	0.674804687500000	11064.1777427093	0.673828125000000
4213.75733122369	0.402343750000000	2031.96112462053	0.532226562500000	8577.35811384987	0.674804687500000	11090.7615431483	0.673828125000000
4223.85742070410	0.403320312500000	2036.83159711483	0.532226562500000	8597.91745736341	0.674804687500000	11117.3453435873	0.674804687500000
4233.95751018450	0.403320312500000	2041.70206960913	0.532226562500000	8618.47680087695	0.674804687500000	11143.9291440263	0.675781250000000
4244.05759966490	0.403320312500000	2046.57254210342	0.532226562500000	8639.03614439049	0.674804687500000	11170.5129444653	0.675781250000000
4254.15768914530	0.404296875000000	2051.44301459772	0.532226562500000	8659.59548790404	0.674804687500000	11197.0967449043	0.676757812500000
4264.25777862570	0.404296875000000	2056.31348709202	0.533203125000000	8680.15483141758	0.674804687500000	11223.6805453433	0.676757812500000
4274.35786810611	0.405273437500000	2061.18395958631	0.533203125000000	8700.71417493112	0.674804687500000	11250.2643457823	0.676757812500000
4284.45795758651	0.406250000000000	2066.05443208061	0.533203125000000	8721.27351844466	0.674804687500000	11276.8481462213	0.676757812500000
4294.55804706691	0.407226562500000	2070.92490457491	0.534179687500000	8741.83286195820	0.674804687500000	11303.4319466603	0.676757812500000
4304.65813654731	0.408203125000000	2075.79537706920	0.534179687500000	8762.39220547174	0.674804687500000	11330.0157470993	0.676757812500000
4314.75822602771	0.409179687500000	2080.66584956350	0.535156250000000	8782.95154898528	0.674804687500000	11356.5995475383	0.676757812500000
4324.85831550812	0.410156250000000	2085.53632205780	0.535156250000000	8803.51089249883	0.674804687500000	11383.1833479773	0.676757812500000
4334.95840498852	0.410156250000000	2090.40679455209	0.536132812500000	8824.07023601237	0.674804687500000	11409.7671484163	0.676757812500000
4345.05849446892	0.412109375000000	2095.27726704639	0.536132812500000	8844.62957952591	0.674804687500000	11436.3509488553	0.677734375000000
4355.15858394932	0.413085937500000	2100.14773954069	0.536132812500000	8865.18892303945	0.674804687500000	11462.9347492942	0.677734375000000
4365.25867342972	0.414062500000000	2105.01821203498	0.536132812500000	8885.74826655299	0.674804687500000	11489.5185497332	0.678710937500000
4375.35876291013	0.415039062500000	2109.88868452928	0.537109375000000	8906.30761006653	0.674804687500000	11516.1023501722	0.678710937500000
4385.45885239053	0.416015625000000	2114.75915702358	0.537109375000000	8926.86695358008	0.674804687500000	11542.6861506112	0.678710937500000
4395.55894187093	0.416015625000000	2119.62962951787	0.537109375000000	8947.42629709362	0.674804687500000	11569.2699510502	0.678710937500000
4405.65903135133	0.416015625000000	2124.50010201217	0.539062500000000	8967.98564060716	0.675781250000000	11595.8537514892	0.679687500000000
4415.75912083173	0.416015625000000	2129.37057450647	0.539062500000000	8988.54498412070	0.675781250000000	11622.4375519282	0.679687500000000
4425.85921031214	0.416015625000000	2134.24104700076	0.539062500000000	9009.10432763424	0.676757812500000	11649.0213523672	0.679687500000000
4435.95929979254	0.416015625000000	2139.11151949506	0.540039062500000	9029.66367114778	0.676757812500000	11675.6051528062	0.679687500000000
4446.05938927294	0.416992187500000	2143.98199198936	0.540039062500000	9050.22301466132	0.677734375000000	11702.1889532452	0.679687500000000
4456.15947875334	0.416992187500000	2148.85246448365	0.540039062500000	9070.78235817487	0.677734375000000	11728.7727536842	0.679687500000000
4466.25956823374	0.416992187500000	2153.72293697795	0.542968750000000	9091.34170168841	0.677734375000000	11755.3565541232	0.679687500000000
4476.35965771414	0.416992187500000	2158.59340947225	0.542968750000000	9111.90104520195	0.677734375000000	11781.9403545622	0.679687500000000
4486.45974719455	0.416992187500000	2163.46388196654	0.542968750000000	9132.46038871549	0.677734375000000	11808.5241550012	0.679687500000000
4496.55983667495	0.416992187500000	2168.33435446084	0.542968750000000	9153.01973222903	0.677734375000000	11835.1079554402	0.679687500000000
4506.65992615535	0.417968750000000	2173.20482695514	0.543945312500000	9173.57907574257	0.677734375000000	11861.6917558791	0.679687500000000
4516.76001563575	0.419921875000000	2178.07529944944	0.543945312500000	9194.13841925612	0.677734375000000	11888.2755563181	0.679687500000000
4526.86010511615	0.419921875000000	2182.94577194373	0.543945312500000	9214.69776276966	0.677734375000000	11914.8593567571	0.679687500000000
4536.96019459656	0.419921875000000	2187.81624443803	0.543945312500000	9235.25710628320	0.677734375000000	11941.4431571961	0.679687500000000
4547.06028407696	0.420898437500000	2192.68671693233	0.543945312500000	9255.81644979674	0.677734375000000	11968.0269576351	0.679687500000000
4557.16037355736	0.421875000000000	2197.55718942662	0.543945312500000	9276.37579331028	0.677734375000000	11994.6107580741	0.679687500000000
4567.26046303776	0.421875000000000	2202.42766192092	0.543945312500000	9296.93513682382	0.677734375000000	12021.1945585131	0.679687500000000
4577.36055251816	0.421875000000000	2207.29813441522	0.544921875000000	9317.49448033736	0.677734375000000	12047.7783589521	0.679687500000000
4587.46064199857	0.421875000000000	2212.16860690951	0.544921875000000	9338.05382385091	0.677734375000000	12074.3621593911	0.680664062500000
4597.56073147897	0.422851562500000	2217.03907940381	0.544921875000000	9358.61316736445	0.678710937500000	12100.9459598301	0.681640625000000
4607.66082095937	0.423828125000000	2221.90955189811	0.544921875000000	9379.17251087799	0.678710937500000	12127.5297602691	0.681640625000000
4617.76091043977	0.423828125000000	2226.78002439240	0.544921875000000	9399.73185439153	0.678710937500000	12154.1135607081	0.681640625000000
4627.86099992017	0.424804687500000	2231.65049688670	0.544921875000000	9420.29119790507	0.678710937500000	12180.6973611471	0.681640625000000
4637.96108940058	0.424804687500000	2236.52096938100	0.544921875000000	9440.85054141861	0.678710937500000	12207.2811615861	0.681640625000000
4648.06117888098	0.424804687500000	2241.39144187529	0.544921875000000	9461.40988493215	0.678710937500000	12233.8649620251	0.681640625000000
4658.16126836138	0.424804687500000	2246.26191436959	0.544921875000000	9481.96922844570	0.678710937500000	12260.4487624640	0.681640625000000
4668.26135784178	0.424804687500000	2251.13238686389	0.544921875000000	9502.52857195924	0.678710937500000	12287.0325629030	0.681640625000000
4678.36144732218	0.425781250000000	2256.00285935818	0.544921875000000	9523.08791547278	0.678710937500000	12313.6163633420	0.681640625000000
4688.46153680259	0.425781250000000	2260.87333185248	0.544921875000000	9543.64725898632	0.679687500000000	12340.2001637810	0.681640625000000
4698.56162628299	0.426757812500000	2265.74380434678	0.545898437500000	9564.20660249986	0.679687500000000	12366.7839642200	0.681640625000000
4708.66171576339	0.426757812500000	2270.61427684107	0.547851562500000	9584.76594601340	0.679687500000000	12393.3677646590	0.681640625000000
4718.76180524379	0.426757812500000	2275.48474933537	0.548828125000000	9605.32528952695	0.679687500000000	12419.9515650980	0.681640625000000
4728.86189472419	0.426757812500000	2280.35522182967	0.548828125000000	9625.88463304049	0.679687500000000	12446.5353655370	0.682617187500000
4738.96198420460	0.426757812500000	2285.22569432396	0.548828125000000	9646.44397655403	0.679687500000000	12473.1191659760	0.682617187500000
4749.06207368500	0.426757812500000	2290.09616681826	0.548828125000000	9667.00332006757	0.679687500000000	12499.7029664150	0.682617187500000
4759.16216316540	0.426757812500000	2294.96663931256	0.548828125000000	9687.56266358111	0.679687500000000	12526.2867668540	0.682617187500000
4769.26225264580	0.426757812500000	2299.83711180686	0.549804687500000	9708.12200709465	0.679687500000000	12552.8705672930	0.682617187500000
4779.36234212620	0.426757812500000	2304.70758430115	0.549804687500000	9728.68135060819	0.679687500000000	12579.4543677320	0.682617187500000
4789.46243160661	0.426757812500000	2309.57805679545	0.549804687500000	9749.24069412174	0.679687500000000	12606.0381681710	0.682617187500000
4799.56252108701	0.427734375000000	2314.44852928975	0.549804687500000	9769.80003763528	0.679687500000000	12632.6219686100	0.682617187500000
4809.66261056741	0.427734375000000	2319.31900178404	0.551757812500000	9790.35938114882	0.679687500000000	12659.2057690489	0.682617187500000
4819.76270004781	0.428710937500000	2324.18947427834	0.551757812500000	9810.91872466236	0.679687500000000	12685.7895694879	0.682617187500000
4829.86278952821	0.430664062500000	2329.05994677264	0.552734375000000	9831.47806817590	0.679687500000000	12712.3733699269	0.682617187500000
4839.96287900861	0.430664062500000	2333.93041926693	0.552734375000000	9852.03741168944	0.680664062500000	12738.9571703659	0.682617187500000
4850.06296848902	0.430664062500000	2338.80089176123	0.552734375000000	9872.59675520299	0.680664062500000	12765.5409708049	0.682617187500000
4860.16305796942	0.430664062500000	2343.67136425553	0.552734375000000	9893.15609871653	0.680664062500000	12792.1247712439	0.682617187500000
4870.26314744982	0.430664062500000	2348.54183674982	0.554687500000000	9913.71544223007	0.680664062500000	12818.7085716829	0.682617187500000
4880.36323693022	0.431640625000000	2353.41230924412	0.554687500000000	9934.27478574361	0.680664062500000	12845.2923721219	0.682617187500000
4890.46332641062	0.434570312500000	2358.28278173842	0.554687500000000	9954.83412925715	0.680664062500000	12871.8761725609	0.683593750000000
4900.56341589103	0.434570312500000	2363.15325423271	0.554687500000000	9975.39347277069	0.680664062500000	12898.4599729999	0.683593750000000
4910.66350537143	0.434570312500000	2368.02372672701	0.555664062500000	9995.95281628423	0.680664062500000	12925.0437734389	0.683593750000000
4920.76359485183	0.435546875000000	2372.89419922131	0.555664062500000	10016.5121597978	0.680664062500000	12951.6275738779	0.683593750000000
4930.86368433223	0.436523437500000	2377.76467171560	0.557617187500000	10037.0715033113	0.680664062500000	12978.2113743169	0.683593750000000
4940.96377381263	0.436523437500000	2382.63514420990	0.557617187500000	10057.6308468249	0.680664062500000	13004.7951747559	0.683593750000000
4951.06386329304	0.437500000000000	2387.50561670420	0.558593750000000	10078.1901903384	0.680664062500000	13031.3789751949	0.683593750000000
4961.16395277344	0.437500000000000	2392.37608919849	0.558593750000000	10098.7495338519	0.680664062500000	13057.9627756338	0.683593750000000
4971.26404225384	0.437500000000000	2397.24656169279	0.559570312500000	10119.3088773655	0.680664062500000	13084.5465760728	0.683593750000000
4981.36413173424	0.437500000000000	2402.11703418709	0.560546875000000	10139.8682208790	0.680664062500000	13111.1303765118	0.683593750000000
4991.46422121464	0.438476562500000	2406.98750668138	0.560546875000000	10160.4275643926	0.680664062500000	13137.7141769508	0.683593750000000
5001.56431069505	0.438476562500000	2411.85797917568	0.561523437500000	10180.9869079061	0.680664062500000	13164.2979773898	0.683593750000000
5011.66440017545	0.438476562500000	2416.72845166998	0.561523437500000	10201.5462514197	0.680664062500000	13190.8817778288	0.683593750000000
5021.76448965585	0.438476562500000	2421.59892416427	0.562500000000000	10222.1055949332	0.680664062500000	13217.4655782678	0.683593750000000
5031.86457913625	0.440429687500000	2426.46939665857	0.563476562500000	10242.6649384467	0.680664062500000	13244.0493787068	0.683593750000000
5041.96466861665	0.441406250000000	2431.33986915287	0.563476562500000	10263.2242819603	0.680664062500000	13270.6331791458	0.683593750000000
5052.06475809706	0.441406250000000	2436.21034164717	0.563476562500000	10283.7836254738	0.680664062500000	13297.2169795848	0.683593750000000
5062.16484757746	0.441406250000000	2441.08081414146	0.563476562500000	10304.3429689874	0.680664062500000	13323.8007800238	0.683593750000000
5072.26493705786	0.442382812500000	2445.95128663576	0.564453125000000	10324.9023125009	0.680664062500000	13350.3845804628	0.683593750000000
5082.36502653826	0.442382812500000	2450.82175913006	0.564453125000000	10345.4616560144	0.680664062500000	13376.9683809018	0.684570312500000
5092.46511601866	0.443359375000000	2455.69223162435	0.564453125000000	10366.0209995280	0.680664062500000	13403.5521813408	0.684570312500000
5102.56520549907	0.444335937500000	2460.56270411865	0.565429687500000	10386.5803430415	0.680664062500000	13430.1359817798	0.684570312500000
5112.66529497947	0.444335937500000	2465.43317661295	0.565429687500000	10407.1396865551	0.680664062500000	13456.7197822188	0.684570312500000
5122.76538445987	0.444335937500000	2470.30364910724	0.565429687500000	10427.6990300686	0.680664062500000	13483.3035826577	0.684570312500000
5132.86547394027	0.445312500000000	2475.17412160154	0.566406250000000	10448.2583735821	0.680664062500000	13509.8873830967	0.684570312500000
5142.96556342067	0.445312500000000	2480.04459409584	0.566406250000000	10468.8177170957	0.680664062500000	13536.4711835357	0.684570312500000
5153.06565290108	0.446289062500000	2484.91506659013	0.566406250000000	10489.3770606092	0.680664062500000	13563.0549839747	0.684570312500000
5163.16574238148	0.446289062500000	2489.78553908443	0.566406250000000	10509.9364041228	0.680664062500000	13589.6387844137	0.684570312500000
5173.26583186188	0.449218750000000	2494.65601157873	0.566406250000000	10530.4957476363	0.680664062500000	13616.2225848527	0.684570312500000
5183.36592134228	0.450195312500000	2499.52648407302	0.566406250000000	10551.0550911499	0.680664062500000	13642.8063852917	0.684570312500000
5193.46601082268	0.450195312500000	2504.39695656732	0.567382812500000	10571.6144346634	0.680664062500000	13669.3901857307	0.684570312500000
5203.56610030309	0.450195312500000	2509.26742906162	0.567382812500000	10592.1737781769	0.680664062500000	13695.9739861697	0.685546875000000
5213.66618978349	0.451171875000000	2514.13790155591	0.567382812500000	10612.7331216905	0.680664062500000	13722.5577866087	0.685546875000000
5223.76627926389	0.451171875000000	2519.00837405021	0.568359375000000	10633.2924652040	0.680664062500000	13749.1415870477	0.685546875000000
5233.86636874429	0.452148437500000	2523.87884654451	0.568359375000000	10653.8518087176	0.680664062500000	13775.7253874867	0.685546875000000
5243.96645822469	0.452148437500000	2528.74931903880	0.568359375000000	10674.4111522311	0.680664062500000	13802.3091879257	0.685546875000000
5254.06654770509	0.454101562500000	2533.61979153310	0.568359375000000	10694.9704957446	0.681640625000000	13828.8929883647	0.685546875000000
5264.16663718550	0.454101562500000	2538.49026402740	0.568359375000000	10715.5298392582	0.681640625000000	13855.4767888037	0.686523437500000
5274.26672666590	0.454101562500000	2543.36073652169	0.568359375000000	10736.0891827717	0.681640625000000	13882.0605892426	0.686523437500000
5284.36681614630	0.454101562500000	2548.23120901599	0.568359375000000	10756.6485262853	0.681640625000000	13908.6443896816	0.686523437500000
5294.46690562670	0.454101562500000	2553.10168151029	0.568359375000000	10777.2078697988	0.681640625000000	13935.2281901206	0.686523437500000
5304.56699510710	0.454101562500000	2557.97215400459	0.569335937500000	10797.7672133124	0.681640625000000	13961.8119905596	0.686523437500000
5314.66708458751	0.455078125000000	2562.84262649888	0.569335937500000	10818.3265568259	0.682617187500000	13988.3957909986	0.686523437500000
5324.76717406791	0.455078125000000	2567.71309899318	0.569335937500000	10838.8859003394	0.682617187500000	14014.9795914376	0.686523437500000
5334.86726354831	0.456054687500000	2572.58357148748	0.569335937500000	10859.4452438530	0.682617187500000	14041.5633918766	0.686523437500000
5344.96735302871	0.457031250000000	2577.45404398177	0.569335937500000	10880.0045873665	0.682617187500000	14068.1471923156	0.686523437500000
5355.06744250911	0.458007812500000	2582.32451647607	0.570312500000000	10900.5639308801	0.682617187500000	14094.7309927546	0.686523437500000
5365.16753198952	0.458007812500000	2587.19498897037	0.570312500000000	10921.1232743936	0.682617187500000	14121.3147931936	0.686523437500000
5375.26762146992	0.458007812500000	2592.06546146466	0.570312500000000	10941.6826179071	0.683593750000000	14147.8985936326	0.686523437500000
5385.36771095032	0.458984375000000	2596.93593395896	0.571289062500000	10962.2419614207	0.683593750000000	14174.4823940716	0.686523437500000
5395.46780043072	0.458984375000000	2601.80640645326	0.571289062500000	10982.8013049342	0.683593750000000	14201.0661945106	0.686523437500000
5405.56788991112	0.458984375000000	2606.67687894755	0.571289062500000	11003.3606484478	0.684570312500000	14227.6499949496	0.687500000000000
5415.66797939153	0.458984375000000	2611.54735144185	0.571289062500000	11023.9199919613	0.684570312500000	14254.2337953886	0.687500000000000
5425.76806887193	0.459960937500000	2616.41782393615	0.573242187500000	11044.4793354749	0.684570312500000	14280.8175958275	0.687500000000000
5435.86815835233	0.459960937500000	2621.28829643044	0.573242187500000	11065.0386789884	0.685546875000000	14307.4013962665	0.687500000000000
5445.96824783273	0.460937500000000	2626.15876892474	0.573242187500000	11085.5980225019	0.685546875000000	14333.9851967055	0.687500000000000
5456.06833731313	0.462890625000000	2631.02924141904	0.573242187500000	11106.1573660155	0.685546875000000	14360.5689971445	0.687500000000000
5466.16842679354	0.462890625000000	2635.89971391333	0.573242187500000	11126.7167095290	0.685546875000000	14387.1527975835	0.687500000000000
5476.26851627394	0.462890625000000	2640.77018640763	0.573242187500000	11147.2760530426	0.685546875000000	14413.7365980225	0.687500000000000
5486.36860575434	0.462890625000000	2645.64065890193	0.573242187500000	11167.8353965561	0.685546875000000	14440.3203984615	0.687500000000000
5496.46869523474	0.462890625000000	2650.51113139622	0.573242187500000	11188.3947400696	0.685546875000000	14466.9041989005	0.687500000000000
5506.56878471514	0.463867187500000	2655.38160389052	0.573242187500000	11208.9540835832	0.685546875000000	14493.4879993395	0.687500000000000
5516.66887419555	0.463867187500000	2660.25207638482	0.573242187500000	11229.5134270967	0.685546875000000	14520.0717997785	0.687500000000000
5526.76896367595	0.463867187500000	2665.12254887911	0.573242187500000	11250.0727706103	0.685546875000000	14546.6556002175	0.687500000000000
5536.86905315635	0.463867187500000	2669.99302137341	0.573242187500000	11270.6321141238	0.685546875000000	14573.2394006565	0.687500000000000
5546.96914263675	0.463867187500000	2674.86349386771	0.573242187500000	11291.1914576374	0.685546875000000	14599.8232010955	0.687500000000000
5557.06923211715	0.463867187500000	2679.73396636200	0.573242187500000	11311.7508011509	0.685546875000000	14626.4070015345	0.687500000000000
5567.16932159756	0.464843750000000	2684.60443885630	0.573242187500000	11332.3101446644	0.685546875000000	14652.9908019735	0.687500000000000
5577.26941107796	0.464843750000000	2689.47491135060	0.573242187500000	11352.8694881780	0.685546875000000	14679.5746024124	0.687500000000000
5587.36950055836	0.464843750000000	2694.34538384490	0.573242187500000	11373.4288316915	0.685546875000000	14706.1584028514	0.687500000000000
5597.46959003876	0.465820312500000	2699.21585633919	0.573242187500000	11393.9881752051	0.685546875000000	14732.7422032904	0.687500000000000
5607.56967951916	0.465820312500000	2704.08632883349	0.573242187500000	11414.5475187186	0.685546875000000	14759.3260037294	0.687500000000000
5617.66976899956	0.465820312500000	2708.95680132779	0.573242187500000	11435.1068622321	0.686523437500000	14785.9098041684	0.687500000000000
5627.76985847997	0.465820312500000	2713.82727382208	0.573242187500000	11455.6662057457	0.686523437500000	14812.4936046074	0.687500000000000
5637.86994796037	0.465820312500000	2718.69774631638	0.573242187500000	11476.2255492592	0.686523437500000	14839.0774050464	0.687500000000000
5647.97003744077	0.466796875000000	2723.56821881068	0.574218750000000	11496.7848927728	0.687500000000000	14865.6612054854	0.687500000000000
5658.07012692117	0.466796875000000	2728.43869130497	0.574218750000000	11517.3442362863	0.688476562500000	14892.2450059244	0.687500000000000
5668.17021640157	0.466796875000000	2733.30916379927	0.574218750000000	11537.9035797999	0.688476562500000	14918.8288063634	0.687500000000000
5678.27030588198	0.467773437500000	2738.17963629357	0.574218750000000	11558.4629233134	0.688476562500000	14945.4126068024	0.687500000000000
5688.37039536238	0.467773437500000	2743.05010878786	0.575195312500000	11579.0222668269	0.688476562500000	14971.9964072414	0.687500000000000
5698.47048484278	0.467773437500000	2747.92058128216	0.575195312500000	11599.5816103405	0.688476562500000	14998.5802076804	0.687500000000000
5708.57057432318	0.467773437500000	2752.79105377646	0.575195312500000	11620.1409538540	0.688476562500000	15025.1640081194	0.687500000000000
5718.67066380358	0.468750000000000	2757.66152627075	0.575195312500000	11640.7002973676	0.688476562500000	15051.7478085584	0.687500000000000
5728.77075328399	0.468750000000000	2762.53199876505	0.575195312500000	11661.2596408811	0.688476562500000	15078.3316089973	0.687500000000000
5738.87084276439	0.468750000000000	2767.40247125935	0.575195312500000	11681.8189843946	0.689453125000000	15104.9154094363	0.687500000000000
5748.97093224479	0.468750000000000	2772.27294375364	0.575195312500000	11702.3783279082	0.689453125000000	15131.4992098753	0.687500000000000
5759.07102172519	0.470703125000000	2777.14341624794	0.575195312500000	11722.9376714217	0.689453125000000	15158.0830103143	0.687500000000000
5769.17111120559	0.470703125000000	2782.01388874224	0.577148437500000	11743.4970149353	0.690429687500000	15184.6668107533	0.687500000000000
5779.27120068600	0.471679687500000	2786.88436123653	0.577148437500000	11764.0563584488	0.690429687500000	15211.2506111923	0.687500000000000
5789.37129016640	0.471679687500000	2791.75483373083	0.577148437500000	11784.6157019623	0.690429687500000	15237.8344116313	0.687500000000000
5799.47137964680	0.471679687500000	2796.62530622513	0.577148437500000	11805.1750454759	0.690429687500000	15264.4182120703	0.687500000000000
5809.57146912720	0.471679687500000	2801.49577871942	0.578125000000000	11825.7343889894	0.690429687500000	15291.0020125093	0.687500000000000
5819.67155860760	0.471679687500000	2806.36625121372	0.578125000000000	11846.2937325030	0.690429687500000	15317.5858129483	0.687500000000000
5829.77164808801	0.471679687500000	2811.23672370802	0.578125000000000	11866.8530760165	0.690429687500000	15344.1696133873	0.687500000000000
5839.87173756841	0.474609375000000	2816.10719620231	0.578125000000000	11887.4124195301	0.690429687500000	15370.7534138263	0.687500000000000
5849.97182704881	0.474609375000000	2820.97766869661	0.578125000000000	11907.9717630436	0.690429687500000	15397.3372142653	0.687500000000000
5860.07191652921	0.474609375000000	2825.84814119091	0.578125000000000	11928.5311065571	0.690429687500000	15423.9210147043	0.687500000000000
5870.17200600961	0.474609375000000	2830.71861368521	0.578125000000000	11949.0904500707	0.690429687500000	15450.5048151433	0.687500000000000
5880.27209549002	0.474609375000000	2835.58908617950	0.579101562500000	11969.6497935842	0.690429687500000	15477.0886155823	0.687500000000000
5890.37218497042	0.474609375000000	2840.45955867380	0.579101562500000	11990.2091370978	0.690429687500000	15503.6724160212	0.687500000000000
5900.47227445082	0.474609375000000	2845.33003116810	0.581054687500000	12010.7684806113	0.690429687500000	15530.2562164602	0.687500000000000
5910.57236393122	0.474609375000000	2850.20050366239	0.582031250000000	12031.3278241248	0.690429687500000	15556.8400168992	0.687500000000000
5920.67245341162	0.474609375000000	2855.07097615669	0.582031250000000	12051.8871676384	0.690429687500000	15583.4238173382	0.688476562500000
5930.77254289203	0.474609375000000	2859.94144865099	0.582031250000000	12072.4465111519	0.690429687500000	15610.0076177772	0.688476562500000
5940.87263237243	0.474609375000000	2864.81192114528	0.582031250000000	12093.0058546655	0.690429687500000	15636.5914182162	0.688476562500000
5950.97272185283	0.475585937500000	2869.68239363958	0.582031250000000	12113.5651981790	0.690429687500000	15663.1752186552	0.688476562500000
5961.07281133323	0.477539062500000	2874.55286613388	0.582031250000000	12134.1245416926	0.690429687500000	15689.7590190942	0.688476562500000
5971.17290081363	0.478515625000000	2879.42333862817	0.582031250000000	12154.6838852061	0.690429687500000	15716.3428195332	0.689453125000000
5981.27299029404	0.478515625000000	2884.29381112247	0.582031250000000	12175.2432287196	0.690429687500000	15742.9266199722	0.689453125000000
5991.37307977444	0.478515625000000	2889.16428361677	0.582031250000000	12195.8025722332	0.690429687500000	15769.5104204112	0.689453125000000
6001.47316925484	0.479492187500000	2894.03475611106	0.582031250000000	12216.3619157467	0.690429687500000	15796.0942208502	0.689453125000000
6011.57325873524	0.479492187500000	2898.90522860536	0.583007812500000	12236.9212592603	0.690429687500000	15822.6780212892	0.689453125000000
6021.67334821564	0.479492187500000	2903.77570109966	0.583984375000000	12257.4806027738	0.690429687500000	15849.2618217282	0.689453125000000
6031.77343769604	0.479492187500000	2908.64617359395	0.583984375000000	12278.0399462873	0.690429687500000	15875.8456221672	0.689453125000000
6041.87352717645	0.480468750000000	2913.51664608825	0.583984375000000	12298.5992898009	0.690429687500000	15902.4294226061	0.689453125000000
6051.97361665685	0.480468750000000	2918.38711858255	0.583984375000000	12319.1586333144	0.691406250000000	15929.0132230451	0.689453125000000
6062.07370613725	0.480468750000000	2923.25759107684	0.584960937500000	12339.7179768280	0.691406250000000	15955.5970234841	0.689453125000000
6072.17379561765	0.480468750000000	2928.12806357114	0.584960937500000	12360.2773203415	0.691406250000000	15982.1808239231	0.689453125000000
6082.27388509805	0.480468750000000	2932.99853606544	0.584960937500000	12380.8366638551	0.691406250000000	16008.7646243621	0.689453125000000
6092.37397457846	0.480468750000000	2937.86900855973	0.584960937500000	12401.3960073686	0.691406250000000	16035.3484248011	0.689453125000000
6102.47406405886	0.480468750000000	2942.73948105403	0.584960937500000	12421.9553508821	0.691406250000000	16061.9322252401	0.689453125000000
6112.57415353926	0.481445312500000	2947.60995354833	0.584960937500000	12442.5146943957	0.692382812500000	16088.5160256791	0.689453125000000
6122.67424301966	0.481445312500000	2952.48042604263	0.584960937500000	12463.0740379092	0.692382812500000	16115.0998261181	0.689453125000000
6132.77433250006	0.481445312500000	2957.35089853692	0.584960937500000	12483.6333814228	0.692382812500000	16141.6836265571	0.689453125000000
6142.87442198047	0.481445312500000	2962.22137103122	0.584960937500000	12504.1927249363	0.693359375000000	16168.2674269961	0.689453125000000
6152.97451146087	0.482421875000000	2967.09184352552	0.584960937500000	12524.7520684498	0.693359375000000	16194.8512274351	0.689453125000000
6163.07460094127	0.482421875000000	2971.96231601981	0.584960937500000	12545.3114119634	0.693359375000000	16221.4350278741	0.689453125000000
6173.17469042167	0.482421875000000	2976.83278851411	0.584960937500000	12565.8707554769	0.693359375000000	16248.0188283131	0.689453125000000
6183.27477990207	0.482421875000000	2981.70326100841	0.584960937500000	12586.4300989905	0.693359375000000	16274.6026287521	0.689453125000000
6193.37486938248	0.482421875000000	2986.57373350270	0.584960937500000	12606.9894425040	0.693359375000000	16301.1864291910	0.689453125000000
6203.47495886288	0.482421875000000	2991.44420599700	0.584960937500000	12627.5487860176	0.693359375000000	16327.7702296300	0.689453125000000
6213.57504834328	0.483398437500000	2996.31467849130	0.584960937500000	12648.1081295311	0.693359375000000	16354.3540300690	0.689453125000000
6223.67513782368	0.484375000000000	3001.18515098559	0.585937500000000	12668.6674730446	0.693359375000000	16380.9378305080	0.689453125000000
6233.77522730408	0.485351562500000	3006.05562347989	0.585937500000000	12689.2268165582	0.693359375000000	16407.5216309470	0.690429687500000
6243.87531678449	0.485351562500000	3010.92609597419	0.585937500000000	12709.7861600717	0.694335937500000	16434.1054313860	0.690429687500000
6253.97540626489	0.486328125000000	3015.79656846848	0.585937500000000	12730.3455035853	0.694335937500000	16460.6892318250	0.690429687500000
6264.07549574529	0.486328125000000	3020.66704096278	0.585937500000000	12750.9048470988	0.694335937500000	16487.2730322640	0.690429687500000
6274.17558522569	0.486328125000000	3025.53751345708	0.585937500000000	12771.4641906123	0.694335937500000	16513.8568327030	0.690429687500000
6284.27567470609	0.486328125000000	3030.40798595137	0.585937500000000	12792.0235341259	0.694335937500000	16540.4406331420	0.690429687500000
6294.37576418650	0.486328125000000	3035.27845844567	0.585937500000000	12812.5828776394	0.694335937500000	16567.0244335810	0.690429687500000
6304.47585366690	0.486328125000000	3040.14893093997	0.585937500000000	12833.1422211530	0.695312500000000	16593.6082340200	0.690429687500000
6314.57594314730	0.486328125000000	3045.01940343426	0.585937500000000	12853.7015646665	0.695312500000000	16620.1920344590	0.690429687500000
6324.67603262770	0.486328125000000	3049.88987592856	0.585937500000000	12874.2609081801	0.695312500000000	16646.7758348981	0.690429687500000
6334.77612210810	0.486328125000000	3054.76034842286	0.586914062500000	12894.8202516936	0.695312500000000	16673.3596353371	0.690429687500000
6344.87621158851	0.486328125000000	3059.63082091715	0.586914062500000	12915.3795952071	0.695312500000000	16699.9434357761	0.690429687500000
6354.97630106891	0.486328125000000	3064.50129341145	0.586914062500000	12935.9389387207	0.695312500000000	16726.5272362151	0.690429687500000
6365.07639054931	0.487304687500000	3069.37176590575	0.586914062500000	12956.4982822342	0.696289062500000	16753.1110366541	0.690429687500000
6375.17648002971	0.489257812500000	3074.24223840004	0.586914062500000	12977.0576257478	0.696289062500000	16779.6948370931	0.690429687500000
6385.27656951011	0.489257812500000	3079.11271089434	0.586914062500000	12997.6169692613	0.696289062500000	16806.2786375321	0.690429687500000
6395.37665899051	0.489257812500000	3083.98318338864	0.586914062500000	13018.1763127748	0.697265625000000	16832.8624379711	0.690429687500000
6405.47674847092	0.489257812500000	3088.85365588294	0.586914062500000	13038.7356562884	0.697265625000000	16859.4462384101	0.690429687500000
6415.57683795132	0.490234375000000	3093.72412837723	0.586914062500000	13059.2949998019	0.697265625000000	16886.0300388491	0.692382812500000
6425.67692743172	0.490234375000000	3098.59460087153	0.586914062500000	13079.8543433155	0.697265625000000	16912.6138392881	0.692382812500000
6435.77701691212	0.491210937500000	3103.46507336583	0.586914062500000	13100.4136868290	0.697265625000000	16939.1976397271	0.692382812500000
6445.87710639252	0.491210937500000	3108.33554586012	0.586914062500000	13120.9730303425	0.697265625000000	16965.7814401661	0.692382812500000
6455.97719587293	0.492187500000000	3113.20601835442	0.587890625000000	13141.5323738561	0.697265625000000	16992.3652406051	0.692382812500000
6466.07728535333	0.493164062500000	3118.07649084872	0.587890625000000	13162.0917173696	0.697265625000000	17018.9490410441	0.693359375000000
6476.17737483373	0.493164062500000	3122.94696334301	0.587890625000000	13182.6510608832	0.697265625000000	17045.5328414831	0.693359375000000
6486.27746431413	0.493164062500000	3127.81743583731	0.587890625000000	13203.2104043967	0.697265625000000	17072.1166419221	0.693359375000000
6496.37755379453	0.493164062500000	3132.68790833161	0.587890625000000	13223.7697479103	0.697265625000000	17098.7004423611	0.693359375000000
6506.47764327494	0.493164062500000	3137.55838082590	0.587890625000000	13244.3290914238	0.698242187500000	17125.2842428001	0.693359375000000
6516.57773275534	0.494140625000000	3142.42885332020	0.587890625000000	13264.8884349373	0.698242187500000	17151.8680432391	0.693359375000000
6526.67782223574	0.494140625000000	3147.29932581450	0.587890625000000	13285.4477784509	0.699218750000000	17178.4518436781	0.693359375000000
6536.77791171614	0.494140625000000	3152.16979830879	0.587890625000000	13306.0071219644	0.699218750000000	17205.0356441171	0.693359375000000
6546.87800119654	0.494140625000000	3157.04027080309	0.588867187500000	13326.5664654780	0.699218750000000	17231.6194445561	0.693359375000000
6556.97809067695	0.494140625000000	3161.91074329739	0.588867187500000	13347.1258089915	0.699218750000000	17258.2032449951	0.694335937500000
6567.07818015735	0.494140625000000	3166.78121579168	0.589843750000000	13367.6851525050	0.699218750000000	17284.7870454341	0.694335937500000
6577.17826963775	0.494140625000000	3171.65168828598	0.589843750000000	13388.2444960186	0.699218750000000	17311.3708458731	0.694335937500000
6587.27835911815	0.495117187500000	3176.52216078028	0.589843750000000	13408.8038395321	0.699218750000000	17337.9546463121	0.694335937500000
6597.37844859855	0.495117187500000	3181.39263327457	0.590820312500000	13429.3631830457	0.699218750000000	17364.5384467511	0.694335937500000
6607.47853807896	0.495117187500000	3186.26310576887	0.590820312500000	13449.9225265592	0.699218750000000	17391.1222471901	0.694335937500000
6617.57862755936	0.495117187500000	3191.13357826317	0.590820312500000	13470.4818700728	0.700195312500000	17417.7060476291	0.694335937500000
6627.67871703976	0.495117187500000	3196.00405075746	0.590820312500000	13491.0412135863	0.700195312500000	17444.2898480681	0.694335937500000
6637.77880652016	0.495117187500000	3200.87452325176	0.590820312500000	13511.6005570998	0.700195312500000	17470.8736485071	0.694335937500000
6647.87889600056	0.495117187500000	3205.74499574606	0.590820312500000	13532.1599006134	0.700195312500000	17497.4574489461	0.694335937500000
6657.97898548097	0.495117187500000	3210.61546824036	0.590820312500000	13552.7192441269	0.701171875000000	17524.0412493851	0.694335937500000
6668.07907496137	0.495117187500000	3215.48594073465	0.590820312500000	13573.2785876405	0.701171875000000	17550.6250498241	0.694335937500000
6678.17916444177	0.495117187500000	3220.35641322895	0.590820312500000	13593.8379311540	0.701171875000000	17577.2088502631	0.694335937500000
6688.27925392217	0.495117187500000	3225.22688572325	0.590820312500000	13614.3972746675	0.701171875000000	17603.7926507021	0.694335937500000
6698.37934340257	0.495117187500000	3230.09735821754	0.590820312500000	13634.9566181811	0.701171875000000	17630.3764511411	0.694335937500000
6708.47943288298	0.495117187500000	3234.96783071184	0.590820312500000	13655.5159616946	0.701171875000000	17656.9602515801	0.694335937500000
6718.57952236338	0.495117187500000	3239.83830320614	0.590820312500000	13676.0753052082	0.702148437500000	17683.5440520191	0.694335937500000
6728.67961184378	0.495117187500000	3244.70877570043	0.590820312500000	13696.6346487217	0.702148437500000	17710.1278524582	0.695312500000000
6738.77970132418	0.495117187500000	3249.57924819473	0.590820312500000	13717.1939922353	0.702148437500000	17736.7116528972	0.695312500000000
6748.87979080458	0.496093750000000	3254.44972068903	0.590820312500000	13737.7533357488	0.703125000000000	17763.2954533362	0.695312500000000
6758.97988028499	0.498046875000000	3259.32019318332	0.590820312500000	13758.3126792623	0.704101562500000	17789.8792537752	0.695312500000000
6769.07996976539	0.498046875000000	3264.19066567762	0.590820312500000	13778.8720227759	0.704101562500000	17816.4630542142	0.696289062500000
6779.18005924579	0.498046875000000	3269.06113817192	0.590820312500000	13799.4313662894	0.704101562500000	17843.0468546532	0.696289062500000
6789.28014872619	0.499023437500000	3273.93161066621	0.590820312500000	13819.9907098030	0.704101562500000	17869.6306550922	0.696289062500000
6799.38023820659	0.499023437500000	3278.80208316051	0.590820312500000	13840.5500533165	0.704101562500000	17896.2144555312	0.697265625000000
6809.48032768699	0.499023437500000	3283.67255565481	0.590820312500000	13861.1093968300	0.705078125000000	17922.7982559702	0.697265625000000
6819.58041716740	0.499023437500000	3288.54302814910	0.590820312500000	13881.6687403436	0.705078125000000	17949.3820564092	0.697265625000000
6829.68050664780	0.499023437500000	3293.41350064340	0.591796875000000	13902.2280838571	0.706054687500000	17975.9658568482	0.697265625000000
6839.78059612820	0.499023437500000	3298.28397313770	0.591796875000000	13922.7874273707	0.706054687500000	18002.5496572872	0.699218750000000
6849.88068560860	0.499023437500000	3303.15444563199	0.591796875000000	13943.3467708842	0.707031250000000	18029.1334577262	0.699218750000000
6859.98077508900	0.499023437500000	3308.02491812629	0.591796875000000	13963.9061143978	0.707031250000000	18055.7172581652	0.699218750000000
6870.08086456941	0.499023437500000	3312.89539062059	0.591796875000000	13984.4654579113	0.707031250000000	18082.3010586042	0.699218750000000
6880.18095404981	0.499023437500000	3317.76586311488	0.591796875000000	14005.0248014248	0.707031250000000	18108.8848590432	0.699218750000000
6890.28104353021	0.499023437500000	3322.63633560918	0.591796875000000	14025.5841449384	0.707031250000000	18135.4686594822	0.699218750000000
6900.38113301061	0.499023437500000	3327.50680810348	0.591796875000000	14046.1434884519	0.707031250000000	18162.0524599212	0.699218750000000
6910.48122249101	0.499023437500000	3332.37728059777	0.591796875000000	14066.7028319655	0.707031250000000	18188.6362603602	0.699218750000000
6920.58131197142	0.499023437500000	3337.24775309207	0.591796875000000	14087.2621754790	0.707031250000000	18215.2200607992	0.699218750000000
6930.68140145182	0.499023437500000	3342.11822558637	0.591796875000000	14107.8215189925	0.708007812500000	18241.8038612382	0.699218750000000
6940.78149093222	0.499023437500000	3346.98869808067	0.591796875000000	14128.3808625061	0.708007812500000	18268.3876616772	0.699218750000000
6950.88158041262	0.499023437500000	3351.85917057496	0.591796875000000	14148.9402060196	0.708007812500000	18294.9714621162	0.699218750000000
6960.98166989302	0.499023437500000	3356.72964306926	0.591796875000000	14169.4995495332	0.708007812500000	18321.5552625552	0.699218750000000
6971.08175937343	0.500000000000000	3361.60011556356	0.591796875000000	14190.0588930467	0.708007812500000	18348.1390629942	0.699218750000000
6981.18184885383	0.500000000000000	3366.47058805785	0.591796875000000	14210.6182365602	0.708984375000000	18374.7228634332	0.699218750000000
6991.28193833423	0.500000000000000	3371.34106055215	0.591796875000000	14231.1775800738	0.708984375000000	18401.3066638722	0.699218750000000
7001.38202781463	0.501953125000000	3376.21153304645	0.592773437500000	14251.7369235873	0.708984375000000	18427.8904643112	0.699218750000000
7011.48211729503	0.501953125000000	3381.08200554074	0.592773437500000	14272.2962671009	0.708984375000000	18454.4742647502	0.699218750000000
7021.58220677544	0.501953125000000	3385.95247803504	0.592773437500000	14292.8556106144	0.708984375000000	18481.0580651892	0.699218750000000
7031.68229625584	0.502929687500000	3390.82295052934	0.592773437500000	14313.4149541280	0.708984375000000	18507.6418656282	0.699218750000000
7041.78238573624	0.503906250000000	3395.69342302363	0.592773437500000	14333.9742976415	0.708984375000000	18534.2256660672	0.699218750000000
7051.88247521664	0.503906250000000	3400.56389551793	0.592773437500000	14354.5336411550	0.708984375000000	18560.8094665062	0.700195312500000
7061.98256469704	0.503906250000000	3405.43436801223	0.592773437500000	14375.0929846686	0.708984375000000	18587.3932669452	0.700195312500000
7072.08265417745	0.503906250000000	3410.30484050652	0.592773437500000	14395.6523281821	0.708984375000000	18613.9770673842	0.700195312500000
7082.18274365785	0.503906250000000	3415.17531300082	0.593750000000000	14416.2116716957	0.708984375000000	18640.5608678232	0.700195312500000
7092.28283313825	0.503906250000000	3420.04578549512	0.593750000000000	14436.7710152092	0.709960937500000	18667.1446682622	0.700195312500000
7102.38292261865	0.504882812500000	3424.91625798941	0.593750000000000	14457.3303587227	0.709960937500000	18693.7284687012	0.700195312500000
7112.48301209905	0.504882812500000	3429.78673048371	0.593750000000000	14477.8897022363	0.709960937500000	18720.3122691402	0.700195312500000
7122.58310157946	0.504882812500000	3434.65720297801	0.594726562500000	14498.4490457498	0.709960937500000	18746.8960695793	0.700195312500000
7132.68319105986	0.504882812500000	3439.52767547230	0.594726562500000	14519.0083892634	0.709960937500000	18773.4798700183	0.700195312500000
7142.78328054026	0.504882812500000	3444.39814796660	0.594726562500000	14539.5677327769	0.709960937500000	18800.0636704573	0.700195312500000
7152.88337002066	0.505859375000000	3449.26862046090	0.594726562500000	14560.1270762905	0.709960937500000	18826.6474708963	0.700195312500000
7162.98345950106	0.505859375000000	3454.13909295519	0.594726562500000	14580.6864198040	0.709960937500000	18853.2312713353	0.700195312500000
7173.08354898146	0.505859375000000	3459.00956544949	0.594726562500000	14601.2457633175	0.709960937500000	18879.8150717743	0.700195312500000
7183.18363846187	0.505859375000000	3463.88003794379	0.595703125000000	14621.8051068311	0.709960937500000	18906.3988722133	0.700195312500000
7193.28372794227	0.505859375000000	3468.75051043809	0.595703125000000	14642.3644503446	0.709960937500000	18932.9826726523	0.700195312500000
7203.38381742267	0.505859375000000	3473.62098293238	0.595703125000000	14662.9237938582	0.709960937500000	18959.5664730913	0.700195312500000
7213.48390690307	0.505859375000000	3478.49145542668	0.596679687500000	14683.4831373717	0.709960937500000	18986.1502735303	0.700195312500000
7223.58399638347	0.505859375000000	3483.36192792098	0.596679687500000	14704.0424808852	0.709960937500000	19012.7340739693	0.700195312500000
7233.68408586388	0.505859375000000	3488.23240041527	0.597656250000000	14724.6018243988	0.709960937500000	19039.3178744083	0.701171875000000
7243.78417534428	0.505859375000000	3493.10287290957	0.597656250000000	14745.1611679123	0.709960937500000	19065.9016748473	0.701171875000000
7253.88426482468	0.506835937500000	3497.97334540387	0.597656250000000	14765.7205114259	0.709960937500000	19092.4854752863	0.701171875000000
7263.98435430508	0.506835937500000	3502.84381789816	0.597656250000000	14786.2798549394	0.709960937500000	19119.0692757253	0.701171875000000
7274.08444378548	0.506835937500000	3507.71429039246	0.599609375000000	14806.8391984530	0.709960937500000	19145.6530761643	0.701171875000000
7284.18453326589	0.506835937500000	3512.58476288676	0.600585937500000	14827.3985419665	0.709960937500000	19172.2368766033	0.701171875000000
7294.28462274629	0.506835937500000	3517.45523538105	0.600585937500000	14847.9578854800	0.709960937500000	19198.8206770423	0.701171875000000
7304.38471222669	0.506835937500000	3522.32570787535	0.601562500000000	14868.5172289936	0.709960937500000	19225.4044774813	0.701171875000000
7314.48480170709	0.506835937500000	3527.19618036965	0.601562500000000	14889.0765725071	0.709960937500000	19251.9882779203	0.701171875000000
7324.58489118749	0.506835937500000	3532.06665286394	0.602539062500000	14909.6359160207	0.710937500000000	19278.5720783593	0.701171875000000
7334.68498066790	0.506835937500000	3536.93712535824	0.602539062500000	14930.1952595342	0.710937500000000	19305.1558787983	0.701171875000000
7344.78507014830	0.506835937500000	3541.80759785254	0.602539062500000	14950.7546030477	0.710937500000000	19331.7396792373	0.701171875000000
7354.88515962870	0.506835937500000	3546.67807034683	0.602539062500000	14971.3139465613	0.710937500000000	19358.3234796763	0.701171875000000
7364.98524910910	0.506835937500000	3551.54854284113	0.602539062500000	14991.8732900748	0.711914062500000	19384.9072801153	0.701171875000000
7375.08533858950	0.506835937500000	3556.41901533543	0.602539062500000	15012.4326335884	0.711914062500000	19411.4910805543	0.701171875000000
7385.18542806991	0.507812500000000	3561.28948782972	0.602539062500000	15032.9919771019	0.711914062500000	19438.0748809933	0.701171875000000
7395.28551755031	0.507812500000000	3566.15996032402	0.602539062500000	15053.5513206155	0.711914062500000	19464.6586814323	0.701171875000000
7405.38560703071	0.507812500000000	3571.03043281832	0.602539062500000	15074.1106641290	0.711914062500000	19491.2424818713	0.701171875000000
7415.48569651111	0.508789062500000	3575.90090531261	0.603515625000000	15094.6700076425	0.711914062500000	19517.8262823103	0.701171875000000
7425.58578599151	0.508789062500000	3580.77137780691	0.603515625000000	15115.2293511561	0.711914062500000	19544.4100827493	0.702148437500000
7435.68587547192	0.509765625000000	3585.64185030121	0.603515625000000	15135.7886946696	0.711914062500000	19570.9938831883	0.702148437500000
7445.78596495232	0.509765625000000	3590.51232279550	0.603515625000000	15156.3480381832	0.711914062500000	19597.5776836273	0.702148437500000
7455.88605443272	0.509765625000000	3595.38279528980	0.603515625000000	15176.9073816967	0.711914062500000	19624.1614840663	0.702148437500000
7465.98614391312	0.509765625000000	3600.25326778410	0.603515625000000	15197.4667252102	0.711914062500000	19650.7452845053	0.702148437500000
7476.08623339352	0.509765625000000	3605.12374027840	0.603515625000000	15218.0260687238	0.711914062500000	19677.3290849443	0.703125000000000
7486.18632287393	0.509765625000000	3609.99421277269	0.603515625000000	15238.5854122373	0.711914062500000	19703.9128853833	0.703125000000000
7496.28641235433	0.509765625000000	3614.86468526699	0.604492187500000	15259.1447557509	0.711914062500000	19730.4966858223	0.703125000000000
7506.38650183473	0.509765625000000	3619.73515776129	0.604492187500000	15279.7040992644	0.711914062500000	19757.0804862613	0.703125000000000
7516.48659131513	0.509765625000000	3624.60563025558	0.604492187500000	15300.2634427780	0.711914062500000	19783.6642867003	0.703125000000000
7526.58668079553	0.510742187500000	3629.47610274988	0.604492187500000	15320.8227862915	0.711914062500000	19810.2480871394	0.703125000000000
7536.68677027594	0.510742187500000	3634.34657524418	0.604492187500000	15341.3821298050	0.711914062500000	19836.8318875784	0.703125000000000
7546.78685975634	0.510742187500000	3639.21704773847	0.604492187500000	15361.9414733186	0.711914062500000	19863.4156880174	0.703125000000000
7556.88694923674	0.510742187500000	3644.08752023277	0.606445312500000	15382.5008168321	0.711914062500000	19889.9994884564	0.703125000000000
7566.98703871714	0.510742187500000	3648.95799272707	0.606445312500000	15403.0601603457	0.711914062500000	19916.5832888954	0.703125000000000
7577.08712819754	0.511718750000000	3653.82846522136	0.606445312500000	15423.6195038592	0.711914062500000	19943.1670893344	0.703125000000000
7587.18721767794	0.511718750000000	3658.69893771566	0.606445312500000	15444.1788473727	0.711914062500000	19969.7508897734	0.703125000000000
7597.28730715835	0.511718750000000	3663.56941020996	0.606445312500000	15464.7381908863	0.711914062500000	19996.3346902124	0.703125000000000
7607.38739663875	0.511718750000000	3668.43988270425	0.606445312500000	15485.2975343998	0.711914062500000	20022.9184906514	0.703125000000000
7617.48748611915	0.511718750000000	3673.31035519855	0.606445312500000	15505.8568779134	0.711914062500000	20049.5022910904	0.704101562500000
7627.58757559955	0.511718750000000	3678.18082769285	0.606445312500000	15526.4162214269	0.711914062500000	20076.0860915294	0.704101562500000
7637.68766507995	0.511718750000000	3683.05130018714	0.606445312500000	15546.9755649404	0.711914062500000	20102.6698919684	0.704101562500000
7647.78775456036	0.511718750000000	3687.92177268144	0.606445312500000	15567.5349084540	0.711914062500000	20129.2536924074	0.704101562500000
7657.88784404076	0.511718750000000	3692.79224517574	0.606445312500000	15588.0942519675	0.711914062500000	20155.8374928464	0.704101562500000
7667.98793352116	0.512695312500000	3697.66271767003	0.607421875000000	15608.6535954811	0.711914062500000	20182.4212932854	0.704101562500000
7678.08802300156	0.512695312500000	3702.53319016433	0.607421875000000	15629.2129389946	0.711914062500000	20209.0050937244	0.704101562500000
7688.18811248196	0.512695312500000	3707.40366265863	0.607421875000000	15649.7722825082	0.711914062500000	20235.5888941634	0.704101562500000
7698.28820196237	0.513671875000000	3712.27413515292	0.607421875000000	15670.3316260217	0.711914062500000	20262.1726946024	0.704101562500000
7708.38829144277	0.514648437500000	3717.14460764722	0.607421875000000	15690.8909695352	0.711914062500000	20288.7564950414	0.704101562500000
7718.48838092317	0.515625000000000	3722.01508014152	0.607421875000000	15711.4503130488	0.711914062500000	20315.3402954804	0.704101562500000
7728.58847040357	0.515625000000000	3726.88555263581	0.607421875000000	15732.0096565623	0.711914062500000	20341.9240959194	0.704101562500000
7738.68855988397	0.515625000000000	3731.75602513011	0.607421875000000	15752.5690000759	0.711914062500000	20368.5078963584	0.704101562500000
7748.78864936438	0.515625000000000	3736.62649762441	0.607421875000000	15773.1283435894	0.712890625000000	20395.0916967974	0.704101562500000
7758.88873884478	0.515625000000000	3741.49697011871	0.607421875000000	15793.6876871029	0.712890625000000	20421.6754972364	0.704101562500000
7768.98882832518	0.515625000000000	3746.36744261300	0.608398437500000	15814.2470306165	0.712890625000000	20448.2592976754	0.704101562500000
7779.08891780558	0.515625000000000	3751.23791510730	0.608398437500000	15834.8063741300	0.712890625000000	20474.8430981144	0.704101562500000
7789.18900728598	0.515625000000000	3756.10838760160	0.608398437500000	15855.3657176436	0.712890625000000	20501.4268985534	0.704101562500000
7799.28909676639	0.516601562500000	3760.97886009589	0.608398437500000	15875.9250611571	0.712890625000000	20528.0106989924	0.704101562500000
7809.38918624679	0.516601562500000	3765.84933259019	0.608398437500000	15896.4844046707	0.712890625000000	20554.5944994314	0.704101562500000
7819.48927572719	0.517578125000000	3770.71980508449	0.608398437500000	15917.0437481842	0.712890625000000	20581.1782998704	0.705078125000000
7829.58936520759	0.517578125000000	3775.59027757878	0.608398437500000	15937.6030916977	0.712890625000000	20607.7621003094	0.705078125000000
7839.68945468799	0.517578125000000	3780.46075007308	0.608398437500000	15958.1624352113	0.712890625000000	20634.3459007484	0.705078125000000
7849.78954416840	0.518554687500000	3785.33122256738	0.608398437500000	15978.7217787248	0.712890625000000	20660.9297011874	0.705078125000000
7859.88963364880	0.519531250000000	3790.20169506167	0.608398437500000	15999.2811222384	0.713867187500000	20687.5135016264	0.707031250000000
7869.98972312920	0.519531250000000	3795.07216755597	0.608398437500000	16019.8404657519	0.713867187500000	20714.0973020654	0.707031250000000
7880.08981260960	0.519531250000000	3799.94264005027	0.608398437500000	16040.3998092654	0.713867187500000	20740.6811025044	0.707031250000000
7890.18990209000	0.519531250000000	3804.81311254456	0.608398437500000	16060.9591527790	0.714843750000000	20767.2649029434	0.707031250000000
7900.28999157041	0.519531250000000	3809.68358503886	0.608398437500000	16081.5184962925	0.714843750000000	20793.8487033824	0.707031250000000
7910.39008105081	0.520507812500000	3814.55405753316	0.608398437500000	16102.0778398061	0.714843750000000	20820.4325038214	0.707031250000000
7920.49017053121	0.520507812500000	3819.42453002745	0.609375000000000	16122.6371833196	0.714843750000000	20847.0163042604	0.707031250000000
7930.59026001161	0.520507812500000	3824.29500252175	0.609375000000000	16143.1965268332	0.714843750000000	20873.6001046995	0.707031250000000
7940.69034949201	0.521484375000000	3829.16547501605	0.609375000000000	16163.7558703467	0.715820312500000	20900.1839051385	0.707031250000000
7950.79043897241	0.521484375000000	3834.03594751034	0.609375000000000	16184.3152138602	0.715820312500000	20926.7677055775	0.707031250000000
7960.89052845282	0.521484375000000	3838.90642000464	0.610351562500000	16204.8745573738	0.715820312500000	20953.3515060165	0.707031250000000
7970.99061793322	0.521484375000000	3843.77689249894	0.610351562500000	16225.4339008873	0.715820312500000	20979.9353064555	0.707031250000000
7981.09070741362	0.521484375000000	3848.64736499323	0.610351562500000	16245.9932444009	0.715820312500000	21006.5191068945	0.707031250000000
7991.19079689402	0.521484375000000	3853.51783748753	0.610351562500000	16266.5525879144	0.715820312500000	21033.1029073335	0.707031250000000
8001.29088637442	0.521484375000000	3858.38830998183	0.610351562500000	16287.1119314279	0.715820312500000	21059.6867077725	0.707031250000000
8011.39097585483	0.521484375000000	3863.25878247613	0.610351562500000	16307.6712749415	0.715820312500000	21086.2705082115	0.707031250000000
8021.49106533523	0.521484375000000	3868.12925497042	0.610351562500000	16328.2306184550	0.715820312500000	21112.8543086505	0.707031250000000
8031.59115481563	0.521484375000000	3872.99972746472	0.610351562500000	16348.7899619686	0.715820312500000	21139.4381090895	0.707031250000000
8041.69124429603	0.522460937500000	3877.87019995902	0.610351562500000	16369.3493054821	0.715820312500000	21166.0219095285	0.707031250000000
8051.79133377643	0.522460937500000	3882.74067245331	0.610351562500000	16389.9086489957	0.715820312500000	21192.6057099675	0.707031250000000
8061.89142325684	0.522460937500000	3887.61114494761	0.610351562500000	16410.4679925092	0.715820312500000	21219.1895104065	0.707031250000000
8071.99151273724	0.522460937500000	3892.48161744191	0.610351562500000	16431.0273360227	0.715820312500000	21245.7733108455	0.707031250000000
8082.09160221764	0.522460937500000	3897.35208993620	0.610351562500000	16451.5866795363	0.715820312500000	21272.3571112845	0.707031250000000
8092.19169169804	0.523437500000000	3902.22256243050	0.610351562500000	16472.1460230498	0.715820312500000	21298.9409117235	0.707031250000000
8102.29178117844	0.523437500000000	3907.09303492480	0.610351562500000	16492.7053665634	0.715820312500000	21325.5247121625	0.707031250000000
8112.39187065885	0.523437500000000	3911.96350741909	0.610351562500000	16513.2647100769	0.715820312500000	21352.1085126015	0.708007812500000
8122.49196013925	0.523437500000000	3916.83397991339	0.610351562500000	16533.8240535904	0.715820312500000	21378.6923130405	0.708007812500000
8132.59204961965	0.523437500000000	3921.70445240769	0.610351562500000	16554.3833971040	0.715820312500000	21405.2761134795	0.708007812500000
8142.69213910005	0.523437500000000	3926.57492490198	0.610351562500000	16574.9427406175	0.715820312500000	21431.8599139185	0.708007812500000
8152.79222858045	0.524414062500000	3931.44539739628	0.610351562500000	16595.5020841311	0.715820312500000	21458.4437143575	0.708007812500000
8162.89231806086	0.524414062500000	3936.31586989058	0.611328125000000	16616.0614276446	0.715820312500000	21485.0275147965	0.708007812500000
8172.99240754126	0.524414062500000	3941.18634238487	0.611328125000000	16636.6207711582	0.715820312500000	21511.6113152355	0.707031250000000
8183.09249702166	0.524414062500000	3946.05681487917	0.611328125000000	16657.1801146717	0.715820312500000	21538.1951156745	0.707031250000000
8193.19258650206	0.524414062500000	3950.92728737347	0.612304687500000	16677.7394581852	0.715820312500000	21564.7789161135	0.707031250000000
8203.29267598246	0.524414062500000	3955.79775986776	0.612304687500000	16698.2988016988	0.715820312500000	21591.3627165525	0.708007812500000
8213.39276546287	0.526367187500000	3960.66823236206	0.613281250000000	16718.8581452123	0.715820312500000	21617.9465169915	0.708007812500000
8223.49285494327	0.526367187500000	3965.53870485636	0.613281250000000	16739.4174887259	0.716796875000000	21644.5303174305	0.708007812500000
8233.59294442367	0.526367187500000	3970.40917735065	0.613281250000000	16759.9768322394	0.716796875000000	21671.1141178695	0.708007812500000
8243.69303390407	0.526367187500000	3975.27964984495	0.613281250000000	16780.5361757529	0.716796875000000	21697.6979183085	0.708007812500000
8253.79312338447	0.526367187500000	3980.15012233925	0.613281250000000	16801.0955192665	0.716796875000000	21724.2817187475	0.708007812500000
8263.89321286488	0.526367187500000	3985.02059483354	0.613281250000000	16821.6548627800	0.716796875000000	21750.8655191865	0.708984375000000
8273.99330234528	0.526367187500000	3989.89106732784	0.614257812500000	16842.2142062936	0.717773437500000	21777.4493196255	0.708984375000000
8284.09339182568	0.526367187500000	3994.76153982214	0.614257812500000	16862.7735498071	0.717773437500000	21804.0331200645	0.708984375000000
8294.19348130608	0.527343750000000	3999.63201231644	0.614257812500000	16883.3328933207	0.717773437500000	21830.6169205035	0.708984375000000
8304.29357078648	0.527343750000000	4004.50248481073	0.614257812500000	16903.8922368342	0.717773437500000	21857.2007209425	0.708984375000000
8314.39366026689	0.528320312500000	4009.37295730503	0.614257812500000	16924.4515803477	0.717773437500000	21883.7845213815	0.708984375000000
8324.49374974729	0.530273437500000	4014.24342979933	0.614257812500000	16945.0109238613	0.717773437500000	21910.3683218205	0.708984375000000
8334.59383922769	0.530273437500000	4019.11390229362	0.614257812500000	16965.5702673748	0.717773437500000	21936.9521222596	0.708984375000000
8344.69392870809	0.531250000000000	4023.98437478792	0.615234375000000	16986.1296108884	0.717773437500000	21963.5359226986	0.708984375000000
8354.79401818849	0.531250000000000	4028.85484728222	0.616210937500000	17006.6889544019	0.717773437500000	21990.1197231376	0.708984375000000
8364.89410766890	0.531250000000000	4033.72531977651	0.616210937500000	17027.2482979154	0.717773437500000	22016.7035235766	0.708984375000000
8374.99419714930	0.531250000000000	4038.59579227081	0.616210937500000	17047.8076414290	0.717773437500000	22043.2873240156	0.708984375000000
8385.09428662970	0.532226562500000	4043.46626476511	0.616210937500000	17068.3669849425	0.718750000000000	22069.8711244546	0.708984375000000
8395.19437611010	0.532226562500000	4048.33673725940	0.616210937500000	17088.9263284561	0.718750000000000	22096.4549248936	0.708984375000000
8405.29446559050	0.532226562500000	4053.20720975370	0.616210937500000	17109.4856719696	0.718750000000000	22123.0387253326	0.708984375000000
8415.39455507091	0.532226562500000	4058.07768224800	0.616210937500000	17130.0450154832	0.718750000000000	22149.6225257716	0.708984375000000
8425.49464455131	0.532226562500000	4062.94815474229	0.617187500000000	17150.6043589967	0.718750000000000	22176.2063262106	0.708984375000000
8435.59473403171	0.532226562500000	4067.81862723659	0.617187500000000	17171.1637025102	0.718750000000000	22202.7901266496	0.708984375000000
8445.69482351211	0.532226562500000	4072.68909973089	0.618164062500000	17191.7230460238	0.718750000000000	22229.3739270886	0.708984375000000
8455.79491299251	0.532226562500000	4077.55957222518	0.618164062500000	17212.2823895373	0.718750000000000	22255.9577275276	0.708984375000000
8465.89500247292	0.532226562500000	4082.43004471948	0.618164062500000	17232.8417330509	0.718750000000000	22282.5415279666	0.708984375000000
8475.99509195332	0.533203125000000	4087.30051721378	0.619140625000000	17253.4010765644	0.718750000000000	22309.1253284056	0.708984375000000
8486.09518143372	0.533203125000000	4092.17098970807	0.619140625000000	17273.9604200779	0.718750000000000	22335.7091288446	0.708984375000000
8496.19527091412	0.535156250000000	4097.04146220237	0.619140625000000	17294.5197635915	0.718750000000000	22362.2929292836	0.708984375000000
8506.29536039452	0.535156250000000	4101.91193469666	0.619140625000000	17315.0791071050	0.718750000000000	22388.8767297226	0.708984375000000
8516.39544987492	0.535156250000000	4106.78240719096	0.619140625000000	17335.6384506186	0.718750000000000	22415.4605301616	0.708984375000000
8526.49553935533	0.536132812500000	4111.65287968525	0.619140625000000	17356.1977941321	0.718750000000000	22442.0443306006	0.708984375000000
8536.59562883573	0.536132812500000	4116.52335217955	0.619140625000000	17376.7571376456	0.718750000000000	22468.6281310396	0.708984375000000
8546.69571831613	0.537109375000000	4121.39382467384	0.619140625000000	17397.3164811592	0.718750000000000	22495.2119314786	0.708984375000000
8556.79580779653	0.537109375000000	4126.26429716814	0.620117187500000	17417.8758246727	0.718750000000000	22521.7957319176	0.708984375000000
8566.89589727693	0.537109375000000	4131.13476966243	0.620117187500000	17438.4351681863	0.718750000000000	22548.3795323566	0.708984375000000
8576.99598675734	0.537109375000000	4136.00524215673	0.620117187500000	17458.9945116998	0.718750000000000	22574.9633327956	0.708984375000000
8587.09607623774	0.537109375000000	4140.87571465102	0.620117187500000	17479.5538552134	0.718750000000000	22601.5471332346	0.708984375000000
8597.19616571814	0.537109375000000	4145.74618714532	0.620117187500000	17500.1131987269	0.718750000000000	22628.1309336736	0.708984375000000
8607.29625519854	0.537109375000000	4150.61665963961	0.620117187500000	17520.6725422404	0.718750000000000	22654.7147341126	0.709960937500000
8617.39634467894	0.538085937500000	4155.48713213390	0.620117187500000	17541.2318857540	0.718750000000000	22681.2985345516	0.709960937500000
8627.49643415935	0.538085937500000	4160.35760462820	0.620117187500000	17561.7912292675	0.718750000000000	22707.8823349906	0.709960937500000
8637.59652363975	0.539062500000000	4165.22807712249	0.620117187500000	17582.3505727811	0.718750000000000	22734.4661354296	0.709960937500000
8647.69661312015	0.540039062500000	4170.09854961679	0.620117187500000	17602.9099162946	0.718750000000000	22761.0499358686	0.709960937500000
8657.79670260055	0.540039062500000	4174.96902211108	0.620117187500000	17623.4692598081	0.718750000000000	22787.6337363076	0.709960937500000
8667.89679208095	0.540039062500000	4179.83949460538	0.620117187500000	17644.0286033217	0.718750000000000	22814.2175367466	0.709960937500000
8677.99688156136	0.541015625000000	4184.70996709967	0.620117187500000	17664.5879468352	0.718750000000000	22840.8013371856	0.709960937500000
8688.09697104176	0.541992187500000	4189.58043959397	0.621093750000000	17685.1472903488	0.718750000000000	22867.3851376246	0.709960937500000
8698.19706052216	0.541992187500000	4194.45091208826	0.621093750000000	17705.7066338623	0.719726562500000	22893.9689380636	0.709960937500000
8708.29715000256	0.541992187500000	4199.32138458256	0.621093750000000	17726.2659773759	0.719726562500000	22920.5527385026	0.709960937500000
8718.39723948296	0.541992187500000	4204.19185707685	0.621093750000000	17746.8253208894	0.719726562500000	22947.1365389416	0.709960937500000
8728.49732896337	0.542968750000000	4209.06232957114	0.622070312500000	17767.3846644029	0.719726562500000	22973.7203393807	0.709960937500000
8738.59741844377	0.542968750000000	4213.93280206544	0.622070312500000	17787.9440079165	0.719726562500000	23000.3041398197	0.709960937500000
8748.69750792417	0.542968750000000	4218.80327455973	0.622070312500000	17808.5033514300	0.719726562500000	23026.8879402587	0.709960937500000
8758.79759740457	0.542968750000000	4223.67374705403	0.622070312500000	17829.0626949436	0.719726562500000	23053.4717406977	0.710937500000000
8768.89768688497	0.542968750000000	4228.54421954832	0.622070312500000	17849.6220384571	0.719726562500000	23080.0555411367	0.710937500000000
8778.99777636538	0.543945312500000	4233.41469204262	0.622070312500000	17870.1813819706	0.719726562500000	23106.6393415757	0.710937500000000
8789.09786584578	0.545898437500000	4238.28516453691	0.622070312500000	17890.7407254842	0.719726562500000	23133.2231420147	0.710937500000000
8799.19795532618	0.545898437500000	4243.15563703121	0.622070312500000	17911.3000689977	0.719726562500000	23159.8069424537	0.710937500000000
8809.29804480658	0.545898437500000	4248.02610952550	0.622070312500000	17931.8594125113	0.719726562500000	23186.3907428927	0.710937500000000
8819.39813428698	0.545898437500000	4252.89658201980	0.622070312500000	17952.4187560248	0.719726562500000	23212.9745433317	0.711914062500000
8829.49822376739	0.546875000000000	4257.76705451409	0.622070312500000	17972.9780995384	0.719726562500000	23239.5583437707	0.711914062500000
8839.59831324779	0.546875000000000	4262.63752700838	0.623046875000000	17993.5374430519	0.719726562500000	23266.1421442097	0.711914062500000
8849.69840272819	0.546875000000000	4267.50799950268	0.623046875000000	18014.0967865654	0.719726562500000	23292.7259446487	0.711914062500000
8859.79849220859	0.546875000000000	4272.37847199697	0.623046875000000	18034.6561300790	0.719726562500000	23319.3097450877	0.711914062500000
8869.89858168899	0.546875000000000	4277.24894449127	0.623046875000000	18055.2154735925	0.719726562500000	23345.8935455267	0.711914062500000
8879.99867116940	0.546875000000000	4282.11941698556	0.623046875000000	18075.7748171061	0.719726562500000	23372.4773459657	0.711914062500000
8890.09876064980	0.546875000000000	4286.98988947986	0.623046875000000	18096.3341606196	0.719726562500000	23399.0611464047	0.711914062500000
8900.19885013020	0.546875000000000	4291.86036197415	0.623046875000000	18116.8935041331	0.719726562500000	23425.6449468437	0.711914062500000
8910.29893961060	0.548828125000000	4296.73083446845	0.623046875000000	18137.4528476467	0.719726562500000	23452.2287472827	0.711914062500000
8920.39902909100	0.548828125000000	4301.60130696274	0.623046875000000	18158.0121911602	0.719726562500000	23478.8125477217	0.711914062500000
8930.49911857140	0.548828125000000	4306.47177945703	0.623046875000000	18178.5715346738	0.719726562500000	23505.3963481607	0.711914062500000
8940.59920805181	0.548828125000000	4311.34225195133	0.624023437500000	18199.1308781873	0.719726562500000	23531.9801485997	0.711914062500000
8950.69929753221	0.548828125000000	4316.21272444562	0.624023437500000	18219.6902217009	0.719726562500000	23558.5639490387	0.711914062500000
8960.79938701261	0.548828125000000	4321.08319693992	0.624023437500000	18240.2495652144	0.719726562500000	23585.1477494777	0.711914062500000
8970.89947649301	0.548828125000000	4325.95366943421	0.625976562500000	18260.8089087279	0.719726562500000	23611.7315499167	0.711914062500000
8980.99956597341	0.548828125000000	4330.82414192851	0.625976562500000	18281.3682522415	0.720703125000000	23638.3153503557	0.711914062500000
8991.09965545382	0.549804687500000	4335.69461442280	0.625976562500000	18301.9275957550	0.720703125000000	23664.8991507947	0.711914062500000
9001.19974493422	0.549804687500000	4340.56508691710	0.625976562500000	18322.4869392686	0.720703125000000	23691.4829512337	0.711914062500000
9011.29983441462	0.551757812500000	4345.43555941139	0.625976562500000	18343.0462827821	0.720703125000000	23718.0667516727	0.711914062500000
9021.39992389502	0.551757812500000	4350.30603190569	0.625976562500000	18363.6056262956	0.720703125000000	23744.6505521117	0.711914062500000
9031.50001337542	0.551757812500000	4355.17650439998	0.625976562500000	18384.1649698092	0.720703125000000	23771.2343525507	0.711914062500000
9041.60010285583	0.551757812500000	4360.04697689427	0.625976562500000	18404.7243133227	0.720703125000000	23797.8181529897	0.711914062500000
9051.70019233623	0.551757812500000	4364.91744938857	0.625976562500000	18425.2836568363	0.720703125000000	23824.4019534287	0.712890625000000
9061.80028181663	0.551757812500000	4369.78792188286	0.625976562500000	18445.8430003498	0.720703125000000	23850.9857538677	0.712890625000000
9071.90037129703	0.552734375000000	4374.65839437716	0.625976562500000	18466.4023438634	0.720703125000000	23877.5695543067	0.712890625000000
9082.00046077743	0.552734375000000	4379.52886687145	0.625976562500000	18486.9616873769	0.720703125000000	23904.1533547457	0.713867187500000
9092.10055025784	0.552734375000000	4384.39933936575	0.625976562500000	18507.5210308904	0.721679687500000	23930.7371551847	0.713867187500000
9102.20063973824	0.552734375000000	4389.26981186004	0.625976562500000	18528.0803744040	0.721679687500000	23957.3209556237	0.713867187500000
9112.30072921864	0.552734375000000	4394.14028435434	0.625976562500000	18548.6397179175	0.721679687500000	23983.9047560627	0.713867187500000
9122.40081869904	0.552734375000000	4399.01075684863	0.625976562500000	18569.1990614311	0.722656250000000	24010.4885565017	0.713867187500000
9132.50090817944	0.553710937500000	4403.88122934293	0.625976562500000	18589.7584049446	0.722656250000000	24037.0723569408	0.713867187500000
9142.60099765985	0.554687500000000	4408.75170183722	0.625976562500000	18610.3177484581	0.722656250000000	24063.6561573798	0.713867187500000
9152.70108714025	0.554687500000000	4413.62217433151	0.625976562500000	18630.8770919717	0.722656250000000	24090.2399578188	0.713867187500000
9162.80117662065	0.554687500000000	4418.49264682581	0.625976562500000	18651.4364354852	0.722656250000000	24116.8237582578	0.713867187500000
9172.90126610105	0.554687500000000	4423.36311932010	0.625976562500000	18671.9957789988	0.722656250000000	24143.4075586968	0.713867187500000
9183.00135558145	0.554687500000000	4428.23359181440	0.625976562500000	18692.5551225123	0.722656250000000	24169.9913591358	0.713867187500000
9193.10144506186	0.554687500000000	4433.10406430869	0.625976562500000	18713.1144660258	0.722656250000000	24196.5751595748	0.713867187500000
9203.20153454226	0.554687500000000	4437.97453680299	0.625976562500000	18733.6738095394	0.722656250000000	24223.1589600138	0.713867187500000
9213.30162402266	0.554687500000000	4442.84500929728	0.625976562500000	18754.2331530529	0.722656250000000	24249.7427604528	0.713867187500000
9223.40171350306	0.555664062500000	4447.71548179158	0.625976562500000	18774.7924965665	0.722656250000000	24276.3265608918	0.713867187500000
9233.50180298346	0.555664062500000	4452.58595428587	0.625976562500000	18795.3518400800	0.722656250000000	24302.9103613308	0.713867187500000
9243.60189246387	0.556640625000000	4457.45642678016	0.625976562500000	18815.9111835936	0.722656250000000	24329.4941617698	0.713867187500000
9253.70198194427	0.556640625000000	4462.32689927446	0.625976562500000	18836.4705271071	0.722656250000000	24356.0779622088	0.713867187500000
9263.80207142467	0.556640625000000	4467.19737176875	0.625976562500000	18857.0298706206	0.723632812500000	24382.6617626478	0.713867187500000
9273.90216090507	0.556640625000000	4472.06784426305	0.625976562500000	18877.5892141342	0.723632812500000	24409.2455630868	0.713867187500000
9284.00225038547	0.556640625000000	4476.93831675734	0.625976562500000	18898.1485576477	0.723632812500000	24435.8293635258	0.713867187500000
9294.10233986587	0.557617187500000	4481.80878925164	0.626953125000000	18918.7079011613	0.723632812500000	24462.4131639648	0.713867187500000
9304.20242934628	0.557617187500000	4486.67926174593	0.626953125000000	18939.2672446748	0.723632812500000	24488.9969644038	0.713867187500000
9314.30251882668	0.557617187500000	4491.54973424023	0.626953125000000	18959.8265881883	0.723632812500000	24515.5807648428	0.713867187500000
9324.40260830708	0.557617187500000	4496.42020673452	0.626953125000000	18980.3859317019	0.723632812500000	24542.1645652818	0.713867187500000
9334.50269778748	0.557617187500000	4501.29067922882	0.626953125000000	19000.9452752154	0.723632812500000	24568.7483657208	0.713867187500000
9344.60278726788	0.557617187500000	4506.16115172311	0.626953125000000	19021.5046187290	0.723632812500000	24595.3321661598	0.713867187500000
9354.70287674829	0.557617187500000	4511.03162421740	0.627929687500000	19042.0639622425	0.723632812500000	24621.9159665988	0.713867187500000
9364.80296622869	0.558593750000000	4515.90209671170	0.627929687500000	19062.6233057561	0.723632812500000	24648.4997670378	0.713867187500000
9374.90305570909	0.558593750000000	4520.77256920599	0.627929687500000	19083.1826492696	0.723632812500000	24675.0835674768	0.714843750000000
9385.00314518949	0.559570312500000	4525.64304170029	0.627929687500000	19103.7419927831	0.723632812500000	24701.6673679158	0.714843750000000
9395.10323466989	0.559570312500000	4530.51351419458	0.627929687500000	19124.3013362967	0.723632812500000	24728.2511683548	0.714843750000000
9405.20332415030	0.559570312500000	4535.38398668888	0.627929687500000	19144.8606798102	0.723632812500000	24754.8349687938	0.714843750000000
9415.30341363070	0.559570312500000	4540.25445918317	0.628906250000000	19165.4200233238	0.723632812500000	24781.4187692328	0.714843750000000
9425.40350311110	0.559570312500000	4545.12493167747	0.629882812500000	19185.9793668373	0.723632812500000	24808.0025696718	0.714843750000000
9435.50359259150	0.559570312500000	4549.99540417176	0.629882812500000	19206.5387103508	0.723632812500000	24834.5863701108	0.714843750000000
9445.60368207190	0.559570312500000	4554.86587666606	0.629882812500000	19227.0980538644	0.723632812500000	24861.1701705498	0.714843750000000
9455.70377155231	0.559570312500000	4559.73634916035	0.630859375000000	19247.6573973779	0.723632812500000	24887.7539709888	0.714843750000000
9465.80386103271	0.559570312500000	4564.60682165464	0.630859375000000	19268.2167408915	0.723632812500000	24914.3377714278	0.714843750000000
9475.90395051311	0.559570312500000	4569.47729414894	0.630859375000000	19288.7760844050	0.723632812500000	24940.9215718668	0.714843750000000
9486.00403999351	0.559570312500000	4574.34776664323	0.631835937500000	19309.3354279186	0.723632812500000	24967.5053723058	0.714843750000000
9496.10412947391	0.559570312500000	4579.21823913753	0.631835937500000	19329.8947714321	0.723632812500000	24994.0891727448	0.714843750000000
9506.20421895432	0.559570312500000	4584.08871163182	0.631835937500000	19350.4541149456	0.723632812500000	25020.6729731838	0.714843750000000
9516.30430843472	0.559570312500000	4588.95918412612	0.631835937500000	19371.0134584592	0.723632812500000	25047.2567736228	0.714843750000000
9526.40439791512	0.559570312500000	4593.82965662041	0.631835937500000	19391.5728019727	0.723632812500000	25073.8405740618	0.714843750000000
9536.50448739552	0.559570312500000	4598.70012911471	0.631835937500000	19412.1321454863	0.723632812500000	25100.4243745009	0.714843750000000
9546.60457687592	0.559570312500000	4603.57060160900	0.631835937500000	19432.6914889998	0.723632812500000	25127.0081749399	0.714843750000000
9556.70466635633	0.559570312500000	4608.44107410329	0.631835937500000	19453.2508325133	0.723632812500000	25153.5919753789	0.714843750000000
9566.80475583673	0.560546875000000	4613.31154659759	0.631835937500000	19473.8101760269	0.723632812500000	25180.1757758179	0.714843750000000
9576.90484531713	0.560546875000000	4618.18201909188	0.631835937500000	19494.3695195404	0.723632812500000	25206.7595762569	0.714843750000000
9587.00493479753	0.560546875000000	4623.05249158618	0.632812500000000	19514.9288630540	0.724609375000000	25233.3433766959	0.714843750000000
9597.10502427793	0.560546875000000	4627.92296408047	0.632812500000000	19535.4882065675	0.724609375000000	25259.9271771349	0.714843750000000
9607.20511375834	0.560546875000000	4632.79343657477	0.632812500000000	19556.0475500811	0.724609375000000	25286.5109775739	0.714843750000000
9617.30520323874	0.561523437500000	4637.66390906906	0.633789062500000	19576.6068935946	0.724609375000000	25313.0947780129	0.714843750000000
9627.40529271914	0.561523437500000	4642.53438156336	0.633789062500000	19597.1662371081	0.724609375000000	25339.6785784519	0.714843750000000
9637.50538219954	0.561523437500000	4647.40485405765	0.633789062500000	19617.7255806217	0.724609375000000	25366.2623788909	0.714843750000000
9647.60547167994	0.561523437500000	4652.27532655195	0.633789062500000	19638.2849241352	0.724609375000000	25392.8461793299	0.714843750000000
9657.70556116035	0.561523437500000	4657.14579904624	0.634765625000000	19658.8442676488	0.724609375000000	25419.4299797689	0.715820312500000
9667.80565064075	0.561523437500000	4662.01627154053	0.634765625000000	19679.4036111623	0.724609375000000	25446.0137802079	0.715820312500000
9677.90574012115	0.561523437500000	4666.88674403483	0.634765625000000	19699.9629546758	0.724609375000000	25472.5975806469	0.715820312500000
9688.00582960155	0.561523437500000	4671.75721652912	0.634765625000000	19720.5222981894	0.724609375000000	25499.1813810859	0.715820312500000
9698.10591908195	0.561523437500000	4676.62768902342	0.634765625000000	19741.0816417029	0.724609375000000	25525.7651815249	0.715820312500000
9708.20600856235	0.561523437500000	4681.49816151771	0.634765625000000	19761.6409852165	0.724609375000000	25552.3489819639	0.715820312500000
9718.30609804276	0.561523437500000	4686.36863401201	0.634765625000000	19782.2003287300	0.724609375000000	25578.9327824029	0.715820312500000
9728.40618752316	0.561523437500000	4691.23910650630	0.634765625000000	19802.7596722436	0.724609375000000	25605.5165828419	0.715820312500000
9738.50627700356	0.561523437500000	4696.10957900060	0.634765625000000	19823.3190157571	0.724609375000000	25632.1003832809	0.715820312500000
9748.60636648396	0.561523437500000	4700.98005149489	0.634765625000000	19843.8783592706	0.724609375000000	25658.6841837199	0.715820312500000
9758.70645596436	0.561523437500000	4705.85052398919	0.634765625000000	19864.4377027842	0.724609375000000	25685.2679841589	0.715820312500000
9768.80654544477	0.561523437500000	4710.72099648348	0.634765625000000	19884.9970462977	0.724609375000000	25711.8517845979	0.715820312500000
9778.90663492517	0.561523437500000	4715.59146897777	0.634765625000000	19905.5563898113	0.724609375000000	25738.4355850369	0.715820312500000
9789.00672440557	0.561523437500000	4720.46194147207	0.634765625000000	19926.1157333248	0.724609375000000	25765.0193854759	0.715820312500000
9799.10681388597	0.561523437500000	4725.33241396636	0.634765625000000	19946.6750768383	0.724609375000000	25791.6031859149	0.716796875000000
9809.20690336637	0.561523437500000	4730.20288646066	0.634765625000000	19967.2344203519	0.724609375000000	25818.1869863539	0.716796875000000
9819.30699284678	0.562500000000000	4735.07335895495	0.634765625000000	19987.7937638654	0.725585937500000	25844.7707867929	0.716796875000000
9829.40708232718	0.563476562500000	4739.94383144925	0.634765625000000	20008.3531073790	0.725585937500000	25871.3545872319	0.716796875000000
9839.50717180758	0.563476562500000	4744.81430394354	0.635742187500000	20028.9124508925	0.725585937500000	25897.9383876709	0.716796875000000
9849.60726128798	0.563476562500000	4749.68477643784	0.637695312500000	20049.4717944060	0.725585937500000	25924.5221881099	0.716796875000000
9859.70735076838	0.563476562500000	4754.55524893213	0.637695312500000	20070.0311379196	0.725585937500000	25951.1059885489	0.716796875000000
9869.80744024879	0.563476562500000	4759.42572142642	0.637695312500000	20090.5904814331	0.725585937500000	25977.6897889879	0.716796875000000
9879.90752972919	0.563476562500000	4764.29619392072	0.637695312500000	20111.1498249467	0.725585937500000	26004.2735894269	0.716796875000000
9890.00761920959	0.563476562500000	4769.16666641501	0.637695312500000	20131.7091684602	0.725585937500000	26030.8573898659	0.716796875000000
9900.10770868999	0.563476562500000	4774.03713890931	0.637695312500000	20152.2685119738	0.725585937500000	26057.4411903049	0.716796875000000
9910.20779817039	0.563476562500000	4778.90761140360	0.637695312500000	20172.8278554873	0.725585937500000	26084.0249907439	0.716796875000000
9920.30788765080	0.563476562500000	4783.77808389790	0.637695312500000	20193.3871990008	0.725585937500000	26110.6087911829	0.716796875000000
9930.40797713120	0.563476562500000	4788.64855639219	0.637695312500000	20213.9465425144	0.725585937500000	26137.1925916219	0.716796875000000
9940.50806661160	0.564453125000000	4793.51902888649	0.637695312500000	20234.5058860279	0.725585937500000	26163.7763920610	0.716796875000000
9950.60815609200	0.564453125000000	4798.38950138078	0.637695312500000	20255.0652295415	0.725585937500000	26190.3601925000	0.716796875000000
9960.70824557240	0.564453125000000	4803.25997387508	0.637695312500000	20275.6245730550	0.725585937500000	26216.9439929390	0.716796875000000
9970.80833505281	0.564453125000000	4808.13044636937	0.637695312500000	20296.1839165685	0.725585937500000	26243.5277933780	0.716796875000000
9980.90842453321	0.565429687500000	4813.00091886366	0.637695312500000	20316.7432600821	0.725585937500000	26270.1115938170	0.716796875000000
9991.00851401361	0.565429687500000	4817.87139135796	0.637695312500000	20337.3026035956	0.725585937500000	26296.6953942560	0.716796875000000
10001.1086034940	0.566406250000000	4822.74186385225	0.637695312500000	20357.8619471092	0.725585937500000	26323.2791946950	0.716796875000000
10011.2086929744	0.566406250000000	4827.61233634655	0.637695312500000	20378.4212906227	0.725585937500000	26349.8629951340	0.716796875000000
10021.3087824548	0.566406250000000	4832.48280884084	0.637695312500000	20398.9806341363	0.725585937500000	26376.4467955730	0.716796875000000
10031.4088719352	0.566406250000000	4837.35328133514	0.637695312500000	20419.5399776498	0.725585937500000	26403.0305960120	0.716796875000000
10041.5089614156	0.566406250000000	4842.22375382943	0.637695312500000	20440.0993211633	0.725585937500000	26429.6143964510	0.716796875000000
10051.6090508960	0.566406250000000	4847.09422632373	0.637695312500000	20460.6586646769	0.725585937500000	26456.1981968900	0.716796875000000
10061.7091403764	0.566406250000000	4851.96469881802	0.637695312500000	20481.2180081904	0.725585937500000	26482.7819973290	0.716796875000000
10071.8092298568	0.566406250000000	4856.83517131232	0.638671875000000	20501.7773517040	0.725585937500000	26509.3657977680	0.716796875000000
10081.9093193372	0.566406250000000	4861.70564380661	0.638671875000000	20522.3366952175	0.725585937500000	26535.9495982070	0.716796875000000
10092.0094088176	0.566406250000000	4866.57611630090	0.638671875000000	20542.8960387310	0.725585937500000	26562.5333986460	0.716796875000000

==> Revised version arXiv/NewPics/CompareAllSyntheticNoisefreeReplacement.txt <==
t	targSimCo	targFAOL	targIAOL	targMEAOL
1	0	0	0	0
11	0	0	0	0
21	0	0	0.0143229166666667	0.0234375000000000
31	0	0.00260416666666667	0.0690104166666667	0.111979166666667
41	0	0.00781250000000000	0.165364583333333	0.221354166666667
51	0	0.0260416666666667	0.264322916666667	0.291666666666667
61	0	0.0638020833333333	0.333333333333333	0.359375000000000
71	0	0.111979166666667	0.388020833333333	0.407552083333333
81	0.00260416666666667	0.162760416666667	0.415364583333333	0.445312500000000
91	0.00260416666666667	0.207031250000000	0.446614583333333	0.466145833333333
101	0.00520833333333333	0.256510416666667	0.473958333333333	0.484375000000000
111	0.00911458333333333	0.285156250000000	0.505208333333333	0.509114583333333
121	0.0117187500000000	0.312500000000000	0.524739583333333	0.531250000000000
131	0.0195312500000000	0.333333333333333	0.544270833333333	0.542968750000000
141	0.0286458333333333	0.358072916666667	0.558593750000000	0.555989583333333
151	0.0416666666666667	0.377604166666667	0.570312500000000	0.571614583333333
161	0.0638020833333333	0.389322916666667	0.579427083333333	0.584635416666667
171	0.0794270833333333	0.401041666666667	0.592447916666667	0.593750000000000
181	0.104166666666667	0.421875000000000	0.605468750000000	0.602864583333333
191	0.121093750000000	0.432291666666667	0.617187500000000	0.611979166666667
201	0.147135416666667	0.449218750000000	0.631510416666667	0.617187500000000
211	0.177083333333333	0.463541666666667	0.639322916666667	0.627604166666667
221	0.199218750000000	0.471354166666667	0.645833333333333	0.634114583333333
231	0.223958333333333	0.480468750000000	0.647135416666667	0.640625000000000
241	0.257812500000000	0.485677083333333	0.651041666666667	0.647135416666667
251	0.272135416666667	0.490885416666667	0.657552083333333	0.653645833333333
261	0.283854166666667	0.497395833333333	0.661458333333333	0.660156250000000
271	0.295572916666667	0.510416666666667	0.666666666666667	0.669270833333333
281	0.300781250000000	0.514322916666667	0.670572916666667	0.675781250000000
291	0.312500000000000	0.518229166666667	0.677083333333333	0.680989583333333
301	0.329427083333333	0.520833333333333	0.682291666666667	0.683593750000000
311	0.339843750000000	0.529947916666667	0.688802083333333	0.688802083333333
321	0.347656250000000	0.537760416666667	0.694010416666667	0.695312500000000
331	0.352864583333333	0.539062500000000	0.699218750000000	0.699218750000000
341	0.358072916666667	0.550781250000000	0.707031250000000	0.701822916666667
351	0.364583333333333	0.557291666666667	0.710937500000000	0.703125000000000
361	0.380208333333333	0.565104166666667	0.713541666666667	0.707031250000000
371	0.386718750000000	0.569010416666667	0.717447916666667	0.710937500000000
381	0.393229166666667	0.574218750000000	0.721354166666667	0.713541666666667
391	0.398437500000000	0.575520833333333	0.725260416666667	0.717447916666667
401	0.408854166666667	0.580729166666667	0.726562500000000	0.721354166666667
411	0.412760416666667	0.583333333333333	0.729166666666667	0.723958333333333
421	0.419270833333333	0.588541666666667	0.733072916666667	0.726562500000000
431	0.424479166666667	0.592447916666667	0.736979166666667	0.730468750000000
441	0.430989583333333	0.593750000000000	0.742187500000000	0.731770833333333
451	0.433593750000000	0.598958333333333	0.742187500000000	0.731770833333333
461	0.438802083333333	0.600260416666667	0.746093750000000	0.733072916666667
471	0.442708333333333	0.604166666666667	0.746093750000000	0.734375000000000
481	0.450520833333333	0.605468750000000	0.746093750000000	0.735677083333333
491	0.455729166666667	0.610677083333333	0.748697916666667	0.738281250000000
501	0.457031250000000	0.614583333333333	0.750000000000000	0.743489583333333
511	0.460937500000000	0.618489583333333	0.752604166666667	0.744791666666667
521	0.464843750000000	0.621093750000000	0.752604166666667	0.744791666666667
531	0.471354166666667	0.622395833333333	0.756510416666667	0.746093750000000
541	0.476562500000000	0.628906250000000	0.757812500000000	0.746093750000000
551	0.476562500000000	0.632812500000000	0.760416666666667	0.747395833333333
561	0.479166666666667	0.632812500000000	0.761718750000000	0.748697916666667
571	0.483072916666667	0.636718750000000	0.764322916666667	0.750000000000000
581	0.485677083333333	0.639322916666667	0.764322916666667	0.750000000000000
591	0.489583333333333	0.644531250000000	0.764322916666667	0.753906250000000
601	0.490885416666667	0.645833333333333	0.764322916666667	0.756510416666666
611	0.497395833333333	0.649739583333333	0.764322916666667	0.757812500000000
621	0.498697916666667	0.651041666666667	0.765625000000000	0.757812500000000
631	0.503906250000000	0.657552083333333	0.766927083333333	0.757812500000000
641	0.506510416666667	0.658854166666667	0.768229166666667	0.757812500000000
651	0.506510416666667	0.660156250000000	0.769531250000000	0.759114583333333
661	0.506510416666667	0.661458333333333	0.772135416666667	0.759114583333333
671	0.507812500000000	0.664062500000000	0.772135416666667	0.763020833333333
681	0.507812500000000	0.664062500000000	0.773437500000000	0.766927083333333
691	0.510416666666667	0.665364583333333	0.774739583333333	0.766927083333333
701	0.510416666666667	0.670572916666667	0.777343750000000	0.769531250000000
711	0.511718750000000	0.673177083333333	0.778645833333333	0.770833333333333
721	0.514322916666667	0.674479166666667	0.782552083333333	0.772135416666667
731	0.515625000000000	0.674479166666667	0.782552083333333	0.772135416666667
741	0.516927083333333	0.675781250000000	0.782552083333333	0.772135416666667
751	0.516927083333333	0.680989583333333	0.785156250000000	0.773437500000000
761	0.518229166666667	0.680989583333333	0.786458333333333	0.773437500000000
771	0.519531250000000	0.683593750000000	0.786458333333333	0.773437500000000
781	0.519531250000000	0.684895833333333	0.786458333333333	0.776041666666667
791	0.520833333333333	0.686197916666667	0.787760416666667	0.777343750000000
801	0.520833333333333	0.688802083333333	0.787760416666667	0.777343750000000
811	0.520833333333333	0.690104166666667	0.790364583333333	0.779947916666667
821	0.520833333333333	0.691406250000000	0.790364583333333	0.782552083333333
831	0.523437500000000	0.696614583333333	0.790364583333333	0.785156250000000
841	0.526041666666667	0.696614583333333	0.790364583333333	0.785156250000000
851	0.527343750000000	0.697916666666667	0.791666666666667	0.787760416666667
861	0.528645833333333	0.699218750000000	0.791666666666667	0.789062500000000
871	0.528645833333333	0.700520833333333	0.791666666666667	0.789062500000000
881	0.531250000000000	0.700520833333333	0.792968750000000	0.789062500000000
891	0.532552083333333	0.700520833333333	0.792968750000000	0.789062500000000
901	0.532552083333333	0.701822916666667	0.792968750000000	0.790364583333333
911	0.532552083333333	0.703125000000000	0.792968750000000	0.791666666666667
921	0.533854166666667	0.705729166666667	0.794270833333333	0.794270833333333
931	0.533854166666667	0.705729166666667	0.796875000000000	0.794270833333333
941	0.533854166666667	0.707031250000000	0.796875000000000	0.794270833333333
951	0.533854166666667	0.710937500000000	0.798177083333333	0.795572916666667
961	0.533854166666667	0.712239583333333	0.798177083333333	0.796875000000000
971	0.535156250000000	0.713541666666667	0.799479166666667	0.798177083333333
981	0.537760416666667	0.714843750000000	0.800781250000000	0.798177083333333
991	0.541666666666667	0.716145833333333	0.802083333333333	0.798177083333333
1001	0.541666666666667	0.717447916666667	0.802083333333333	0.799479166666667
1011	0.541666666666667	0.717447916666667	0.802083333333333	0.799479166666667
1021	0.542968750000000	0.717447916666667	0.804687500000000	0.799479166666667
1031	0.542968750000000	0.717447916666667	0.804687500000000	0.799479166666667
1041	0.544270833333333	0.718750000000000	0.804687500000000	0.800781250000000
1051	0.546875000000000	0.720052083333333	0.805989583333333	0.800781250000000
1061	0.548177083333333	0.720052083333333	0.805989583333333	0.803385416666667
1071	0.549479166666667	0.721354166666667	0.805989583333333	0.803385416666667
1081	0.550781250000000	0.721354166666667	0.805989583333333	0.804687500000000
1091	0.550781250000000	0.721354166666667	0.805989583333333	0.804687500000000
1101	0.552083333333333	0.721354166666667	0.808593750000000	0.804687500000000
1111	0.552083333333333	0.723958333333333	0.808593750000000	0.804687500000000
1121	0.552083333333333	0.725260416666667	0.809895833333333	0.804687500000000
1131	0.553385416666667	0.725260416666667	0.809895833333333	0.804687500000000
1141	0.553385416666667	0.727864583333333	0.811197916666667	0.805989583333333
1151	0.554687500000000	0.729166666666667	0.811197916666667	0.807291666666667
1161	0.554687500000000	0.730468750000000	0.811197916666667	0.807291666666667
1171	0.555989583333333	0.730468750000000	0.812500000000000	0.807291666666667
1181	0.555989583333333	0.730468750000000	0.812500000000000	0.807291666666667
1191	0.558593750000000	0.730468750000000	0.812500000000000	0.809895833333333
1201	0.558593750000000	0.730468750000000	0.813802083333333	0.809895833333333
1211	0.558593750000000	0.730468750000000	0.815104166666667	0.809895833333333
1221	0.558593750000000	0.731770833333333	0.816406250000000	0.811197916666667
1231	0.558593750000000	0.733072916666667	0.816406250000000	0.811197916666667
1241	0.558593750000000	0.735677083333333	0.817708333333333	0.811197916666667
1251	0.558593750000000	0.736979166666667	0.821614583333333	0.811197916666667
1261	0.558593750000000	0.738281250000000	0.821614583333333	0.812500000000000
1271	0.558593750000000	0.738281250000000	0.821614583333333	0.815104166666667
1281	0.558593750000000	0.738281250000000	0.821614583333333	0.815104166666667
1291	0.558593750000000	0.738281250000000	0.824218750000000	0.815104166666667
1301	0.558593750000000	0.738281250000000	0.825520833333333	0.815104166666667
1311	0.558593750000000	0.738281250000000	0.828125000000000	0.815104166666667
1321	0.558593750000000	0.738281250000000	0.832031250000000	0.815104166666667
1331	0.559895833333333	0.739583333333333	0.832031250000000	0.815104166666667
1341	0.559895833333333	0.739583333333333	0.832031250000000	0.815104166666667
1351	0.559895833333333	0.740885416666667	0.832031250000000	0.815104166666667
1361	0.559895833333333	0.740885416666667	0.832031250000000	0.815104166666667
1371	0.559895833333333	0.740885416666667	0.832031250000000	0.815104166666667
1381	0.561197916666667	0.740885416666667	0.832031250000000	0.815104166666667
1391	0.561197916666667	0.742187500000000	0.834635416666667	0.815104166666667
1401	0.561197916666667	0.743489583333333	0.834635416666667	0.816406250000000
1411	0.561197916666667	0.743489583333333	0.834635416666667	0.816406250000000
1421	0.561197916666667	0.743489583333333	0.835937500000000	0.816406250000000
1431	0.561197916666667	0.744791666666667	0.837239583333333	0.816406250000000
1441	0.561197916666667	0.746093750000000	0.837239583333333	0.816406250000000
1451	0.562500000000000	0.747395833333333	0.837239583333333	0.816406250000000
1461	0.562500000000000	0.751302083333333	0.837239583333333	0.816406250000000
1471	0.562500000000000	0.751302083333333	0.837239583333333	0.816406250000000
1481	0.562500000000000	0.751302083333333	0.837239583333333	0.817708333333333
1491	0.562500000000000	0.753906250000000	0.837239583333333	0.817708333333333
1501	0.562500000000000	0.753906250000000	0.837239583333333	0.817708333333333
1511	0.562500000000000	0.753906250000000	0.837239583333333	0.819010416666667
1521	0.563802083333333	0.755208333333333	0.837239583333333	0.819010416666667
1531	0.566406250000000	0.755208333333333	0.837239583333333	0.819010416666667
1541	0.566406250000000	0.755208333333333	0.837239583333333	0.819010416666667
1551	0.566406250000000	0.755208333333333	0.837239583333333	0.820312500000000
1561	0.566406250000000	0.755208333333333	0.838541666666667	0.820312500000000
1571	0.566406250000000	0.755208333333333	0.839843750000000	0.821614583333333
1581	0.566406250000000	0.756510416666667	0.839843750000000	0.821614583333333
1591	0.569010416666667	0.756510416666667	0.841145833333333	0.821614583333333
1601	0.569010416666667	0.756510416666667	0.841145833333333	0.822916666666667
1611	0.569010416666667	0.756510416666667	0.841145833333333	0.825520833333333
1621	0.569010416666667	0.757812500000000	0.841145833333333	0.826822916666667
1631	0.571614583333333	0.760416666666667	0.841145833333333	0.826822916666667
1641	0.572916666666667	0.760416666666667	0.843750000000000	0.828125000000000
1651	0.572916666666667	0.761718750000000	0.843750000000000	0.828125000000000
1661	0.572916666666667	0.761718750000000	0.843750000000000	0.829427083333333
1671	0.572916666666667	0.763020833333333	0.843750000000000	0.829427083333333
1681	0.572916666666667	0.763020833333333	0.843750000000000	0.829427083333333
1691	0.572916666666667	0.764322916666667	0.843750000000000	0.829427083333333
1701	0.572916666666667	0.764322916666667	0.843750000000000	0.829427083333333
1711	0.572916666666667	0.764322916666667	0.847656250000000	0.829427083333333
1721	0.572916666666667	0.764322916666667	0.847656250000000	0.829427083333333
1731	0.572916666666667	0.765625000000000	0.847656250000000	0.829427083333333
1741	0.572916666666667	0.766927083333333	0.848958333333333	0.830729166666667
1751	0.572916666666667	0.766927083333333	0.848958333333333	0.832031250000000
1761	0.572916666666667	0.766927083333333	0.850260416666667	0.833333333333333
1771	0.572916666666667	0.766927083333333	0.850260416666667	0.834635416666667
1781	0.572916666666667	0.766927083333333	0.850260416666667	0.834635416666667
1791	0.572916666666667	0.768229166666667	0.850260416666667	0.834635416666667
1801	0.572916666666667	0.768229166666667	0.851562500000000	0.835937500000000
1811	0.572916666666667	0.768229166666667	0.851562500000000	0.835937500000000
1821	0.574218750000000	0.769531250000000	0.851562500000000	0.835937500000000
1831	0.574218750000000	0.770833333333333	0.851562500000000	0.835937500000000
1841	0.574218750000000	0.770833333333333	0.851562500000000	0.835937500000000
1851	0.574218750000000	0.770833333333333	0.851562500000000	0.837239583333333
1861	0.574218750000000	0.770833333333333	0.851562500000000	0.837239583333333
1871	0.574218750000000	0.770833333333333	0.851562500000000	0.837239583333333
1881	0.574218750000000	0.770833333333333	0.851562500000000	0.837239583333333
1891	0.575520833333333	0.770833333333333	0.852864583333333	0.838541666666667
1901	0.575520833333333	0.770833333333333	0.852864583333333	0.838541666666667
1911	0.575520833333333	0.772135416666667	0.852864583333333	0.838541666666667
1921	0.575520833333333	0.773437500000000	0.852864583333333	0.838541666666667
1931	0.575520833333333	0.773437500000000	0.852864583333333	0.841145833333333
1941	0.575520833333333	0.773437500000000	0.852864583333333	0.842447916666667
1951	0.576822916666667	0.773437500000000	0.852864583333333	0.842447916666667
1961	0.576822916666667	0.773437500000000	0.852864583333333	0.843750000000000
1971	0.576822916666667	0.773437500000000	0.852864583333333	0.843750000000000
1981	0.576822916666667	0.773437500000000	0.852864583333333	0.843750000000000
1991	0.576822916666667	0.773437500000000	0.852864583333333	0.845052083333333
2001	0.576822916666667	0.773437500000000	0.852864583333333	0.845052083333333
2011	0.576822916666667	0.773437500000000	0.852864583333333	0.846354166666667
2021	0.576822916666667	0.773437500000000	0.852864583333333	0.846354166666667
2031	0.576822916666667	0.773437500000000	0.852864583333333	0.848958333333333
2041	0.576822916666667	0.774739583333333	0.854166666666667	0.848958333333333
2051	0.576822916666667	0.774739583333333	0.854166666666667	0.848958333333333
2061	0.576822916666667	0.774739583333333	0.854166666666667	0.848958333333333
2071	0.576822916666667	0.774739583333333	0.854166666666667	0.848958333333333
2081	0.576822916666667	0.774739583333333	0.854166666666667	0.848958333333333
2091	0.576822916666667	0.774739583333333	0.854166666666667	0.848958333333333
2101	0.576822916666667	0.776041666666667	0.855468750000000	0.848958333333333
2111	0.576822916666667	0.776041666666667	0.855468750000000	0.850260416666667
2121	0.576822916666667	0.776041666666667	0.855468750000000	0.851562500000000
2131	0.578125000000000	0.776041666666667	0.855468750000000	0.852864583333333
2141	0.578125000000000	0.776041666666667	0.855468750000000	0.852864583333333
2151	0.578125000000000	0.776041666666667	0.855468750000000	0.852864583333333
2161	0.579427083333333	0.777343750000000	0.855468750000000	0.852864583333333
2171	0.579427083333333	0.778645833333333	0.855468750000000	0.852864583333333
2181	0.579427083333333	0.778645833333333	0.855468750000000	0.852864583333333
2191	0.579427083333333	0.778645833333333	0.855468750000000	0.852864583333333
2201	0.580729166666667	0.778645833333333	0.855468750000000	0.852864583333333
2211	0.580729166666667	0.778645833333333	0.855468750000000	0.854166666666667
2221	0.580729166666667	0.778645833333333	0.855468750000000	0.854166666666667
2231	0.580729166666667	0.778645833333333	0.856770833333333	0.854166666666667
2241	0.580729166666667	0.778645833333333	0.856770833333333	0.854166666666667
2251	0.580729166666667	0.779947916666667	0.856770833333333	0.854166666666667
2261	0.580729166666667	0.779947916666667	0.858072916666667	0.854166666666667
2271	0.580729166666667	0.781250000000000	0.858072916666667	0.854166666666667
2281	0.580729166666667	0.781250000000000	0.858072916666667	0.854166666666667
2291	0.580729166666667	0.781250000000000	0.858072916666667	0.854166666666667
2301	0.580729166666667	0.781250000000000	0.858072916666667	0.854166666666667
2311	0.582031250000000	0.782552083333333	0.858072916666667	0.854166666666667
2321	0.583333333333333	0.782552083333333	0.858072916666667	0.854166666666667
2331	0.583333333333333	0.782552083333333	0.859375000000000	0.856770833333333
2341	0.583333333333333	0.782552083333333	0.859375000000000	0.856770833333333
2351	0.583333333333333	0.783854166666667	0.859375000000000	0.856770833333333
2361	0.583333333333333	0.783854166666667	0.859375000000000	0.856770833333333
2371	0.583333333333333	0.783854166666667	0.859375000000000	0.856770833333333
2381	0.583333333333333	0.783854166666667	0.859375000000000	0.856770833333333
2391	0.583333333333333	0.783854166666667	0.859375000000000	0.856770833333333
2401	0.583333333333333	0.783854166666667	0.860677083333333	0.856770833333333
2411	0.583333333333333	0.783854166666667	0.860677083333333	0.856770833333333
2421	0.583333333333333	0.783854166666667	0.860677083333333	0.856770833333333
2431	0.583333333333333	0.783854166666667	0.860677083333333	0.856770833333333
2441	0.583333333333333	0.783854166666667	0.860677083333333	0.856770833333333
2451	0.583333333333333	0.783854166666667	0.860677083333333	0.858072916666667
2461	0.584635416666667	0.783854166666667	0.860677083333333	0.858072916666667
2471	0.584635416666667	0.783854166666667	0.860677083333333	0.858072916666667
2481	0.585937500000000	0.785156250000000	0.860677083333333	0.858072916666667
2491	0.585937500000000	0.785156250000000	0.860677083333333	0.858072916666667
2501	0.585937500000000	0.786458333333333	0.860677083333333	0.859375000000000
2511	0.585937500000000	0.786458333333333	0.861979166666667	0.859375000000000
2521	0.585937500000000	0.786458333333333	0.861979166666667	0.860677083333333
2531	0.585937500000000	0.786458333333333	0.861979166666667	0.860677083333333
2541	0.585937500000000	0.787760416666667	0.863281250000000	0.860677083333333
2551	0.585937500000000	0.789062500000000	0.863281250000000	0.860677083333333
2561	0.585937500000000	0.789062500000000	0.863281250000000	0.860677083333333
2571	0.585937500000000	0.789062500000000	0.863281250000000	0.860677083333333
2581	0.585937500000000	0.789062500000000	0.863281250000000	0.860677083333333
2591	0.587239583333333	0.790364583333333	0.863281250000000	0.860677083333333
2601	0.588541666666667	0.790364583333333	0.863281250000000	0.860677083333333
2611	0.588541666666667	0.790364583333333	0.863281250000000	0.860677083333333
2621	0.588541666666667	0.790364583333333	0.863281250000000	0.860677083333333
2631	0.588541666666667	0.790364583333333	0.863281250000000	0.860677083333333
2641	0.589843750000000	0.790364583333333	0.863281250000000	0.860677083333333
2651	0.589843750000000	0.790364583333333	0.863281250000000	0.860677083333333
2661	0.589843750000000	0.790364583333333	0.863281250000000	0.860677083333333
2671	0.589843750000000	0.790364583333333	0.863281250000000	0.860677083333333
2681	0.589843750000000	0.790364583333333	0.863281250000000	0.860677083333333
2691	0.589843750000000	0.790364583333333	0.863281250000000	0.860677083333333
2701	0.589843750000000	0.791666666666667	0.863281250000000	0.860677083333333
2711	0.589843750000000	0.791666666666667	0.863281250000000	0.860677083333333
2721	0.591145833333333	0.791666666666667	0.863281250000000	0.860677083333333
2731	0.591145833333333	0.791666666666667	0.863281250000000	0.861979166666667
2741	0.591145833333333	0.792968750000000	0.863281250000000	0.863281250000000
2751	0.591145833333333	0.792968750000000	0.863281250000000	0.863281250000000
2761	0.591145833333333	0.792968750000000	0.863281250000000	0.863281250000000
2771	0.592447916666667	0.794270833333333	0.863281250000000	0.864583333333333
2781	0.592447916666667	0.794270833333333	0.863281250000000	0.864583333333333
2791	0.592447916666667	0.794270833333333	0.863281250000000	0.865885416666667
2801	0.592447916666667	0.795572916666667	0.863281250000000	0.865885416666667
2811	0.592447916666667	0.795572916666667	0.864583333333333	0.867187500000000
2821	0.593750000000000	0.795572916666667	0.864583333333333	0.867187500000000
2831	0.593750000000000	0.795572916666667	0.864583333333333	0.867187500000000
2841	0.593750000000000	0.795572916666667	0.864583333333333	0.867187500000000
2851	0.595052083333333	0.795572916666667	0.864583333333333	0.867187500000000
2861	0.595052083333333	0.795572916666667	0.864583333333333	0.867187500000000
2871	0.595052083333333	0.795572916666667	0.865885416666667	0.867187500000000
2881	0.595052083333333	0.795572916666667	0.865885416666667	0.867187500000000
2891	0.595052083333333	0.795572916666667	0.865885416666667	0.867187500000000
2901	0.595052083333333	0.795572916666667	0.865885416666667	0.867187500000000
2911	0.595052083333333	0.796875000000000	0.867187500000000	0.867187500000000
2921	0.595052083333333	0.796875000000000	0.867187500000000	0.867187500000000
2931	0.595052083333333	0.796875000000000	0.867187500000000	0.868489583333333
2941	0.595052083333333	0.796875000000000	0.867187500000000	0.868489583333333
2951	0.595052083333333	0.796875000000000	0.867187500000000	0.868489583333333
2961	0.595052083333333	0.796875000000000	0.867187500000000	0.868489583333333
2971	0.595052083333333	0.796875000000000	0.868489583333333	0.868489583333333
2981	0.595052083333333	0.796875000000000	0.868489583333333	0.868489583333333
2991	0.595052083333333	0.796875000000000	0.869791666666667	0.868489583333333
3001	0.595052083333333	0.796875000000000	0.869791666666667	0.868489583333333
3011	0.595052083333333	0.796875000000000	0.869791666666667	0.868489583333333
3021	0.595052083333333	0.796875000000000	0.869791666666667	0.868489583333333
3031	0.595052083333333	0.796875000000000	0.869791666666667	0.868489583333333
3041	0.595052083333333	0.796875000000000	0.869791666666667	0.868489583333333
3051	0.595052083333333	0.796875000000000	0.869791666666667	0.868489583333333
3061	0.595052083333333	0.796875000000000	0.869791666666667	0.868489583333333
3071	0.595052083333333	0.796875000000000	0.869791666666667	0.868489583333333
3081	0.595052083333333	0.798177083333333	0.869791666666667	0.868489583333333
3091	0.595052083333333	0.798177083333333	0.869791666666667	0.868489583333333
3101	0.595052083333333	0.798177083333333	0.869791666666667	0.868489583333333
3111	0.595052083333333	0.798177083333333	0.869791666666667	0.868489583333333
3121	0.595052083333333	0.798177083333333	0.869791666666667	0.868489583333333
3131	0.596354166666667	0.798177083333333	0.869791666666667	0.868489583333333
3141	0.596354166666667	0.799479166666667	0.869791666666667	0.869791666666667
3151	0.596354166666667	0.799479166666667	0.869791666666667	0.869791666666667
3161	0.596354166666667	0.799479166666667	0.869791666666667	0.871093750000000
3171	0.596354166666667	0.799479166666667	0.869791666666667	0.871093750000000
3181	0.596354166666667	0.799479166666667	0.869791666666667	0.871093750000000
3191	0.596354166666667	0.799479166666667	0.869791666666667	0.871093750000000
3201	0.596354166666667	0.799479166666667	0.869791666666667	0.871093750000000
3211	0.596354166666667	0.799479166666667	0.869791666666667	0.871093750000000
3221	0.596354166666667	0.799479166666667	0.869791666666667	0.871093750000000
3231	0.596354166666667	0.799479166666667	0.869791666666667	0.871093750000000
3241	0.596354166666667	0.800781250000000	0.869791666666667	0.871093750000000
3251	0.596354166666667	0.800781250000000	0.871093750000000	0.871093750000000
3261	0.596354166666667	0.800781250000000	0.871093750000000	0.871093750000000
3271	0.596354166666667	0.800781250000000	0.871093750000000	0.871093750000000
3281	0.597656250000000	0.800781250000000	0.871093750000000	0.871093750000000
3291	0.597656250000000	0.800781250000000	0.871093750000000	0.871093750000000
3301	0.597656250000000	0.800781250000000	0.872395833333333	0.871093750000000
3311	0.597656250000000	0.800781250000000	0.873697916666667	0.871093750000000
3321	0.597656250000000	0.800781250000000	0.873697916666667	0.871093750000000
3331	0.597656250000000	0.800781250000000	0.873697916666667	0.871093750000000
3341	0.597656250000000	0.800781250000000	0.873697916666667	0.872395833333333
3351	0.597656250000000	0.800781250000000	0.873697916666667	0.872395833333333
3361	0.597656250000000	0.800781250000000	0.873697916666667	0.872395833333333
3371	0.597656250000000	0.802083333333333	0.873697916666667	0.872395833333333
3381	0.597656250000000	0.804687500000000	0.873697916666667	0.872395833333333
3391	0.597656250000000	0.804687500000000	0.873697916666667	0.872395833333333
3401	0.597656250000000	0.804687500000000	0.873697916666667	0.872395833333333
3411	0.597656250000000	0.804687500000000	0.873697916666667	0.872395833333333
3421	0.598958333333333	0.804687500000000	0.873697916666667	0.872395833333333
3431	0.598958333333333	0.804687500000000	0.873697916666667	0.873697916666667
3441	0.598958333333333	0.804687500000000	0.875000000000000	0.875000000000000
3451	0.598958333333333	0.804687500000000	0.875000000000000	0.875000000000000
3461	0.598958333333333	0.804687500000000	0.875000000000000	0.875000000000000
3471	0.598958333333333	0.804687500000000	0.875000000000000	0.875000000000000
3481	0.598958333333333	0.804687500000000	0.875000000000000	0.875000000000000
3491	0.598958333333333	0.804687500000000	0.875000000000000	0.875000000000000
3501	0.598958333333333	0.804687500000000	0.875000000000000	0.875000000000000
3511	0.598958333333333	0.804687500000000	0.875000000000000	0.875000000000000
3521	0.598958333333333	0.804687500000000	0.875000000000000	0.875000000000000
3531	0.598958333333333	0.804687500000000	0.875000000000000	0.875000000000000
3541	0.598958333333333	0.804687500000000	0.875000000000000	0.876302083333333
3551	0.598958333333333	0.804687500000000	0.875000000000000	0.876302083333333
3561	0.598958333333333	0.804687500000000	0.876302083333333	0.877604166666667
3571	0.598958333333333	0.804687500000000	0.876302083333333	0.877604166666667
3581	0.598958333333333	0.804687500000000	0.876302083333333	0.877604166666667
3591	0.600260416666667	0.804687500000000	0.876302083333333	0.877604166666667
3601	0.600260416666667	0.804687500000000	0.876302083333333	0.877604166666667
3611	0.600260416666667	0.805989583333333	0.876302083333333	0.877604166666667
3621	0.600260416666667	0.805989583333333	0.877604166666667	0.877604166666667
3631	0.600260416666667	0.805989583333333	0.878906250000000	0.877604166666667
3641	0.600260416666667	0.805989583333333	0.878906250000000	0.877604166666667
3651	0.600260416666667	0.805989583333333	0.878906250000000	0.877604166666667
3661	0.600260416666667	0.805989583333333	0.878906250000000	0.877604166666667
3671	0.600260416666667	0.805989583333333	0.881510416666667	0.877604166666667
3681	0.600260416666667	0.805989583333333	0.881510416666667	0.877604166666667
3691	0.600260416666667	0.807291666666667	0.881510416666667	0.877604166666667
3701	0.600260416666667	0.807291666666667	0.882812500000000	0.877604166666667
3711	0.600260416666667	0.807291666666667	0.882812500000000	0.877604166666667
3721	0.600260416666667	0.807291666666667	0.882812500000000	0.878906250000000
3731	0.600260416666667	0.807291666666667	0.884114583333333	0.878906250000000
3741	0.600260416666667	0.807291666666667	0.884114583333333	0.878906250000000
3751	0.600260416666667	0.808593750000000	0.884114583333333	0.878906250000000
3761	0.600260416666667	0.808593750000000	0.884114583333333	0.878906250000000
3771	0.600260416666667	0.808593750000000	0.884114583333333	0.878906250000000
3781	0.600260416666667	0.808593750000000	0.884114583333333	0.878906250000000
3791	0.600260416666667	0.808593750000000	0.884114583333333	0.878906250000000
3801	0.600260416666667	0.808593750000000	0.884114583333333	0.878906250000000
3811	0.600260416666667	0.808593750000000	0.884114583333333	0.878906250000000
3821	0.600260416666667	0.808593750000000	0.884114583333333	0.880208333333333
3831	0.601562500000000	0.809895833333333	0.884114583333333	0.880208333333333
3841	0.601562500000000	0.813802083333333	0.884114583333333	0.880208333333333
3851	0.601562500000000	0.813802083333333	0.884114583333333	0.880208333333333
3861	0.601562500000000	0.813802083333333	0.884114583333333	0.880208333333333
3871	0.601562500000000	0.813802083333333	0.884114583333333	0.880208333333333
3881	0.601562500000000	0.813802083333333	0.884114583333333	0.880208333333333
3891	0.602864583333333	0.813802083333333	0.884114583333333	0.880208333333333
3901	0.602864583333333	0.813802083333333	0.884114583333333	0.880208333333333
3911	0.602864583333333	0.813802083333333	0.884114583333333	0.880208333333333
3921	0.602864583333333	0.815104166666667	0.884114583333333	0.881510416666667
3931	0.602864583333333	0.816406250000000	0.884114583333333	0.881510416666667
3941	0.602864583333333	0.816406250000000	0.884114583333333	0.881510416666667
3951	0.602864583333333	0.816406250000000	0.884114583333333	0.881510416666667
3961	0.602864583333333	0.816406250000000	0.884114583333333	0.881510416666667
3971	0.602864583333333	0.816406250000000	0.884114583333333	0.881510416666667
3981	0.602864583333333	0.816406250000000	0.884114583333333	0.881510416666667
3991	0.602864583333333	0.816406250000000	0.884114583333333	0.881510416666667
4001	0.602864583333333	0.816406250000000	0.884114583333333	0.881510416666667
4011	0.602864583333333	0.816406250000000	0.884114583333333	0.881510416666667
4021	0.602864583333333	0.816406250000000	0.884114583333333	0.882812500000000
4031	0.602864583333333	0.816406250000000	0.884114583333333	0.882812500000000
4041	0.602864583333333	0.817708333333333	0.884114583333333	0.882812500000000
4051	0.602864583333333	0.817708333333333	0.885416666666667	0.882812500000000
4061	0.602864583333333	0.817708333333333	0.885416666666667	0.882812500000000
4071	0.602864583333333	0.817708333333333	0.885416666666667	0.882812500000000
4081	0.602864583333333	0.817708333333333	0.885416666666667	0.882812500000000
4091	0.602864583333333	0.817708333333333	0.885416666666667	0.882812500000000
4101	0.602864583333333	0.817708333333333	0.885416666666667	0.882812500000000
4111	0.602864583333333	0.817708333333333	0.885416666666667	0.882812500000000
4121	0.602864583333333	0.819010416666667	0.885416666666667	0.882812500000000
4131	0.602864583333333	0.819010416666667	0.885416666666667	0.882812500000000
4141	0.602864583333333	0.819010416666667	0.885416666666667	0.882812500000000
4151	0.602864583333333	0.819010416666667	0.885416666666667	0.882812500000000
4161	0.602864583333333	0.819010416666667	0.885416666666667	0.882812500000000
4171	0.602864583333333	0.819010416666667	0.885416666666667	0.882812500000000
4181	0.602864583333333	0.820312500000000	0.885416666666667	0.882812500000000
4191	0.602864583333333	0.820312500000000	0.885416666666667	0.882812500000000
4201	0.602864583333333	0.820312500000000	0.885416666666667	0.882812500000000
4211	0.602864583333333	0.821614583333333	0.885416666666667	0.882812500000000
4221	0.602864583333333	0.821614583333333	0.885416666666667	0.882812500000000
4231	0.602864583333333	0.821614583333333	0.886718750000000	0.882812500000000
4241	0.604166666666667	0.822916666666667	0.886718750000000	0.882812500000000
4251	0.604166666666667	0.822916666666667	0.886718750000000	0.882812500000000
4261	0.604166666666667	0.824218750000000	0.886718750000000	0.882812500000000
4271	0.604166666666667	0.824218750000000	0.888020833333333	0.882812500000000
4281	0.604166666666667	0.824218750000000	0.888020833333333	0.882812500000000
4291	0.604166666666667	0.824218750000000	0.888020833333333	0.882812500000000
4301	0.604166666666667	0.824218750000000	0.889322916666667	0.882812500000000
4311	0.604166666666667	0.824218750000000	0.889322916666667	0.882812500000000
4321	0.604166666666667	0.824218750000000	0.889322916666667	0.882812500000000
4331	0.604166666666667	0.824218750000000	0.889322916666667	0.882812500000000
4341	0.604166666666667	0.824218750000000	0.889322916666667	0.882812500000000
4351	0.605468750000000	0.824218750000000	0.889322916666667	0.882812500000000
4361	0.605468750000000	0.824218750000000	0.889322916666667	0.882812500000000
4371	0.605468750000000	0.824218750000000	0.889322916666667	0.882812500000000
4381	0.605468750000000	0.825520833333333	0.889322916666667	0.882812500000000
4391	0.605468750000000	0.825520833333333	0.889322916666667	0.882812500000000
4401	0.605468750000000	0.825520833333333	0.889322916666667	0.882812500000000
4411	0.605468750000000	0.825520833333333	0.889322916666667	0.882812500000000
4421	0.605468750000000	0.825520833333333	0.889322916666667	0.882812500000000
4431	0.605468750000000	0.826822916666667	0.889322916666667	0.882812500000000
4441	0.605468750000000	0.826822916666667	0.889322916666667	0.882812500000000
4451	0.605468750000000	0.826822916666667	0.889322916666667	0.882812500000000
4461	0.605468750000000	0.826822916666667	0.889322916666667	0.882812500000000
4471	0.605468750000000	0.826822916666667	0.889322916666667	0.882812500000000
4481	0.605468750000000	0.826822916666667	0.889322916666667	0.882812500000000
4491	0.605468750000000	0.828125000000000	0.889322916666667	0.882812500000000
4501	0.605468750000000	0.829427083333333	0.889322916666667	0.882812500000000
4511	0.605468750000000	0.829427083333333	0.889322916666667	0.882812500000000
4521	0.605468750000000	0.830729166666667	0.889322916666667	0.882812500000000
4531	0.605468750000000	0.830729166666667	0.889322916666667	0.882812500000000
4541	0.605468750000000	0.830729166666667	0.889322916666667	0.882812500000000
4551	0.605468750000000	0.830729166666667	0.889322916666667	0.882812500000000
4561	0.605468750000000	0.830729166666667	0.890625000000000	0.882812500000000
4571	0.605468750000000	0.832031250000000	0.890625000000000	0.882812500000000
4581	0.605468750000000	0.832031250000000	0.890625000000000	0.882812500000000
4591	0.605468750000000	0.832031250000000	0.891927083333333	0.882812500000000
4601	0.605468750000000	0.832031250000000	0.891927083333333	0.882812500000000
4611	0.605468750000000	0.832031250000000	0.891927083333333	0.882812500000000
4621	0.605468750000000	0.832031250000000	0.891927083333333	0.882812500000000
4631	0.605468750000000	0.832031250000000	0.891927083333333	0.882812500000000
4641	0.605468750000000	0.832031250000000	0.891927083333333	0.884114583333333
4651	0.605468750000000	0.832031250000000	0.891927083333333	0.884114583333333
4661	0.605468750000000	0.832031250000000	0.891927083333333	0.884114583333333
4671	0.605468750000000	0.832031250000000	0.891927083333333	0.884114583333333
4681	0.605468750000000	0.832031250000000	0.891927083333333	0.884114583333333
4691	0.605468750000000	0.832031250000000	0.891927083333333	0.884114583333333
4701	0.605468750000000	0.833333333333333	0.891927083333333	0.884114583333333
4711	0.605468750000000	0.833333333333333	0.891927083333333	0.884114583333333
4721	0.605468750000000	0.833333333333333	0.891927083333333	0.884114583333333
4731	0.605468750000000	0.833333333333333	0.891927083333333	0.884114583333333
4741	0.605468750000000	0.833333333333333	0.891927083333333	0.884114583333333
4751	0.605468750000000	0.833333333333333	0.891927083333333	0.884114583333333
4761	0.605468750000000	0.833333333333333	0.891927083333333	0.884114583333333
4771	0.605468750000000	0.834635416666667	0.891927083333333	0.884114583333333
4781	0.605468750000000	0.834635416666667	0.891927083333333	0.884114583333333
4791	0.605468750000000	0.834635416666667	0.891927083333333	0.884114583333333
4801	0.605468750000000	0.834635416666667	0.891927083333333	0.884114583333333
4811	0.605468750000000	0.834635416666667	0.891927083333333	0.885416666666667
4821	0.605468750000000	0.834635416666667	0.891927083333333	0.885416666666667
4831	0.605468750000000	0.834635416666667	0.891927083333333	0.885416666666667
4841	0.605468750000000	0.834635416666667	0.891927083333333	0.885416666666667
4851	0.605468750000000	0.834635416666667	0.891927083333333	0.885416666666667
4861	0.605468750000000	0.834635416666667	0.891927083333333	0.885416666666667
4871	0.605468750000000	0.834635416666667	0.891927083333333	0.885416666666667
4881	0.605468750000000	0.834635416666667	0.891927083333333	0.886718750000000
4891	0.605468750000000	0.834635416666667	0.891927083333333	0.886718750000000
4901	0.605468750000000	0.834635416666667	0.891927083333333	0.886718750000000
4911	0.605468750000000	0.834635416666667	0.891927083333333	0.886718750000000
4921	0.605468750000000	0.835937500000000	0.891927083333333	0.886718750000000
4931	0.606770833333333	0.837239583333333	0.891927083333333	0.888020833333333
4941	0.606770833333333	0.837239583333333	0.891927083333333	0.888020833333333
4951	0.606770833333333	0.837239583333333	0.891927083333333	0.888020833333333
4961	0.606770833333333	0.837239583333333	0.891927083333333	0.888020833333333
4971	0.606770833333333	0.837239583333333	0.891927083333333	0.888020833333333
4981	0.606770833333333	0.837239583333333	0.891927083333333	0.888020833333333
4991	0.606770833333333	0.837239583333333	0.891927083333333	0.888020833333333
5001	0.606770833333333	0.838541666666667	0.891927083333333	0.888020833333333
5011	0.606770833333333	0.838541666666667	0.891927083333333	0.888020833333333
5021	0.606770833333333	0.838541666666667	0.891927083333333	0.888020833333333
5031	0.606770833333333	0.838541666666667	0.891927083333333	0.889322916666667
5041	0.608072916666667	0.838541666666667	0.891927083333333	0.889322916666667
5051	0.608072916666667	0.838541666666667	0.891927083333333	0.889322916666667
5061	0.608072916666667	0.838541666666667	0.891927083333333	0.889322916666667
5071	0.608072916666667	0.838541666666667	0.891927083333333	0.889322916666667
5081	0.608072916666667	0.838541666666667	0.891927083333333	0.889322916666667
5091	0.608072916666667	0.838541666666667	0.891927083333333	0.889322916666667
5101	0.608072916666667	0.838541666666667	0.891927083333333	0.889322916666667
5111	0.608072916666667	0.838541666666667	0.891927083333333	0.889322916666667
5121	0.608072916666667	0.838541666666667	0.891927083333333	0.889322916666667
5131	0.608072916666667	0.838541666666667	0.891927083333333	0.890625000000000
5141	0.608072916666667	0.838541666666667	0.891927083333333	0.890625000000000
5151	0.608072916666667	0.838541666666667	0.891927083333333	0.890625000000000
5161	0.608072916666667	0.838541666666667	0.891927083333333	0.890625000000000
5171	0.608072916666667	0.838541666666667	0.891927083333333	0.890625000000000
5181	0.608072916666667	0.838541666666667	0.891927083333333	0.890625000000000
5191	0.608072916666667	0.838541666666667	0.891927083333333	0.890625000000000
5201	0.608072916666667	0.839843750000000	0.891927083333333	0.890625000000000
5211	0.608072916666667	0.839843750000000	0.891927083333333	0.890625000000000
5221	0.608072916666667	0.839843750000000	0.891927083333333	0.890625000000000
5231	0.608072916666667	0.839843750000000	0.891927083333333	0.890625000000000
5241	0.608072916666667	0.841145833333333	0.891927083333333	0.890625000000000
5251	0.608072916666667	0.841145833333333	0.891927083333333	0.890625000000000
5261	0.608072916666667	0.841145833333333	0.891927083333333	0.890625000000000
5271	0.608072916666667	0.841145833333333	0.891927083333333	0.890625000000000
5281	0.608072916666667	0.841145833333333	0.891927083333333	0.890625000000000
5291	0.608072916666667	0.841145833333333	0.891927083333333	0.890625000000000
5301	0.608072916666667	0.841145833333333	0.891927083333333	0.890625000000000
5311	0.608072916666667	0.841145833333333	0.891927083333333	0.890625000000000
5321	0.608072916666667	0.841145833333333	0.891927083333333	0.890625000000000
5331	0.608072916666667	0.841145833333333	0.891927083333333	0.890625000000000
5341	0.608072916666667	0.841145833333333	0.891927083333333	0.891927083333333
5351	0.608072916666667	0.841145833333333	0.891927083333333	0.891927083333333
5361	0.608072916666667	0.841145833333333	0.891927083333333	0.891927083333333
5371	0.608072916666667	0.841145833333333	0.891927083333333	0.891927083333333
5381	0.608072916666667	0.841145833333333	0.891927083333333	0.891927083333333
5391	0.608072916666667	0.841145833333333	0.891927083333333	0.891927083333333
5401	0.608072916666667	0.841145833333333	0.891927083333333	0.891927083333333
5411	0.608072916666667	0.841145833333333	0.891927083333333	0.891927083333333
5421	0.609375000000000	0.841145833333333	0.891927083333333	0.891927083333333
5431	0.609375000000000	0.842447916666667	0.891927083333333	0.893229166666667
5441	0.609375000000000	0.842447916666667	0.891927083333333	0.893229166666667
5451	0.609375000000000	0.842447916666667	0.891927083333333	0.893229166666667
5461	0.609375000000000	0.843750000000000	0.891927083333333	0.893229166666667
5471	0.609375000000000	0.843750000000000	0.891927083333333	0.893229166666667
5481	0.609375000000000	0.843750000000000	0.891927083333333	0.893229166666667
5491	0.609375000000000	0.843750000000000	0.891927083333333	0.894531250000000
5501	0.609375000000000	0.843750000000000	0.891927083333333	0.894531250000000
5511	0.609375000000000	0.843750000000000	0.891927083333333	0.894531250000000
5521	0.609375000000000	0.843750000000000	0.891927083333333	0.894531250000000
5531	0.609375000000000	0.843750000000000	0.891927083333333	0.894531250000000
5541	0.609375000000000	0.843750000000000	0.891927083333333	0.895833333333333
5551	0.609375000000000	0.845052083333333	0.891927083333333	0.895833333333333
5561	0.609375000000000	0.845052083333333	0.891927083333333	0.895833333333333
5571	0.609375000000000	0.845052083333333	0.891927083333333	0.895833333333333
5581	0.609375000000000	0.845052083333333	0.891927083333333	0.895833333333333
5591	0.609375000000000	0.845052083333333	0.891927083333333	0.895833333333333
5601	0.609375000000000	0.845052083333333	0.891927083333333	0.897135416666667
5611	0.609375000000000	0.846354166666667	0.891927083333333	0.897135416666667
5621	0.609375000000000	0.846354166666667	0.893229166666667	0.897135416666667
5631	0.609375000000000	0.846354166666667	0.893229166666667	0.897135416666667
5641	0.609375000000000	0.846354166666667	0.893229166666667	0.897135416666667
5651	0.609375000000000	0.846354166666667	0.893229166666667	0.897135416666667
5661	0.609375000000000	0.847656250000000	0.893229166666667	0.897135416666667
5671	0.609375000000000	0.847656250000000	0.893229166666667	0.897135416666667
5681	0.609375000000000	0.847656250000000	0.893229166666667	0.897135416666667
5691	0.609375000000000	0.847656250000000	0.894531250000000	0.897135416666667
5701	0.609375000000000	0.847656250000000	0.894531250000000	0.897135416666667
5711	0.609375000000000	0.847656250000000	0.894531250000000	0.897135416666667
5721	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5731	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5741	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5751	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5761	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5771	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5781	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5791	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5801	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5811	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5821	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5831	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5841	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5851	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5861	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5871	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5881	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5891	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5901	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5911	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5921	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5931	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5941	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5951	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5961	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5971	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5981	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
5991	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6001	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6011	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6021	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6031	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6041	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6051	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6061	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6071	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6081	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6091	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6101	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6111	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6121	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6131	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6141	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6151	0.609375000000000	0.847656250000000	0.895833333333333	0.897135416666667
6161	0.609375000000000	0.847656250000000	0.895833333333333	0.898437500000000
6171	0.609375000000000	0.848958333333333	0.895833333333333	0.898437500000000
6181	0.609375000000000	0.848958333333333	0.895833333333333	0.898437500000000
6191	0.609375000000000	0.848958333333333	0.895833333333333	0.898437500000000
6201	0.609375000000000	0.848958333333333	0.895833333333333	0.898437500000000
6211	0.609375000000000	0.848958333333333	0.895833333333333	0.898437500000000
6221	0.609375000000000	0.848958333333333	0.895833333333333	0.898437500000000
6231	0.609375000000000	0.848958333333333	0.895833333333333	0.898437500000000
6241	0.609375000000000	0.848958333333333	0.895833333333333	0.898437500000000
6251	0.609375000000000	0.848958333333333	0.895833333333333	0.898437500000000
6261	0.609375000000000	0.848958333333333	0.895833333333333	0.898437500000000
6271	0.609375000000000	0.850260416666667	0.895833333333333	0.898437500000000
6281	0.609375000000000	0.850260416666667	0.895833333333333	0.898437500000000
6291	0.609375000000000	0.850260416666667	0.897135416666667	0.898437500000000
6301	0.609375000000000	0.850260416666667	0.897135416666667	0.898437500000000
6311	0.609375000000000	0.850260416666667	0.897135416666667	0.898437500000000
6321	0.609375000000000	0.850260416666667	0.897135416666667	0.898437500000000
6331	0.609375000000000	0.850260416666667	0.897135416666667	0.898437500000000
6341	0.609375000000000	0.850260416666667	0.897135416666667	0.898437500000000
6351	0.609375000000000	0.850260416666667	0.897135416666667	0.898437500000000
6361	0.609375000000000	0.850260416666667	0.897135416666667	0.898437500000000
6371	0.609375000000000	0.850260416666667	0.897135416666667	0.898437500000000
6381	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6391	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6401	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6411	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6421	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6431	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6441	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6451	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6461	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6471	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6481	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6491	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6501	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6511	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6521	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6531	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6541	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6551	0.609375000000000	0.850260416666667	0.898437500000000	0.898437500000000
6561	0.609375000000000	0.851562500000000	0.898437500000000	0.898437500000000
6571	0.609375000000000	0.851562500000000	0.898437500000000	0.898437500000000
6581	0.609375000000000	0.851562500000000	0.898437500000000	0.898437500000000
6591	0.610677083333333	0.851562500000000	0.898437500000000	0.898437500000000
6601	0.610677083333333	0.851562500000000	0.898437500000000	0.898437500000000
6611	0.610677083333333	0.851562500000000	0.898437500000000	0.898437500000000
6621	0.610677083333333	0.851562500000000	0.898437500000000	0.898437500000000
6631	0.610677083333333	0.851562500000000	0.898437500000000	0.898437500000000
6641	0.610677083333333	0.851562500000000	0.898437500000000	0.898437500000000
6651	0.610677083333333	0.851562500000000	0.898437500000000	0.899739583333333
6661	0.610677083333333	0.851562500000000	0.898437500000000	0.899739583333333
6671	0.610677083333333	0.851562500000000	0.898437500000000	0.899739583333333
6681	0.610677083333333	0.851562500000000	0.898437500000000	0.899739583333333
6691	0.610677083333333	0.851562500000000	0.898437500000000	0.899739583333333
6701	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6711	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6721	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6731	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6741	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6751	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6761	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6771	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6781	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6791	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6801	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6811	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6821	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6831	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6841	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6851	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6861	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6871	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6881	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6891	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6901	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6911	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6921	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6931	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6941	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6951	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6961	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6971	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6981	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
6991	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
7001	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
7011	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
7021	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
7031	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
7041	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
7051	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
7061	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
7071	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
7081	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
7091	0.610677083333333	0.851562500000000	0.898437500000000	0.901041666666667
7101	0.610677083333333	0.852864583333333	0.898437500000000	0.901041666666667
7111	0.610677083333333	0.854166666666667	0.898437500000000	0.901041666666667
7121	0.610677083333333	0.854166666666667	0.898437500000000	0.902343750000000
7131	0.610677083333333	0.854166666666667	0.898437500000000	0.902343750000000
7141	0.610677083333333	0.854166666666667	0.898437500000000	0.902343750000000
7151	0.610677083333333	0.854166666666667	0.898437500000000	0.902343750000000
7161	0.610677083333333	0.854166666666667	0.898437500000000	0.902343750000000
7171	0.610677083333333	0.854166666666667	0.898437500000000	0.902343750000000
7181	0.610677083333333	0.854166666666667	0.898437500000000	0.902343750000000
7191	0.610677083333333	0.854166666666667	0.898437500000000	0.902343750000000
7201	0.610677083333333	0.854166666666667	0.898437500000000	0.902343750000000
7211	0.610677083333333	0.854166666666667	0.898437500000000	0.902343750000000
7221	0.610677083333333	0.854166666666667	0.899739583333333	0.902343750000000
7231	0.610677083333333	0.854166666666667	0.901041666666667	0.902343750000000
7241	0.610677083333333	0.854166666666667	0.901041666666667	0.902343750000000
7251	0.610677083333333	0.854166666666667	0.901041666666667	0.902343750000000
7261	0.610677083333333	0.854166666666667	0.901041666666667	0.902343750000000
7271	0.610677083333333	0.854166666666667	0.901041666666667	0.902343750000000
7281	0.610677083333333	0.855468750000000	0.901041666666667	0.902343750000000
7291	0.610677083333333	0.855468750000000	0.901041666666667	0.902343750000000
7301	0.610677083333333	0.855468750000000	0.901041666666667	0.902343750000000
7311	0.610677083333333	0.855468750000000	0.901041666666667	0.902343750000000
7321	0.610677083333333	0.855468750000000	0.901041666666667	0.902343750000000
7331	0.610677083333333	0.855468750000000	0.901041666666667	0.902343750000000
7341	0.610677083333333	0.855468750000000	0.901041666666667	0.902343750000000
7351	0.610677083333333	0.855468750000000	0.901041666666667	0.902343750000000
7361	0.610677083333333	0.855468750000000	0.901041666666667	0.902343750000000
7371	0.610677083333333	0.855468750000000	0.901041666666667	0.902343750000000
7381	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7391	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7401	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7411	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7421	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7431	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7441	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7451	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7461	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7471	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7481	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7491	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7501	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7511	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7521	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7531	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7541	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7551	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7561	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7571	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7581	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7591	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7601	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7611	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7621	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7631	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7641	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7651	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7661	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7671	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7681	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7691	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7701	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7711	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7721	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7731	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7741	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7751	0.610677083333333	0.856770833333333	0.901041666666667	0.902343750000000
7761	0.610677083333333	0.858072916666667	0.901041666666667	0.902343750000000
7771	0.610677083333333	0.858072916666667	0.901041666666667	0.902343750000000
7781	0.610677083333333	0.858072916666667	0.901041666666667	0.902343750000000
7791	0.610677083333333	0.858072916666667	0.901041666666667	0.902343750000000
7801	0.610677083333333	0.858072916666667	0.901041666666667	0.902343750000000
7811	0.610677083333333	0.858072916666667	0.901041666666667	0.902343750000000
7821	0.610677083333333	0.859375000000000	0.901041666666667	0.902343750000000
7831	0.610677083333333	0.859375000000000	0.901041666666667	0.902343750000000
7841	0.610677083333333	0.859375000000000	0.901041666666667	0.904947916666667
7851	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
7861	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
7871	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
7881	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
7891	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
7901	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
7911	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
7921	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
7931	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
7941	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
7951	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
7961	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
7971	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
7981	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
7991	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8001	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8011	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8021	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8031	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8041	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8051	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8061	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8071	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8081	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8091	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8101	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8111	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8121	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8131	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8141	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8151	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8161	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8171	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8181	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8191	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8201	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8211	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8221	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8231	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8241	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8251	0.610677083333333	0.859375000000000	0.902343750000000	0.904947916666667
8261	0.610677083333333	0.859375000000000	0.903645833333333	0.904947916666667
8271	0.610677083333333	0.859375000000000	0.903645833333333	0.904947916666667
8281	0.610677083333333	0.859375000000000	0.903645833333333	0.904947916666667
8291	0.610677083333333	0.859375000000000	0.903645833333333	0.904947916666667
8301	0.610677083333333	0.859375000000000	0.903645833333333	0.904947916666667
8311	0.610677083333333	0.859375000000000	0.903645833333333	0.904947916666667
8321	0.610677083333333	0.859375000000000	0.903645833333333	0.904947916666667
8331	0.610677083333333	0.859375000000000	0.903645833333333	0.904947916666667
8341	0.610677083333333	0.859375000000000	0.903645833333333	0.904947916666667
8351	0.610677083333333	0.859375000000000	0.903645833333333	0.904947916666667
8361	0.610677083333333	0.859375000000000	0.903645833333333	0.904947916666667
8371	0.610677083333333	0.859375000000000	0.903645833333333	0.904947916666667
8381	0.610677083333333	0.859375000000000	0.903645833333333	0.904947916666667
8391	0.610677083333333	0.860677083333333	0.903645833333333	0.904947916666667
8401	0.610677083333333	0.860677083333333	0.903645833333333	0.904947916666667
8411	0.610677083333333	0.860677083333333	0.903645833333333	0.904947916666667
8421	0.610677083333333	0.860677083333333	0.903645833333333	0.904947916666667
8431	0.610677083333333	0.860677083333333	0.903645833333333	0.904947916666667
8441	0.610677083333333	0.860677083333333	0.903645833333333	0.904947916666667
8451	0.610677083333333	0.860677083333333	0.903645833333333	0.904947916666667
8461	0.610677083333333	0.860677083333333	0.903645833333333	0.904947916666667
8471	0.610677083333333	0.860677083333333	0.903645833333333	0.904947916666667
8481	0.610677083333333	0.860677083333333	0.903645833333333	0.904947916666667
8491	0.610677083333333	0.860677083333333	0.903645833333333	0.906250000000000
8501	0.610677083333333	0.861979166666667	0.903645833333333	0.906250000000000
8511	0.610677083333333	0.861979166666667	0.903645833333333	0.906250000000000
8521	0.610677083333333	0.861979166666667	0.903645833333333	0.906250000000000
8531	0.610677083333333	0.861979166666667	0.903645833333333	0.906250000000000
8541	0.610677083333333	0.861979166666667	0.903645833333333	0.906250000000000
8551	0.610677083333333	0.861979166666667	0.903645833333333	0.906250000000000
8561	0.610677083333333	0.861979166666667	0.903645833333333	0.906250000000000
8571	0.610677083333333	0.861979166666667	0.903645833333333	0.906250000000000
8581	0.610677083333333	0.861979166666667	0.903645833333333	0.906250000000000
8591	0.610677083333333	0.861979166666667	0.903645833333333	0.906250000000000
8601	0.610677083333333	0.861979166666667	0.903645833333333	0.906250000000000
8611	0.610677083333333	0.861979166666667	0.903645833333333	0.906250000000000
8621	0.610677083333333	0.861979166666667	0.903645833333333	0.906250000000000
8631	0.610677083333333	0.861979166666667	0.903645833333333	0.906250000000000
8641	0.610677083333333	0.861979166666667	0.903645833333333	0.907552083333333
8651	0.610677083333333	0.861979166666667	0.903645833333333	0.907552083333333
8661	0.610677083333333	0.861979166666667	0.903645833333333	0.907552083333333
8671	0.610677083333333	0.861979166666667	0.903645833333333	0.907552083333333
8681	0.610677083333333	0.861979166666667	0.903645833333333	0.907552083333333
8691	0.610677083333333	0.861979166666667	0.903645833333333	0.907552083333333
8701	0.610677083333333	0.863281250000000	0.903645833333333	0.907552083333333
8711	0.610677083333333	0.863281250000000	0.903645833333333	0.907552083333333
8721	0.610677083333333	0.863281250000000	0.903645833333333	0.907552083333333
8731	0.610677083333333	0.863281250000000	0.903645833333333	0.907552083333333
8741	0.610677083333333	0.863281250000000	0.903645833333333	0.907552083333333
8751	0.610677083333333	0.863281250000000	0.903645833333333	0.908854166666667
8761	0.610677083333333	0.863281250000000	0.903645833333333	0.908854166666667
8771	0.610677083333333	0.863281250000000	0.903645833333333	0.908854166666667
8781	0.610677083333333	0.864583333333333	0.903645833333333	0.908854166666667
8791	0.610677083333333	0.864583333333333	0.903645833333333	0.908854166666667
8801	0.610677083333333	0.864583333333333	0.903645833333333	0.908854166666667
8811	0.610677083333333	0.864583333333333	0.903645833333333	0.908854166666667
8821	0.610677083333333	0.865885416666667	0.903645833333333	0.908854166666667
8831	0.610677083333333	0.865885416666667	0.903645833333333	0.908854166666667
8841	0.610677083333333	0.865885416666667	0.903645833333333	0.908854166666667
8851	0.610677083333333	0.865885416666667	0.903645833333333	0.908854166666667
8861	0.610677083333333	0.865885416666667	0.903645833333333	0.908854166666667
8871	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
8881	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
8891	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
8901	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
8911	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
8921	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
8931	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
8941	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
8951	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
8961	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
8971	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
8981	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
8991	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
9001	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
9011	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
9021	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
9031	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
9041	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
9051	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
9061	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
9071	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
9081	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
9091	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
9101	0.610677083333333	0.865885416666667	0.903645833333333	0.910156250000000
9111	0.610677083333333	0.867187500000000	0.903645833333333	0.910156250000000
9121	0.610677083333333	0.867187500000000	0.903645833333333	0.910156250000000
9131	0.610677083333333	0.867187500000000	0.903645833333333	0.910156250000000
9141	0.610677083333333	0.868489583333333	0.903645833333333	0.910156250000000
9151	0.610677083333333	0.868489583333333	0.904947916666667	0.910156250000000
9161	0.610677083333333	0.868489583333333	0.904947916666667	0.910156250000000
9171	0.610677083333333	0.868489583333333	0.904947916666667	0.910156250000000
9181	0.610677083333333	0.868489583333333	0.904947916666667	0.910156250000000
9191	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9201	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9211	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9221	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9231	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9241	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9251	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9261	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9271	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9281	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9291	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9301	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9311	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9321	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9331	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9341	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9351	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9361	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9371	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9381	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9391	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9401	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9411	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9421	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9431	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9441	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9451	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9461	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9471	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9481	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9491	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9501	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9511	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9521	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9531	0.611979166666667	0.869791666666667	0.904947916666667	0.910156250000000
9541	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9551	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9561	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9571	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9581	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9591	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9601	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9611	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9621	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9631	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9641	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9651	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9661	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9671	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9681	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9691	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9701	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9711	0.611979166666667	0.872395833333333	0.904947916666667	0.910156250000000
9721	0.611979166666667	0.872395833333333	0.906250000000000	0.910156250000000
9731	0.611979166666667	0.873697916666667	0.906250000000000	0.910156250000000
9741	0.611979166666667	0.873697916666667	0.906250000000000	0.910156250000000
9751	0.611979166666667	0.873697916666667	0.906250000000000	0.910156250000000
9761	0.611979166666667	0.873697916666667	0.906250000000000	0.910156250000000
9771	0.611979166666667	0.873697916666667	0.906250000000000	0.910156250000000
9781	0.611979166666667	0.873697916666667	0.906250000000000	0.910156250000000
9791	0.611979166666667	0.873697916666667	0.906250000000000	0.910156250000000
9801	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9811	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9821	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9831	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9841	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9851	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9861	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9871	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9881	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9891	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9901	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9911	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9921	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9931	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9941	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9951	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9961	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9971	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9981	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000
9991	0.611979166666667	0.875000000000000	0.906250000000000	0.910156250000000

==> Revised version arXiv/NewPics/CompareAllSyntheticNoisefreeTime.txt <==
tSimCo	hitsSimCo	tFAOL	hitsFAOL	tIAOL	hitsIAOL	tSVAOL	hitsSVAOL
0.247209590135000	0	0.383812487965000	0	0.658866012940000	0	0.906562168280000	0
1.48325754081000	0	2.30287492779000	0	3.95319607764000	0	5.43937300968000	0
2.71930549148500	0	4.22193736761500	0	7.24752614234000	0	9.97218385108000	0
3.95535344216000	0	6.14099980744000	0	10.5418562070400	0	14.5049946924800	0
5.19140139283500	0	8.06006224726500	0	13.8361862717400	0	19.0378055338800	0
6.42744934351000	0	9.97912468709000	0	17.1305163364400	0	23.5706163752800	0.00195312500000000
7.66349729418501	0	11.8981871269150	0	20.4248464011400	0.00292968750000000	28.1034272166800	0.00878906250000000
8.89954524486001	0	13.8172495667400	0	23.7191764658400	0.00976562500000000	32.6362380580800	0.0166015625000000
10.1355931955350	0	15.7363120065650	0	27.0135065305400	0.0146484375000000	37.1690488994800	0.0302734375000000
11.3716411462100	0	17.6553744463900	0	30.3078365952400	0.0283203125000000	41.7018597408800	0.0439453125000000
12.6076890968850	0	19.5744368862150	0	33.6021666599400	0.0449218750000000	46.2346705822800	0.0664062500000000
13.8437370475600	0	21.4934993260400	0	36.8964967246400	0.0644531250000000	50.7674814236800	0.0898437500000000
15.0797849982350	0	23.4125617658650	0	40.1908267893400	0.0781250000000000	55.3002922650799	0.108398437500000
16.3158329489100	0	25.3316242056900	0	43.4851568540400	0.0937500000000000	59.8331031064799	0.128906250000000
17.5518808995850	0	27.2506866455150	0	46.7794869187400	0.112304687500000	64.3659139478799	0.144531250000000
18.7879288502600	0	29.1697490853400	0	50.0738169834401	0.126953125000000	68.8987247892799	0.167968750000000
20.0239768009350	0	31.0888115251650	0	53.3681470481401	0.148437500000000	73.4315356306800	0.181640625000000
21.2600247516100	0	33.0078739649900	0.000976562500000000	56.6624771128401	0.166015625000000	77.9643464720800	0.199218750000000
22.4960727022850	0	34.9269364048150	0.000976562500000000	59.9568071775401	0.186523437500000	82.4971573134800	0.209960937500000
23.7321206529600	0	36.8459988446400	0.000976562500000000	63.2511372422401	0.205078125000000	87.0299681548800	0.227539062500000
24.9681686036350	0	38.7650612844650	0.000976562500000000	66.5454673069401	0.213867187500000	91.5627789962800	0.237304687500000
26.2042165543100	0	40.6841237242900	0.000976562500000000	69.8397973716401	0.223632812500000	96.0955898376801	0.253906250000000
27.4402645049850	0	42.6031861641150	0.00292968750000000	73.1341274363401	0.235351562500000	100.628400679080	0.266601562500000
28.6763124556600	0	44.5222486039400	0.00390625000000000	76.4284575010400	0.247070312500000	105.161211520480	0.280273437500000
29.9123604063350	0	46.4413110437651	0.00390625000000000	79.7227875657400	0.258789062500000	109.694022361880	0.287109375000000
31.1484083570100	0	48.3603734835901	0.00390625000000000	83.0171176304400	0.269531250000000	114.226833203280	0.295898437500000
32.3844563076850	0	50.2794359234151	0.00488281250000000	86.3114476951400	0.283203125000000	118.759644044680	0.307617187500000
33.6205042583600	0	52.1984983632401	0.00585937500000000	89.6057777598399	0.300781250000000	123.292454886080	0.317382812500000
34.8565522090350	0	54.1175608030651	0.00683593750000000	92.9001078245399	0.310546875000000	127.825265727480	0.325195312500000
36.0926001597100	0	56.0366232428901	0.00683593750000000	96.1944378892399	0.317382812500000	132.358076568880	0.330078125000000
37.3286481103850	0	57.9556856827151	0.00878906250000000	99.4887679539399	0.325195312500000	136.890887410280	0.335937500000000
38.5646960610600	0	59.8747481225401	0.00976562500000000	102.783098018640	0.328125000000000	141.423698251680	0.343750000000000
39.8007440117350	0	61.7938105623652	0.00976562500000000	106.077428083340	0.333007812500000	145.956509093080	0.353515625000000
41.0367919624100	0	63.7128730021902	0.0107421875000000	109.371758148040	0.336914062500000	150.489319934480	0.359375000000000
42.2728399130850	0	65.6319354420152	0.0126953125000000	112.666088212740	0.340820312500000	155.022130775880	0.362304687500000
43.5088878637600	0	67.5509978818402	0.0156250000000000	115.960418277440	0.346679687500000	159.554941617280	0.369140625000000
44.7449358144350	0	69.4700603216652	0.0175781250000000	119.254748342140	0.354492187500000	164.087752458680	0.375976562500000
45.9809837651100	0	71.3891227614902	0.0185546875000000	122.549078406840	0.358398437500000	168.620563300080	0.384765625000000
47.2170317157850	0	73.3081852013152	0.0195312500000000	125.843408471540	0.365234375000000	173.153374141480	0.388671875000000
48.4530796664600	0	75.2272476411402	0.0205078125000000	129.137738536240	0.368164062500000	177.686184982880	0.394531250000000
49.6891276171350	0	77.1463100809653	0.0224609375000000	132.432068600940	0.372070312500000	182.218995824280	0.398437500000000
50.9251755678100	0	79.0653725207903	0.0253906250000000	135.726398665640	0.376953125000000	186.751806665680	0.401367187500000
52.1612235184850	0	80.9844349606153	0.0273437500000000	139.020728730340	0.379882812500000	191.284617507081	0.405273437500000
53.3972714691600	0	82.9034974004403	0.0312500000000000	142.315058795040	0.387695312500000	195.817428348481	0.410156250000000
54.6333194198350	0	84.8225598402653	0.0322265625000000	145.609388859740	0.396484375000000	200.350239189881	0.413085937500000
55.8693673705100	0	86.7416222800903	0.0390625000000000	148.903718924440	0.401367187500000	204.883050031281	0.417968750000000
57.1054153211850	0	88.6606847199153	0.0410156250000000	152.198048989140	0.407226562500000	209.415860872681	0.425781250000000
58.3414632718600	0	90.5797471597403	0.0429687500000000	155.492379053840	0.413085937500000	213.948671714081	0.430664062500000
59.5775112225350	0	92.4988095995654	0.0468750000000000	158.786709118539	0.418945312500000	218.481482555481	0.436523437500000
60.8135591732100	0	94.4178720393904	0.0517578125000000	162.081039183239	0.421875000000000	223.014293396881	0.443359375000000
62.0496071238850	0	96.3369344792154	0.0517578125000000	165.375369247939	0.425781250000000	227.547104238281	0.447265625000000
63.2856550745601	0.00195312500000000	98.2559969190404	0.0556640625000000	168.669699312639	0.428710937500000	232.079915079681	0.447265625000000
64.5217030252350	0.00195312500000000	100.175059358865	0.0585937500000000	171.964029377339	0.432617187500000	236.612725921081	0.451171875000000
65.7577509759100	0.00195312500000000	102.094121798690	0.0615234375000000	175.258359442039	0.437500000000000	241.145536762481	0.454101562500000
66.9937989265850	0.00195312500000000	104.013184238515	0.0644531250000000	178.552689506739	0.437500000000000	245.678347603881	0.460937500000000
68.2298468772600	0.00195312500000000	105.932246678340	0.0693359375000000	181.847019571439	0.443359375000000	250.211158445281	0.464843750000000
69.4658948279351	0.00292968750000000	107.851309118165	0.0712890625000000	185.141349636139	0.445312500000000	254.743969286681	0.467773437500000
70.7019427786101	0.00390625000000000	109.770371557990	0.0742187500000000	188.435679700839	0.447265625000000	259.276780128081	0.470703125000000
71.9379907292851	0.00390625000000000	111.689433997815	0.0781250000000000	191.730009765539	0.450195312500000	263.809590969481	0.473632812500000
73.1740386799601	0.00390625000000000	113.608496437640	0.0820312500000000	195.024339830239	0.453125000000000	268.342401810881	0.478515625000000
74.4100866306351	0.00390625000000000	115.527558877466	0.0849609375000000	198.318669894939	0.455078125000000	272.875212652281	0.482421875000000
75.6461345813101	0.00390625000000000	117.446621317291	0.0859375000000000	201.612999959639	0.458007812500000	277.408023493681	0.487304687500000
76.8821825319851	0.00390625000000000	119.365683757116	0.0927734375000000	204.907330024339	0.463867187500000	281.940834335081	0.492187500000000
78.1182304826601	0.00390625000000000	121.284746196941	0.0957031250000000	208.201660089039	0.467773437500000	286.473645176481	0.497070312500000
79.3542784333351	0.00488281250000000	123.203808636766	0.101562500000000	211.495990153739	0.467773437500000	291.006456017881	0.498046875000000
80.5903263840101	0.00585937500000000	125.122871076591	0.105468750000000	214.790320218439	0.470703125000000	295.539266859281	0.499023437500000
81.8263743346851	0.00585937500000000	127.041933516416	0.107421875000000	218.084650283139	0.473632812500000	300.072077700681	0.500000000000000
83.0624222853601	0.00781250000000000	128.960995956241	0.110351562500000	221.378980347839	0.473632812500000	304.604888542081	0.503906250000000
84.2984702360351	0.00781250000000000	130.880058396066	0.113281250000000	224.673310412539	0.474609375000000	309.137699383481	0.510742187500000
85.5345181867101	0.00781250000000000	132.799120835891	0.117187500000000	227.967640477239	0.474609375000000	313.670510224881	0.512695312500000
86.7705661373851	0.00878906250000000	134.718183275716	0.117187500000000	231.261970541939	0.476562500000000	318.203321066281	0.513671875000000
88.0066140880601	0.00976562500000000	136.637245715541	0.122070312500000	234.556300606639	0.478515625000000	322.736131907681	0.515625000000000
89.2426620387351	0.00976562500000000	138.556308155366	0.126953125000000	237.850630671339	0.484375000000000	327.268942749081	0.518554687500000
90.4787099894101	0.00976562500000000	140.475370595191	0.129882812500000	241.144960736039	0.487304687500000	331.801753590481	0.521484375000000
91.7147579400851	0.0107421875000000	142.394433035016	0.135742187500000	244.439290800739	0.488281250000000	336.334564431881	0.522460937500000
92.9508058907601	0.0107421875000000	144.313495474841	0.136718750000000	247.733620865439	0.490234375000000	340.867375273281	0.523437500000000
94.1868538414351	0.0117187500000000	146.232557914666	0.138671875000000	251.027950930139	0.491210937500000	345.400186114681	0.525390625000000
95.4229017921101	0.0117187500000000	148.151620354491	0.140625000000000	254.322280994839	0.500000000000000	349.932996956081	0.525390625000000
96.6589497427851	0.0126953125000000	150.070682794316	0.144531250000000	257.616611059539	0.500000000000000	354.465807797481	0.525390625000000
97.8949976934601	0.0136718750000000	151.989745234141	0.145507812500000	260.910941124239	0.501953125000000	358.998618638881	0.525390625000000
99.1310456441351	0.0136718750000000	153.908807673966	0.150390625000000	264.205271188939	0.505859375000000	363.531429480281	0.528320312500000
100.367093594810	0.0136718750000000	155.827870113791	0.155273437500000	267.499601253639	0.506835937500000	368.064240321681	0.530273437500000
101.603141545485	0.0156250000000000	157.746932553616	0.157226562500000	270.793931318339	0.508789062500000	372.597051163081	0.532226562500000
102.839189496160	0.0156250000000000	159.665994993441	0.163085937500000	274.088261383039	0.509765625000000	377.129862004481	0.532226562500000
104.075237446835	0.0166015625000000	161.585057433266	0.165039062500000	277.382591447739	0.512695312500000	381.662672845881	0.534179687500000
105.311285397510	0.0166015625000000	163.504119873091	0.166992187500000	280.676921512439	0.512695312500000	386.195483687281	0.536132812500000
106.547333348185	0.0185546875000000	165.423182312916	0.171875000000000	283.971251577139	0.512695312500000	390.728294528681	0.538085937500000
107.783381298860	0.0195312500000000	167.342244752741	0.175781250000000	287.265581641839	0.514648437500000	395.261105370081	0.538085937500000
109.019429249535	0.0205078125000000	169.261307192566	0.176757812500000	290.559911706539	0.516601562500000	399.793916211482	0.538085937500000
110.255477200210	0.0205078125000000	171.180369632391	0.179687500000000	293.854241771239	0.520507812500000	404.326727052882	0.539062500000000
111.491525150885	0.0234375000000000	173.099432072216	0.182617187500000	297.148571835939	0.521484375000000	408.859537894282	0.539062500000000
112.727573101560	0.0234375000000000	175.018494512041	0.185546875000000	300.442901900639	0.523437500000000	413.392348735682	0.541992187500000
113.963621052235	0.0244140625000000	176.937556951866	0.187500000000000	303.737231965339	0.524414062500000	417.925159577082	0.543945312500000
115.199669002910	0.0244140625000000	178.856619391691	0.190429687500000	307.031562030038	0.528320312500000	422.457970418482	0.544921875000000
116.435716953585	0.0253906250000000	180.775681831516	0.192382812500000	310.325892094738	0.533203125000000	426.990781259882	0.545898437500000
117.671764904260	0.0263671875000000	182.694744271341	0.194335937500000	313.620222159438	0.534179687500000	431.523592101282	0.548828125000000
118.907812854935	0.0263671875000000	184.613806711166	0.196289062500000	316.914552224138	0.535156250000000	436.056402942682	0.550781250000000
120.143860805610	0.0273437500000000	186.532869150991	0.197265625000000	320.208882288838	0.535156250000000	440.589213784082	0.554687500000000
121.379908756285	0.0273437500000000	188.451931590816	0.200195312500000	323.503212353538	0.535156250000000	445.122024625482	0.556640625000000
122.615956706960	0.0292968750000000	190.370994030641	0.203125000000000	326.797542418238	0.535156250000000	449.654835466882	0.559570312500000
123.852004657635	0.0302734375000000	192.290056470466	0.204101562500000	330.091872482938	0.537109375000000	454.187646308282	0.559570312500000
125.088052608310	0.0302734375000000	194.209118910291	0.208007812500000	333.386202547638	0.539062500000000	458.720457149682	0.559570312500000
126.324100558985	0.0302734375000000	196.128181350116	0.213867187500000	336.680532612338	0.539062500000000	463.253267991082	0.561523437500000
127.560148509660	0.0302734375000000	198.047243789941	0.217773437500000	339.974862677038	0.540039062500000	467.786078832482	0.561523437500000
128.796196460335	0.0302734375000000	199.966306229766	0.224609375000000	343.269192741738	0.540039062500000	472.318889673882	0.562500000000000
130.032244411010	0.0322265625000000	201.885368669591	0.226562500000000	346.563522806438	0.541015625000000	476.851700515282	0.563476562500000
131.268292361685	0.0322265625000000	203.804431109416	0.228515625000000	349.857852871138	0.541992187500000	481.384511356682	0.564453125000000
132.504340312360	0.0322265625000000	205.723493549241	0.230468750000000	353.152182935838	0.544921875000000	485.917322198082	0.566406250000000
133.740388263035	0.0332031250000000	207.642555989066	0.234375000000000	356.446513000538	0.547851562500000	490.450133039482	0.567382812500000
134.976436213710	0.0341796875000000	209.561618428891	0.236328125000000	359.740843065238	0.548828125000000	494.982943880882	0.568359375000000
136.212484164385	0.0351562500000000	211.480680868716	0.236328125000000	363.035173129938	0.550781250000000	499.515754722282	0.569335937500000
137.448532115060	0.0351562500000000	213.399743308541	0.236328125000000	366.329503194638	0.550781250000000	504.048565563682	0.571289062500000
138.684580065734	0.0371093750000000	215.318805748366	0.238281250000000	369.623833259338	0.553710937500000	508.581376405082	0.573242187500000
139.920628016409	0.0390625000000000	217.237868188191	0.242187500000000	372.918163324038	0.554687500000000	513.114187246482	0.574218750000000
141.156675967084	0.0400390625000000	219.156930628016	0.243164062500000	376.212493388738	0.555664062500000	517.646998087882	0.575195312500000
142.392723917759	0.0410156250000000	221.075993067841	0.245117187500000	379.506823453438	0.555664062500000	522.179808929281	0.575195312500000
143.628771868434	0.0429687500000000	222.995055507666	0.247070312500000	382.801153518138	0.555664062500000	526.712619770681	0.575195312500000
144.864819819109	0.0439453125000000	224.914117947491	0.250976562500000	386.095483582838	0.556640625000000	531.245430612081	0.575195312500000
146.100867769784	0.0468750000000000	226.833180387316	0.251953125000000	389.389813647538	0.556640625000000	535.778241453481	0.576171875000000
147.336915720459	0.0478515625000000	228.752242827141	0.253906250000000	392.684143712238	0.556640625000000	540.311052294880	0.577148437500000
148.572963671134	0.0517578125000000	230.671305266966	0.254882812500000	395.978473776938	0.557617187500000	544.843863136280	0.579101562500000
149.809011621809	0.0527343750000000	232.590367706791	0.259765625000000	399.272803841638	0.558593750000000	549.376673977680	0.579101562500000
151.045059572484	0.0537109375000000	234.509430146616	0.263671875000000	402.567133906338	0.558593750000000	553.909484819080	0.580078125000000
152.281107523159	0.0556640625000000	236.428492586441	0.266601562500000	405.861463971038	0.558593750000000	558.442295660479	0.581054687500000
153.517155473834	0.0566406250000000	238.347555026266	0.267578125000000	409.155794035738	0.560546875000000	562.975106501879	0.582031250000000
154.753203424509	0.0585937500000000	240.266617466091	0.267578125000000	412.450124100438	0.560546875000000	567.507917343279	0.582031250000000
155.989251375184	0.0605468750000000	242.185679905916	0.270507812500000	415.744454165138	0.561523437500000	572.040728184679	0.583007812500000
157.225299325858	0.0625000000000000	244.104742345741	0.272460937500000	419.038784229838	0.564453125000000	576.573539026078	0.583984375000000
158.461347276533	0.0625000000000000	246.023804785566	0.274414062500000	422.333114294538	0.566406250000000	581.106349867478	0.584960937500000
159.697395227208	0.0644531250000000	247.942867225391	0.276367187500000	425.627444359238	0.568359375000000	585.639160708878	0.585937500000000
160.933443177883	0.0644531250000000	249.861929665216	0.278320312500000	428.921774423938	0.572265625000000	590.171971550278	0.585937500000000
162.169491128558	0.0664062500000000	251.780992105041	0.281250000000000	432.216104488638	0.572265625000000	594.704782391677	0.585937500000000
163.405539079233	0.0683593750000000	253.700054544866	0.287109375000000	435.510434553338	0.573242187500000	599.237593233077	0.586914062500000
164.641587029908	0.0712890625000000	255.619116984691	0.290039062500000	438.804764618038	0.574218750000000	603.770404074477	0.588867187500000
165.877634980583	0.0732421875000000	257.538179424516	0.292968750000000	442.099094682738	0.575195312500000	608.303214915876	0.589843750000000
167.113682931258	0.0761718750000000	259.457241864341	0.292968750000000	445.393424747438	0.575195312500000	612.836025757276	0.589843750000000
168.349730881933	0.0791015625000000	261.376304304166	0.292968750000000	448.687754812138	0.575195312500000	617.368836598676	0.590820312500000
169.585778832608	0.0800781250000000	263.295366743991	0.294921875000000	451.982084876837	0.576171875000000	621.901647440076	0.590820312500000
170.821826783283	0.0830078125000000	265.214429183816	0.294921875000000	455.276414941537	0.578125000000000	626.434458281475	0.591796875000000
172.057874733958	0.0849609375000000	267.133491623641	0.296875000000000	458.570745006237	0.579101562500000	630.967269122875	0.593750000000000
173.293922684633	0.0898437500000000	269.052554063466	0.296875000000000	461.865075070937	0.580078125000000	635.500079964275	0.595703125000000
174.529970635307	0.0917968750000000	270.971616503290	0.298828125000000	465.159405135637	0.583007812500000	640.032890805675	0.596679687500000
175.766018585982	0.0917968750000000	272.890678943115	0.300781250000000	468.453735200337	0.583984375000000	644.565701647074	0.596679687500000
177.002066536657	0.0917968750000000	274.809741382940	0.302734375000000	471.748065265037	0.586914062500000	649.098512488474	0.598632812500000
178.238114487332	0.0947265625000000	276.728803822765	0.305664062500000	475.042395329737	0.588867187500000	653.631323329874	0.601562500000000
179.474162438007	0.0966796875000000	278.647866262590	0.309570312500000	478.336725394437	0.588867187500000	658.164134171274	0.601562500000000
180.710210388682	0.0986328125000000	280.566928702415	0.310546875000000	481.631055459137	0.589843750000000	662.696945012673	0.601562500000000
181.946258339357	0.0996093750000000	282.485991142240	0.312500000000000	484.925385523837	0.589843750000000	667.229755854073	0.604492187500000
183.182306290032	0.0996093750000000	284.405053582064	0.313476562500000	488.219715588537	0.589843750000000	671.762566695473	0.605468750000000
184.418354240707	0.0996093750000000	286.324116021889	0.314453125000000	491.514045653237	0.589843750000000	676.295377536873	0.606445312500000
185.654402191382	0.0996093750000000	288.243178461714	0.316406250000000	494.808375717937	0.589843750000000	680.828188378272	0.606445312500000
186.890450142057	0.100585937500000	290.162240901539	0.317382812500000	498.102705782637	0.589843750000000	685.360999219672	0.606445312500000
188.126498092732	0.103515625000000	292.081303341364	0.317382812500000	501.397035847337	0.590820312500000	689.893810061072	0.607421875000000
189.362546043407	0.104492187500000	294.000365781189	0.321289062500000	504.691365912037	0.591796875000000	694.426620902471	0.608398437500000
190.598593994082	0.107421875000000	295.919428221014	0.321289062500000	507.985695976737	0.592773437500000	698.959431743871	0.610351562500000
191.834641944756	0.109375000000000	297.838490660839	0.322265625000000	511.280026041437	0.593750000000000	703.492242585271	0.610351562500000
193.070689895431	0.111328125000000	299.757553100663	0.324218750000000	514.574356106137	0.594726562500000	708.025053426671	0.610351562500000
194.306737846106	0.111328125000000	301.676615540488	0.328125000000000	517.868686170838	0.597656250000000	712.557864268070	0.611328125000000
195.542785796781	0.112304687500000	303.595677980313	0.328125000000000	521.163016235538	0.597656250000000	717.090675109470	0.612304687500000
196.778833747456	0.113281250000000	305.514740420138	0.328125000000000	524.457346300238	0.598632812500000	721.623485950870	0.614257812500000
198.014881698131	0.118164062500000	307.433802859963	0.329101562500000	527.751676364938	0.598632812500000	726.156296792270	0.615234375000000
199.250929648806	0.118164062500000	309.352865299788	0.332031250000000	531.046006429639	0.598632812500000	730.689107633669	0.615234375000000
200.486977599481	0.119140625000000	311.271927739613	0.332031250000000	534.340336494339	0.599609375000000	735.221918475069	0.616210937500000
201.723025550156	0.120117187500000	313.190990179438	0.333007812500000	537.634666559039	0.601562500000000	739.754729316469	0.616210937500000
202.959073500831	0.122070312500000	315.110052619262	0.333984375000000	540.928996623739	0.601562500000000	744.287540157869	0.617187500000000
204.195121451506	0.123046875000000	317.029115059087	0.334960937500000	544.223326688440	0.602539062500000	748.820350999268	0.617187500000000
205.431169402181	0.124023437500000	318.948177498912	0.334960937500000	547.517656753140	0.603515625000000	753.353161840668	0.617187500000000
206.667217352856	0.127929687500000	320.867239938737	0.337890625000000	550.811986817840	0.604492187500000	757.885972682068	0.617187500000000
207.903265303531	0.128906250000000	322.786302378562	0.342773437500000	554.106316882540	0.605468750000000	762.418783523468	0.618164062500000
209.139313254206	0.130859375000000	324.705364818387	0.344726562500000	557.400646947241	0.605468750000000	766.951594364867	0.619140625000000
210.375361204880	0.130859375000000	326.624427258212	0.346679687500000	560.694977011941	0.605468750000000	771.484405206267	0.620117187500000
211.611409155555	0.131835937500000	328.543489698036	0.349609375000000	563.989307076641	0.605468750000000	776.017216047667	0.621093750000000
212.847457106230	0.131835937500000	330.462552137861	0.353515625000000	567.283637141341	0.606445312500000	780.550026889066	0.623046875000000
214.083505056905	0.132812500000000	332.381614577686	0.353515625000000	570.577967206042	0.606445312500000	785.082837730466	0.623046875000000
215.319553007580	0.137695312500000	334.300677017511	0.355468750000000	573.872297270742	0.607421875000000	789.615648571866	0.624023437500000
216.555600958255	0.137695312500000	336.219739457336	0.356445312500000	577.166627335442	0.608398437500000	794.148459413266	0.624023437500000
217.791648908930	0.138671875000000	338.138801897161	0.358398437500000	580.460957400142	0.609375000000000	798.681270254665	0.625000000000000
219.027696859605	0.141601562500000	340.057864336986	0.362304687500000	583.755287464843	0.609375000000000	803.214081096065	0.625976562500000
220.263744810280	0.143554687500000	341.976926776811	0.365234375000000	587.049617529543	0.610351562500000	807.746891937465	0.625976562500000
221.499792760955	0.145507812500000	343.895989216635	0.367187500000000	590.343947594243	0.610351562500000	812.279702778865	0.626953125000000
222.735840711630	0.149414062500000	345.815051656460	0.369140625000000	593.638277658944	0.612304687500000	816.812513620264	0.626953125000000
223.971888662305	0.152343750000000	347.734114096285	0.369140625000000	596.932607723644	0.613281250000000	821.345324461664	0.628906250000000
225.207936612980	0.156250000000000	349.653176536110	0.370117187500000	600.226937788344	0.613281250000000	825.878135303064	0.628906250000000
226.443984563655	0.156250000000000	351.572238975935	0.371093750000000	603.521267853044	0.614257812500000	830.410946144464	0.628906250000000
227.680032514329	0.157226562500000	353.491301415760	0.373046875000000	606.815597917745	0.614257812500000	834.943756985863	0.628906250000000
228.916080465004	0.157226562500000	355.410363855585	0.374023437500000	610.109927982445	0.614257812500000	839.476567827263	0.631835937500000
230.152128415679	0.158203125000000	357.329426295410	0.375000000000000	613.404258047145	0.614257812500000	844.009378668663	0.631835937500000
231.388176366354	0.158203125000000	359.248488735234	0.375976562500000	616.698588111845	0.614257812500000	848.542189510063	0.631835937500000
232.624224317029	0.159179687500000	361.167551175059	0.375976562500000	619.992918176546	0.614257812500000	853.075000351462	0.631835937500000
233.860272267704	0.159179687500000	363.086613614884	0.376953125000000	623.287248241246	0.614257812500000	857.607811192862	0.632812500000000
235.096320218379	0.161132812500000	365.005676054709	0.377929687500000	626.581578305946	0.614257812500000	862.140622034262	0.632812500000000
236.332368169054	0.164062500000000	366.924738494534	0.377929687500000	629.875908370646	0.615234375000000	866.673432875661	0.632812500000000
237.568416119729	0.164062500000000	368.843800934359	0.377929687500000	633.170238435347	0.615234375000000	871.206243717061	0.632812500000000
238.804464070404	0.164062500000000	370.762863374184	0.378906250000000	636.464568500047	0.615234375000000	875.739054558461	0.632812500000000
240.040512021079	0.166015625000000	372.681925814009	0.380859375000000	639.758898564747	0.616210937500000	880.271865399861	0.632812500000000
241.276559971754	0.167968750000000	374.600988253833	0.380859375000000	643.053228629447	0.617187500000000	884.804676241260	0.633789062500000
242.512607922429	0.169921875000000	376.520050693658	0.381835937500000	646.347558694148	0.620117187500000	889.337487082660	0.633789062500000
243.748655873104	0.169921875000000	378.439113133483	0.382812500000000	649.641888758848	0.620117187500000	893.870297924060	0.633789062500000
244.984703823778	0.171875000000000	380.358175573308	0.383789062500000	652.936218823548	0.621093750000000	898.403108765460	0.633789062500000
246.220751774453	0.173828125000000	382.277238013133	0.385742187500000	656.230548888248	0.621093750000000	902.935919606859	0.634765625000000
247.456799725128	0.174804687500000	384.196300452958	0.385742187500000	659.524878952949	0.623046875000000	907.468730448259	0.634765625000000
248.692847675803	0.177734375000000	386.115362892783	0.387695312500000	662.819209017649	0.623046875000000	912.001541289659	0.634765625000000
249.928895626478	0.180664062500000	388.034425332607	0.387695312500000	666.113539082349	0.623046875000000	916.534352131059	0.634765625000000
251.164943577153	0.181640625000000	389.953487772432	0.387695312500000	669.407869147050	0.623046875000000	921.067162972458	0.635742187500000
252.400991527828	0.182617187500000	391.872550212257	0.388671875000000	672.702199211750	0.623046875000000	925.599973813858	0.636718750000000
253.637039478503	0.182617187500000	393.791612652082	0.389648437500000	675.996529276450	0.625000000000000	930.132784655258	0.636718750000000
254.873087429178	0.183593750000000	395.710675091907	0.392578125000000	679.290859341150	0.625000000000000	934.665595496658	0.636718750000000
256.109135379853	0.184570312500000	397.629737531732	0.392578125000000	682.585189405851	0.625000000000000	939.198406338057	0.636718750000000
257.345183330528	0.185546875000000	399.548799971557	0.393554687500000	685.879519470551	0.625976562500000	943.731217179457	0.636718750000000
258.581231281203	0.185546875000000	401.467862411382	0.394531250000000	689.173849535251	0.625976562500000	948.264028020857	0.636718750000000
259.817279231878	0.188476562500000	403.386924851206	0.396484375000000	692.468179599951	0.625976562500000	952.796838862256	0.637695312500000
261.053327182553	0.190429687500000	405.305987291031	0.399414062500000	695.762509664652	0.625976562500000	957.329649703656	0.637695312500000
262.289375133228	0.190429687500000	407.225049730856	0.401367187500000	699.056839729352	0.626953125000000	961.862460545056	0.637695312500000
263.525423083903	0.192382812500000	409.144112170681	0.402343750000000	702.351169794052	0.627929687500000	966.395271386456	0.637695312500000
264.761471034578	0.194335937500000	411.063174610506	0.402343750000000	705.645499858752	0.629882812500000	970.928082227855	0.638671875000000
265.997518985253	0.199218750000000	412.982237050331	0.403320312500000	708.939829923453	0.629882812500000	975.460893069255	0.638671875000000
267.233566935929	0.201171875000000	414.901299490156	0.405273437500000	712.234159988153	0.629882812500000	979.993703910655	0.639648437500000
268.469614886604	0.203125000000000	416.820361929981	0.405273437500000	715.528490052853	0.629882812500000	984.526514752055	0.639648437500000
269.705662837279	0.203125000000000	418.739424369805	0.407226562500000	718.822820117553	0.629882812500000	989.059325593454	0.639648437500000
270.941710787954	0.203125000000000	420.658486809630	0.408203125000000	722.117150182254	0.631835937500000	993.592136434854	0.639648437500000
272.177758738629	0.206054687500000	422.577549249455	0.408203125000000	725.411480246954	0.631835937500000	998.124947276254	0.639648437500000
273.413806689304	0.206054687500000	424.496611689280	0.410156250000000	728.705810311654	0.631835937500000	1002.65775811765	0.639648437500000
274.649854639979	0.208007812500000	426.415674129105	0.412109375000000	732.000140376355	0.631835937500000	1007.19056895905	0.639648437500000
275.885902590654	0.211914062500000	428.334736568930	0.413085937500000	735.294470441055	0.631835937500000	1011.72337980045	0.641601562500000
277.121950541329	0.211914062500000	430.253799008755	0.415039062500000	738.588800505755	0.632812500000000	1016.25619064185	0.641601562500000
278.357998492004	0.212890625000000	432.172861448579	0.416015625000000	741.883130570455	0.632812500000000	1020.78900148325	0.641601562500000
279.594046442679	0.213867187500000	434.091923888404	0.416015625000000	745.177460635156	0.633789062500000	1025.32181232465	0.641601562500000
280.830094393354	0.214843750000000	436.010986328229	0.416992187500000	748.471790699856	0.633789062500000	1029.85462316605	0.641601562500000
282.066142344029	0.214843750000000	437.930048768054	0.416992187500000	751.766120764556	0.634765625000000	1034.38743400745	0.642578125000000
283.302190294704	0.215820312500000	439.849111207879	0.417968750000000	755.060450829256	0.634765625000000	1038.92024484885	0.642578125000000
284.538238245380	0.216796875000000	441.768173647704	0.419921875000000	758.354780893957	0.635742187500000	1043.45305569025	0.642578125000000
285.774286196055	0.217773437500000	443.687236087529	0.419921875000000	761.649110958657	0.635742187500000	1047.98586653165	0.642578125000000
287.010334146730	0.218750000000000	445.606298527354	0.419921875000000	764.943441023357	0.635742187500000	1052.51867737305	0.643554687500000
288.246382097405	0.219726562500000	447.525360967178	0.420898437500000	768.237771088057	0.636718750000000	1057.05148821445	0.643554687500000
289.482430048080	0.219726562500000	449.444423407003	0.421875000000000	771.532101152758	0.636718750000000	1061.58429905586	0.643554687500000
290.718477998755	0.220703125000000	451.363485846828	0.421875000000000	774.826431217458	0.636718750000000	1066.11710989726	0.643554687500000
291.954525949430	0.222656250000000	453.282548286653	0.426757812500000	778.120761282158	0.636718750000000	1070.64992073866	0.643554687500000
293.190573900105	0.224609375000000	455.201610726478	0.426757812500000	781.415091346858	0.636718750000000	1075.18273158006	0.643554687500000
294.426621850780	0.225585937500000	457.120673166303	0.427734375000000	784.709421411559	0.637695312500000	1079.71554242146	0.644531250000000
295.662669801455	0.227539062500000	459.039735606128	0.427734375000000	788.003751476259	0.637695312500000	1084.24835326286	0.645507812500000
296.898717752130	0.228515625000000	460.958798045953	0.427734375000000	791.298081540959	0.637695312500000	1088.78116410426	0.645507812500000
298.134765702805	0.228515625000000	462.877860485777	0.428710937500000	794.592411605659	0.637695312500000	1093.31397494566	0.645507812500000
299.370813653480	0.228515625000000	464.796922925602	0.428710937500000	797.886741670360	0.637695312500000	1097.84678578706	0.645507812500000
300.606861604155	0.231445312500000	466.715985365427	0.429687500000000	801.181071735060	0.637695312500000	1102.37959662846	0.645507812500000
301.842909554831	0.232421875000000	468.635047805252	0.430664062500000	804.475401799760	0.637695312500000	1106.91240746986	0.647460937500000
303.078957505506	0.234375000000000	470.554110245077	0.431640625000000	807.769731864461	0.637695312500000	1111.44521831126	0.647460937500000
304.315005456181	0.235351562500000	472.473172684902	0.432617187500000	811.064061929161	0.638671875000000	1115.97802915266	0.647460937500000
305.551053406856	0.237304687500000	474.392235124727	0.432617187500000	814.358391993861	0.638671875000000	1120.51083999406	0.647460937500000
306.787101357531	0.240234375000000	476.311297564551	0.435546875000000	817.652722058561	0.638671875000000	1125.04365083546	0.647460937500000
308.023149308206	0.241210937500000	478.230360004376	0.435546875000000	820.947052123262	0.639648437500000	1129.57646167686	0.647460937500000
309.259197258881	0.242187500000000	480.149422444201	0.436523437500000	824.241382187962	0.639648437500000	1134.10927251826	0.647460937500000
310.495245209556	0.243164062500000	482.068484884026	0.436523437500000	827.535712252662	0.639648437500000	1138.64208335966	0.648437500000000
311.731293160231	0.245117187500000	483.987547323851	0.437500000000000	830.830042317362	0.641601562500000	1143.17489420106	0.649414062500000
312.967341110906	0.249023437500000	485.906609763676	0.440429687500000	834.124372382063	0.642578125000000	1147.70770504246	0.649414062500000
314.203389061581	0.250976562500000	487.825672203501	0.441406250000000	837.418702446763	0.642578125000000	1152.24051588386	0.649414062500000
315.439437012256	0.252929687500000	489.744734643326	0.441406250000000	840.713032511463	0.642578125000000	1156.77332672526	0.649414062500000
316.675484962931	0.253906250000000	491.663797083150	0.444335937500000	844.007362576163	0.642578125000000	1161.30613756666	0.649414062500000
317.911532913606	0.253906250000000	493.582859522975	0.444335937500000	847.301692640864	0.642578125000000	1165.83894840806	0.649414062500000
319.147580864282	0.254882812500000	495.501921962800	0.444335937500000	850.596022705564	0.642578125000000	1170.37175924946	0.649414062500000
320.383628814957	0.256835937500000	497.420984402625	0.445312500000000	853.890352770264	0.643554687500000	1174.90457009086	0.649414062500000
321.619676765632	0.259765625000000	499.340046842450	0.445312500000000	857.184682834964	0.643554687500000	1179.43738093226	0.649414062500000
322.855724716307	0.261718750000000	501.259109282275	0.447265625000000	860.479012899665	0.643554687500000	1183.97019177366	0.650390625000000
324.091772666982	0.262695312500000	503.178171722100	0.447265625000000	863.773342964365	0.643554687500000	1188.50300261506	0.650390625000000
325.327820617657	0.264648437500000	505.097234161925	0.448242187500000	867.067673029065	0.644531250000000	1193.03581345646	0.650390625000000
326.563868568332	0.265625000000000	507.016296601749	0.449218750000000	870.362003093766	0.645507812500000	1197.56862429786	0.651367187500000
327.799916519007	0.266601562500000	508.935359041574	0.452148437500000	873.656333158466	0.645507812500000	1202.10143513926	0.651367187500000
329.035964469682	0.266601562500000	510.854421481399	0.453125000000000	876.950663223166	0.646484375000000	1206.63424598066	0.651367187500000
330.272012420357	0.266601562500000	512.773483921224	0.453125000000000	880.244993287866	0.647460937500000	1211.16705682207	0.651367187500000
331.508060371032	0.267578125000000	514.692546361049	0.453125000000000	883.539323352567	0.647460937500000	1215.69986766347	0.651367187500000
332.744108321707	0.267578125000000	516.611608800874	0.456054687500000	886.833653417267	0.647460937500000	1220.23267850487	0.651367187500000
333.980156272382	0.269531250000000	518.530671240699	0.458007812500000	890.127983481967	0.647460937500000	1224.76548934627	0.651367187500000
335.216204223057	0.271484375000000	520.449733680524	0.458007812500000	893.422313546667	0.647460937500000	1229.29830018767	0.651367187500000
336.452252173733	0.272460937500000	522.368796120348	0.458007812500000	896.716643611368	0.647460937500000	1233.83111102907	0.651367187500000
337.688300124408	0.273437500000000	524.287858560173	0.458007812500000	900.010973676068	0.647460937500000	1238.36392187047	0.651367187500000
338.924348075083	0.275390625000000	526.206920999998	0.458007812500000	903.305303740768	0.647460937500000	1242.89673271187	0.651367187500000
340.160396025758	0.279296875000000	528.125983439823	0.461914062500000	906.599633805468	0.647460937500000	1247.42954355327	0.652343750000000
341.396443976433	0.280273437500000	530.045045879648	0.461914062500000	909.893963870169	0.647460937500000	1251.96235439467	0.652343750000000
342.632491927108	0.280273437500000	531.964108319473	0.462890625000000	913.188293934869	0.648437500000000	1256.49516523607	0.652343750000000
343.868539877783	0.280273437500000	533.883170759298	0.463867187500000	916.482623999569	0.649414062500000	1261.02797607747	0.652343750000000
345.104587828458	0.281250000000000	535.802233199123	0.463867187500000	919.776954064269	0.649414062500000	1265.56078691887	0.652343750000000
346.340635779133	0.283203125000000	537.721295638947	0.463867187500000	923.071284128970	0.649414062500000	1270.09359776027	0.652343750000000
347.576683729808	0.285156250000000	539.640358078772	0.463867187500000	926.365614193670	0.649414062500000	1274.62640860167	0.652343750000000
348.812731680483	0.286132812500000	541.559420518597	0.464843750000000	929.659944258370	0.651367187500000	1279.15921944307	0.652343750000000
350.048779631158	0.286132812500000	543.478482958422	0.464843750000000	932.954274323070	0.651367187500000	1283.69203028447	0.652343750000000
351.284827581833	0.286132812500000	545.397545398247	0.464843750000000	936.248604387771	0.651367187500000	1288.22484112587	0.652343750000000
352.520875532508	0.287109375000000	547.316607838072	0.465820312500000	939.542934452471	0.651367187500000	1292.75765196727	0.652343750000000
353.756923483184	0.288085937500000	549.235670277897	0.465820312500000	942.837264517171	0.651367187500000	1297.29046280867	0.652343750000000
354.992971433859	0.290039062500000	551.154732717722	0.465820312500000	946.131594581872	0.651367187500000	1301.82327365007	0.652343750000000
356.229019384534	0.291015625000000	553.073795157546	0.466796875000000	949.425924646572	0.651367187500000	1306.35608449147	0.652343750000000
357.465067335209	0.291015625000000	554.992857597371	0.466796875000000	952.720254711272	0.651367187500000	1310.88889533287	0.652343750000000
358.701115285884	0.291015625000000	556.911920037196	0.468750000000000	956.014584775972	0.652343750000000	1315.42170617427	0.652343750000000
359.937163236559	0.291015625000000	558.830982477021	0.469726562500000	959.308914840673	0.652343750000000	1319.95451701567	0.652343750000000
361.173211187234	0.291992187500000	560.750044916846	0.469726562500000	962.603244905373	0.652343750000000	1324.48732785707	0.652343750000000
362.409259137909	0.292968750000000	562.669107356671	0.472656250000000	965.897574970073	0.652343750000000	1329.02013869847	0.652343750000000
363.645307088584	0.294921875000000	564.588169796496	0.472656250000000	969.191905034773	0.652343750000000	1333.55294953987	0.652343750000000
364.881355039259	0.295898437500000	566.507232236320	0.472656250000000	972.486235099474	0.652343750000000	1338.08576038127	0.652343750000000
366.117402989934	0.297851562500000	568.426294676145	0.473632812500000	975.780565164174	0.652343750000000	1342.61857122267	0.652343750000000
367.353450940609	0.299804687500000	570.345357115970	0.474609375000000	979.074895228874	0.652343750000000	1347.15138206407	0.652343750000000
368.589498891284	0.300781250000000	572.264419555795	0.474609375000000	982.369225293574	0.652343750000000	1351.68419290547	0.652343750000000
369.825546841959	0.300781250000000	574.183481995620	0.474609375000000	985.663555358275	0.653320312500000	1356.21700374687	0.653320312500000
371.061594792635	0.301757812500000	576.102544435445	0.475585937500000	988.957885422975	0.653320312500000	1360.74981458828	0.653320312500000
372.297642743310	0.301757812500000	578.021606875270	0.476562500000000	992.252215487675	0.654296875000000	1365.28262542968	0.653320312500000
373.533690693985	0.301757812500000	579.940669315095	0.479492187500000	995.546545552375	0.655273437500000	1369.81543627108	0.653320312500000
374.769738644660	0.302734375000000	581.859731754919	0.479492187500000	998.840875617076	0.655273437500000	1374.34824711248	0.654296875000000
376.005786595335	0.303710937500000	583.778794194744	0.479492187500000	1002.13520568178	0.655273437500000	1378.88105795388	0.654296875000000
377.241834546010	0.304687500000000	585.697856634569	0.481445312500000	1005.42953574648	0.655273437500000	1383.41386879528	0.654296875000000
378.477882496685	0.304687500000000	587.616919074394	0.481445312500000	1008.72386581118	0.655273437500000	1387.94667963668	0.654296875000000
379.713930447360	0.305664062500000	589.535981514219	0.482421875000000	1012.01819587588	0.656250000000000	1392.47949047808	0.654296875000000
380.949978398035	0.305664062500000	591.455043954044	0.482421875000000	1015.31252594058	0.656250000000000	1397.01230131948	0.655273437500000
382.186026348710	0.306640625000000	593.374106393869	0.483398437500000	1018.60685600528	0.656250000000000	1401.54511216088	0.655273437500000
383.422074299385	0.306640625000000	595.293168833694	0.483398437500000	1021.90118606998	0.657226562500000	1406.07792300228	0.655273437500000
384.658122250060	0.308593750000000	597.212231273518	0.483398437500000	1025.19551613468	0.657226562500000	1410.61073384368	0.655273437500000
385.894170200735	0.310546875000000	599.131293713343	0.484375000000000	1028.48984619938	0.657226562500000	1415.14354468508	0.655273437500000
387.130218151411	0.311523437500000	601.050356153168	0.484375000000000	1031.78417626408	0.657226562500000	1419.67635552648	0.655273437500000
388.366266102086	0.312500000000000	602.969418592993	0.485351562500000	1035.07850632878	0.658203125000000	1424.20916636788	0.655273437500000
389.602314052761	0.313476562500000	604.888481032818	0.486328125000000	1038.37283639348	0.658203125000000	1428.74197720928	0.655273437500000
390.838362003436	0.314453125000000	606.807543472643	0.487304687500000	1041.66716645818	0.659179687500000	1433.27478805068	0.655273437500000
392.074409954111	0.314453125000000	608.726605912468	0.487304687500000	1044.96149652288	0.659179687500000	1437.80759889208	0.655273437500000
393.310457904786	0.315429687500000	610.645668352292	0.487304687500000	1048.25582658758	0.659179687500000	1442.34040973348	0.655273437500000
394.546505855461	0.316406250000000	612.564730792117	0.487304687500000	1051.55015665228	0.659179687500000	1446.87322057488	0.656250000000000
395.782553806136	0.316406250000000	614.483793231942	0.487304687500000	1054.84448671698	0.659179687500000	1451.40603141628	0.656250000000000
397.018601756811	0.316406250000000	616.402855671767	0.487304687500000	1058.13881678168	0.660156250000000	1455.93884225768	0.657226562500000
398.254649707486	0.317382812500000	618.321918111592	0.488281250000000	1061.43314684638	0.660156250000000	1460.47165309908	0.657226562500000
399.490697658161	0.317382812500000	620.240980551417	0.488281250000000	1064.72747691108	0.660156250000000	1465.00446394048	0.657226562500000
400.726745608836	0.318359375000000	622.160042991242	0.488281250000000	1068.02180697578	0.660156250000000	1469.53727478188	0.657226562500000
401.962793559511	0.318359375000000	624.079105431067	0.489257812500000	1071.31613704048	0.661132812500000	1474.07008562328	0.657226562500000
403.198841510186	0.318359375000000	625.998167870891	0.490234375000000	1074.61046710518	0.661132812500000	1478.60289646468	0.657226562500000
404.434889460862	0.318359375000000	627.917230310716	0.491210937500000	1077.90479716988	0.661132812500000	1483.13570730608	0.657226562500000
405.670937411537	0.319335937500000	629.836292750541	0.492187500000000	1081.19912723458	0.663085937500000	1487.66851814748	0.658203125000000
406.906985362212	0.320312500000000	631.755355190366	0.495117187500000	1084.49345729928	0.663085937500000	1492.20132898888	0.658203125000000
408.143033312887	0.322265625000000	633.674417630191	0.497070312500000	1087.78778736398	0.663085937500000	1496.73413983028	0.658203125000000
409.379081263562	0.323242187500000	635.593480070016	0.497070312500000	1091.08211742868	0.664062500000000	1501.26695067168	0.658203125000000
410.615129214237	0.324218750000000	637.512542509841	0.497070312500000	1094.37644749338	0.664062500000000	1505.79976151308	0.658203125000000
411.851177164912	0.326171875000000	639.431604949666	0.497070312500000	1097.67077755808	0.664062500000000	1510.33257235449	0.658203125000000
413.087225115587	0.328125000000000	641.350667389490	0.499023437500000	1100.96510762278	0.664062500000000	1514.86538319589	0.659179687500000
414.323273066262	0.330078125000000	643.269729829315	0.499023437500000	1104.25943768748	0.664062500000000	1519.39819403729	0.659179687500000
415.559321016937	0.330078125000000	645.188792269140	0.499023437500000	1107.55376775218	0.664062500000000	1523.93100487869	0.659179687500000
416.795368967612	0.331054687500000	647.107854708965	0.500000000000000	1110.84809781688	0.664062500000000	1528.46381572009	0.659179687500000
418.031416918287	0.332031250000000	649.026917148790	0.500000000000000	1114.14242788158	0.665039062500000	1532.99662656149	0.659179687500000
419.267464868962	0.333984375000000	650.945979588615	0.500000000000000	1117.43675794629	0.665039062500000	1537.52943740289	0.659179687500000
420.503512819637	0.334960937500000	652.865042028440	0.500000000000000	1120.73108801099	0.666015625000000	1542.06224824429	0.659179687500000
421.739560770313	0.336914062500000	654.784104468264	0.500976562500000	1124.02541807569	0.666015625000000	1546.59505908569	0.659179687500000
422.975608720988	0.337890625000000	656.703166908089	0.500976562500000	1127.31974814039	0.666015625000000	1551.12786992709	0.659179687500000
424.211656671663	0.339843750000000	658.622229347914	0.502929687500000	1130.61407820509	0.666015625000000	1555.66068076849	0.659179687500000
425.447704622338	0.344726562500000	660.541291787739	0.502929687500000	1133.90840826979	0.666015625000000	1560.19349160989	0.659179687500000
426.683752573013	0.344726562500000	662.460354227564	0.503906250000000	1137.20273833449	0.666015625000000	1564.72630245129	0.659179687500000
427.919800523688	0.344726562500000	664.379416667389	0.503906250000000	1140.49706839919	0.666015625000000	1569.25911329269	0.660156250000000
429.155848474363	0.345703125000000	666.298479107214	0.504882812500000	1143.79139846389	0.666015625000000	1573.79192413409	0.660156250000000
430.391896425038	0.345703125000000	668.217541547039	0.506835937500000	1147.08572852859	0.666015625000000	1578.32473497549	0.661132812500000
431.627944375713	0.346679687500000	670.136603986863	0.506835937500000	1150.38005859329	0.666015625000000	1582.85754581689	0.661132812500000
432.863992326388	0.347656250000000	672.055666426688	0.506835937500000	1153.67438865799	0.666015625000000	1587.39035665829	0.661132812500000
434.100040277063	0.348632812500000	673.974728866513	0.507812500000000	1156.96871872269	0.666015625000000	1591.92316749969	0.661132812500000
435.336088227738	0.348632812500000	675.893791306338	0.507812500000000	1160.26304878739	0.666992187500000	1596.45597834109	0.661132812500000
436.572136178413	0.351562500000000	677.812853746163	0.507812500000000	1163.55737885209	0.666992187500000	1600.98878918249	0.661132812500000
437.808184129088	0.351562500000000	679.731916185988	0.507812500000000	1166.85170891679	0.666992187500000	1605.52160002389	0.662109375000000
439.044232079764	0.352539062500000	681.650978625813	0.507812500000000	1170.14603898149	0.666992187500000	1610.05441086529	0.662109375000000
440.280280030439	0.353515625000000	683.570041065638	0.507812500000000	1173.44036904619	0.666992187500000	1614.58722170669	0.662109375000000
441.516327981114	0.353515625000000	685.489103505462	0.508789062500000	1176.73469911089	0.666992187500000	1619.12003254809	0.662109375000000
442.752375931789	0.355468750000000	687.408165945287	0.509765625000000	1180.02902917559	0.666992187500000	1623.65284338949	0.662109375000000
443.988423882464	0.355468750000000	689.327228385112	0.509765625000000	1183.32335924029	0.666992187500000	1628.18565423089	0.662109375000000
445.224471833139	0.356445312500000	691.246290824937	0.511718750000000	1186.61768930499	0.666992187500000	1632.71846507229	0.662109375000000
446.460519783814	0.357421875000000	693.165353264762	0.512695312500000	1189.91201936969	0.666992187500000	1637.25127591369	0.662109375000000
447.696567734489	0.357421875000000	695.084415704587	0.512695312500000	1193.20634943439	0.666992187500000	1641.78408675509	0.663085937500000
448.932615685164	0.357421875000000	697.003478144412	0.512695312500000	1196.50067949909	0.666992187500000	1646.31689759649	0.663085937500000
450.168663635839	0.358398437500000	698.922540584237	0.512695312500000	1199.79500956379	0.666992187500000	1650.84970843789	0.663085937500000
451.404711586514	0.359375000000000	700.841603024061	0.512695312500000	1203.08933962849	0.666992187500000	1655.38251927930	0.663085937500000
452.640759537189	0.360351562500000	702.760665463886	0.513671875000000	1206.38366969319	0.666992187500000	1659.91533012070	0.663085937500000
453.876807487864	0.362304687500000	704.679727903711	0.514648437500000	1209.67799975789	0.667968750000000	1664.44814096210	0.663085937500000
455.112855438539	0.363281250000000	706.598790343536	0.514648437500000	1212.97232982259	0.667968750000000	1668.98095180350	0.663085937500000
456.348903389215	0.364257812500000	708.517852783361	0.514648437500000	1216.26665988729	0.667968750000000	1673.51376264490	0.663085937500000
457.584951339890	0.364257812500000	710.436915223186	0.514648437500000	1219.56098995199	0.667968750000000	1678.04657348630	0.663085937500000
458.820999290565	0.366210937500000	712.355977663011	0.514648437500000	1222.85532001669	0.667968750000000	1682.57938432770	0.663085937500000
460.057047241240	0.366210937500000	714.275040102835	0.514648437500000	1226.14965008139	0.667968750000000	1687.11219516910	0.663085937500000
461.293095191915	0.367187500000000	716.194102542660	0.514648437500000	1229.44398014609	0.667968750000000	1691.64500601050	0.664062500000000
462.529143142590	0.367187500000000	718.113164982485	0.514648437500000	1232.73831021079	0.667968750000000	1696.17781685190	0.664062500000000
463.765191093265	0.367187500000000	720.032227422310	0.514648437500000	1236.03264027549	0.667968750000000	1700.71062769330	0.665039062500000
465.001239043940	0.370117187500000	721.951289862135	0.514648437500000	1239.32697034019	0.668945312500000	1705.24343853470	0.665039062500000
466.237286994615	0.370117187500000	723.870352301960	0.514648437500000	1242.62130040490	0.668945312500000	1709.77624937610	0.665039062500000
467.473334945290	0.370117187500000	725.789414741785	0.514648437500000	1245.91563046960	0.668945312500000	1714.30906021750	0.665039062500000
468.709382895965	0.370117187500000	727.708477181610	0.514648437500000	1249.20996053430	0.668945312500000	1718.84187105890	0.665039062500000
469.945430846640	0.371093750000000	729.627539621434	0.514648437500000	1252.50429059900	0.669921875000000	1723.37468190030	0.665039062500000
471.181478797315	0.372070312500000	731.546602061259	0.515625000000000	1255.79862066370	0.669921875000000	1727.90749274170	0.666015625000000
472.417526747990	0.372070312500000	733.465664501084	0.515625000000000	1259.09295072840	0.669921875000000	1732.44030358310	0.666015625000000
473.653574698666	0.373046875000000	735.384726940909	0.517578125000000	1262.38728079310	0.669921875000000	1736.97311442450	0.667968750000000
474.889622649341	0.375000000000000	737.303789380734	0.517578125000000	1265.68161085780	0.669921875000000	1741.50592526590	0.667968750000000
476.125670600016	0.375976562500000	739.222851820559	0.517578125000000	1268.97594092250	0.669921875000000	1746.03873610730	0.667968750000000
477.361718550691	0.376953125000000	741.141914260384	0.517578125000000	1272.27027098720	0.669921875000000	1750.57154694870	0.667968750000000
478.597766501366	0.376953125000000	743.060976700209	0.518554687500000	1275.56460105190	0.669921875000000	1755.10435779010	0.668945312500000
479.833814452041	0.376953125000000	744.980039140033	0.518554687500000	1278.85893111660	0.669921875000000	1759.63716863150	0.668945312500000
481.069862402716	0.377929687500000	746.899101579858	0.519531250000000	1282.15326118130	0.669921875000000	1764.16997947290	0.668945312500000
482.305910353391	0.379882812500000	748.818164019683	0.519531250000000	1285.44759124600	0.670898437500000	1768.70279031430	0.668945312500000
483.541958304066	0.381835937500000	750.737226459508	0.519531250000000	1288.74192131070	0.670898437500000	1773.23560115570	0.668945312500000
484.778006254741	0.383789062500000	752.656288899333	0.519531250000000	1292.03625137540	0.670898437500000	1777.76841199710	0.670898437500000
486.014054205416	0.383789062500000	754.575351339158	0.519531250000000	1295.33058144010	0.670898437500000	1782.30122283850	0.670898437500000
487.250102156091	0.385742187500000	756.494413778983	0.520507812500000	1298.62491150480	0.670898437500000	1786.83403367990	0.671875000000000
488.486150106766	0.385742187500000	758.413476218807	0.520507812500000	1301.91924156950	0.670898437500000	1791.36684452130	0.671875000000000
489.722198057441	0.386718750000000	760.332538658632	0.520507812500000	1305.21357163420	0.670898437500000	1795.89965536270	0.671875000000000
490.958246008117	0.386718750000000	762.251601098457	0.522460937500000	1308.50790169890	0.671875000000000	1800.43246620410	0.672851562500000
492.194293958792	0.387695312500000	764.170663538282	0.522460937500000	1311.80223176360	0.671875000000000	1804.96527704551	0.673828125000000
493.430341909467	0.387695312500000	766.089725978107	0.523437500000000	1315.09656182830	0.671875000000000	1809.49808788691	0.673828125000000
494.666389860142	0.389648437500000	768.008788417932	0.524414062500000	1318.39089189300	0.671875000000000	1814.03089872831	0.673828125000000
495.902437810817	0.390625000000000	769.927850857757	0.524414062500000	1321.68522195770	0.671875000000000	1818.56370956971	0.673828125000000
497.138485761492	0.390625000000000	771.846913297582	0.525390625000000	1324.97955202240	0.671875000000000	1823.09652041111	0.673828125000000
498.374533712167	0.390625000000000	773.765975737406	0.525390625000000	1328.27388208710	0.671875000000000	1827.62933125251	0.673828125000000
499.610581662842	0.390625000000000	775.685038177231	0.525390625000000	1331.56821215180	0.671875000000000	1832.16214209391	0.673828125000000
500.846629613517	0.390625000000000	777.604100617056	0.525390625000000	1334.86254221650	0.671875000000000	1836.69495293531	0.673828125000000
502.082677564192	0.392578125000000	779.523163056881	0.528320312500000	1338.15687228120	0.671875000000000	1841.22776377671	0.673828125000000
503.318725514867	0.392578125000000	781.442225496706	0.529296875000000	1341.45120234590	0.672851562500000	1845.76057461811	0.673828125000000
504.554773465542	0.392578125000000	783.361287936531	0.530273437500000	1344.74553241060	0.672851562500000	1850.29338545951	0.673828125000000
505.790821416217	0.393554687500000	785.280350376356	0.531250000000000	1348.03986247530	0.673828125000000	1854.82619630091	0.673828125000000
507.026869366892	0.395507812500000	787.199412816181	0.531250000000000	1351.33419254000	0.673828125000000	1859.35900714231	0.673828125000000
508.262917317568	0.397460937500000	789.118475256005	0.531250000000000	1354.62852260470	0.673828125000000	1863.89181798371	0.673828125000000
509.498965268243	0.397460937500000	791.037537695830	0.531250000000000	1357.92285266940	0.673828125000000	1868.42462882511	0.673828125000000
510.735013218918	0.399414062500000	792.956600135655	0.531250000000000	1361.21718273410	0.674804687500000	1872.95743966651	0.673828125000000
511.971061169593	0.399414062500000	794.875662575480	0.531250000000000	1364.51151279880	0.674804687500000	1877.49025050791	0.673828125000000
513.207109120268	0.399414062500000	796.794725015305	0.531250000000000	1367.80584286351	0.674804687500000	1882.02306134931	0.673828125000000
514.443157070942	0.401367187500000	798.713787455130	0.532226562500000	1371.10017292821	0.674804687500000	1886.55587219071	0.673828125000000
515.679205021617	0.402343750000000	800.632849894955	0.532226562500000	1374.39450299291	0.674804687500000	1891.08868303211	0.673828125000000
516.915252972292	0.403320312500000	802.551912334779	0.532226562500000	1377.68883305761	0.674804687500000	1895.62149387351	0.674804687500000
518.151300922967	0.403320312500000	804.470974774604	0.532226562500000	1380.98316312231	0.674804687500000	1900.15430471491	0.675781250000000
519.387348873642	0.403320312500000	806.390037214429	0.532226562500000	1384.27749318701	0.674804687500000	1904.68711555631	0.675781250000000
520.623396824316	0.404296875000000	808.309099654254	0.532226562500000	1387.57182325171	0.674804687500000	1909.21992639771	0.676757812500000
521.859444774991	0.404296875000000	810.228162094079	0.533203125000000	1390.86615331641	0.674804687500000	1913.75273723911	0.676757812500000
523.095492725666	0.405273437500000	812.147224533904	0.533203125000000	1394.16048338111	0.674804687500000	1918.28554808051	0.676757812500000
524.331540676341	0.406250000000000	814.066286973729	0.533203125000000	1397.45481344581	0.674804687500000	1922.81835892191	0.676757812500000
525.567588627015	0.407226562500000	815.985349413554	0.534179687500000	1400.74914351051	0.674804687500000	1927.35116976331	0.676757812500000
526.803636577690	0.408203125000000	817.904411853378	0.534179687500000	1404.04347357521	0.674804687500000	1931.88398060471	0.676757812500000
528.039684528365	0.409179687500000	819.823474293203	0.535156250000000	1407.33780363991	0.674804687500000	1936.41679144611	0.676757812500000
529.275732479040	0.410156250000000	821.742536733028	0.535156250000000	1410.63213370461	0.674804687500000	1940.94960228751	0.676757812500000
530.511780429715	0.410156250000000	823.661599172853	0.536132812500000	1413.92646376931	0.674804687500000	1945.48241312891	0.676757812500000
531.747828380389	0.412109375000000	825.580661612678	0.536132812500000	1417.22079383401	0.674804687500000	1950.01522397031	0.677734375000000
532.983876331064	0.413085937500000	827.499724052503	0.536132812500000	1420.51512389871	0.674804687500000	1954.54803481172	0.677734375000000
534.219924281739	0.414062500000000	829.418786492328	0.536132812500000	1423.80945396341	0.674804687500000	1959.08084565312	0.678710937500000
535.455972232414	0.415039062500000	831.337848932153	0.537109375000000	1427.10378402811	0.674804687500000	1963.61365649452	0.678710937500000
536.692020183089	0.416015625000000	833.256911371977	0.537109375000000	1430.39811409281	0.674804687500000	1968.14646733592	0.678710937500000
537.928068133763	0.416015625000000	835.175973811802	0.537109375000000	1433.69244415751	0.674804687500000	1972.67927817732	0.678710937500000
539.164116084438	0.416015625000000	837.095036251627	0.539062500000000	1436.98677422221	0.675781250000000	1977.21208901872	0.679687500000000
540.400164035113	0.416015625000000	839.014098691452	0.539062500000000	1440.28110428691	0.675781250000000	1981.74489986012	0.679687500000000
541.636211985788	0.416015625000000	840.933161131277	0.539062500000000	1443.57543435161	0.676757812500000	1986.27771070152	0.679687500000000
542.872259936463	0.416015625000000	842.852223571102	0.540039062500000	1446.86976441631	0.676757812500000	1990.81052154292	0.679687500000000
544.108307887137	0.416992187500000	844.771286010927	0.540039062500000	1450.16409448101	0.677734375000000	1995.34333238432	0.679687500000000
545.344355837812	0.416992187500000	846.690348450752	0.540039062500000	1453.45842454571	0.677734375000000	1999.87614322572	0.679687500000000
546.580403788487	0.416992187500000	848.609410890576	0.542968750000000	1456.75275461041	0.677734375000000	2004.40895406712	0.679687500000000
547.816451739162	0.416992187500000	850.528473330401	0.542968750000000	1460.04708467511	0.677734375000000	2008.94176490852	0.679687500000000
549.052499689836	0.416992187500000	852.447535770226	0.542968750000000	1463.34141473981	0.677734375000000	2013.47457574992	0.679687500000000
550.288547640511	0.416992187500000	854.366598210051	0.542968750000000	1466.63574480451	0.677734375000000	2018.00738659132	0.679687500000000
551.524595591186	0.417968750000000	856.285660649876	0.543945312500000	1469.93007486921	0.677734375000000	2022.54019743272	0.679687500000000
552.760643541861	0.419921875000000	858.204723089701	0.543945312500000	1473.22440493391	0.677734375000000	2027.07300827412	0.679687500000000
553.996691492536	0.419921875000000	860.123785529526	0.543945312500000	1476.51873499861	0.677734375000000	2031.60581911552	0.679687500000000
555.232739443210	0.419921875000000	862.042847969350	0.543945312500000	1479.81306506331	0.677734375000000	2036.13862995692	0.679687500000000
556.468787393885	0.420898437500000	863.961910409175	0.543945312500000	1483.10739512801	0.677734375000000	2040.67144079832	0.679687500000000
557.704835344560	0.421875000000000	865.880972849000	0.543945312500000	1486.40172519271	0.677734375000000	2045.20425163972	0.679687500000000
558.940883295235	0.421875000000000	867.800035288825	0.543945312500000	1489.69605525741	0.677734375000000	2049.73706248112	0.679687500000000
560.176931245910	0.421875000000000	869.719097728650	0.544921875000000	1492.99038532212	0.677734375000000	2054.26987332252	0.679687500000000
561.412979196584	0.421875000000000	871.638160168475	0.544921875000000	1496.28471538682	0.677734375000000	2058.80268416392	0.680664062500000
562.649027147259	0.422851562500000	873.557222608300	0.544921875000000	1499.57904545152	0.678710937500000	2063.33549500532	0.681640625000000
563.885075097934	0.423828125000000	875.476285048125	0.544921875000000	1502.87337551622	0.678710937500000	2067.86830584672	0.681640625000000
565.121123048609	0.423828125000000	877.395347487949	0.544921875000000	1506.16770558092	0.678710937500000	2072.40111668812	0.681640625000000
566.357170999283	0.424804687500000	879.314409927774	0.544921875000000	1509.46203564562	0.678710937500000	2076.93392752952	0.681640625000000
567.593218949958	0.424804687500000	881.233472367599	0.544921875000000	1512.75636571032	0.678710937500000	2081.46673837092	0.681640625000000
568.829266900633	0.424804687500000	883.152534807424	0.544921875000000	1516.05069577502	0.678710937500000	2085.99954921231	0.681640625000000
570.065314851308	0.424804687500000	885.071597247249	0.544921875000000	1519.34502583972	0.678710937500000	2090.53236005371	0.681640625000000
571.301362801983	0.424804687500000	886.990659687074	0.544921875000000	1522.63935590442	0.678710937500000	2095.06517089511	0.681640625000000
572.537410752657	0.425781250000000	888.909722126899	0.544921875000000	1525.93368596912	0.678710937500000	2099.59798173651	0.681640625000000
573.773458703332	0.425781250000000	890.828784566724	0.544921875000000	1529.22801603382	0.679687500000000	2104.13079257791	0.681640625000000
575.009506654007	0.426757812500000	892.747847006548	0.545898437500000	1532.52234609852	0.679687500000000	2108.66360341931	0.681640625000000
576.245554604682	0.426757812500000	894.666909446373	0.547851562500000	1535.81667616322	0.679687500000000	2113.19641426071	0.681640625000000
577.481602555357	0.426757812500000	896.585971886198	0.548828125000000	1539.11100622792	0.679687500000000	2117.72922510211	0.681640625000000
578.717650506031	0.426757812500000	898.505034326023	0.548828125000000	1542.40533629262	0.679687500000000	2122.26203594351	0.682617187500000
579.953698456706	0.426757812500000	900.424096765848	0.548828125000000	1545.69966635732	0.679687500000000	2126.79484678491	0.682617187500000
581.189746407381	0.426757812500000	902.343159205673	0.548828125000000	1548.99399642202	0.679687500000000	2131.32765762631	0.682617187500000
582.425794358056	0.426757812500000	904.262221645498	0.548828125000000	1552.28832648672	0.679687500000000	2135.86046846771	0.682617187500000
583.661842308731	0.426757812500000	906.181284085322	0.549804687500000	1555.58265655142	0.679687500000000	2140.39327930910	0.682617187500000
584.897890259405	0.426757812500000	908.100346525147	0.549804687500000	1558.87698661612	0.679687500000000	2144.92609015050	0.682617187500000
586.133938210080	0.426757812500000	910.019408964972	0.549804687500000	1562.17131668082	0.679687500000000	2149.45890099190	0.682617187500000
587.369986160755	0.427734375000000	911.938471404797	0.549804687500000	1565.46564674552	0.679687500000000	2153.99171183330	0.682617187500000
588.606034111430	0.427734375000000	913.857533844622	0.551757812500000	1568.75997681022	0.679687500000000	2158.52452267470	0.682617187500000
589.842082062104	0.428710937500000	915.776596284447	0.551757812500000	1572.05430687492	0.679687500000000	2163.05733351610	0.682617187500000
591.078130012779	0.430664062500000	917.695658724272	0.552734375000000	1575.34863693962	0.679687500000000	2167.59014435750	0.682617187500000
592.314177963454	0.430664062500000	919.614721164097	0.552734375000000	1578.64296700432	0.680664062500000	2172.12295519890	0.682617187500000
593.550225914129	0.430664062500000	921.533783603921	0.552734375000000	1581.93729706902	0.680664062500000	2176.65576604030	0.682617187500000
594.786273864804	0.430664062500000	923.452846043746	0.552734375000000	1585.23162713372	0.680664062500000	2181.18857688170	0.682617187500000
596.022321815478	0.430664062500000	925.371908483571	0.554687500000000	1588.52595719842	0.680664062500000	2185.72138772310	0.682617187500000
597.258369766153	0.431640625000000	927.290970923396	0.554687500000000	1591.82028726312	0.680664062500000	2190.25419856450	0.682617187500000
598.494417716828	0.434570312500000	929.210033363221	0.554687500000000	1595.11461732782	0.680664062500000	2194.78700940589	0.683593750000000
599.730465667503	0.434570312500000	931.129095803046	0.554687500000000	1598.40894739252	0.680664062500000	2199.31982024729	0.683593750000000
600.966513618178	0.434570312500000	933.048158242871	0.555664062500000	1601.70327745722	0.680664062500000	2203.85263108869	0.683593750000000
602.202561568852	0.435546875000000	934.967220682696	0.555664062500000	1604.99760752192	0.680664062500000	2208.38544193009	0.683593750000000
603.438609519527	0.436523437500000	936.886283122520	0.557617187500000	1608.29193758662	0.680664062500000	2212.91825277149	0.683593750000000
604.674657470202	0.436523437500000	938.805345562345	0.557617187500000	1611.58626765132	0.680664062500000	2217.45106361289	0.683593750000000
605.910705420877	0.437500000000000	940.724408002170	0.558593750000000	1614.88059771602	0.680664062500000	2221.98387445429	0.683593750000000
607.146753371551	0.437500000000000	942.643470441995	0.558593750000000	1618.17492778072	0.680664062500000	2226.51668529569	0.683593750000000
608.382801322226	0.437500000000000	944.562532881820	0.559570312500000	1621.46925784543	0.680664062500000	2231.04949613709	0.683593750000000
609.618849272901	0.437500000000000	946.481595321645	0.560546875000000	1624.76358791013	0.680664062500000	2235.58230697849	0.683593750000000
610.854897223576	0.438476562500000	948.400657761470	0.560546875000000	1628.05791797483	0.680664062500000	2240.11511781989	0.683593750000000
612.090945174251	0.438476562500000	950.319720201294	0.561523437500000	1631.35224803953	0.680664062500000	2244.64792866129	0.683593750000000
613.326993124925	0.438476562500000	952.238782641119	0.561523437500000	1634.64657810423	0.680664062500000	2249.18073950268	0.683593750000000
614.563041075600	0.438476562500000	954.157845080944	0.562500000000000	1637.94090816893	0.680664062500000	2253.71355034408	0.683593750000000
615.799089026275	0.440429687500000	956.076907520769	0.563476562500000	1641.23523823363	0.680664062500000	2258.24636118548	0.683593750000000
617.035136976950	0.441406250000000	957.995969960594	0.563476562500000	1644.52956829833	0.680664062500000	2262.77917202688	0.683593750000000
618.271184927625	0.441406250000000	959.915032400419	0.563476562500000	1647.82389836303	0.680664062500000	2267.31198286828	0.683593750000000
619.507232878299	0.441406250000000	961.834094840244	0.563476562500000	1651.11822842773	0.680664062500000	2271.84479370968	0.683593750000000
620.743280828974	0.442382812500000	963.753157280069	0.564453125000000	1654.41255849243	0.680664062500000	2276.37760455108	0.683593750000000
621.979328779649	0.442382812500000	965.672219719893	0.564453125000000	1657.70688855713	0.680664062500000	2280.91041539248	0.684570312500000
623.215376730324	0.443359375000000	967.591282159718	0.564453125000000	1661.00121862183	0.680664062500000	2285.44322623388	0.684570312500000
624.451424680999	0.444335937500000	969.510344599543	0.565429687500000	1664.29554868653	0.680664062500000	2289.97603707528	0.684570312500000
625.687472631673	0.444335937500000	971.429407039368	0.565429687500000	1667.58987875123	0.680664062500000	2294.50884791668	0.684570312500000
626.923520582348	0.444335937500000	973.348469479193	0.565429687500000	1670.88420881593	0.680664062500000	2299.04165875808	0.684570312500000
628.159568533023	0.445312500000000	975.267531919018	0.566406250000000	1674.17853888063	0.680664062500000	2303.57446959947	0.684570312500000
629.395616483698	0.445312500000000	977.186594358843	0.566406250000000	1677.47286894533	0.680664062500000	2308.10728044087	0.684570312500000
630.631664434372	0.446289062500000	979.105656798668	0.566406250000000	1680.76719901003	0.680664062500000	2312.64009128227	0.684570312500000
631.867712385047	0.446289062500000	981.024719238492	0.566406250000000	1684.06152907473	0.680664062500000	2317.17290212367	0.684570312500000
633.103760335722	0.449218750000000	982.943781678317	0.566406250000000	1687.35585913943	0.680664062500000	2321.70571296507	0.684570312500000
634.339808286397	0.450195312500000	984.862844118142	0.566406250000000	1690.65018920413	0.680664062500000	2326.23852380647	0.684570312500000
635.575856237072	0.450195312500000	986.781906557967	0.567382812500000	1693.94451926883	0.680664062500000	2330.77133464787	0.684570312500000
636.811904187746	0.450195312500000	988.700968997792	0.567382812500000	1697.23884933353	0.680664062500000	2335.30414548927	0.685546875000000
638.047952138421	0.451171875000000	990.620031437617	0.567382812500000	1700.53317939823	0.680664062500000	2339.83695633067	0.685546875000000
639.284000089096	0.451171875000000	992.539093877442	0.568359375000000	1703.82750946293	0.680664062500000	2344.36976717207	0.685546875000000
640.520048039771	0.452148437500000	994.458156317267	0.568359375000000	1707.12183952763	0.680664062500000	2348.90257801347	0.685546875000000
641.756095990446	0.452148437500000	996.377218757091	0.568359375000000	1710.41616959233	0.680664062500000	2353.43538885487	0.685546875000000
642.992143941120	0.454101562500000	998.296281196916	0.568359375000000	1713.71049965703	0.681640625000000	2357.96819969626	0.685546875000000
644.228191891795	0.454101562500000	1000.21534363674	0.568359375000000	1717.00482972173	0.681640625000000	2362.50101053766	0.686523437500000
645.464239842470	0.454101562500000	1002.13440607657	0.568359375000000	1720.29915978643	0.681640625000000	2367.03382137906	0.686523437500000
646.700287793145	0.454101562500000	1004.05346851639	0.568359375000000	1723.59348985113	0.681640625000000	2371.56663222046	0.686523437500000
647.936335743819	0.454101562500000	1005.97253095622	0.568359375000000	1726.88781991583	0.681640625000000	2376.09944306186	0.686523437500000
649.172383694494	0.454101562500000	1007.89159339604	0.569335937500000	1730.18214998053	0.681640625000000	2380.63225390326	0.686523437500000
650.408431645169	0.455078125000000	1009.81065583587	0.569335937500000	1733.47648004523	0.682617187500000	2385.16506474466	0.686523437500000
651.644479595844	0.455078125000000	1011.72971827569	0.569335937500000	1736.77081010993	0.682617187500000	2389.69787558606	0.686523437500000
652.880527546519	0.456054687500000	1013.64878071552	0.569335937500000	1740.06514017463	0.682617187500000	2394.23068642746	0.686523437500000
654.116575497193	0.457031250000000	1015.56784315534	0.569335937500000	1743.35947023933	0.682617187500000	2398.76349726886	0.686523437500000
655.352623447868	0.458007812500000	1017.48690559516	0.570312500000000	1746.65380030404	0.682617187500000	2403.29630811026	0.686523437500000
656.588671398543	0.458007812500000	1019.40596803499	0.570312500000000	1749.94813036874	0.682617187500000	2407.82911895166	0.686523437500000
657.824719349218	0.458007812500000	1021.32503047481	0.570312500000000	1753.24246043344	0.683593750000000	2412.36192979305	0.686523437500000
659.060767299893	0.458984375000000	1023.24409291464	0.571289062500000	1756.53679049814	0.683593750000000	2416.89474063445	0.686523437500000
660.296815250567	0.458984375000000	1025.16315535446	0.571289062500000	1759.83112056284	0.683593750000000	2421.42755147585	0.686523437500000
661.532863201242	0.458984375000000	1027.08221779429	0.571289062500000	1763.12545062754	0.684570312500000	2425.96036231725	0.687500000000000
662.768911151917	0.458984375000000	1029.00128023412	0.571289062500000	1766.41978069224	0.684570312500000	2430.49317315865	0.687500000000000
664.004959102592	0.459960937500000	1030.92034267394	0.573242187500000	1769.71411075694	0.684570312500000	2435.02598400005	0.687500000000000
665.241007053267	0.459960937500000	1032.83940511377	0.573242187500000	1773.00844082164	0.685546875000000	2439.55879484145	0.687500000000000
666.477055003941	0.460937500000000	1034.75846755359	0.573242187500000	1776.30277088634	0.685546875000000	2444.09160568285	0.687500000000000
667.713102954616	0.462890625000000	1036.67752999342	0.573242187500000	1779.59710095104	0.685546875000000	2448.62441652425	0.687500000000000
668.949150905291	0.462890625000000	1038.59659243324	0.573242187500000	1782.89143101574	0.685546875000000	2453.15722736565	0.687500000000000
670.185198855966	0.462890625000000	1040.51565487307	0.573242187500000	1786.18576108044	0.685546875000000	2457.69003820705	0.687500000000000
671.421246806640	0.462890625000000	1042.43471731289	0.573242187500000	1789.48009114514	0.685546875000000	2462.22284904845	0.687500000000000
672.657294757315	0.462890625000000	1044.35377975272	0.573242187500000	1792.77442120984	0.685546875000000	2466.75565988984	0.687500000000000
673.893342707990	0.463867187500000	1046.27284219254	0.573242187500000	1796.06875127454	0.685546875000000	2471.28847073124	0.687500000000000
675.129390658665	0.463867187500000	1048.19190463237	0.573242187500000	1799.36308133924	0.685546875000000	2475.82128157264	0.687500000000000
676.365438609340	0.463867187500000	1050.11096707220	0.573242187500000	1802.65741140394	0.685546875000000	2480.35409241404	0.687500000000000
677.601486560014	0.463867187500000	1052.03002951202	0.573242187500000	1805.95174146864	0.685546875000000	2484.88690325544	0.687500000000000
678.837534510689	0.463867187500000	1053.94909195185	0.573242187500000	1809.24607153334	0.685546875000000	2489.41971409684	0.687500000000000
680.073582461364	0.463867187500000	1055.86815439167	0.573242187500000	1812.54040159804	0.685546875000000	2493.95252493824	0.687500000000000
681.309630412039	0.464843750000000	1057.78721683150	0.573242187500000	1815.83473166274	0.685546875000000	2498.48533577964	0.687500000000000
682.545678362714	0.464843750000000	1059.70627927132	0.573242187500000	1819.12906172744	0.685546875000000	2503.01814662104	0.687500000000000
683.781726313388	0.464843750000000	1061.62534171115	0.573242187500000	1822.42339179214	0.685546875000000	2507.55095746244	0.687500000000000
685.017774264063	0.465820312500000	1063.54440415097	0.573242187500000	1825.71772185684	0.685546875000000	2512.08376830384	0.687500000000000
686.253822214738	0.465820312500000	1065.46346659080	0.573242187500000	1829.01205192154	0.685546875000000	2516.61657914524	0.687500000000000
687.489870165413	0.465820312500000	1067.38252903062	0.573242187500000	1832.30638198624	0.686523437500000	2521.14938998663	0.687500000000000
688.725918116087	0.465820312500000	1069.30159147045	0.573242187500000	1835.60071205094	0.686523437500000	2525.68220082803	0.687500000000000
689.961966066762	0.465820312500000	1071.22065391028	0.573242187500000	1838.89504211564	0.686523437500000	2530.21501166943	0.687500000000000
691.198014017437	0.466796875000000	1073.13971635010	0.574218750000000	1842.18937218034	0.687500000000000	2534.74782251083	0.687500000000000
692.434061968112	0.466796875000000	1075.05877878993	0.574218750000000	1845.48370224504	0.688476562500000	2539.28063335223	0.687500000000000
693.670109918787	0.466796875000000	1076.97784122975	0.574218750000000	1848.77803230974	0.688476562500000	2543.81344419363	0.687500000000000
694.906157869461	0.467773437500000	1078.89690366958	0.574218750000000	1852.07236237444	0.688476562500000	2548.34625503503	0.687500000000000
696.142205820136	0.467773437500000	1080.81596610940	0.575195312500000	1855.36669243914	0.688476562500000	2552.87906587643	0.687500000000000
697.378253770811	0.467773437500000	1082.73502854923	0.575195312500000	1858.66102250384	0.688476562500000	2557.41187671783	0.687500000000000
698.614301721486	0.467773437500000	1084.65409098905	0.575195312500000	1861.95535256854	0.688476562500000	2561.94468755923	0.687500000000000
699.850349672161	0.468750000000000	1086.57315342888	0.575195312500000	1865.24968263324	0.688476562500000	2566.47749840063	0.687500000000000
701.086397622835	0.468750000000000	1088.49221586870	0.575195312500000	1868.54401269794	0.688476562500000	2571.01030924203	0.687500000000000
702.322445573510	0.468750000000000	1090.41127830853	0.575195312500000	1871.83834276265	0.689453125000000	2575.54312008342	0.687500000000000
703.558493524185	0.468750000000000	1092.33034074836	0.575195312500000	1875.13267282735	0.689453125000000	2580.07593092482	0.687500000000000
704.794541474860	0.470703125000000	1094.24940318818	0.575195312500000	1878.42700289205	0.689453125000000	2584.60874176622	0.687500000000000
706.030589425535	0.470703125000000	1096.16846562801	0.577148437500000	1881.72133295675	0.690429687500000	2589.14155260762	0.687500000000000
707.266637376209	0.471679687500000	1098.08752806783	0.577148437500000	1885.01566302145	0.690429687500000	2593.67436344902	0.687500000000000
708.502685326884	0.471679687500000	1100.00659050766	0.577148437500000	1888.30999308615	0.690429687500000	2598.20717429042	0.687500000000000
709.738733277559	0.471679687500000	1101.92565294748	0.577148437500000	1891.60432315085	0.690429687500000	2602.73998513182	0.687500000000000
710.974781228234	0.471679687500000	1103.84471538731	0.578125000000000	1894.89865321555	0.690429687500000	2607.27279597322	0.687500000000000
712.210829178908	0.471679687500000	1105.76377782713	0.578125000000000	1898.19298328025	0.690429687500000	2611.80560681462	0.687500000000000
713.446877129583	0.471679687500000	1107.68284026696	0.578125000000000	1901.48731334495	0.690429687500000	2616.33841765602	0.687500000000000
714.682925080258	0.474609375000000	1109.60190270678	0.578125000000000	1904.78164340965	0.690429687500000	2620.87122849742	0.687500000000000
715.918973030933	0.474609375000000	1111.52096514661	0.578125000000000	1908.07597347435	0.690429687500000	2625.40403933882	0.687500000000000
717.155020981608	0.474609375000000	1113.44002758644	0.578125000000000	1911.37030353905	0.690429687500000	2629.93685018021	0.687500000000000
718.391068932282	0.474609375000000	1115.35909002626	0.578125000000000	1914.66463360375	0.690429687500000	2634.46966102161	0.687500000000000
719.627116882957	0.474609375000000	1117.27815246609	0.579101562500000	1917.95896366845	0.690429687500000	2639.00247186301	0.687500000000000
720.863164833632	0.474609375000000	1119.19721490591	0.579101562500000	1921.25329373315	0.690429687500000	2643.53528270441	0.687500000000000
722.099212784307	0.474609375000000	1121.11627734574	0.581054687500000	1924.54762379785	0.690429687500000	2648.06809354581	0.687500000000000
723.335260734982	0.474609375000000	1123.03533978556	0.582031250000000	1927.84195386255	0.690429687500000	2652.60090438721	0.687500000000000
724.571308685656	0.474609375000000	1124.95440222539	0.582031250000000	1931.13628392725	0.690429687500000	2657.13371522861	0.688476562500000
725.807356636331	0.474609375000000	1126.87346466521	0.582031250000000	1934.43061399195	0.690429687500000	2661.66652607001	0.688476562500000
727.043404587006	0.474609375000000	1128.79252710504	0.582031250000000	1937.72494405665	0.690429687500000	2666.19933691141	0.688476562500000
728.279452537681	0.475585937500000	1130.71158954486	0.582031250000000	1941.01927412135	0.690429687500000	2670.73214775281	0.688476562500000
729.515500488355	0.477539062500000	1132.63065198469	0.582031250000000	1944.31360418605	0.690429687500000	2675.26495859421	0.688476562500000
730.751548439030	0.478515625000000	1134.54971442451	0.582031250000000	1947.60793425075	0.690429687500000	2679.79776943561	0.689453125000000
731.987596389705	0.478515625000000	1136.46877686434	0.582031250000000	1950.90226431545	0.690429687500000	2684.33058027700	0.689453125000000
733.223644340380	0.478515625000000	1138.38783930417	0.582031250000000	1954.19659438015	0.690429687500000	2688.86339111840	0.689453125000000
734.459692291055	0.479492187500000	1140.30690174399	0.582031250000000	1957.49092444485	0.690429687500000	2693.39620195980	0.689453125000000
735.695740241729	0.479492187500000	1142.22596418382	0.583007812500000	1960.78525450955	0.690429687500000	2697.92901280120	0.689453125000000
736.931788192404	0.479492187500000	1144.14502662364	0.583984375000000	1964.07958457425	0.690429687500000	2702.46182364260	0.689453125000000
738.167836143079	0.479492187500000	1146.06408906347	0.583984375000000	1967.37391463895	0.690429687500000	2706.99463448400	0.689453125000000
739.403884093754	0.480468750000000	1147.98315150329	0.583984375000000	1970.66824470365	0.690429687500000	2711.52744532540	0.689453125000000
740.639932044429	0.480468750000000	1149.90221394312	0.583984375000000	1973.96257476835	0.691406250000000	2716.06025616680	0.689453125000000
741.875979995103	0.480468750000000	1151.82127638294	0.584960937500000	1977.25690483305	0.691406250000000	2720.59306700820	0.689453125000000
743.112027945778	0.480468750000000	1153.74033882277	0.584960937500000	1980.55123489775	0.691406250000000	2725.12587784960	0.689453125000000
744.348075896453	0.480468750000000	1155.65940126259	0.584960937500000	1983.84556496245	0.691406250000000	2729.65868869100	0.689453125000000
745.584123847128	0.480468750000000	1157.57846370242	0.584960937500000	1987.13989502715	0.691406250000000	2734.19149953240	0.689453125000000
746.820171797803	0.480468750000000	1159.49752614225	0.584960937500000	1990.43422509185	0.691406250000000	2738.72431037379	0.689453125000000
748.056219748477	0.481445312500000	1161.41658858207	0.584960937500000	1993.72855515655	0.692382812500000	2743.25712121519	0.689453125000000
749.292267699152	0.481445312500000	1163.33565102190	0.584960937500000	1997.02288522126	0.692382812500000	2747.78993205659	0.689453125000000
750.528315649827	0.481445312500000	1165.25471346172	0.584960937500000	2000.31721528596	0.692382812500000	2752.32274289799	0.689453125000000
751.764363600502	0.481445312500000	1167.17377590155	0.584960937500000	2003.61154535066	0.693359375000000	2756.85555373939	0.689453125000000
753.000411551176	0.482421875000000	1169.09283834137	0.584960937500000	2006.90587541536	0.693359375000000	2761.38836458079	0.689453125000000
754.236459501851	0.482421875000000	1171.01190078120	0.584960937500000	2010.20020548006	0.693359375000000	2765.92117542219	0.689453125000000
755.472507452526	0.482421875000000	1172.93096322102	0.584960937500000	2013.49453554476	0.693359375000000	2770.45398626359	0.689453125000000
756.708555403201	0.482421875000000	1174.85002566085	0.584960937500000	2016.78886560946	0.693359375000000	2774.98679710499	0.689453125000000
757.944603353876	0.482421875000000	1176.76908810067	0.584960937500000	2020.08319567416	0.693359375000000	2779.51960794639	0.689453125000000
759.180651304550	0.482421875000000	1178.68815054050	0.584960937500000	2023.37752573886	0.693359375000000	2784.05241878779	0.689453125000000
760.416699255225	0.483398437500000	1180.60721298033	0.584960937500000	2026.67185580356	0.693359375000000	2788.58522962919	0.689453125000000
761.652747205900	0.484375000000000	1182.52627542015	0.585937500000000	2029.96618586826	0.693359375000000	2793.11804047058	0.689453125000000
762.888795156575	0.485351562500000	1184.44533785998	0.585937500000000	2033.26051593296	0.693359375000000	2797.65085131198	0.690429687500000
764.124843107250	0.485351562500000	1186.36440029980	0.585937500000000	2036.55484599766	0.694335937500000	2802.18366215338	0.690429687500000
765.360891057924	0.486328125000000	1188.28346273963	0.585937500000000	2039.84917606236	0.694335937500000	2806.71647299478	0.690429687500000
766.596939008599	0.486328125000000	1190.20252517945	0.585937500000000	2043.14350612706	0.694335937500000	2811.24928383618	0.690429687500000
767.832986959274	0.486328125000000	1192.12158761928	0.585937500000000	2046.43783619176	0.694335937500000	2815.78209467758	0.690429687500000
769.069034909949	0.486328125000000	1194.04065005910	0.585937500000000	2049.73216625646	0.694335937500000	2820.31490551898	0.690429687500000
770.305082860623	0.486328125000000	1195.95971249893	0.585937500000000	2053.02649632116	0.694335937500000	2824.84771636038	0.690429687500000
771.541130811298	0.486328125000000	1197.87877493875	0.585937500000000	2056.32082638586	0.695312500000000	2829.38052720178	0.690429687500000
772.777178761973	0.486328125000000	1199.79783737858	0.585937500000000	2059.61515645056	0.695312500000000	2833.91333804318	0.690429687500000
774.013226712648	0.486328125000000	1201.71689981841	0.585937500000000	2062.90948651526	0.695312500000000	2838.44614888458	0.690429687500000
775.249274663323	0.486328125000000	1203.63596225823	0.586914062500000	2066.20381657996	0.695312500000000	2842.97895972598	0.690429687500000
776.485322613997	0.486328125000000	1205.55502469806	0.586914062500000	2069.49814664466	0.695312500000000	2847.51177056737	0.690429687500000
777.721370564672	0.486328125000000	1207.47408713788	0.586914062500000	2072.79247670936	0.695312500000000	2852.04458140877	0.690429687500000
778.957418515347	0.487304687500000	1209.39314957771	0.586914062500000	2076.08680677406	0.696289062500000	2856.57739225017	0.690429687500000
780.193466466022	0.489257812500000	1211.31221201753	0.586914062500000	2079.38113683876	0.696289062500000	2861.11020309157	0.690429687500000
781.429514416697	0.489257812500000	1213.23127445736	0.586914062500000	2082.67546690346	0.696289062500000	2865.64301393297	0.690429687500000
782.665562367371	0.489257812500000	1215.15033689718	0.586914062500000	2085.96979696816	0.697265625000000	2870.17582477437	0.690429687500000
783.901610318046	0.489257812500000	1217.06939933701	0.586914062500000	2089.26412703286	0.697265625000000	2874.70863561577	0.690429687500000
785.137658268721	0.490234375000000	1218.98846177683	0.586914062500000	2092.55845709756	0.697265625000000	2879.24144645717	0.692382812500000
786.373706219396	0.490234375000000	1220.90752421666	0.586914062500000	2095.85278716226	0.697265625000000	2883.77425729857	0.692382812500000
787.609754170071	0.491210937500000	1222.82658665649	0.586914062500000	2099.14711722696	0.697265625000000	2888.30706813997	0.692382812500000
788.845802120745	0.491210937500000	1224.74564909631	0.586914062500000	2102.44144729166	0.697265625000000	2892.83987898137	0.692382812500000
790.081850071420	0.492187500000000	1226.66471153614	0.587890625000000	2105.73577735636	0.697265625000000	2897.37268982277	0.692382812500000
791.317898022095	0.493164062500000	1228.58377397596	0.587890625000000	2109.03010742106	0.697265625000000	2901.90550066416	0.693359375000000
792.553945972770	0.493164062500000	1230.50283641579	0.587890625000000	2112.32443748576	0.697265625000000	2906.43831150556	0.693359375000000
793.789993923444	0.493164062500000	1232.42189885561	0.587890625000000	2115.61876755046	0.697265625000000	2910.97112234696	0.693359375000000
795.026041874119	0.493164062500000	1234.34096129544	0.587890625000000	2118.91309761516	0.697265625000000	2915.50393318836	0.693359375000000
796.262089824794	0.493164062500000	1236.26002373526	0.587890625000000	2122.20742767987	0.698242187500000	2920.03674402976	0.693359375000000
797.498137775469	0.494140625000000	1238.17908617509	0.587890625000000	2125.50175774457	0.698242187500000	2924.56955487116	0.693359375000000
798.734185726144	0.494140625000000	1240.09814861491	0.587890625000000	2128.79608780927	0.699218750000000	2929.10236571256	0.693359375000000
799.970233676818	0.494140625000000	1242.01721105474	0.587890625000000	2132.09041787397	0.699218750000000	2933.63517655396	0.693359375000000
801.206281627493	0.494140625000000	1243.93627349456	0.588867187500000	2135.38474793867	0.699218750000000	2938.16798739536	0.693359375000000
802.442329578168	0.494140625000000	1245.85533593439	0.588867187500000	2138.67907800337	0.699218750000000	2942.70079823676	0.694335937500000
803.678377528843	0.494140625000000	1247.77439837422	0.589843750000000	2141.97340806807	0.699218750000000	2947.23360907816	0.694335937500000
804.914425479518	0.494140625000000	1249.69346081404	0.589843750000000	2145.26773813277	0.699218750000000	2951.76641991956	0.694335937500000
806.150473430192	0.495117187500000	1251.61252325387	0.589843750000000	2148.56206819747	0.699218750000000	2956.29923076095	0.694335937500000
807.386521380867	0.495117187500000	1253.53158569369	0.590820312500000	2151.85639826217	0.699218750000000	2960.83204160235	0.694335937500000
808.622569331542	0.495117187500000	1255.45064813352	0.590820312500000	2155.15072832687	0.699218750000000	2965.36485244375	0.694335937500000
809.858617282217	0.495117187500000	1257.36971057334	0.590820312500000	2158.44505839157	0.700195312500000	2969.89766328515	0.694335937500000
811.094665232891	0.495117187500000	1259.28877301317	0.590820312500000	2161.73938845627	0.700195312500000	2974.43047412655	0.694335937500000
812.330713183566	0.495117187500000	1261.20783545299	0.590820312500000	2165.03371852097	0.700195312500000	2978.96328496795	0.694335937500000
813.566761134241	0.495117187500000	1263.12689789282	0.590820312500000	2168.32804858567	0.700195312500000	2983.49609580935	0.694335937500000
814.802809084916	0.495117187500000	1265.04596033264	0.590820312500000	2171.62237865037	0.701171875000000	2988.02890665075	0.694335937500000
816.038857035591	0.495117187500000	1266.96502277247	0.590820312500000	2174.91670871507	0.701171875000000	2992.56171749215	0.694335937500000
817.274904986265	0.495117187500000	1268.88408521230	0.590820312500000	2178.21103877977	0.701171875000000	2997.09452833355	0.694335937500000
818.510952936940	0.495117187500000	1270.80314765212	0.590820312500000	2181.50536884447	0.701171875000000	3001.62733917495	0.694335937500000
819.747000887615	0.495117187500000	1272.72221009195	0.590820312500000	2184.79969890917	0.701171875000000	3006.16015001635	0.694335937500000
820.983048838290	0.495117187500000	1274.64127253177	0.590820312500000	2188.09402897387	0.701171875000000	3010.69296085774	0.694335937500000
822.219096788965	0.495117187500000	1276.56033497160	0.590820312500000	2191.38835903857	0.702148437500000	3015.22577169914	0.694335937500000
823.455144739639	0.495117187500000	1278.47939741142	0.590820312500000	2194.68268910327	0.702148437500000	3019.75858254054	0.695312500000000
824.691192690314	0.495117187500000	1280.39845985125	0.590820312500000	2197.97701916797	0.702148437500000	3024.29139338194	0.695312500000000
825.927240640989	0.496093750000000	1282.31752229107	0.590820312500000	2201.27134923267	0.703125000000000	3028.82420422334	0.695312500000000
827.163288591664	0.498046875000000	1284.23658473090	0.590820312500000	2204.56567929737	0.704101562500000	3033.35701506474	0.695312500000000
828.399336542339	0.498046875000000	1286.15564717072	0.590820312500000	2207.86000936207	0.704101562500000	3037.88982590614	0.696289062500000
829.635384493013	0.498046875000000	1288.07470961055	0.590820312500000	2211.15433942677	0.704101562500000	3042.42263674754	0.696289062500000
830.871432443688	0.499023437500000	1289.99377205038	0.590820312500000	2214.44866949147	0.704101562500000	3046.95544758894	0.696289062500000
832.107480394363	0.499023437500000	1291.91283449020	0.590820312500000	2217.74299955617	0.704101562500000	3051.48825843034	0.697265625000000
833.343528345038	0.499023437500000	1293.83189693003	0.590820312500000	2221.03732962087	0.705078125000000	3056.02106927174	0.697265625000000
834.579576295712	0.499023437500000	1295.75095936985	0.590820312500000	2224.33165968557	0.705078125000000	3060.55388011314	0.697265625000000
835.815624246387	0.499023437500000	1297.67002180968	0.591796875000000	2227.62598975027	0.706054687500000	3065.08669095454	0.697265625000000
837.051672197062	0.499023437500000	1299.58908424950	0.591796875000000	2230.92031981497	0.706054687500000	3069.61950179593	0.699218750000000
838.287720147737	0.499023437500000	1301.50814668933	0.591796875000000	2234.21464987967	0.707031250000000	3074.15231263733	0.699218750000000
839.523768098412	0.499023437500000	1303.42720912915	0.591796875000000	2237.50897994437	0.707031250000000	3078.68512347873	0.699218750000000
840.759816049086	0.499023437500000	1305.34627156898	0.591796875000000	2240.80331000907	0.707031250000000	3083.21793432013	0.699218750000000
841.995863999761	0.499023437500000	1307.26533400880	0.591796875000000	2244.09764007377	0.707031250000000	3087.75074516153	0.699218750000000
843.231911950436	0.499023437500000	1309.18439644863	0.591796875000000	2247.39197013848	0.707031250000000	3092.28355600293	0.699218750000000
844.467959901111	0.499023437500000	1311.10345888846	0.591796875000000	2250.68630020318	0.707031250000000	3096.81636684433	0.699218750000000
845.704007851786	0.499023437500000	1313.02252132828	0.591796875000000	2253.98063026788	0.707031250000000	3101.34917768573	0.699218750000000
846.940055802460	0.499023437500000	1314.94158376811	0.591796875000000	2257.27496033258	0.707031250000000	3105.88198852713	0.699218750000000
848.176103753135	0.499023437500000	1316.86064620793	0.591796875000000	2260.56929039728	0.708007812500000	3110.41479936853	0.699218750000000
849.412151703810	0.499023437500000	1318.77970864776	0.591796875000000	2263.86362046198	0.708007812500000	3114.94761020993	0.699218750000000
850.648199654485	0.499023437500000	1320.69877108758	0.591796875000000	2267.15795052668	0.708007812500000	3119.48042105133	0.699218750000000
851.884247605159	0.499023437500000	1322.61783352741	0.591796875000000	2270.45228059138	0.708007812500000	3124.01323189272	0.699218750000000
853.120295555834	0.500000000000000	1324.53689596723	0.591796875000000	2273.74661065608	0.708007812500000	3128.54604273412	0.699218750000000
854.356343506509	0.500000000000000	1326.45595840706	0.591796875000000	2277.04094072078	0.708984375000000	3133.07885357552	0.699218750000000
855.592391457184	0.500000000000000	1328.37502084688	0.591796875000000	2280.33527078548	0.708984375000000	3137.61166441692	0.699218750000000
856.828439407859	0.501953125000000	1330.29408328671	0.592773437500000	2283.62960085018	0.708984375000000	3142.14447525832	0.699218750000000
858.064487358533	0.501953125000000	1332.21314572654	0.592773437500000	2286.92393091488	0.708984375000000	3146.67728609972	0.699218750000000
859.300535309208	0.501953125000000	1334.13220816636	0.592773437500000	2290.21826097958	0.708984375000000	3151.21009694112	0.699218750000000
860.536583259883	0.502929687500000	1336.05127060619	0.592773437500000	2293.51259104428	0.708984375000000	3155.74290778252	0.699218750000000
861.772631210558	0.503906250000000	1337.97033304601	0.592773437500000	2296.80692110898	0.708984375000000	3160.27571862392	0.699218750000000
863.008679161233	0.503906250000000	1339.88939548584	0.592773437500000	2300.10125117368	0.708984375000000	3164.80852946532	0.700195312500000
864.244727111907	0.503906250000000	1341.80845792566	0.592773437500000	2303.39558123838	0.708984375000000	3169.34134030672	0.700195312500000
865.480775062582	0.503906250000000	1343.72752036549	0.592773437500000	2306.68991130308	0.708984375000000	3173.87415114812	0.700195312500000
866.716823013257	0.503906250000000	1345.64658280531	0.593750000000000	2309.98424136778	0.708984375000000	3178.40696198951	0.700195312500000
867.952870963932	0.503906250000000	1347.56564524514	0.593750000000000	2313.27857143248	0.709960937500000	3182.93977283091	0.700195312500000
869.188918914607	0.504882812500000	1349.48470768496	0.593750000000000	2316.57290149718	0.709960937500000	3187.47258367231	0.700195312500000
870.424966865281	0.504882812500000	1351.40377012479	0.593750000000000	2319.86723156188	0.709960937500000	3192.00539451371	0.700195312500000
871.661014815956	0.504882812500000	1353.32283256461	0.594726562500000	2323.16156162658	0.709960937500000	3196.53820535511	0.700195312500000
872.897062766631	0.504882812500000	1355.24189500444	0.594726562500000	2326.45589169128	0.709960937500000	3201.07101619651	0.700195312500000
874.133110717306	0.504882812500000	1357.16095744427	0.594726562500000	2329.75022175598	0.709960937500000	3205.60382703791	0.700195312500000
875.369158667980	0.505859375000000	1359.08001988409	0.594726562500000	2333.04455182068	0.709960937500000	3210.13663787931	0.700195312500000
876.605206618655	0.505859375000000	1360.99908232392	0.594726562500000	2336.33888188538	0.709960937500000	3214.66944872071	0.700195312500000
877.841254569330	0.505859375000000	1362.91814476374	0.594726562500000	2339.63321195008	0.709960937500000	3219.20225956211	0.700195312500000
879.077302520005	0.505859375000000	1364.83720720357	0.595703125000000	2342.92754201478	0.709960937500000	3223.73507040351	0.700195312500000
880.313350470680	0.505859375000000	1366.75626964339	0.595703125000000	2346.22187207948	0.709960937500000	3228.26788124491	0.700195312500000
881.549398421354	0.505859375000000	1368.67533208322	0.595703125000000	2349.51620214418	0.709960937500000	3232.80069208630	0.700195312500000
882.785446372029	0.505859375000000	1370.59439452304	0.596679687500000	2352.81053220888	0.709960937500000	3237.33350292770	0.700195312500000
884.021494322704	0.505859375000000	1372.51345696287	0.596679687500000	2356.10486227358	0.709960937500000	3241.86631376910	0.700195312500000
885.257542273379	0.505859375000000	1374.43251940269	0.597656250000000	2359.39919233828	0.709960937500000	3246.39912461050	0.701171875000000
886.493590224054	0.505859375000000	1376.35158184252	0.597656250000000	2362.69352240298	0.709960937500000	3250.93193545190	0.701171875000000
887.729638174728	0.506835937500000	1378.27064428235	0.597656250000000	2365.98785246768	0.709960937500000	3255.46474629330	0.701171875000000
888.965686125403	0.506835937500000	1380.18970672217	0.597656250000000	2369.28218253238	0.709960937500000	3259.99755713470	0.701171875000000
890.201734076078	0.506835937500000	1382.10876916200	0.599609375000000	2372.57651259708	0.709960937500000	3264.53036797610	0.701171875000000
891.437782026753	0.506835937500000	1384.02783160182	0.600585937500000	2375.87084266179	0.709960937500000	3269.06317881750	0.701171875000000
892.673829977427	0.506835937500000	1385.94689404165	0.600585937500000	2379.16517272649	0.709960937500000	3273.59598965890	0.701171875000000
893.909877928102	0.506835937500000	1387.86595648147	0.601562500000000	2382.45950279119	0.709960937500000	3278.12880050030	0.701171875000000
895.145925878777	0.506835937500000	1389.78501892130	0.601562500000000	2385.75383285589	0.709960937500000	3282.66161134170	0.701171875000000
896.381973829452	0.506835937500000	1391.70408136112	0.602539062500000	2389.04816292059	0.710937500000000	3287.19442218309	0.701171875000000
897.618021780127	0.506835937500000	1393.62314380095	0.602539062500000	2392.34249298529	0.710937500000000	3291.72723302449	0.701171875000000
898.854069730801	0.506835937500000	1395.54220624077	0.602539062500000	2395.63682304999	0.710937500000000	3296.26004386589	0.701171875000000
900.090117681476	0.506835937500000	1397.46126868060	0.602539062500000	2398.93115311469	0.710937500000000	3300.79285470729	0.701171875000000
901.326165632151	0.506835937500000	1399.38033112043	0.602539062500000	2402.22548317939	0.711914062500000	3305.32566554869	0.701171875000000
902.562213582826	0.506835937500000	1401.29939356025	0.602539062500000	2405.51981324409	0.711914062500000	3309.85847639009	0.701171875000000
903.798261533501	0.507812500000000	1403.21845600008	0.602539062500000	2408.81414330879	0.711914062500000	3314.39128723149	0.701171875000000
905.034309484175	0.507812500000000	1405.13751843990	0.602539062500000	2412.10847337349	0.711914062500000	3318.92409807289	0.701171875000000
906.270357434850	0.507812500000000	1407.05658087973	0.602539062500000	2415.40280343819	0.711914062500000	3323.45690891429	0.701171875000000
907.506405385525	0.508789062500000	1408.97564331955	0.603515625000000	2418.69713350289	0.711914062500000	3327.98971975569	0.701171875000000
908.742453336200	0.508789062500000	1410.89470575938	0.603515625000000	2421.99146356759	0.711914062500000	3332.52253059709	0.702148437500000
909.978501286875	0.509765625000000	1412.81376819920	0.603515625000000	2425.28579363229	0.711914062500000	3337.05534143849	0.702148437500000
911.214549237549	0.509765625000000	1414.73283063903	0.603515625000000	2428.58012369699	0.711914062500000	3341.58815227988	0.702148437500000
912.450597188224	0.509765625000000	1416.65189307885	0.603515625000000	2431.87445376169	0.711914062500000	3346.12096312128	0.702148437500000
913.686645138899	0.509765625000000	1418.57095551868	0.603515625000000	2435.16878382639	0.711914062500000	3350.65377396268	0.702148437500000
914.922693089574	0.509765625000000	1420.49001795851	0.603515625000000	2438.46311389109	0.711914062500000	3355.18658480408	0.703125000000000
916.158741040248	0.509765625000000	1422.40908039833	0.603515625000000	2441.75744395579	0.711914062500000	3359.71939564548	0.703125000000000
917.394788990923	0.509765625000000	1424.32814283816	0.604492187500000	2445.05177402049	0.711914062500000	3364.25220648688	0.703125000000000
918.630836941598	0.509765625000000	1426.24720527798	0.604492187500000	2448.34610408519	0.711914062500000	3368.78501732828	0.703125000000000
919.866884892273	0.509765625000000	1428.16626771781	0.604492187500000	2451.64043414989	0.711914062500000	3373.31782816968	0.703125000000000
921.102932842948	0.510742187500000	1430.08533015763	0.604492187500000	2454.93476421459	0.711914062500000	3377.85063901108	0.703125000000000
922.338980793622	0.510742187500000	1432.00439259746	0.604492187500000	2458.22909427929	0.711914062500000	3382.38344985248	0.703125000000000
923.575028744297	0.510742187500000	1433.92345503728	0.604492187500000	2461.52342434399	0.711914062500000	3386.91626069388	0.703125000000000
924.811076694972	0.510742187500000	1435.84251747711	0.606445312500000	2464.81775440869	0.711914062500000	3391.44907153528	0.703125000000000
926.047124645647	0.510742187500000	1437.76157991693	0.606445312500000	2468.11208447339	0.711914062500000	3395.98188237667	0.703125000000000
927.283172596322	0.511718750000000	1439.68064235676	0.606445312500000	2471.40641453809	0.711914062500000	3400.51469321807	0.703125000000000
928.519220546996	0.511718750000000	1441.59970479659	0.606445312500000	2474.70074460279	0.711914062500000	3405.04750405947	0.703125000000000
929.755268497671	0.511718750000000	1443.51876723641	0.606445312500000	2477.99507466749	0.711914062500000	3409.58031490087	0.703125000000000
930.991316448346	0.511718750000000	1445.43782967624	0.606445312500000	2481.28940473219	0.711914062500000	3414.11312574227	0.703125000000000
932.227364399021	0.511718750000000	1447.35689211606	0.606445312500000	2484.58373479689	0.711914062500000	3418.64593658367	0.704101562500000
933.463412349695	0.511718750000000	1449.27595455589	0.606445312500000	2487.87806486159	0.711914062500000	3423.17874742507	0.704101562500000
934.699460300370	0.511718750000000	1451.19501699571	0.606445312500000	2491.17239492629	0.711914062500000	3427.71155826647	0.704101562500000
935.935508251045	0.511718750000000	1453.11407943554	0.606445312500000	2494.46672499099	0.711914062500000	3432.24436910787	0.704101562500000
937.171556201720	0.511718750000000	1455.03314187536	0.606445312500000	2497.76105505569	0.711914062500000	3436.77717994927	0.704101562500000
938.407604152395	0.512695312500000	1456.95220431519	0.607421875000000	2501.05538512040	0.711914062500000	3441.30999079067	0.704101562500000
939.643652103069	0.512695312500000	1458.87126675501	0.607421875000000	2504.34971518510	0.711914062500000	3445.84280163207	0.704101562500000
940.879700053744	0.512695312500000	1460.79032919484	0.607421875000000	2507.64404524980	0.711914062500000	3450.37561247346	0.704101562500000
942.115748004419	0.513671875000000	1462.70939163466	0.607421875000000	2510.93837531450	0.711914062500000	3454.90842331486	0.704101562500000
943.351795955094	0.514648437500000	1464.62845407449	0.607421875000000	2514.23270537920	0.711914062500000	3459.44123415626	0.704101562500000
944.587843905769	0.515625000000000	1466.54751651432	0.607421875000000	2517.52703544390	0.711914062500000	3463.97404499766	0.704101562500000
945.823891856443	0.515625000000000	1468.46657895414	0.607421875000000	2520.82136550860	0.711914062500000	3468.50685583906	0.704101562500000
947.059939807118	0.515625000000000	1470.38564139397	0.607421875000000	2524.11569557330	0.711914062500000	3473.03966668046	0.704101562500000
948.295987757793	0.515625000000000	1472.30470383379	0.607421875000000	2527.41002563800	0.712890625000000	3477.57247752186	0.704101562500000
949.532035708468	0.515625000000000	1474.22376627362	0.607421875000000	2530.70435570270	0.712890625000000	3482.10528836326	0.704101562500000
950.768083659143	0.515625000000000	1476.14282871344	0.608398437500000	2533.99868576740	0.712890625000000	3486.63809920466	0.704101562500000
952.004131609817	0.515625000000000	1478.06189115327	0.608398437500000	2537.29301583210	0.712890625000000	3491.17091004606	0.704101562500000
953.240179560492	0.515625000000000	1479.98095359309	0.608398437500000	2540.58734589680	0.712890625000000	3495.70372088746	0.704101562500000
954.476227511167	0.516601562500000	1481.90001603292	0.608398437500000	2543.88167596150	0.712890625000000	3500.23653172886	0.704101562500000
955.712275461842	0.516601562500000	1483.81907847274	0.608398437500000	2547.17600602620	0.712890625000000	3504.76934257025	0.704101562500000
956.948323412516	0.517578125000000	1485.73814091257	0.608398437500000	2550.47033609090	0.712890625000000	3509.30215341165	0.705078125000000
958.184371363191	0.517578125000000	1487.65720335240	0.608398437500000	2553.76466615560	0.712890625000000	3513.83496425305	0.705078125000000
959.420419313866	0.517578125000000	1489.57626579222	0.608398437500000	2557.05899622030	0.712890625000000	3518.36777509445	0.705078125000000
960.656467264541	0.518554687500000	1491.49532823205	0.608398437500000	2560.35332628500	0.712890625000000	3522.90058593585	0.705078125000000
961.892515215216	0.519531250000000	1493.41439067187	0.608398437500000	2563.64765634970	0.713867187500000	3527.43339677725	0.707031250000000
963.128563165890	0.519531250000000	1495.33345311170	0.608398437500000	2566.94198641440	0.713867187500000	3531.96620761865	0.707031250000000
964.364611116565	0.519531250000000	1497.25251555152	0.608398437500000	2570.23631647910	0.713867187500000	3536.49901846005	0.707031250000000
965.600659067240	0.519531250000000	1499.17157799135	0.608398437500000	2573.53064654380	0.714843750000000	3541.03182930145	0.707031250000000
966.836707017915	0.519531250000000	1501.09064043117	0.608398437500000	2576.82497660850	0.714843750000000	3545.56464014285	0.707031250000000
968.072754968590	0.520507812500000	1503.00970287100	0.608398437500000	2580.11930667320	0.714843750000000	3550.09745098425	0.707031250000000
969.308802919264	0.520507812500000	1504.92876531082	0.609375000000000	2583.41363673790	0.714843750000000	3554.63026182565	0.707031250000000
970.544850869939	0.520507812500000	1506.84782775065	0.609375000000000	2586.70796680260	0.714843750000000	3559.16307266704	0.707031250000000
971.780898820614	0.521484375000000	1508.76689019048	0.609375000000000	2590.00229686730	0.715820312500000	3563.69588350844	0.707031250000000
973.016946771289	0.521484375000000	1510.68595263030	0.609375000000000	2593.29662693200	0.715820312500000	3568.22869434984	0.707031250000000
974.252994721963	0.521484375000000	1512.60501507013	0.610351562500000	2596.59095699670	0.715820312500000	3572.76150519124	0.707031250000000
975.489042672638	0.521484375000000	1514.52407750995	0.610351562500000	2599.88528706140	0.715820312500000	3577.29431603264	0.707031250000000
976.725090623313	0.521484375000000	1516.44313994978	0.610351562500000	2603.17961712610	0.715820312500000	3581.82712687404	0.707031250000000
977.961138573988	0.521484375000000	1518.36220238960	0.610351562500000	2606.47394719080	0.715820312500000	3586.35993771544	0.707031250000000
979.197186524663	0.521484375000000	1520.28126482943	0.610351562500000	2609.76827725550	0.715820312500000	3590.89274855684	0.707031250000000
980.433234475337	0.521484375000000	1522.20032726925	0.610351562500000	2613.06260732020	0.715820312500000	3595.42555939824	0.707031250000000
981.669282426012	0.521484375000000	1524.11938970908	0.610351562500000	2616.35693738490	0.715820312500000	3599.95837023964	0.707031250000000
982.905330376687	0.521484375000000	1526.03845214890	0.610351562500000	2619.65126744960	0.715820312500000	3604.49118108104	0.707031250000000
984.141378327362	0.522460937500000	1527.95751458873	0.610351562500000	2622.94559751430	0.715820312500000	3609.02399192244	0.707031250000000
985.377426278037	0.522460937500000	1529.87657702856	0.610351562500000	2626.23992757901	0.715820312500000	3613.55680276383	0.707031250000000
986.613474228711	0.522460937500000	1531.79563946838	0.610351562500000	2629.53425764371	0.715820312500000	3618.08961360523	0.707031250000000
987.849522179386	0.522460937500000	1533.71470190821	0.610351562500000	2632.82858770841	0.715820312500000	3622.62242444663	0.707031250000000
989.085570130061	0.522460937500000	1535.63376434803	0.610351562500000	2636.12291777311	0.715820312500000	3627.15523528803	0.707031250000000
990.321618080736	0.523437500000000	1537.55282678786	0.610351562500000	2639.41724783781	0.715820312500000	3631.68804612943	0.707031250000000
991.557666031411	0.523437500000000	1539.47188922768	0.610351562500000	2642.71157790251	0.715820312500000	3636.22085697083	0.707031250000000
992.793713982085	0.523437500000000	1541.39095166751	0.610351562500000	2646.00590796721	0.715820312500000	3640.75366781223	0.708007812500000
994.029761932760	0.523437500000000	1543.31001410733	0.610351562500000	2649.30023803191	0.715820312500000	3645.28647865363	0.708007812500000
995.265809883435	0.523437500000000	1545.22907654716	0.610351562500000	2652.59456809661	0.715820312500000	3649.81928949503	0.708007812500000
996.501857834110	0.523437500000000	1547.14813898698	0.610351562500000	2655.88889816131	0.715820312500000	3654.35210033643	0.708007812500000
997.737905784784	0.524414062500000	1549.06720142681	0.610351562500000	2659.18322822601	0.715820312500000	3658.88491117783	0.708007812500000
998.973953735459	0.524414062500000	1550.98626386664	0.611328125000000	2662.47755829071	0.715820312500000	3663.41772201923	0.708007812500000
1000.21000168613	0.524414062500000	1552.90532630646	0.611328125000000	2665.77188835541	0.715820312500000	3667.95053286062	0.707031250000000
1001.44604963681	0.524414062500000	1554.82438874629	0.611328125000000	2669.06621842011	0.715820312500000	3672.48334370202	0.707031250000000
1002.68209758748	0.524414062500000	1556.74345118611	0.612304687500000	2672.36054848481	0.715820312500000	3677.01615454342	0.707031250000000
1003.91814553816	0.524414062500000	1558.66251362594	0.612304687500000	2675.65487854951	0.715820312500000	3681.54896538482	0.708007812500000
1005.15419348883	0.526367187500000	1560.58157606576	0.613281250000000	2678.94920861421	0.715820312500000	3686.08177622622	0.708007812500000
1006.39024143951	0.526367187500000	1562.50063850559	0.613281250000000	2682.24353867891	0.716796875000000	3690.61458706762	0.708007812500000
1007.62628939018	0.526367187500000	1564.41970094541	0.613281250000000	2685.53786874361	0.716796875000000	3695.14739790902	0.708007812500000
1008.86233734086	0.526367187500000	1566.33876338524	0.613281250000000	2688.83219880831	0.716796875000000	3699.68020875042	0.708007812500000
1010.09838529153	0.526367187500000	1568.25782582506	0.613281250000000	2692.12652887301	0.716796875000000	3704.21301959182	0.708007812500000
1011.33443324221	0.526367187500000	1570.17688826489	0.613281250000000	2695.42085893771	0.716796875000000	3708.74583043322	0.708984375000000
1012.57048119288	0.526367187500000	1572.09595070471	0.614257812500000	2698.71518900241	0.717773437500000	3713.27864127462	0.708984375000000
1013.80652914356	0.526367187500000	1574.01501314454	0.614257812500000	2702.00951906711	0.717773437500000	3717.81145211602	0.708984375000000
1015.04257709423	0.527343750000000	1575.93407558437	0.614257812500000	2705.30384913181	0.717773437500000	3722.34426295741	0.708984375000000
1016.27862504491	0.527343750000000	1577.85313802419	0.614257812500000	2708.59817919651	0.717773437500000	3726.87707379881	0.708984375000000
1017.51467299558	0.528320312500000	1579.77220046402	0.614257812500000	2711.89250926121	0.717773437500000	3731.40988464021	0.708984375000000
1018.75072094626	0.530273437500000	1581.69126290384	0.614257812500000	2715.18683932591	0.717773437500000	3735.94269548161	0.708984375000000
1019.98676889693	0.530273437500000	1583.61032534367	0.614257812500000	2718.48116939061	0.717773437500000	3740.47550632301	0.708984375000000
1021.22281684761	0.531250000000000	1585.52938778349	0.615234375000000	2721.77549945531	0.717773437500000	3745.00831716441	0.708984375000000
1022.45886479828	0.531250000000000	1587.44845022332	0.616210937500000	2725.06982952001	0.717773437500000	3749.54112800581	0.708984375000000
1023.69491274896	0.531250000000000	1589.36751266314	0.616210937500000	2728.36415958471	0.717773437500000	3754.07393884721	0.708984375000000
1024.93096069963	0.531250000000000	1591.28657510297	0.616210937500000	2731.65848964941	0.717773437500000	3758.60674968861	0.708984375000000
1026.16700865031	0.532226562500000	1593.20563754279	0.616210937500000	2734.95281971411	0.718750000000000	3763.13956053001	0.708984375000000
1027.40305660098	0.532226562500000	1595.12469998262	0.616210937500000	2738.24714977881	0.718750000000000	3767.67237137141	0.708984375000000
1028.63910455166	0.532226562500000	1597.04376242245	0.616210937500000	2741.54147984351	0.718750000000000	3772.20518221281	0.708984375000000
1029.87515250233	0.532226562500000	1598.96282486227	0.616210937500000	2744.83580990821	0.718750000000000	3776.73799305420	0.708984375000000
1031.11120045301	0.532226562500000	1600.88188730210	0.617187500000000	2748.13013997291	0.718750000000000	3781.27080389560	0.708984375000000
1032.34724840368	0.532226562500000	1602.80094974192	0.617187500000000	2751.42447003762	0.718750000000000	3785.80361473700	0.708984375000000
1033.58329635436	0.532226562500000	1604.72001218175	0.618164062500000	2754.71880010232	0.718750000000000	3790.33642557840	0.708984375000000
1034.81934430503	0.532226562500000	1606.63907462157	0.618164062500000	2758.01313016702	0.718750000000000	3794.86923641980	0.708984375000000
1036.05539225571	0.532226562500000	1608.55813706140	0.618164062500000	2761.30746023172	0.718750000000000	3799.40204726120	0.708984375000000
1037.29144020638	0.533203125000000	1610.47719950122	0.619140625000000	2764.60179029642	0.718750000000000	3803.93485810260	0.708984375000000
1038.52748815706	0.533203125000000	1612.39626194105	0.619140625000000	2767.89612036112	0.718750000000000	3808.46766894400	0.708984375000000
1039.76353610773	0.535156250000000	1614.31532438087	0.619140625000000	2771.19045042582	0.718750000000000	3813.00047978540	0.708984375000000
1040.99958405841	0.535156250000000	1616.23438682070	0.619140625000000	2774.48478049052	0.718750000000000	3817.53329062680	0.708984375000000
1042.23563200909	0.535156250000000	1618.15344926053	0.619140625000000	2777.77911055522	0.718750000000000	3822.06610146820	0.708984375000000
1043.47167995976	0.536132812500000	1620.07251170035	0.619140625000000	2781.07344061992	0.718750000000000	3826.59891230960	0.708984375000000
1044.70772791044	0.536132812500000	1621.99157414018	0.619140625000000	2784.36777068462	0.718750000000000	3831.13172315099	0.708984375000000
1045.94377586111	0.537109375000000	1623.91063658000	0.619140625000000	2787.66210074932	0.718750000000000	3835.66453399239	0.708984375000000
1047.17982381179	0.537109375000000	1625.82969901983	0.620117187500000	2790.95643081402	0.718750000000000	3840.19734483379	0.708984375000000
1048.41587176246	0.537109375000000	1627.74876145965	0.620117187500000	2794.25076087872	0.718750000000000	3844.73015567519	0.708984375000000
1049.65191971314	0.537109375000000	1629.66782389948	0.620117187500000	2797.54509094342	0.718750000000000	3849.26296651659	0.708984375000000
1050.88796766381	0.537109375000000	1631.58688633930	0.620117187500000	2800.83942100812	0.718750000000000	3853.79577735799	0.708984375000000
1052.12401561449	0.537109375000000	1633.50594877913	0.620117187500000	2804.13375107282	0.718750000000000	3858.32858819939	0.708984375000000
1053.36006356516	0.537109375000000	1635.42501121895	0.620117187500000	2807.42808113752	0.718750000000000	3862.86139904079	0.709960937500000
1054.59611151584	0.538085937500000	1637.34407365878	0.620117187500000	2810.72241120222	0.718750000000000	3867.39420988219	0.709960937500000
1055.83215946651	0.538085937500000	1639.26313609861	0.620117187500000	2814.01674126692	0.718750000000000	3871.92702072359	0.709960937500000
1057.06820741719	0.539062500000000	1641.18219853843	0.620117187500000	2817.31107133162	0.718750000000000	3876.45983156499	0.709960937500000
1058.30425536786	0.540039062500000	1643.10126097826	0.620117187500000	2820.60540139632	0.718750000000000	3880.99264240639	0.709960937500000
1059.54030331854	0.540039062500000	1645.02032341808	0.620117187500000	2823.89973146102	0.718750000000000	3885.52545324778	0.709960937500000
1060.77635126922	0.540039062500000	1646.93938585791	0.620117187500000	2827.19406152572	0.718750000000000	3890.05826408918	0.709960937500000
1062.01239921989	0.541015625000000	1648.85844829773	0.620117187500000	2830.48839159042	0.718750000000000	3894.59107493058	0.709960937500000
1063.24844717057	0.541992187500000	1650.77751073756	0.621093750000000	2833.78272165512	0.718750000000000	3899.12388577198	0.709960937500000
1064.48449512124	0.541992187500000	1652.69657317738	0.621093750000000	2837.07705171982	0.719726562500000	3903.65669661338	0.709960937500000
1065.72054307192	0.541992187500000	1654.61563561721	0.621093750000000	2840.37138178452	0.719726562500000	3908.18950745478	0.709960937500000
1066.95659102259	0.541992187500000	1656.53469805703	0.621093750000000	2843.66571184922	0.719726562500000	3912.72231829618	0.709960937500000
1068.19263897327	0.542968750000000	1658.45376049686	0.622070312500000	2846.96004191392	0.719726562500000	3917.25512913758	0.709960937500000
1069.42868692394	0.542968750000000	1660.37282293669	0.622070312500000	2850.25437197862	0.719726562500000	3921.78793997898	0.709960937500000
1070.66473487462	0.542968750000000	1662.29188537651	0.622070312500000	2853.54870204332	0.719726562500000	3926.32075082038	0.709960937500000
1071.90078282529	0.542968750000000	1664.21094781634	0.622070312500000	2856.84303210802	0.719726562500000	3930.85356166178	0.710937500000000
1073.13683077597	0.542968750000000	1666.13001025616	0.622070312500000	2860.13736217272	0.719726562500000	3935.38637250318	0.710937500000000
1074.37287872664	0.543945312500000	1668.04907269599	0.622070312500000	2863.43169223742	0.719726562500000	3939.91918334457	0.710937500000000
1075.60892667732	0.545898437500000	1669.96813513581	0.622070312500000	2866.72602230212	0.719726562500000	3944.45199418597	0.710937500000000
1076.84497462800	0.545898437500000	1671.88719757564	0.622070312500000	2870.02035236682	0.719726562500000	3948.98480502737	0.710937500000000
1078.08102257867	0.545898437500000	1673.80626001546	0.622070312500000	2873.31468243152	0.719726562500000	3953.51761586877	0.710937500000000
1079.31707052935	0.545898437500000	1675.72532245529	0.622070312500000	2876.60901249622	0.719726562500000	3958.05042671017	0.711914062500000
1080.55311848002	0.546875000000000	1677.64438489511	0.622070312500000	2879.90334256093	0.719726562500000	3962.58323755157	0.711914062500000
1081.78916643070	0.546875000000000	1679.56344733494	0.623046875000000	2883.19767262563	0.719726562500000	3967.11604839297	0.711914062500000
1083.02521438137	0.546875000000000	1681.48250977476	0.623046875000000	2886.49200269033	0.719726562500000	3971.64885923437	0.711914062500000
1084.26126233205	0.546875000000000	1683.40157221459	0.623046875000000	2889.78633275503	0.719726562500000	3976.18167007577	0.711914062500000
1085.49731028272	0.546875000000000	1685.32063465442	0.623046875000000	2893.08066281973	0.719726562500000	3980.71448091717	0.711914062500000
1086.73335823340	0.546875000000000	1687.23969709424	0.623046875000000	2896.37499288443	0.719726562500000	3985.24729175857	0.711914062500000
1087.96940618407	0.546875000000000	1689.15875953407	0.623046875000000	2899.66932294913	0.719726562500000	3989.78010259997	0.711914062500000
1089.20545413475	0.546875000000000	1691.07782197389	0.623046875000000	2902.96365301383	0.719726562500000	3994.31291344136	0.711914062500000
1090.44150208542	0.548828125000000	1692.99688441372	0.623046875000000	2906.25798307853	0.719726562500000	3998.84572428276	0.711914062500000
1091.67755003610	0.548828125000000	1694.91594685354	0.623046875000000	2909.55231314323	0.719726562500000	4003.37853512416	0.711914062500000
1092.91359798677	0.548828125000000	1696.83500929337	0.623046875000000	2912.84664320793	0.719726562500000	4007.91134596556	0.711914062500000
1094.14964593745	0.548828125000000	1698.75407173319	0.624023437500000	2916.14097327263	0.719726562500000	4012.44415680696	0.711914062500000
1095.38569388813	0.548828125000000	1700.67313417302	0.624023437500000	2919.43530333733	0.719726562500000	4016.97696764836	0.711914062500000
1096.62174183880	0.548828125000000	1702.59219661284	0.624023437500000	2922.72963340203	0.719726562500000	4021.50977848976	0.711914062500000
1097.85778978948	0.548828125000000	1704.51125905267	0.625976562500000	2926.02396346673	0.719726562500000	4026.04258933116	0.711914062500000
1099.09383774015	0.548828125000000	1706.43032149250	0.625976562500000	2929.31829353143	0.720703125000000	4030.57540017256	0.711914062500000
1100.32988569083	0.549804687500000	1708.34938393232	0.625976562500000	2932.61262359613	0.720703125000000	4035.10821101396	0.711914062500000
1101.56593364150	0.549804687500000	1710.26844637215	0.625976562500000	2935.90695366083	0.720703125000000	4039.64102185536	0.711914062500000
1102.80198159218	0.551757812500000	1712.18750881197	0.625976562500000	2939.20128372553	0.720703125000000	4044.17383269676	0.711914062500000
1104.03802954285	0.551757812500000	1714.10657125180	0.625976562500000	2942.49561379023	0.720703125000000	4048.70664353815	0.711914062500000
1105.27407749353	0.551757812500000	1716.02563369162	0.625976562500000	2945.78994385493	0.720703125000000	4053.23945437955	0.711914062500000
1106.51012544420	0.551757812500000	1717.94469613145	0.625976562500000	2949.08427391963	0.720703125000000	4057.77226522095	0.711914062500000
1107.74617339488	0.551757812500000	1719.86375857127	0.625976562500000	2952.37860398433	0.720703125000000	4062.30507606235	0.712890625000000
1108.98222134555	0.551757812500000	1721.78282101110	0.625976562500000	2955.67293404903	0.720703125000000	4066.83788690375	0.712890625000000
1110.21826929623	0.552734375000000	1723.70188345092	0.625976562500000	2958.96726411373	0.720703125000000	4071.37069774515	0.712890625000000
1111.45431724691	0.552734375000000	1725.62094589075	0.625976562500000	2962.26159417843	0.720703125000000	4075.90350858655	0.713867187500000
1112.69036519758	0.552734375000000	1727.54000833058	0.625976562500000	2965.55592424313	0.721679687500000	4080.43631942795	0.713867187500000
1113.92641314826	0.552734375000000	1729.45907077040	0.625976562500000	2968.85025430783	0.721679687500000	4084.96913026935	0.713867187500000
1115.16246109893	0.552734375000000	1731.37813321023	0.625976562500000	2972.14458437253	0.721679687500000	4089.50194111075	0.713867187500000
1116.39850904961	0.552734375000000	1733.29719565005	0.625976562500000	2975.43891443723	0.722656250000000	4094.03475195215	0.713867187500000
1117.63455700028	0.553710937500000	1735.21625808988	0.625976562500000	2978.73324450193	0.722656250000000	4098.56756279355	0.713867187500000
1118.87060495096	0.554687500000000	1737.13532052970	0.625976562500000	2982.02757456663	0.722656250000000	4103.10037363495	0.713867187500000
1120.10665290163	0.554687500000000	1739.05438296953	0.625976562500000	2985.32190463133	0.722656250000000	4107.63318447635	0.713867187500000
1121.34270085231	0.554687500000000	1740.97344540935	0.625976562500000	2988.61623469603	0.722656250000000	4112.16599531775	0.713867187500000
1122.57874880298	0.554687500000000	1742.89250784918	0.625976562500000	2991.91056476073	0.722656250000000	4116.69880615915	0.713867187500000
1123.81479675366	0.554687500000000	1744.81157028900	0.625976562500000	2995.20489482543	0.722656250000000	4121.23161700055	0.713867187500000
1125.05084470433	0.554687500000000	1746.73063272883	0.625976562500000	2998.49922489013	0.722656250000000	4125.76442784196	0.713867187500000
1126.28689265501	0.554687500000000	1748.64969516866	0.625976562500000	3001.79355495483	0.722656250000000	4130.29723868336	0.713867187500000
1127.52294060568	0.554687500000000	1750.56875760848	0.625976562500000	3005.08788501954	0.722656250000000	4134.83004952476	0.713867187500000
1128.75898855636	0.555664062500000	1752.48782004831	0.625976562500000	3008.38221508424	0.722656250000000	4139.36286036616	0.713867187500000
1129.99503650704	0.555664062500000	1754.40688248813	0.625976562500000	3011.67654514894	0.722656250000000	4143.89567120756	0.713867187500000
1131.23108445771	0.556640625000000	1756.32594492796	0.625976562500000	3014.97087521364	0.722656250000000	4148.42848204896	0.713867187500000
1132.46713240839	0.556640625000000	1758.24500736778	0.625976562500000	3018.26520527834	0.722656250000000	4152.96129289036	0.713867187500000
1133.70318035906	0.556640625000000	1760.16406980761	0.625976562500000	3021.55953534304	0.723632812500000	4157.49410373177	0.713867187500000
1134.93922830974	0.556640625000000	1762.08313224743	0.625976562500000	3024.85386540774	0.723632812500000	4162.02691457317	0.713867187500000
1136.17527626041	0.556640625000000	1764.00219468726	0.625976562500000	3028.14819547244	0.723632812500000	4166.55972541457	0.713867187500000
1137.41132421109	0.557617187500000	1765.92125712708	0.626953125000000	3031.44252553714	0.723632812500000	4171.09253625597	0.713867187500000
1138.64737216176	0.557617187500000	1767.84031956691	0.626953125000000	3034.73685560184	0.723632812500000	4175.62534709737	0.713867187500000
1139.88342011244	0.557617187500000	1769.75938200674	0.626953125000000	3038.03118566654	0.723632812500000	4180.15815793877	0.713867187500000
1141.11946806311	0.557617187500000	1771.67844444656	0.626953125000000	3041.32551573124	0.723632812500000	4184.69096878017	0.713867187500000
1142.35551601379	0.557617187500000	1773.59750688639	0.626953125000000	3044.61984579594	0.723632812500000	4189.22377962158	0.713867187500000
1143.59156396446	0.557617187500000	1775.51656932621	0.626953125000000	3047.91417586064	0.723632812500000	4193.75659046298	0.713867187500000
1144.82761191514	0.557617187500000	1777.43563176604	0.627929687500000	3051.20850592534	0.723632812500000	4198.28940130438	0.713867187500000
1146.06365986582	0.558593750000000	1779.35469420586	0.627929687500000	3054.50283599004	0.723632812500000	4202.82221214578	0.713867187500000
1147.29970781649	0.558593750000000	1781.27375664569	0.627929687500000	3057.79716605474	0.723632812500000	4207.35502298718	0.714843750000000
1148.53575576717	0.559570312500000	1783.19281908551	0.627929687500000	3061.09149611944	0.723632812500000	4211.88783382858	0.714843750000000
1149.77180371784	0.559570312500000	1785.11188152534	0.627929687500000	3064.38582618414	0.723632812500000	4216.42064466998	0.714843750000000
1151.00785166852	0.559570312500000	1787.03094396516	0.627929687500000	3067.68015624884	0.723632812500000	4220.95345551139	0.714843750000000
1152.24389961919	0.559570312500000	1788.95000640499	0.628906250000000	3070.97448631354	0.723632812500000	4225.48626635279	0.714843750000000
1153.47994756987	0.559570312500000	1790.86906884481	0.629882812500000	3074.26881637824	0.723632812500000	4230.01907719419	0.714843750000000
1154.71599552054	0.559570312500000	1792.78813128464	0.629882812500000	3077.56314644294	0.723632812500000	4234.55188803559	0.714843750000000
1155.95204347122	0.559570312500000	1794.70719372447	0.629882812500000	3080.85747650764	0.723632812500000	4239.08469887699	0.714843750000000
1157.18809142189	0.559570312500000	1796.62625616429	0.630859375000000	3084.15180657234	0.723632812500000	4243.61750971839	0.714843750000000
1158.42413937257	0.559570312500000	1798.54531860412	0.630859375000000	3087.44613663704	0.723632812500000	4248.15032055979	0.714843750000000
1159.66018732324	0.559570312500000	1800.46438104394	0.630859375000000	3090.74046670174	0.723632812500000	4252.68313140120	0.714843750000000
1160.89623527392	0.559570312500000	1802.38344348377	0.631835937500000	3094.03479676644	0.723632812500000	4257.21594224260	0.714843750000000
1162.13228322459	0.559570312500000	1804.30250592359	0.631835937500000	3097.32912683114	0.723632812500000	4261.74875308400	0.714843750000000
1163.36833117527	0.559570312500000	1806.22156836342	0.631835937500000	3100.62345689584	0.723632812500000	4266.28156392540	0.714843750000000
1164.60437912595	0.559570312500000	1808.14063080324	0.631835937500000	3103.91778696054	0.723632812500000	4270.81437476680	0.714843750000000
1165.84042707662	0.559570312500000	1810.05969324307	0.631835937500000	3107.21211702524	0.723632812500000	4275.34718560820	0.714843750000000
1167.07647502730	0.559570312500000	1811.97875568289	0.631835937500000	3110.50644708994	0.723632812500000	4279.87999644960	0.714843750000000
1168.31252297797	0.559570312500000	1813.89781812272	0.631835937500000	3113.80077715464	0.723632812500000	4284.41280729101	0.714843750000000
1169.54857092865	0.559570312500000	1815.81688056255	0.631835937500000	3117.09510721934	0.723632812500000	4288.94561813241	0.714843750000000
1170.78461887932	0.560546875000000	1817.73594300237	0.631835937500000	3120.38943728404	0.723632812500000	4293.47842897381	0.714843750000000
1172.02066683000	0.560546875000000	1819.65500544220	0.631835937500000	3123.68376734874	0.723632812500000	4298.01123981521	0.714843750000000
1173.25671478067	0.560546875000000	1821.57406788202	0.632812500000000	3126.97809741344	0.724609375000000	4302.54405065661	0.714843750000000
1174.49276273135	0.560546875000000	1823.49313032185	0.632812500000000	3130.27242747815	0.724609375000000	4307.07686149801	0.714843750000000
1175.72881068202	0.560546875000000	1825.41219276167	0.632812500000000	3133.56675754285	0.724609375000000	4311.60967233941	0.714843750000000
1176.96485863270	0.561523437500000	1827.33125520150	0.633789062500000	3136.86108760755	0.724609375000000	4316.14248318082	0.714843750000000
1178.20090658337	0.561523437500000	1829.25031764132	0.633789062500000	3140.15541767225	0.724609375000000	4320.67529402222	0.714843750000000
1179.43695453405	0.561523437500000	1831.16938008115	0.633789062500000	3143.44974773695	0.724609375000000	4325.20810486362	0.714843750000000
1180.67300248473	0.561523437500000	1833.08844252097	0.633789062500000	3146.74407780165	0.724609375000000	4329.74091570502	0.714843750000000
1181.90905043540	0.561523437500000	1835.00750496080	0.634765625000000	3150.03840786635	0.724609375000000	4334.27372654642	0.715820312500000
1183.14509838608	0.561523437500000	1836.92656740063	0.634765625000000	3153.33273793105	0.724609375000000	4338.80653738782	0.715820312500000
1184.38114633675	0.561523437500000	1838.84562984045	0.634765625000000	3156.62706799575	0.724609375000000	4343.33934822922	0.715820312500000
1185.61719428743	0.561523437500000	1840.76469228028	0.634765625000000	3159.92139806045	0.724609375000000	4347.87215907063	0.715820312500000
1186.85324223810	0.561523437500000	1842.68375472010	0.634765625000000	3163.21572812515	0.724609375000000	4352.40496991203	0.715820312500000
1188.08929018878	0.561523437500000	1844.60281715993	0.634765625000000	3166.51005818985	0.724609375000000	4356.93778075343	0.715820312500000
1189.32533813945	0.561523437500000	1846.52187959975	0.634765625000000	3169.80438825455	0.724609375000000	4361.47059159483	0.715820312500000
1190.56138609013	0.561523437500000	1848.44094203958	0.634765625000000	3173.09871831925	0.724609375000000	4366.00340243623	0.715820312500000
1191.79743404080	0.561523437500000	1850.36000447940	0.634765625000000	3176.39304838395	0.724609375000000	4370.53621327763	0.715820312500000
1193.03348199148	0.561523437500000	1852.27906691923	0.634765625000000	3179.68737844865	0.724609375000000	4375.06902411903	0.715820312500000
1194.26952994215	0.561523437500000	1854.19812935905	0.634765625000000	3182.98170851335	0.724609375000000	4379.60183496044	0.715820312500000
1195.50557789283	0.561523437500000	1856.11719179888	0.634765625000000	3186.27603857805	0.724609375000000	4384.13464580184	0.715820312500000
1196.74162584350	0.561523437500000	1858.03625423871	0.634765625000000	3189.57036864275	0.724609375000000	4388.66745664324	0.715820312500000
1197.97767379418	0.561523437500000	1859.95531667853	0.634765625000000	3192.86469870745	0.724609375000000	4393.20026748464	0.715820312500000
1199.21372174486	0.561523437500000	1861.87437911836	0.634765625000000	3196.15902877215	0.724609375000000	4397.73307832604	0.716796875000000
1200.44976969553	0.561523437500000	1863.79344155818	0.634765625000000	3199.45335883685	0.724609375000000	4402.26588916744	0.716796875000000
1201.68581764621	0.562500000000000	1865.71250399801	0.634765625000000	3202.74768890155	0.725585937500000	4406.79870000884	0.716796875000000
1202.92186559688	0.563476562500000	1867.63156643783	0.634765625000000	3206.04201896625	0.725585937500000	4411.33151085025	0.716796875000000
1204.15791354756	0.563476562500000	1869.55062887766	0.635742187500000	3209.33634903095	0.725585937500000	4415.86432169165	0.716796875000000
1205.39396149823	0.563476562500000	1871.46969131748	0.637695312500000	3212.63067909565	0.725585937500000	4420.39713253305	0.716796875000000
1206.63000944891	0.563476562500000	1873.38875375731	0.637695312500000	3215.92500916035	0.725585937500000	4424.92994337445	0.716796875000000
1207.86605739958	0.563476562500000	1875.30781619713	0.637695312500000	3219.21933922505	0.725585937500000	4429.46275421585	0.716796875000000
1209.10210535026	0.563476562500000	1877.22687863696	0.637695312500000	3222.51366928975	0.725585937500000	4433.99556505725	0.716796875000000
1210.33815330093	0.563476562500000	1879.14594107679	0.637695312500000	3225.80799935445	0.725585937500000	4438.52837589865	0.716796875000000
1211.57420125161	0.563476562500000	1881.06500351661	0.637695312500000	3229.10232941915	0.725585937500000	4443.06118674006	0.716796875000000
1212.81024920228	0.563476562500000	1882.98406595644	0.637695312500000	3232.39665948385	0.725585937500000	4447.59399758146	0.716796875000000
1214.04629715296	0.563476562500000	1884.90312839626	0.637695312500000	3235.69098954855	0.725585937500000	4452.12680842286	0.716796875000000
1215.28234510364	0.563476562500000	1886.82219083609	0.637695312500000	3238.98531961325	0.725585937500000	4456.65961926426	0.716796875000000
1216.51839305431	0.564453125000000	1888.74125327591	0.637695312500000	3242.27964967795	0.725585937500000	4461.19243010566	0.716796875000000
1217.75444100499	0.564453125000000	1890.66031571574	0.637695312500000	3245.57397974265	0.725585937500000	4465.72524094706	0.716796875000000
1218.99048895566	0.564453125000000	1892.57937815556	0.637695312500000	3248.86830980735	0.725585937500000	4470.25805178846	0.716796875000000
1220.22653690634	0.564453125000000	1894.49844059539	0.637695312500000	3252.16263987205	0.725585937500000	4474.79086262987	0.716796875000000
1221.46258485701	0.565429687500000	1896.41750303521	0.637695312500000	3255.45696993676	0.725585937500000	4479.32367347127	0.716796875000000
1222.69863280769	0.565429687500000	1898.33656547504	0.637695312500000	3258.75130000146	0.725585937500000	4483.85648431267	0.716796875000000
1223.93468075836	0.566406250000000	1900.25562791486	0.637695312500000	3262.04563006616	0.725585937500000	4488.38929515407	0.716796875000000
1225.17072870904	0.566406250000000	1902.17469035469	0.637695312500000	3265.33996013086	0.725585937500000	4492.92210599547	0.716796875000000
1226.40677665971	0.566406250000000	1904.09375279452	0.637695312500000	3268.63429019556	0.725585937500000	4497.45491683687	0.716796875000000
1227.64282461039	0.566406250000000	1906.01281523434	0.637695312500000	3271.92862026026	0.725585937500000	4501.98772767827	0.716796875000000
1228.87887256106	0.566406250000000	1907.93187767417	0.637695312500000	3275.22295032496	0.725585937500000	4506.52053851968	0.716796875000000
1230.11492051174	0.566406250000000	1909.85094011399	0.637695312500000	3278.51728038966	0.725585937500000	4511.05334936108	0.716796875000000
1231.35096846241	0.566406250000000	1911.77000255382	0.637695312500000	3281.81161045436	0.725585937500000	4515.58616020248	0.716796875000000
1232.58701641309	0.566406250000000	1913.68906499364	0.638671875000000	3285.10594051906	0.725585937500000	4520.11897104388	0.716796875000000
1233.82306436377	0.566406250000000	1915.60812743347	0.638671875000000	3288.40027058376	0.725585937500000	4524.65178188528	0.716796875000000
1235.05911231444	0.566406250000000	1917.52718987329	0.638671875000000	3291.69460064846	0.725585937500000	4529.18459272668	0.716796875000000

==> Revised version arXiv/NewPics/CompareAllSyntheticNoisyReplacement.txt <==
t	targSimCo	targFAOL	targIAOL	targMEAOL
1	0	0	0	0
11	0	0	0	0
21	0	0	0	0.00130208333333333
31	0	0	0.0104166666666667	0.0221354166666667
41	0	0.00260416666666667	0.0507812500000000	0.0872395833333333
51	0	0.00651041666666667	0.114583333333333	0.156250000000000
61	0	0.0169270833333333	0.186197916666667	0.217447916666667
71	0	0.0299479166666667	0.248697916666667	0.290364583333333
81	0	0.0533854166666667	0.298177083333333	0.329427083333333
91	0	0.0833333333333333	0.352864583333333	0.368489583333333
101	0.00130208333333333	0.114583333333333	0.378906250000000	0.406250000000000
111	0.00130208333333333	0.145833333333333	0.402343750000000	0.428385416666667
121	0.00260416666666667	0.191406250000000	0.423177083333333	0.446614583333333
131	0.00390625000000000	0.209635416666667	0.444010416666667	0.463541666666667
141	0.00520833333333333	0.235677083333333	0.457031250000000	0.484375000000000
151	0.00651041666666667	0.265625000000000	0.468750000000000	0.497395833333333
161	0.0104166666666667	0.286458333333333	0.488281250000000	0.506510416666667
171	0.0104166666666667	0.296875000000000	0.500000000000000	0.518229166666667
181	0.0156250000000000	0.312500000000000	0.511718750000000	0.531250000000000
191	0.0234375000000000	0.324218750000000	0.524739583333333	0.540364583333333
201	0.0299479166666667	0.342447916666667	0.537760416666667	0.549479166666667
211	0.0377604166666667	0.355468750000000	0.545572916666667	0.557291666666667
221	0.0468750000000000	0.364583333333333	0.557291666666667	0.559895833333333
231	0.0533854166666667	0.375000000000000	0.563802083333333	0.567708333333333
241	0.0703125000000000	0.389322916666667	0.570312500000000	0.574218750000000
251	0.0807291666666667	0.399739583333333	0.574218750000000	0.578125000000000
261	0.0976562500000000	0.407552083333333	0.576822916666667	0.579427083333333
271	0.109375000000000	0.415364583333333	0.579427083333333	0.582031250000000
281	0.126302083333333	0.424479166666667	0.580729166666667	0.585937500000000
291	0.135416666666667	0.432291666666667	0.585937500000000	0.587239583333333
301	0.156250000000000	0.442708333333333	0.588541666666667	0.591145833333333
311	0.177083333333333	0.451822916666667	0.589843750000000	0.595052083333333
321	0.196614583333333	0.455729166666667	0.589843750000000	0.600260416666667
331	0.212239583333333	0.464843750000000	0.591145833333333	0.601562500000000
341	0.229166666666667	0.466145833333333	0.592447916666667	0.604166666666667
351	0.235677083333333	0.470052083333333	0.593750000000000	0.611979166666667
361	0.246093750000000	0.472656250000000	0.595052083333333	0.613281250000000
371	0.261718750000000	0.475260416666667	0.604166666666667	0.613281250000000
381	0.269531250000000	0.477864583333333	0.608072916666667	0.617187500000000
391	0.273437500000000	0.479166666666667	0.609375000000000	0.619791666666667
401	0.278645833333333	0.483072916666667	0.613281250000000	0.625000000000000
411	0.285156250000000	0.488281250000000	0.615885416666667	0.627604166666667
421	0.292968750000000	0.492187500000000	0.617187500000000	0.627604166666667
431	0.302083333333333	0.493489583333333	0.618489583333333	0.630208333333333
441	0.313802083333333	0.496093750000000	0.621093750000000	0.635416666666667
451	0.321614583333333	0.500000000000000	0.621093750000000	0.636718750000000
461	0.334635416666667	0.503906250000000	0.622395833333333	0.638020833333333
471	0.337239583333333	0.509114583333333	0.623697916666667	0.639322916666667
481	0.338541666666667	0.518229166666667	0.626302083333333	0.640625000000000
491	0.347656250000000	0.520833333333333	0.626302083333333	0.641927083333333
501	0.351562500000000	0.523437500000000	0.627604166666667	0.643229166666667
511	0.355468750000000	0.526041666666667	0.628906250000000	0.643229166666667
521	0.356770833333333	0.532552083333333	0.628906250000000	0.643229166666667
531	0.359375000000000	0.536458333333333	0.631510416666667	0.643229166666667
541	0.368489583333333	0.537760416666667	0.632812500000000	0.643229166666667
551	0.367187500000000	0.542968750000000	0.632812500000000	0.644531250000000
561	0.373697916666667	0.545572916666667	0.632812500000000	0.648437500000000
571	0.377604166666667	0.550781250000000	0.632812500000000	0.649739583333333
581	0.380208333333333	0.555989583333333	0.634114583333333	0.649739583333333
591	0.378906250000000	0.558593750000000	0.636718750000000	0.652343750000000
601	0.384114583333333	0.558593750000000	0.638020833333333	0.654947916666667
611	0.388020833333333	0.558593750000000	0.639322916666667	0.654947916666667
621	0.391927083333333	0.563802083333333	0.639322916666667	0.654947916666667
631	0.391927083333333	0.563802083333333	0.641927083333333	0.654947916666667
641	0.390625000000000	0.566406250000000	0.641927083333333	0.654947916666667
651	0.395833333333333	0.567708333333333	0.643229166666667	0.656250000000000
661	0.402343750000000	0.571614583333333	0.643229166666667	0.657552083333333
671	0.401041666666667	0.572916666666667	0.645833333333333	0.660156250000000
681	0.404947916666667	0.576822916666667	0.645833333333333	0.660156250000000
691	0.407552083333333	0.579427083333333	0.647135416666667	0.661458333333333
701	0.407552083333333	0.579427083333333	0.647135416666667	0.661458333333333
711	0.411458333333333	0.579427083333333	0.647135416666667	0.662760416666667
721	0.414062500000000	0.582031250000000	0.647135416666667	0.662760416666667
731	0.410156250000000	0.588541666666667	0.647135416666667	0.662760416666667
741	0.412760416666667	0.589843750000000	0.647135416666667	0.662760416666667
751	0.415364583333333	0.589843750000000	0.647135416666667	0.662760416666667
761	0.415364583333333	0.592447916666667	0.651041666666667	0.662760416666667
771	0.421875000000000	0.592447916666667	0.653645833333333	0.662760416666667
781	0.424479166666667	0.592447916666667	0.653645833333333	0.664062500000000
791	0.424479166666667	0.592447916666667	0.654947916666667	0.664062500000000
801	0.425781250000000	0.596354166666667	0.654947916666667	0.665364583333333
811	0.428385416666667	0.597656250000000	0.654947916666667	0.666666666666667
821	0.428385416666667	0.597656250000000	0.654947916666667	0.666666666666667
831	0.430989583333333	0.600260416666667	0.654947916666667	0.666666666666667
841	0.433593750000000	0.600260416666667	0.656250000000000	0.667968750000000
851	0.433593750000000	0.600260416666667	0.657552083333333	0.667968750000000
861	0.437500000000000	0.601562500000000	0.657552083333333	0.669270833333333
871	0.436197916666667	0.604166666666667	0.657552083333333	0.669270833333333
881	0.436197916666667	0.605468750000000	0.657552083333333	0.669270833333333
891	0.437500000000000	0.606770833333333	0.660156250000000	0.669270833333333
901	0.437500000000000	0.609375000000000	0.660156250000000	0.669270833333333
911	0.437500000000000	0.609375000000000	0.660156250000000	0.670572916666667
921	0.440104166666667	0.610677083333333	0.660156250000000	0.671875000000000
931	0.441406250000000	0.610677083333333	0.660156250000000	0.671875000000000
941	0.442708333333333	0.613281250000000	0.660156250000000	0.671875000000000
951	0.445312500000000	0.613281250000000	0.661458333333333	0.674479166666667
961	0.445312500000000	0.614583333333333	0.662760416666667	0.674479166666667
971	0.446614583333333	0.615885416666667	0.664062500000000	0.675781250000000
981	0.446614583333333	0.617187500000000	0.664062500000000	0.675781250000000
991	0.450520833333333	0.618489583333333	0.664062500000000	0.675781250000000
1001	0.449218750000000	0.619791666666667	0.664062500000000	0.677083333333333
1011	0.451822916666667	0.621093750000000	0.664062500000000	0.677083333333333
1021	0.454427083333333	0.621093750000000	0.665364583333333	0.677083333333333
1031	0.454427083333333	0.622395833333333	0.665364583333333	0.677083333333333
1041	0.453125000000000	0.625000000000000	0.665364583333333	0.677083333333333
1051	0.451822916666667	0.625000000000000	0.665364583333333	0.677083333333333
1061	0.451822916666667	0.625000000000000	0.666666666666667	0.679687500000000
1071	0.451822916666667	0.625000000000000	0.667968750000000	0.679687500000000
1081	0.451822916666667	0.625000000000000	0.667968750000000	0.679687500000000
1091	0.451822916666667	0.625000000000000	0.667968750000000	0.679687500000000
1101	0.453125000000000	0.625000000000000	0.667968750000000	0.682291666666667
1111	0.454427083333333	0.628906250000000	0.667968750000000	0.682291666666667
1121	0.453125000000000	0.630208333333333	0.667968750000000	0.683593750000000
1131	0.453125000000000	0.630208333333333	0.669270833333333	0.684895833333333
1141	0.453125000000000	0.631510416666667	0.669270833333333	0.684895833333333
1151	0.453125000000000	0.632812500000000	0.670572916666667	0.686197916666667
1161	0.453125000000000	0.632812500000000	0.670572916666667	0.687500000000000
1171	0.453125000000000	0.632812500000000	0.670572916666667	0.687500000000000
1181	0.455729166666667	0.632812500000000	0.671875000000000	0.688802083333333
1191	0.455729166666667	0.634114583333333	0.671875000000000	0.688802083333333
1201	0.455729166666667	0.634114583333333	0.671875000000000	0.688802083333333
1211	0.454427083333333	0.635416666666667	0.671875000000000	0.688802083333333
1221	0.458333333333333	0.638020833333333	0.671875000000000	0.688802083333333
1231	0.458333333333333	0.638020833333333	0.671875000000000	0.688802083333333
1241	0.455729166666667	0.638020833333333	0.671875000000000	0.688802083333333
1251	0.455729166666667	0.638020833333333	0.673177083333333	0.688802083333333
1261	0.457031250000000	0.639322916666667	0.673177083333333	0.688802083333333
1271	0.457031250000000	0.639322916666667	0.673177083333333	0.690104166666667
1281	0.457031250000000	0.641927083333333	0.673177083333333	0.690104166666667
1291	0.458333333333333	0.641927083333333	0.673177083333333	0.690104166666667
1301	0.458333333333333	0.641927083333333	0.673177083333333	0.690104166666667
1311	0.459635416666667	0.643229166666667	0.673177083333333	0.690104166666667
1321	0.459635416666667	0.644531250000000	0.673177083333333	0.690104166666667
1331	0.459635416666667	0.647135416666667	0.674479166666667	0.690104166666667
1341	0.462239583333333	0.647135416666667	0.674479166666667	0.690104166666667
1351	0.462239583333333	0.647135416666667	0.674479166666667	0.690104166666667
1361	0.462239583333333	0.647135416666667	0.674479166666667	0.690104166666667
1371	0.463541666666667	0.648437500000000	0.674479166666667	0.690104166666667
1381	0.464843750000000	0.649739583333333	0.674479166666667	0.690104166666667
1391	0.466145833333333	0.649739583333333	0.674479166666667	0.690104166666667
1401	0.466145833333333	0.651041666666667	0.674479166666667	0.690104166666667
1411	0.466145833333333	0.651041666666667	0.674479166666667	0.690104166666667
1421	0.467447916666667	0.651041666666667	0.674479166666667	0.690104166666667
1431	0.467447916666667	0.651041666666667	0.674479166666667	0.690104166666667
1441	0.467447916666667	0.652343750000000	0.674479166666667	0.690104166666667
1451	0.468750000000000	0.652343750000000	0.675781250000000	0.690104166666667
1461	0.468750000000000	0.652343750000000	0.675781250000000	0.691406250000000
1471	0.468750000000000	0.652343750000000	0.675781250000000	0.692708333333333
1481	0.467447916666667	0.652343750000000	0.675781250000000	0.694010416666667
1491	0.470052083333333	0.652343750000000	0.675781250000000	0.694010416666667
1501	0.470052083333333	0.652343750000000	0.675781250000000	0.694010416666667
1511	0.470052083333333	0.654947916666667	0.675781250000000	0.694010416666667
1521	0.471354166666667	0.656250000000000	0.675781250000000	0.694010416666667
1531	0.472656250000000	0.656250000000000	0.677083333333333	0.694010416666667
1541	0.471354166666667	0.656250000000000	0.678385416666667	0.695312500000000
1551	0.473958333333333	0.656250000000000	0.678385416666667	0.695312500000000
1561	0.472656250000000	0.658854166666667	0.679687500000000	0.695312500000000
1571	0.472656250000000	0.658854166666667	0.679687500000000	0.695312500000000
1581	0.473958333333333	0.658854166666667	0.680989583333333	0.695312500000000
1591	0.475260416666667	0.658854166666667	0.680989583333333	0.695312500000000
1601	0.475260416666667	0.658854166666667	0.680989583333333	0.695312500000000
1611	0.475260416666667	0.658854166666667	0.680989583333333	0.695312500000000
1621	0.477864583333333	0.658854166666667	0.680989583333333	0.695312500000000
1631	0.476562500000000	0.658854166666667	0.680989583333333	0.696614583333333
1641	0.476562500000000	0.658854166666667	0.680989583333333	0.696614583333333
1651	0.476562500000000	0.658854166666667	0.680989583333333	0.696614583333333
1661	0.476562500000000	0.658854166666667	0.680989583333333	0.696614583333333
1671	0.475260416666667	0.660156250000000	0.680989583333333	0.697916666666667
1681	0.477864583333333	0.660156250000000	0.680989583333333	0.697916666666667
1691	0.475260416666667	0.660156250000000	0.680989583333333	0.697916666666667
1701	0.477864583333333	0.661458333333333	0.680989583333333	0.699218750000000
1711	0.475260416666667	0.661458333333333	0.680989583333333	0.699218750000000
1721	0.476562500000000	0.661458333333333	0.682291666666667	0.699218750000000
1731	0.475260416666667	0.661458333333333	0.683593750000000	0.700520833333333
1741	0.476562500000000	0.661458333333333	0.683593750000000	0.700520833333333
1751	0.473958333333333	0.661458333333333	0.683593750000000	0.700520833333333
1761	0.473958333333333	0.662760416666667	0.683593750000000	0.700520833333333
1771	0.473958333333333	0.664062500000000	0.683593750000000	0.700520833333333
1781	0.473958333333333	0.664062500000000	0.683593750000000	0.700520833333333
1791	0.475260416666667	0.664062500000000	0.683593750000000	0.700520833333333
1801	0.473958333333333	0.664062500000000	0.683593750000000	0.700520833333333
1811	0.475260416666667	0.664062500000000	0.684895833333333	0.700520833333333
1821	0.475260416666667	0.664062500000000	0.686197916666667	0.700520833333333
1831	0.475260416666667	0.664062500000000	0.686197916666667	0.700520833333333
1841	0.475260416666667	0.664062500000000	0.686197916666667	0.700520833333333
1851	0.475260416666667	0.664062500000000	0.686197916666667	0.700520833333333
1861	0.475260416666667	0.664062500000000	0.687500000000000	0.701822916666667
1871	0.477864583333333	0.664062500000000	0.687500000000000	0.701822916666667
1881	0.477864583333333	0.664062500000000	0.687500000000000	0.703125000000000
1891	0.477864583333333	0.664062500000000	0.687500000000000	0.704427083333333
1901	0.477864583333333	0.664062500000000	0.688802083333333	0.704427083333333
1911	0.477864583333333	0.664062500000000	0.688802083333333	0.704427083333333
1921	0.476562500000000	0.665364583333333	0.691406250000000	0.705729166666667
1931	0.476562500000000	0.665364583333333	0.691406250000000	0.705729166666667
1941	0.476562500000000	0.665364583333333	0.691406250000000	0.705729166666667
1951	0.476562500000000	0.665364583333333	0.691406250000000	0.705729166666667
1961	0.475260416666667	0.665364583333333	0.691406250000000	0.705729166666667
1971	0.475260416666667	0.665364583333333	0.691406250000000	0.705729166666667
1981	0.475260416666667	0.665364583333333	0.692708333333333	0.705729166666667
1991	0.477864583333333	0.665364583333333	0.694010416666667	0.707031250000000
2001	0.477864583333333	0.666666666666667	0.694010416666667	0.707031250000000
2011	0.477864583333333	0.666666666666667	0.694010416666667	0.707031250000000
2021	0.477864583333333	0.667968750000000	0.694010416666667	0.707031250000000
2031	0.480468750000000	0.667968750000000	0.694010416666667	0.707031250000000
2041	0.480468750000000	0.667968750000000	0.694010416666667	0.707031250000000
2051	0.479166666666667	0.667968750000000	0.694010416666667	0.707031250000000
2061	0.479166666666667	0.667968750000000	0.694010416666667	0.708333333333333
2071	0.479166666666667	0.669270833333333	0.694010416666667	0.708333333333333
2081	0.479166666666667	0.669270833333333	0.694010416666667	0.708333333333333
2091	0.479166666666667	0.670572916666667	0.694010416666667	0.708333333333333
2101	0.479166666666667	0.670572916666667	0.695312500000000	0.708333333333333
2111	0.479166666666667	0.670572916666667	0.696614583333333	0.708333333333333
2121	0.480468750000000	0.670572916666667	0.697916666666667	0.708333333333333
2131	0.480468750000000	0.671875000000000	0.697916666666667	0.708333333333333
2141	0.480468750000000	0.671875000000000	0.700520833333333	0.708333333333333
2151	0.480468750000000	0.671875000000000	0.700520833333333	0.708333333333333
2161	0.480468750000000	0.671875000000000	0.700520833333333	0.708333333333333
2171	0.480468750000000	0.671875000000000	0.700520833333333	0.708333333333333
2181	0.480468750000000	0.671875000000000	0.700520833333333	0.708333333333333
2191	0.480468750000000	0.671875000000000	0.701822916666667	0.708333333333333
2201	0.480468750000000	0.671875000000000	0.701822916666667	0.708333333333333
2211	0.480468750000000	0.671875000000000	0.701822916666667	0.708333333333333
2221	0.480468750000000	0.671875000000000	0.701822916666667	0.708333333333333
2231	0.480468750000000	0.671875000000000	0.701822916666667	0.708333333333333
2241	0.480468750000000	0.671875000000000	0.701822916666667	0.708333333333333
2251	0.480468750000000	0.671875000000000	0.701822916666667	0.708333333333333
2261	0.481770833333333	0.673177083333333	0.701822916666667	0.708333333333333
2271	0.481770833333333	0.673177083333333	0.701822916666667	0.708333333333333
2281	0.481770833333333	0.673177083333333	0.701822916666667	0.708333333333333
2291	0.481770833333333	0.673177083333333	0.701822916666667	0.708333333333333
2301	0.481770833333333	0.674479166666667	0.701822916666667	0.708333333333333
2311	0.481770833333333	0.674479166666667	0.701822916666667	0.708333333333333
2321	0.481770833333333	0.675781250000000	0.701822916666667	0.708333333333333
2331	0.481770833333333	0.675781250000000	0.701822916666667	0.708333333333333
2341	0.481770833333333	0.675781250000000	0.701822916666667	0.708333333333333
2351	0.480468750000000	0.677083333333333	0.701822916666667	0.708333333333333
2361	0.480468750000000	0.678385416666667	0.701822916666667	0.708333333333333
2371	0.480468750000000	0.679687500000000	0.701822916666667	0.708333333333333
2381	0.480468750000000	0.679687500000000	0.701822916666667	0.708333333333333
2391	0.480468750000000	0.680989583333333	0.701822916666667	0.708333333333333
2401	0.480468750000000	0.680989583333333	0.701822916666667	0.708333333333333
2411	0.480468750000000	0.680989583333333	0.701822916666667	0.708333333333333
2421	0.480468750000000	0.682291666666667	0.703125000000000	0.708333333333333
2431	0.480468750000000	0.682291666666667	0.703125000000000	0.708333333333333
2441	0.480468750000000	0.682291666666667	0.704427083333333	0.708333333333333
2451	0.480468750000000	0.682291666666667	0.705729166666667	0.708333333333333
2461	0.480468750000000	0.682291666666667	0.705729166666667	0.709635416666667
2471	0.480468750000000	0.682291666666667	0.707031250000000	0.709635416666667
2481	0.480468750000000	0.682291666666667	0.707031250000000	0.709635416666667
2491	0.480468750000000	0.682291666666667	0.707031250000000	0.709635416666667
2501	0.480468750000000	0.683593750000000	0.707031250000000	0.709635416666667
2511	0.480468750000000	0.683593750000000	0.707031250000000	0.709635416666667
2521	0.479166666666667	0.683593750000000	0.707031250000000	0.709635416666667
2531	0.481770833333333	0.683593750000000	0.707031250000000	0.709635416666667
2541	0.480468750000000	0.683593750000000	0.707031250000000	0.709635416666667
2551	0.480468750000000	0.683593750000000	0.707031250000000	0.709635416666667
2561	0.480468750000000	0.683593750000000	0.707031250000000	0.710937500000000
2571	0.481770833333333	0.683593750000000	0.707031250000000	0.710937500000000
2581	0.481770833333333	0.683593750000000	0.707031250000000	0.710937500000000
2591	0.481770833333333	0.684895833333333	0.707031250000000	0.710937500000000
2601	0.481770833333333	0.686197916666667	0.707031250000000	0.712239583333333
2611	0.481770833333333	0.686197916666667	0.707031250000000	0.713541666666667
2621	0.481770833333333	0.686197916666667	0.707031250000000	0.713541666666667
2631	0.481770833333333	0.686197916666667	0.707031250000000	0.713541666666667
2641	0.481770833333333	0.686197916666667	0.707031250000000	0.713541666666667
2651	0.481770833333333	0.686197916666667	0.707031250000000	0.713541666666667
2661	0.481770833333333	0.686197916666667	0.707031250000000	0.713541666666667
2671	0.481770833333333	0.686197916666667	0.707031250000000	0.713541666666667
2681	0.481770833333333	0.686197916666667	0.707031250000000	0.713541666666667
2691	0.481770833333333	0.686197916666667	0.707031250000000	0.713541666666667
2701	0.481770833333333	0.686197916666667	0.707031250000000	0.713541666666667
2711	0.480468750000000	0.686197916666667	0.707031250000000	0.713541666666667
2721	0.480468750000000	0.686197916666667	0.708333333333333	0.713541666666667
2731	0.481770833333333	0.686197916666667	0.708333333333333	0.713541666666667
2741	0.481770833333333	0.686197916666667	0.708333333333333	0.713541666666667
2751	0.479166666666667	0.686197916666667	0.709635416666667	0.713541666666667
2761	0.479166666666667	0.686197916666667	0.709635416666667	0.713541666666667
2771	0.479166666666667	0.686197916666667	0.709635416666667	0.713541666666667
2781	0.480468750000000	0.686197916666667	0.709635416666667	0.713541666666667
2791	0.479166666666667	0.687500000000000	0.709635416666667	0.713541666666667
2801	0.479166666666667	0.687500000000000	0.709635416666667	0.713541666666667
2811	0.480468750000000	0.687500000000000	0.709635416666667	0.713541666666667
2821	0.481770833333333	0.687500000000000	0.709635416666667	0.713541666666667
2831	0.480468750000000	0.687500000000000	0.709635416666667	0.713541666666667
2841	0.480468750000000	0.687500000000000	0.709635416666667	0.713541666666667
2851	0.481770833333333	0.687500000000000	0.709635416666667	0.713541666666667
2861	0.481770833333333	0.687500000000000	0.709635416666667	0.713541666666667
2871	0.481770833333333	0.687500000000000	0.709635416666667	0.713541666666667
2881	0.483072916666667	0.687500000000000	0.709635416666667	0.713541666666667
2891	0.483072916666667	0.688802083333333	0.709635416666667	0.713541666666667
2901	0.483072916666667	0.688802083333333	0.709635416666667	0.713541666666667
2911	0.484375000000000	0.688802083333333	0.709635416666667	0.713541666666667
2921	0.483072916666667	0.688802083333333	0.709635416666667	0.713541666666667
2931	0.481770833333333	0.688802083333333	0.709635416666667	0.713541666666667
2941	0.483072916666667	0.688802083333333	0.709635416666667	0.713541666666667
2951	0.483072916666667	0.688802083333333	0.709635416666667	0.714843750000000
2961	0.483072916666667	0.688802083333333	0.709635416666667	0.714843750000000
2971	0.483072916666667	0.688802083333333	0.709635416666667	0.716145833333333
2981	0.483072916666667	0.688802083333333	0.710937500000000	0.716145833333333
2991	0.483072916666667	0.688802083333333	0.710937500000000	0.716145833333333
3001	0.484375000000000	0.688802083333333	0.710937500000000	0.716145833333333
3011	0.483072916666667	0.688802083333333	0.710937500000000	0.716145833333333
3021	0.483072916666667	0.688802083333333	0.710937500000000	0.716145833333333
3031	0.483072916666667	0.688802083333333	0.710937500000000	0.716145833333333
3041	0.483072916666667	0.688802083333333	0.710937500000000	0.716145833333333
3051	0.483072916666667	0.688802083333333	0.710937500000000	0.716145833333333
3061	0.481770833333333	0.688802083333333	0.710937500000000	0.716145833333333
3071	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3081	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3091	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3101	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3111	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3121	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3131	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3141	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3151	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3161	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3171	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3181	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3191	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3201	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3211	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3221	0.481770833333333	0.688802083333333	0.710937500000000	0.717447916666667
3231	0.481770833333333	0.691406250000000	0.710937500000000	0.717447916666667
3241	0.481770833333333	0.691406250000000	0.710937500000000	0.717447916666667
3251	0.483072916666667	0.691406250000000	0.710937500000000	0.717447916666667
3261	0.483072916666667	0.691406250000000	0.710937500000000	0.717447916666667
3271	0.483072916666667	0.691406250000000	0.710937500000000	0.717447916666667
3281	0.484375000000000	0.691406250000000	0.710937500000000	0.717447916666667
3291	0.484375000000000	0.691406250000000	0.710937500000000	0.717447916666667
3301	0.484375000000000	0.691406250000000	0.710937500000000	0.717447916666667
3311	0.484375000000000	0.691406250000000	0.710937500000000	0.717447916666667
3321	0.484375000000000	0.691406250000000	0.710937500000000	0.717447916666667
3331	0.484375000000000	0.691406250000000	0.710937500000000	0.717447916666667
3341	0.484375000000000	0.691406250000000	0.710937500000000	0.717447916666667
3351	0.484375000000000	0.691406250000000	0.710937500000000	0.717447916666667
3361	0.484375000000000	0.691406250000000	0.710937500000000	0.717447916666667
3371	0.484375000000000	0.692708333333333	0.710937500000000	0.717447916666667
3381	0.484375000000000	0.694010416666667	0.710937500000000	0.717447916666667
3391	0.484375000000000	0.694010416666667	0.710937500000000	0.717447916666667
3401	0.484375000000000	0.694010416666667	0.710937500000000	0.717447916666667
3411	0.484375000000000	0.694010416666667	0.710937500000000	0.717447916666667
3421	0.484375000000000	0.694010416666667	0.710937500000000	0.717447916666667
3431	0.484375000000000	0.695312500000000	0.710937500000000	0.717447916666667
3441	0.484375000000000	0.695312500000000	0.710937500000000	0.717447916666667
3451	0.484375000000000	0.695312500000000	0.710937500000000	0.717447916666667
3461	0.484375000000000	0.695312500000000	0.710937500000000	0.718750000000000
3471	0.484375000000000	0.695312500000000	0.710937500000000	0.718750000000000
3481	0.484375000000000	0.696614583333333	0.710937500000000	0.718750000000000
3491	0.484375000000000	0.696614583333333	0.710937500000000	0.718750000000000
3501	0.484375000000000	0.696614583333333	0.710937500000000	0.718750000000000
3511	0.484375000000000	0.696614583333333	0.710937500000000	0.718750000000000
3521	0.484375000000000	0.696614583333333	0.710937500000000	0.721354166666667
3531	0.484375000000000	0.697916666666667	0.710937500000000	0.721354166666667
3541	0.484375000000000	0.697916666666667	0.710937500000000	0.721354166666667
3551	0.484375000000000	0.697916666666667	0.710937500000000	0.721354166666667
3561	0.484375000000000	0.697916666666667	0.710937500000000	0.721354166666667
3571	0.484375000000000	0.697916666666667	0.710937500000000	0.721354166666667
3581	0.484375000000000	0.697916666666667	0.710937500000000	0.721354166666667
3591	0.484375000000000	0.697916666666667	0.710937500000000	0.721354166666667
3601	0.484375000000000	0.697916666666667	0.710937500000000	0.721354166666667
3611	0.484375000000000	0.697916666666667	0.710937500000000	0.721354166666667
3621	0.484375000000000	0.697916666666667	0.710937500000000	0.721354166666667
3631	0.485677083333333	0.697916666666667	0.710937500000000	0.721354166666667
3641	0.485677083333333	0.697916666666667	0.710937500000000	0.721354166666667
3651	0.485677083333333	0.697916666666667	0.710937500000000	0.721354166666667
3661	0.485677083333333	0.699218750000000	0.710937500000000	0.721354166666667
3671	0.485677083333333	0.700520833333333	0.710937500000000	0.721354166666667
3681	0.485677083333333	0.700520833333333	0.710937500000000	0.721354166666667
3691	0.485677083333333	0.700520833333333	0.710937500000000	0.721354166666667
3701	0.485677083333333	0.700520833333333	0.710937500000000	0.721354166666667
3711	0.485677083333333	0.700520833333333	0.710937500000000	0.721354166666667
3721	0.485677083333333	0.700520833333333	0.710937500000000	0.721354166666667
3731	0.485677083333333	0.700520833333333	0.713541666666667	0.721354166666667
3741	0.485677083333333	0.700520833333333	0.713541666666667	0.721354166666667
3751	0.485677083333333	0.700520833333333	0.713541666666667	0.721354166666667
3761	0.486979166666667	0.700520833333333	0.713541666666667	0.721354166666667
3771	0.486979166666667	0.700520833333333	0.713541666666667	0.721354166666667
3781	0.486979166666667	0.700520833333333	0.713541666666667	0.721354166666667
3791	0.486979166666667	0.700520833333333	0.713541666666667	0.721354166666667
3801	0.486979166666667	0.701822916666667	0.713541666666667	0.721354166666667
3811	0.486979166666667	0.701822916666667	0.713541666666667	0.721354166666667
3821	0.486979166666667	0.701822916666667	0.713541666666667	0.721354166666667
3831	0.486979166666667	0.701822916666667	0.713541666666667	0.722656250000000
3841	0.486979166666667	0.701822916666667	0.713541666666667	0.722656250000000
3851	0.486979166666667	0.701822916666667	0.713541666666667	0.722656250000000
3861	0.486979166666667	0.701822916666667	0.713541666666667	0.722656250000000
3871	0.486979166666667	0.701822916666667	0.713541666666667	0.722656250000000
3881	0.486979166666667	0.701822916666667	0.713541666666667	0.722656250000000
3891	0.486979166666667	0.701822916666667	0.713541666666667	0.722656250000000
3901	0.486979166666667	0.701822916666667	0.713541666666667	0.722656250000000
3911	0.486979166666667	0.701822916666667	0.713541666666667	0.722656250000000
3921	0.486979166666667	0.701822916666667	0.713541666666667	0.722656250000000
3931	0.486979166666667	0.701822916666667	0.713541666666667	0.722656250000000
3941	0.486979166666667	0.701822916666667	0.713541666666667	0.722656250000000
3951	0.486979166666667	0.701822916666667	0.713541666666667	0.722656250000000
3961	0.486979166666667	0.701822916666667	0.713541666666667	0.722656250000000
3971	0.486979166666667	0.701822916666667	0.713541666666667	0.722656250000000
3981	0.486979166666667	0.703125000000000	0.713541666666667	0.722656250000000
3991	0.486979166666667	0.703125000000000	0.713541666666667	0.722656250000000
4001	0.486979166666667	0.703125000000000	0.713541666666667	0.722656250000000
4011	0.486979166666667	0.703125000000000	0.714843750000000	0.723958333333333
4021	0.486979166666667	0.703125000000000	0.714843750000000	0.723958333333333
4031	0.486979166666667	0.703125000000000	0.714843750000000	0.723958333333333
4041	0.486979166666667	0.703125000000000	0.714843750000000	0.723958333333333
4051	0.486979166666667	0.703125000000000	0.714843750000000	0.723958333333333
4061	0.486979166666667	0.703125000000000	0.716145833333333	0.723958333333333
4071	0.486979166666667	0.703125000000000	0.716145833333333	0.723958333333333
4081	0.486979166666667	0.703125000000000	0.716145833333333	0.723958333333333
4091	0.486979166666667	0.703125000000000	0.716145833333333	0.723958333333333
4101	0.486979166666667	0.703125000000000	0.716145833333333	0.723958333333333
4111	0.486979166666667	0.703125000000000	0.717447916666667	0.723958333333333
4121	0.486979166666667	0.703125000000000	0.717447916666667	0.723958333333333
4131	0.486979166666667	0.703125000000000	0.717447916666667	0.723958333333333
4141	0.488281250000000	0.703125000000000	0.717447916666667	0.723958333333333
4151	0.486979166666667	0.703125000000000	0.717447916666667	0.723958333333333
4161	0.488281250000000	0.703125000000000	0.717447916666667	0.723958333333333
4171	0.485677083333333	0.704427083333333	0.718750000000000	0.723958333333333
4181	0.486979166666667	0.704427083333333	0.718750000000000	0.723958333333333
4191	0.486979166666667	0.704427083333333	0.720052083333333	0.723958333333333
4201	0.486979166666667	0.704427083333333	0.720052083333333	0.723958333333333
4211	0.485677083333333	0.704427083333333	0.720052083333333	0.723958333333333
4221	0.485677083333333	0.704427083333333	0.720052083333333	0.723958333333333
4231	0.486979166666667	0.704427083333333	0.720052083333333	0.723958333333333
4241	0.486979166666667	0.704427083333333	0.720052083333333	0.723958333333333
4251	0.486979166666667	0.704427083333333	0.720052083333333	0.723958333333333
4261	0.488281250000000	0.704427083333333	0.720052083333333	0.723958333333333
4271	0.488281250000000	0.704427083333333	0.720052083333333	0.723958333333333
4281	0.488281250000000	0.704427083333333	0.720052083333333	0.723958333333333
4291	0.485677083333333	0.704427083333333	0.720052083333333	0.723958333333333
4301	0.486979166666667	0.704427083333333	0.720052083333333	0.723958333333333
4311	0.486979166666667	0.704427083333333	0.720052083333333	0.723958333333333
4321	0.488281250000000	0.704427083333333	0.720052083333333	0.723958333333333
4331	0.488281250000000	0.704427083333333	0.720052083333333	0.723958333333333
4341	0.486979166666667	0.704427083333333	0.720052083333333	0.723958333333333
4351	0.488281250000000	0.704427083333333	0.720052083333333	0.723958333333333
4361	0.488281250000000	0.704427083333333	0.720052083333333	0.723958333333333
4371	0.488281250000000	0.704427083333333	0.720052083333333	0.723958333333333
4381	0.486979166666667	0.704427083333333	0.720052083333333	0.723958333333333
4391	0.488281250000000	0.704427083333333	0.720052083333333	0.723958333333333
4401	0.488281250000000	0.704427083333333	0.721354166666667	0.723958333333333
4411	0.486979166666667	0.704427083333333	0.721354166666667	0.723958333333333
4421	0.486979166666667	0.704427083333333	0.721354166666667	0.723958333333333
4431	0.488281250000000	0.704427083333333	0.721354166666667	0.723958333333333
4441	0.488281250000000	0.704427083333333	0.721354166666667	0.723958333333333
4451	0.488281250000000	0.704427083333333	0.721354166666667	0.723958333333333
4461	0.486979166666667	0.704427083333333	0.721354166666667	0.723958333333333
4471	0.486979166666667	0.704427083333333	0.721354166666667	0.723958333333333
4481	0.488281250000000	0.704427083333333	0.721354166666667	0.723958333333333
4491	0.486979166666667	0.705729166666667	0.721354166666667	0.723958333333333
4501	0.488281250000000	0.705729166666667	0.721354166666667	0.723958333333333
4511	0.488281250000000	0.705729166666667	0.721354166666667	0.723958333333333
4521	0.488281250000000	0.705729166666667	0.721354166666667	0.723958333333333
4531	0.486979166666667	0.705729166666667	0.721354166666667	0.723958333333333
4541	0.488281250000000	0.705729166666667	0.721354166666667	0.723958333333333
4551	0.486979166666667	0.705729166666667	0.721354166666667	0.723958333333333
4561	0.488281250000000	0.707031250000000	0.721354166666667	0.723958333333333
4571	0.488281250000000	0.707031250000000	0.721354166666667	0.723958333333333
4581	0.488281250000000	0.707031250000000	0.721354166666667	0.723958333333333
4591	0.489583333333333	0.707031250000000	0.721354166666667	0.723958333333333
4601	0.488281250000000	0.707031250000000	0.721354166666667	0.723958333333333
4611	0.489583333333333	0.707031250000000	0.721354166666667	0.723958333333333
4621	0.489583333333333	0.707031250000000	0.721354166666667	0.725260416666667
4631	0.489583333333333	0.707031250000000	0.721354166666667	0.726562500000000
4641	0.488281250000000	0.707031250000000	0.721354166666667	0.726562500000000
4651	0.488281250000000	0.707031250000000	0.721354166666667	0.726562500000000
4661	0.489583333333333	0.707031250000000	0.721354166666667	0.726562500000000
4671	0.489583333333333	0.707031250000000	0.721354166666667	0.726562500000000
4681	0.489583333333333	0.707031250000000	0.721354166666667	0.726562500000000
4691	0.488281250000000	0.707031250000000	0.721354166666667	0.726562500000000
4701	0.488281250000000	0.707031250000000	0.721354166666667	0.726562500000000
4711	0.488281250000000	0.707031250000000	0.721354166666667	0.726562500000000
4721	0.488281250000000	0.707031250000000	0.721354166666667	0.726562500000000
4731	0.488281250000000	0.707031250000000	0.721354166666667	0.726562500000000
4741	0.489583333333333	0.707031250000000	0.721354166666667	0.726562500000000
4751	0.489583333333333	0.707031250000000	0.721354166666667	0.726562500000000
4761	0.488281250000000	0.707031250000000	0.721354166666667	0.726562500000000
4771	0.489583333333333	0.707031250000000	0.721354166666667	0.726562500000000
4781	0.489583333333333	0.707031250000000	0.721354166666667	0.726562500000000
4791	0.488281250000000	0.707031250000000	0.721354166666667	0.726562500000000
4801	0.489583333333333	0.707031250000000	0.721354166666667	0.726562500000000
4811	0.489583333333333	0.707031250000000	0.721354166666667	0.726562500000000
4821	0.488281250000000	0.707031250000000	0.721354166666667	0.726562500000000
4831	0.489583333333333	0.707031250000000	0.721354166666667	0.726562500000000
4841	0.488281250000000	0.707031250000000	0.721354166666667	0.726562500000000
4851	0.489583333333333	0.707031250000000	0.721354166666667	0.726562500000000
4861	0.488281250000000	0.707031250000000	0.721354166666667	0.726562500000000
4871	0.489583333333333	0.708333333333333	0.721354166666667	0.726562500000000
4881	0.488281250000000	0.708333333333333	0.721354166666667	0.726562500000000
4891	0.489583333333333	0.709635416666667	0.721354166666667	0.726562500000000
4901	0.489583333333333	0.709635416666667	0.721354166666667	0.726562500000000
4911	0.489583333333333	0.709635416666667	0.721354166666667	0.726562500000000
4921	0.489583333333333	0.709635416666667	0.721354166666667	0.726562500000000
4931	0.489583333333333	0.709635416666667	0.721354166666667	0.726562500000000
4941	0.489583333333333	0.709635416666667	0.721354166666667	0.726562500000000
4951	0.489583333333333	0.709635416666667	0.721354166666667	0.726562500000000
4961	0.489583333333333	0.709635416666667	0.721354166666667	0.726562500000000
4971	0.489583333333333	0.709635416666667	0.721354166666667	0.726562500000000
4981	0.489583333333333	0.709635416666667	0.721354166666667	0.726562500000000
4991	0.489583333333333	0.709635416666667	0.722656250000000	0.726562500000000
5001	0.489583333333333	0.709635416666667	0.722656250000000	0.726562500000000
5011	0.489583333333333	0.709635416666667	0.722656250000000	0.726562500000000
5021	0.489583333333333	0.709635416666667	0.722656250000000	0.726562500000000
5031	0.489583333333333	0.709635416666667	0.722656250000000	0.726562500000000
5041	0.489583333333333	0.709635416666667	0.722656250000000	0.726562500000000
5051	0.489583333333333	0.709635416666667	0.722656250000000	0.726562500000000
5061	0.489583333333333	0.709635416666667	0.722656250000000	0.726562500000000
5071	0.489583333333333	0.709635416666667	0.722656250000000	0.726562500000000
5081	0.489583333333333	0.709635416666667	0.722656250000000	0.726562500000000
5091	0.488281250000000	0.709635416666667	0.722656250000000	0.727864583333333
5101	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5111	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5121	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5131	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5141	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5151	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5161	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5171	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5181	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5191	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5201	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5211	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5221	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5231	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5241	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5251	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5261	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5271	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5281	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5291	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5301	0.489583333333333	0.709635416666667	0.722656250000000	0.727864583333333
5311	0.489583333333333	0.710937500000000	0.722656250000000	0.727864583333333
5321	0.489583333333333	0.710937500000000	0.722656250000000	0.727864583333333
5331	0.489583333333333	0.710937500000000	0.722656250000000	0.727864583333333
5341	0.489583333333333	0.710937500000000	0.722656250000000	0.727864583333333
5351	0.489583333333333	0.710937500000000	0.722656250000000	0.727864583333333
5361	0.489583333333333	0.710937500000000	0.722656250000000	0.727864583333333
5371	0.489583333333333	0.710937500000000	0.722656250000000	0.727864583333333
5381	0.489583333333333	0.710937500000000	0.722656250000000	0.727864583333333
5391	0.489583333333333	0.710937500000000	0.722656250000000	0.727864583333333
5401	0.489583333333333	0.710937500000000	0.722656250000000	0.727864583333333
5411	0.489583333333333	0.710937500000000	0.722656250000000	0.727864583333333
5421	0.489583333333333	0.710937500000000	0.722656250000000	0.727864583333333
5431	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5441	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5451	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5461	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5471	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5481	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5491	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5501	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5511	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5521	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5531	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5541	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5551	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5561	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5571	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5581	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5591	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5601	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5611	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5621	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5631	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5641	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5651	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5661	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5671	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5681	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5691	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5701	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5711	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5721	0.489583333333333	0.712239583333333	0.722656250000000	0.727864583333333
5731	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5741	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5751	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5761	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5771	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5781	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5791	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5801	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5811	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5821	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5831	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5841	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5851	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5861	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5871	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5881	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5891	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5901	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5911	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5921	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5931	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5941	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5951	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5961	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5971	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5981	0.489583333333333	0.712239583333333	0.722656250000000	0.729166666666667
5991	0.489583333333333	0.712239583333333	0.722656250000000	0.730468750000000
6001	0.489583333333333	0.712239583333333	0.722656250000000	0.730468750000000
6011	0.489583333333333	0.712239583333333	0.722656250000000	0.730468750000000
6021	0.489583333333333	0.712239583333333	0.722656250000000	0.730468750000000
6031	0.489583333333333	0.712239583333333	0.722656250000000	0.730468750000000
6041	0.489583333333333	0.712239583333333	0.722656250000000	0.730468750000000
6051	0.489583333333333	0.712239583333333	0.722656250000000	0.730468750000000
6061	0.489583333333333	0.712239583333333	0.722656250000000	0.730468750000000
6071	0.489583333333333	0.712239583333333	0.722656250000000	0.730468750000000
6081	0.489583333333333	0.712239583333333	0.722656250000000	0.730468750000000
6091	0.489583333333333	0.712239583333333	0.722656250000000	0.730468750000000
6101	0.489583333333333	0.712239583333333	0.722656250000000	0.730468750000000
6111	0.489583333333333	0.712239583333333	0.722656250000000	0.730468750000000
6121	0.489583333333333	0.712239583333333	0.722656250000000	0.730468750000000
6131	0.489583333333333	0.712239583333333	0.722656250000000	0.730468750000000
6141	0.489583333333333	0.713541666666667	0.722656250000000	0.730468750000000
6151	0.489583333333333	0.713541666666667	0.722656250000000	0.730468750000000
6161	0.489583333333333	0.713541666666667	0.722656250000000	0.730468750000000
6171	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6181	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6191	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6201	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6211	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6221	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6231	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6241	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6251	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6261	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6271	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6281	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6291	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6301	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6311	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6321	0.489583333333333	0.713541666666667	0.723958333333333	0.730468750000000
6331	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6341	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6351	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6361	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6371	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6381	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6391	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6401	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6411	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6421	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6431	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6441	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6451	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6461	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6471	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6481	0.489583333333333	0.714843750000000	0.723958333333333	0.730468750000000
6491	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6501	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6511	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6521	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6531	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6541	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6551	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6561	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6571	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6581	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6591	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6601	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6611	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6621	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6631	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6641	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6651	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6661	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6671	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6681	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6691	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6701	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6711	0.490885416666667	0.716145833333333	0.723958333333333	0.730468750000000
6721	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6731	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6741	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6751	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6761	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6771	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6781	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6791	0.490885416666667	0.716145833333333	0.723958333333333	0.730468750000000
6801	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6811	0.490885416666667	0.716145833333333	0.723958333333333	0.730468750000000
6821	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6831	0.490885416666667	0.716145833333333	0.723958333333333	0.730468750000000
6841	0.489583333333333	0.716145833333333	0.723958333333333	0.730468750000000
6851	0.489583333333333	0.717447916666667	0.723958333333333	0.730468750000000
6861	0.489583333333333	0.717447916666667	0.723958333333333	0.730468750000000
6871	0.489583333333333	0.717447916666667	0.723958333333333	0.730468750000000
6881	0.490885416666667	0.717447916666667	0.723958333333333	0.730468750000000
6891	0.489583333333333	0.717447916666667	0.723958333333333	0.730468750000000
6901	0.489583333333333	0.717447916666667	0.725260416666667	0.730468750000000
6911	0.489583333333333	0.717447916666667	0.725260416666667	0.730468750000000
6921	0.489583333333333	0.717447916666667	0.725260416666667	0.730468750000000
6931	0.489583333333333	0.717447916666667	0.725260416666667	0.730468750000000
6941	0.490885416666667	0.717447916666667	0.725260416666667	0.730468750000000
6951	0.489583333333333	0.718750000000000	0.725260416666667	0.730468750000000
6961	0.489583333333333	0.718750000000000	0.725260416666667	0.730468750000000
6971	0.490885416666667	0.718750000000000	0.725260416666667	0.730468750000000
6981	0.490885416666667	0.718750000000000	0.725260416666667	0.730468750000000
6991	0.489583333333333	0.718750000000000	0.725260416666667	0.730468750000000
7001	0.489583333333333	0.718750000000000	0.725260416666667	0.730468750000000
7011	0.489583333333333	0.718750000000000	0.725260416666667	0.730468750000000
7021	0.489583333333333	0.718750000000000	0.725260416666667	0.730468750000000
7031	0.489583333333333	0.718750000000000	0.725260416666667	0.730468750000000
7041	0.490885416666667	0.718750000000000	0.725260416666667	0.730468750000000
7051	0.489583333333333	0.718750000000000	0.725260416666667	0.730468750000000
7061	0.489583333333333	0.718750000000000	0.725260416666667	0.730468750000000
7071	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7081	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7091	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7101	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7111	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7121	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7131	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7141	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7151	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7161	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7171	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7181	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7191	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7201	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7211	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7221	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7231	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7241	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7251	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7261	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7271	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7281	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7291	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7301	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7311	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7321	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7331	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7341	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7351	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7361	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7371	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7381	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7391	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7401	0.492187500000000	0.720052083333333	0.725260416666667	0.730468750000000
7411	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7421	0.489583333333333	0.720052083333333	0.725260416666667	0.730468750000000
7431	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7441	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7451	0.490885416666667	0.720052083333333	0.725260416666667	0.730468750000000
7461	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7471	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7481	0.490885416666667	0.721354166666667	0.725260416666667	0.730468750000000
7491	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7501	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7511	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7521	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7531	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7541	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7551	0.490885416666667	0.721354166666667	0.725260416666667	0.730468750000000
7561	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7571	0.492187500000000	0.721354166666667	0.725260416666667	0.730468750000000
7581	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7591	0.490885416666667	0.721354166666667	0.725260416666667	0.730468750000000
7601	0.492187500000000	0.721354166666667	0.725260416666667	0.730468750000000
7611	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7621	0.490885416666667	0.721354166666667	0.725260416666667	0.730468750000000
7631	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7641	0.490885416666667	0.721354166666667	0.725260416666667	0.730468750000000
7651	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7661	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7671	0.490885416666667	0.721354166666667	0.725260416666667	0.730468750000000
7681	0.490885416666667	0.721354166666667	0.725260416666667	0.730468750000000
7691	0.490885416666667	0.721354166666667	0.725260416666667	0.730468750000000
7701	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7711	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7721	0.488281250000000	0.721354166666667	0.725260416666667	0.730468750000000
7731	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7741	0.490885416666667	0.721354166666667	0.725260416666667	0.730468750000000
7751	0.490885416666667	0.721354166666667	0.725260416666667	0.730468750000000
7761	0.492187500000000	0.721354166666667	0.725260416666667	0.730468750000000
7771	0.490885416666667	0.721354166666667	0.725260416666667	0.730468750000000
7781	0.489583333333333	0.721354166666667	0.725260416666667	0.730468750000000
7791	0.490885416666667	0.721354166666667	0.725260416666667	0.730468750000000
7801	0.490885416666667	0.721354166666667	0.725260416666667	0.730468750000000
7811	0.490885416666667	0.722656250000000	0.725260416666667	0.730468750000000
7821	0.490885416666667	0.722656250000000	0.725260416666667	0.730468750000000
7831	0.490885416666667	0.722656250000000	0.725260416666667	0.731770833333333
7841	0.490885416666667	0.722656250000000	0.725260416666667	0.731770833333333
7851	0.490885416666667	0.722656250000000	0.725260416666667	0.731770833333333
7861	0.490885416666667	0.722656250000000	0.725260416666667	0.731770833333333
7871	0.490885416666667	0.722656250000000	0.725260416666667	0.731770833333333
7881	0.489583333333333	0.722656250000000	0.725260416666667	0.731770833333333
7891	0.489583333333333	0.722656250000000	0.725260416666667	0.731770833333333
7901	0.490885416666667	0.722656250000000	0.725260416666667	0.731770833333333
7911	0.490885416666667	0.722656250000000	0.725260416666667	0.731770833333333
7921	0.490885416666667	0.722656250000000	0.725260416666667	0.731770833333333
7931	0.490885416666667	0.722656250000000	0.725260416666667	0.731770833333333
7941	0.490885416666667	0.722656250000000	0.725260416666667	0.731770833333333
7951	0.489583333333333	0.722656250000000	0.725260416666667	0.731770833333333
7961	0.490885416666667	0.722656250000000	0.725260416666667	0.731770833333333
7971	0.490885416666667	0.722656250000000	0.725260416666667	0.731770833333333
7981	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
7991	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8001	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8011	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8021	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8031	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8041	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8051	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8061	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8071	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8081	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8091	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8101	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8111	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8121	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8131	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8141	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8151	0.490885416666667	0.722656250000000	0.725260416666667	0.733072916666667
8161	0.490885416666667	0.723958333333333	0.725260416666667	0.733072916666667
8171	0.490885416666667	0.723958333333333	0.725260416666667	0.733072916666667
8181	0.490885416666667	0.723958333333333	0.726562500000000	0.733072916666667
8191	0.490885416666667	0.723958333333333	0.726562500000000	0.733072916666667
8201	0.490885416666667	0.725260416666667	0.726562500000000	0.733072916666667
8211	0.490885416666667	0.725260416666667	0.726562500000000	0.733072916666667
8221	0.490885416666667	0.725260416666667	0.726562500000000	0.733072916666667
8231	0.490885416666667	0.725260416666667	0.726562500000000	0.733072916666667
8241	0.489583333333333	0.725260416666667	0.726562500000000	0.733072916666667
8251	0.490885416666667	0.725260416666667	0.726562500000000	0.733072916666667
8261	0.490885416666667	0.725260416666667	0.726562500000000	0.733072916666667
8271	0.489583333333333	0.725260416666667	0.726562500000000	0.733072916666667
8281	0.489583333333333	0.725260416666667	0.726562500000000	0.733072916666667
8291	0.488281250000000	0.725260416666667	0.726562500000000	0.733072916666667
8301	0.490885416666667	0.725260416666667	0.726562500000000	0.733072916666667
8311	0.490885416666667	0.725260416666667	0.726562500000000	0.733072916666667
8321	0.489583333333333	0.725260416666667	0.726562500000000	0.733072916666667
8331	0.490885416666667	0.725260416666667	0.726562500000000	0.733072916666667
8341	0.490885416666667	0.725260416666667	0.726562500000000	0.733072916666667
8351	0.489583333333333	0.725260416666667	0.726562500000000	0.733072916666667
8361	0.489583333333333	0.725260416666667	0.726562500000000	0.733072916666667
8371	0.490885416666667	0.725260416666667	0.726562500000000	0.733072916666667
8381	0.489583333333333	0.725260416666667	0.726562500000000	0.733072916666667
8391	0.489583333333333	0.725260416666667	0.726562500000000	0.733072916666667
8401	0.489583333333333	0.725260416666667	0.726562500000000	0.733072916666667
8411	0.489583333333333	0.725260416666667	0.726562500000000	0.733072916666667
8421	0.489583333333333	0.725260416666667	0.726562500000000	0.733072916666667
8431	0.489583333333333	0.725260416666667	0.726562500000000	0.733072916666667
8441	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8451	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8461	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8471	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8481	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8491	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8501	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8511	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8521	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8531	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8541	0.490885416666667	0.726562500000000	0.726562500000000	0.733072916666667
8551	0.490885416666667	0.726562500000000	0.726562500000000	0.733072916666667
8561	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8571	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8581	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8591	0.490885416666667	0.726562500000000	0.726562500000000	0.733072916666667
8601	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8611	0.490885416666667	0.726562500000000	0.726562500000000	0.733072916666667
8621	0.490885416666667	0.726562500000000	0.726562500000000	0.733072916666667
8631	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8641	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8651	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8661	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8671	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8681	0.489583333333333	0.726562500000000	0.726562500000000	0.733072916666667
8691	0.490885416666667	0.726562500000000	0.727864583333333	0.733072916666667
8701	0.490885416666667	0.726562500000000	0.727864583333333	0.733072916666667
8711	0.490885416666667	0.726562500000000	0.727864583333333	0.733072916666667
8721	0.489583333333333	0.726562500000000	0.727864583333333	0.733072916666667
8731	0.489583333333333	0.726562500000000	0.727864583333333	0.733072916666667
8741	0.490885416666667	0.726562500000000	0.727864583333333	0.733072916666667
8751	0.489583333333333	0.727864583333333	0.727864583333333	0.733072916666667
8761	0.489583333333333	0.727864583333333	0.727864583333333	0.733072916666667
8771	0.489583333333333	0.727864583333333	0.727864583333333	0.733072916666667
8781	0.489583333333333	0.727864583333333	0.727864583333333	0.733072916666667
8791	0.489583333333333	0.727864583333333	0.727864583333333	0.733072916666667
8801	0.489583333333333	0.727864583333333	0.727864583333333	0.733072916666667
8811	0.489583333333333	0.727864583333333	0.727864583333333	0.733072916666667
8821	0.489583333333333	0.727864583333333	0.729166666666667	0.733072916666667
8831	0.489583333333333	0.727864583333333	0.729166666666667	0.733072916666667
8841	0.489583333333333	0.727864583333333	0.729166666666667	0.733072916666667
8851	0.490885416666667	0.727864583333333	0.730468750000000	0.733072916666667
8861	0.489583333333333	0.727864583333333	0.730468750000000	0.733072916666667
8871	0.490885416666667	0.727864583333333	0.730468750000000	0.733072916666667
8881	0.490885416666667	0.727864583333333	0.730468750000000	0.733072916666667
8891	0.490885416666667	0.727864583333333	0.730468750000000	0.733072916666667
8901	0.492187500000000	0.727864583333333	0.730468750000000	0.733072916666667
8911	0.490885416666667	0.727864583333333	0.730468750000000	0.733072916666667
8921	0.490885416666667	0.727864583333333	0.730468750000000	0.733072916666667
8931	0.489583333333333	0.727864583333333	0.730468750000000	0.733072916666667
8941	0.489583333333333	0.727864583333333	0.730468750000000	0.733072916666667
8951	0.489583333333333	0.727864583333333	0.730468750000000	0.733072916666667
8961	0.489583333333333	0.727864583333333	0.730468750000000	0.733072916666667
8971	0.490885416666667	0.727864583333333	0.730468750000000	0.733072916666667
8981	0.490885416666667	0.727864583333333	0.730468750000000	0.733072916666667
8991	0.489583333333333	0.727864583333333	0.730468750000000	0.733072916666667
9001	0.489583333333333	0.727864583333333	0.730468750000000	0.733072916666667
9011	0.489583333333333	0.727864583333333	0.730468750000000	0.733072916666667
9021	0.490885416666667	0.727864583333333	0.730468750000000	0.733072916666667
9031	0.489583333333333	0.727864583333333	0.730468750000000	0.733072916666667
9041	0.489583333333333	0.727864583333333	0.730468750000000	0.733072916666667
9051	0.490885416666667	0.727864583333333	0.730468750000000	0.733072916666667
9061	0.489583333333333	0.727864583333333	0.730468750000000	0.733072916666667
9071	0.489583333333333	0.727864583333333	0.730468750000000	0.733072916666667
9081	0.489583333333333	0.727864583333333	0.730468750000000	0.733072916666667
9091	0.489583333333333	0.727864583333333	0.730468750000000	0.733072916666667
9101	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9111	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9121	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9131	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9141	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9151	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9161	0.490885416666667	0.727864583333333	0.730468750000000	0.734375000000000
9171	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9181	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9191	0.490885416666667	0.727864583333333	0.730468750000000	0.734375000000000
9201	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9211	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9221	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9231	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9241	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9251	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9261	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9271	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9281	0.489583333333333	0.727864583333333	0.730468750000000	0.734375000000000
9291	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9301	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9311	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9321	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9331	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9341	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9351	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9361	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9371	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9381	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9391	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9401	0.490885416666667	0.727864583333333	0.731770833333333	0.734375000000000
9411	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9421	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9431	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9441	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9451	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9461	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9471	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9481	0.489583333333333	0.727864583333333	0.731770833333333	0.734375000000000
9491	0.490885416666667	0.727864583333333	0.731770833333333	0.734375000000000
9501	0.489583333333333	0.727864583333333	0.733072916666667	0.734375000000000
9511	0.489583333333333	0.727864583333333	0.733072916666667	0.734375000000000
9521	0.489583333333333	0.727864583333333	0.733072916666667	0.734375000000000
9531	0.489583333333333	0.727864583333333	0.733072916666667	0.734375000000000
9541	0.490885416666667	0.727864583333333	0.733072916666667	0.734375000000000
9551	0.489583333333333	0.727864583333333	0.733072916666667	0.734375000000000
9561	0.489583333333333	0.727864583333333	0.733072916666667	0.735677083333333
9571	0.489583333333333	0.727864583333333	0.733072916666667	0.735677083333333
9581	0.489583333333333	0.727864583333333	0.733072916666667	0.735677083333333
9591	0.489583333333333	0.727864583333333	0.733072916666667	0.735677083333333
9601	0.489583333333333	0.727864583333333	0.733072916666667	0.735677083333333
9611	0.489583333333333	0.727864583333333	0.733072916666667	0.735677083333333
9621	0.489583333333333	0.729166666666667	0.733072916666667	0.735677083333333
9631	0.489583333333333	0.730468750000000	0.733072916666667	0.735677083333333
9641	0.489583333333333	0.730468750000000	0.733072916666667	0.735677083333333
9651	0.489583333333333	0.730468750000000	0.733072916666667	0.735677083333333
9661	0.489583333333333	0.730468750000000	0.733072916666667	0.735677083333333
9671	0.489583333333333	0.730468750000000	0.733072916666667	0.735677083333333
9681	0.489583333333333	0.730468750000000	0.733072916666667	0.735677083333333
9691	0.490885416666667	0.730468750000000	0.733072916666667	0.735677083333333
9701	0.490885416666667	0.730468750000000	0.733072916666667	0.736979166666667
9711	0.489583333333333	0.730468750000000	0.733072916666667	0.736979166666667
9721	0.489583333333333	0.730468750000000	0.733072916666667	0.736979166666667
9731	0.489583333333333	0.730468750000000	0.733072916666667	0.736979166666667
9741	0.489583333333333	0.730468750000000	0.733072916666667	0.736979166666667
9751	0.489583333333333	0.730468750000000	0.733072916666667	0.736979166666667
9761	0.489583333333333	0.730468750000000	0.733072916666667	0.736979166666667
9771	0.489583333333333	0.730468750000000	0.733072916666667	0.736979166666667
9781	0.489583333333333	0.730468750000000	0.733072916666667	0.736979166666667
9791	0.489583333333333	0.730468750000000	0.733072916666667	0.736979166666667
9801	0.489583333333333	0.730468750000000	0.733072916666667	0.736979166666667
9811	0.489583333333333	0.730468750000000	0.734375000000000	0.736979166666667
9821	0.489583333333333	0.730468750000000	0.734375000000000	0.736979166666667
9831	0.489583333333333	0.730468750000000	0.734375000000000	0.736979166666667
9841	0.489583333333333	0.730468750000000	0.734375000000000	0.736979166666667
9851	0.489583333333333	0.730468750000000	0.734375000000000	0.736979166666667
9861	0.489583333333333	0.730468750000000	0.734375000000000	0.736979166666667
9871	0.490885416666667	0.730468750000000	0.734375000000000	0.736979166666667
9881	0.489583333333333	0.730468750000000	0.734375000000000	0.736979166666667
9891	0.490885416666667	0.730468750000000	0.734375000000000	0.736979166666667
9901	0.489583333333333	0.730468750000000	0.734375000000000	0.736979166666667
9911	0.489583333333333	0.730468750000000	0.734375000000000	0.736979166666667
9921	0.490885416666667	0.730468750000000	0.734375000000000	0.736979166666667
9931	0.489583333333333	0.730468750000000	0.734375000000000	0.736979166666667
9941	0.490885416666667	0.730468750000000	0.734375000000000	0.736979166666667
9951	0.489583333333333	0.730468750000000	0.734375000000000	0.736979166666667
9961	0.490885416666667	0.730468750000000	0.734375000000000	0.736979166666667
9971	0.489583333333333	0.730468750000000	0.734375000000000	0.736979166666667
9981	0.489583333333333	0.730468750000000	0.734375000000000	0.736979166666667
9991	0.489583333333333	0.730468750000000	0.734375000000000	0.736979166666667

==> Revised version arXiv/NewPics/DecayTargetCompareExplicitImplicit.txt <==
t	targFAOL	targIAOL	targMEAOL
1	0.000906222395142465	0.000718409834316150	0.000567746756550655
2	0.000770556173320467	0.000610131374469955	0.000521529866805946
3	0.000717678426443435	0.000558597953974695	0.000505584251006458
4	0.000688849603592052	0.000528761762632704	0.000497635253135790
5	0.000670650011712843	0.000511758486487076	0.000493933706690187
6	0.000662528217204758	0.000504666255303742	0.000489179271608446
7	0.000658919960683698	0.000501353711149545	0.000487228122862288
8	0.000655004201461828	0.000498362731974880	0.000486007716279325
9	0.000651566356948991	0.000496237923969725	0.000484503955845554
10	0.000650338364413050	0.000494603179039957	0.000483359207374012
11	0.000647632446831632	0.000493542907034439	0.000482014094475167
12	0.000644056838597297	0.000492126168673925	0.000480796482988827
13	0.000642593312161840	0.000490855201197279	0.000480044631768368
14	0.000640799076160047	0.000489651545958387	0.000479690184748291
15	0.000637108185267548	0.000488582217815608	0.000479289812306722
16	0.000634116073783807	0.000488329584822636	0.000479398432647940
17	0.000630753757694255	0.000487081533869398	0.000478181111768316
18	0.000629307551615458	0.000486155131796601	0.000478016574963818
19	0.000627458222915092	0.000485732772893519	0.000477489193769115
20	0.000625172302086702	0.000485684531344182	0.000477334500972925
21	0.000622033186467266	0.000485249918419968	0.000476521989337436
22	0.000621524251080362	0.000484995129489971	0.000476703546658961
23	0.000620619061958144	0.000484632161412374	0.000477339405603411
24	0.000618842952111384	0.000484340338583512	0.000477096212514838
25	0.000617926124663852	0.000483952536506225	0.000477252249319362
26	0.000617185580220881	0.000483357032544477	0.000476241521328768
27	0.000616055139409773	0.000482203724067766	0.000476869527216346
28	0.000615172332593076	0.000482019889726967	0.000476499052120334
29	0.000614495672535523	0.000481338667243274	0.000476921093213277
30	0.000611268928052459	0.000480771297077430	0.000476491792108050
31	0.000609791334693190	0.000480647486535838	0.000475624801969240
32	0.000605786056641129	0.000480450173499894	0.000476205844127657
33	0.000604779362836867	0.000479891110110063	0.000475850666498918
34	0.000603592222811661	0.000480060799700164	0.000475876428634406
35	0.000602808220786171	0.000479995691349294	0.000475888003518633
36	0.000602149243772952	0.000479805076392376	0.000475466382817938
37	0.000601259425937413	0.000479395356844510	0.000476120071293794
38	0.000600389784416386	0.000478811091237262	0.000476351156336760
39	0.000599966461910139	0.000478598696227486	0.000476427038352155
40	0.000599515571167535	0.000478551322917349	0.000476214181824664
41	0.000599063200006837	0.000478447597477366	0.000475345389148813
42	0.000598576163289476	0.000478314212223369	0.000474516753604069
43	0.000597537651543169	0.000478221213368210	0.000475039739829651
44	0.000596426792629114	0.000477829186917497	0.000474599339242700
45	0.000595658109355551	0.000477924865403309	0.000474539616916243
46	0.000594961370571053	0.000477907210705008	0.000474606177660331
47	0.000593796309819895	0.000477526117164829	0.000474422595706721
48	0.000593105051963752	0.000477643315294200	0.000474046013615394
49	0.000592506192769162	0.000477871570014195	0.000473828088453144
50	0.000591401634396212	0.000477501905595809	0.000474205684916277
51	0.000590882876061097	0.000477168761527497	0.000473814343896960
52	0.000589840258934216	0.000476921464593158	0.000474346326243272
53	0.000589001916086214	0.000476808906464368	0.000473695737375430
54	0.000588098810196552	0.000477061757558026	0.000474080488770415
55	0.000587545128564149	0.000476916672921540	0.000474379901416443
56	0.000585882351563743	0.000476906581864130	0.000475033375146733
57	0.000584193841554362	0.000477080213748421	0.000474726344677861
58	0.000583888265040549	0.000477127414804912	0.000473882605397484
59	0.000582804949918358	0.000477009375583676	0.000474850321942432
60	0.000581434140355758	0.000476522773482839	0.000474885404828390
61	0.000580999311201585	0.000476536847263005	0.000474749803084466
62	0.000579908697306071	0.000476285121578816	0.000475227168910276
63	0.000579911228332741	0.000476289253807049	0.000475059544543475
64	0.000579527267894322	0.000476338086880027	0.000474598483929385
65	0.000579357006110433	0.000475967953125682	0.000474102807466549
66	0.000577907513909203	0.000476296444801391	0.000474292000491334
67	0.000577725776961326	0.000475942277474466	0.000473721287341494
68	0.000577215673181173	0.000475959803349418	0.000473328740570944
69	0.000576685647087493	0.000475609109156876	0.000473891504495891
70	0.000575852585096805	0.000475597733549229	0.000474219113762573
71	0.000575480206363473	0.000475595473523162	0.000473971295161240
72	0.000574709119411127	0.000475547282005220	0.000474008540308915
73	0.000574340936270111	0.000475471752021588	0.000474427671220789
74	0.000573925290666537	0.000475625249348829	0.000474718590182115
75	0.000573663025168822	0.000475725293987927	0.000474730201717357
76	0.000573481841627950	0.000475611701700274	0.000474578895487310
77	0.000572956815192516	0.000475610953386054	0.000474709760854295
78	0.000572627426500224	0.000475232415289062	0.000474178255248444
79	0.000572190552958774	0.000474811852339873	0.000474590233357589
80	0.000571690134698584	0.000474931597959315	0.000474230405416841
81	0.000570632160578887	0.000475138605997597	0.000473855202757481
82	0.000569528479113561	0.000475100454507633	0.000473604795420883
83	0.000569199120498557	0.000475386724183320	0.000473827733454087
84	0.000568790457018779	0.000475104381745823	0.000473624346985862
85	0.000568583154341750	0.000475318405138166	0.000473947670155961
86	0.000568538678793121	0.000475008096834791	0.000474456868859729
87	0.000568342016250172	0.000474928762644921	0.000473883439256487
88	0.000568136994497375	0.000474879469972813	0.000473899731730515
89	0.000567896112503466	0.000475081472962780	0.000473869989850164
90	0.000567550959888735	0.000475233353602984	0.000473589086845207
91	0.000567295406329052	0.000475199743104863	0.000473640844248585
92	0.000566989861055887	0.000475167017152094	0.000474636990343185
93	0.000566726489629824	0.000475056564476879	0.000475002347478069
94	0.000566463118057964	0.000475110826878506	0.000474619368984538
95	0.000566163547158803	0.000475124557991428	0.000474429661166511
96	0.000565601078369533	0.000475307003654621	0.000474891921593756
97	0.000565330425995972	0.000475119770416320	0.000474824601028499
98	0.000564717893273224	0.000475363620726639	0.000474914472698109
99	0.000564462778177193	0.000475418448464906	0.000475045417447574
100	0.000563767073794507	0.000475667488122861	0.000474485068301974

==> Revised version arXiv/NewPics/DecayTargetSheppLoganSquare.txt <==
t	targSAOL	targFAOL	targIAOL	targMEAOL
1	0.00950410744490698	0.00946469961050110	0.00713576640506206	0.00609833021118945
2	0.00828879844640354	0.00818011732309901	0.00611019551566651	0.00536390755523901
3	0.00770383223177551	0.00757537315733692	0.00564542190793199	0.00510467805134802
4	0.00737738745746471	0.00725667845361867	0.00539922508098540	0.00499975229651312
5	0.00720145273088166	0.00707137000227947	0.00524189225343995	0.00493518089854688
6	0.00710722631864950	0.00693504206969596	0.00513496470138720	0.00489646982293373
7	0.00704125330199022	0.00685933076283508	0.00506999008761891	0.00487560310782636
8	0.00698709808253089	0.00678568539383795	0.00501981829851724	0.00486032186258683
9	0.00692198239750674	0.00673227712292185	0.00498402026809944	0.00484728802706307
10	0.00688128867714276	0.00666254753473143	0.00495887259151023	0.00483683588496865
11	0.00684415280305141	0.00661256078011560	0.00493359655727142	0.00482946400047987
12	0.00680986097904382	0.00657586574422861	0.00491231146490952	0.00482212019102402
13	0.00678926560781858	0.00654054557708403	0.00489735675089859	0.00481507593217726
14	0.00675778913764559	0.00650661494135408	0.00488672150458773	0.00481030402793449
15	0.00673412944372490	0.00647070391969250	0.00487802868383285	0.00480355529496792
16	0.00670654300561124	0.00643993474815641	0.00487113749277629	0.00480140541015348
17	0.00667000373229469	0.00641386136681825	0.00486319866607996	0.00479558449639666
18	0.00664679561307655	0.00639437035366685	0.00485504208126478	0.00479224728573856
19	0.00662342647292528	0.00636893769622611	0.00484985670111254	0.00478926134546936
20	0.00660446425211999	0.00634148608713623	0.00484346561305054	0.00478844162287488
21	0.00657829693640001	0.00631101119490480	0.00483766774319164	0.00478371531846889
22	0.00655893052501332	0.00629186849757202	0.00483106278026948	0.00478254274306033
23	0.00653975511360387	0.00627187111229660	0.00482651778896633	0.00478074359847133
24	0.00652313084910655	0.00624158279886607	0.00482225562607373	0.00478127866005622
25	0.00650922913278483	0.00621653367987039	0.00481950667121469	0.00477902207516781
26	0.00649363079104712	0.00619611876248429	0.00481568802369523	0.00477689047142035
27	0.00647626002648233	0.00618174455600025	0.00481185089527178	0.00477558473627290
28	0.00646235434658609	0.00616626141481887	0.00480919231785526	0.00477411155546744
29	0.00644595681428276	0.00614665471720324	0.00480637158324592	0.00477407535358994
30	0.00643263733174932	0.00612689867180098	0.00480480197545335	0.00476982637378089
31	0.00641636450419628	0.00611159301658898	0.00480214378748777	0.00476876981310017
32	0.00639636575092414	0.00609896038419185	0.00479982692280297	0.00477009566052123
33	0.00638770469343234	0.00608134009123262	0.00479599936688554	0.00477098084420225
34	0.00637580702592241	0.00606104965512720	0.00479409703692714	0.00476998635544795
35	0.00636313725861425	0.00604638638456704	0.00479264664864966	0.00476803805685790
36	0.00635060796557445	0.00603137150146225	0.00479022823071349	0.00476783324881764
37	0.00633845845924543	0.00601907278001001	0.00478891944650466	0.00476957382740891
38	0.00632925155350816	0.00600747943288312	0.00478725093880980	0.00476937261847116
39	0.00632071957268103	0.00599104645546522	0.00478498538528754	0.00476682966879181
40	0.00630735501941800	0.00597991647339813	0.00478408311203525	0.00476538704866414
41	0.00629559137474347	0.00597045197508267	0.00478358391693519	0.00476610111419339
42	0.00628687794426442	0.00595871978429046	0.00478241399868163	0.00476648532055305
43	0.00627278283566845	0.00595029156757326	0.00478129088411463	0.00476599665077978
44	0.00626462009047638	0.00593962425157891	0.00477944340730159	0.00476419564247789
45	0.00625228115739615	0.00593136571754920	0.00477771046994290	0.00476344170677069
46	0.00624630811657993	0.00592345480655563	0.00477617516698932	0.00476219793583010
47	0.00623803387929904	0.00590968377628454	0.00477471843655332	0.00476279662320526
48	0.00623041259577894	0.00590072925676814	0.00477439776186496	0.00476377482885386
49	0.00622157831376602	0.00588890393372989	0.00477439643030426	0.00476269239587504
50	0.00621261945396046	0.00587620048469987	0.00477291046592449	0.00476095992206982
51	0.00620260113800028	0.00586844327464229	0.00477108074584823	0.00476218079359020
52	0.00619782014095882	0.00585810185975656	0.00477037991322537	0.00476158731903747
53	0.00618933617151305	0.00585077013778465	0.00476895759827772	0.00476380998816055
54	0.00618121189061407	0.00584443947055695	0.00476862569685807	0.00476445667245236
55	0.00617468373190094	0.00583867605323015	0.00476846719076671	0.00476395200968566
56	0.00616785797285508	0.00582868985649719	0.00476658303822659	0.00476382743643676
57	0.00615921654479563	0.00581939509879821	0.00476649141596659	0.00476120448918423
58	0.00615231961429103	0.00581386293680430	0.00476507796328596	0.00476101835716105
59	0.00614616620944711	0.00580572529021057	0.00476382154376656	0.00476341888451840
60	0.00614065393106130	0.00579974792472396	0.00476348750162726	0.00476166482074857
61	0.00613021982902704	0.00579259650896098	0.00476291247125596	0.00476200630839894
62	0.00612682755211372	0.00578444623451961	0.00476156033565340	0.00476089312220230
63	0.00612126167268202	0.00577889419930570	0.00476229142566252	0.00476156627356175
64	0.00611454837952156	0.00577227482383668	0.00476232112272080	0.00476055858882693
65	0.00610786471079024	0.00576664787806203	0.00476165122842702	0.00476311649656626
66	0.00610124571340231	0.00576191577591474	0.00476157282954422	0.00476321576237802
67	0.00609734593123204	0.00575775946712661	0.00476034459707561	0.00475928683651618
68	0.00609363996213607	0.00575262077597352	0.00476028599647204	0.00476015280694238
69	0.00608639107463205	0.00574676410453258	0.00476041379162142	0.00476191806179382
70	0.00608193087079375	0.00574086027685060	0.00476139280937017	0.00476130369647319
71	0.00607334195750512	0.00573658893675348	0.00475963560701494	0.00476212474995937
72	0.00606809284729626	0.00572950797721266	0.00475989742828029	0.00476352201939481
73	0.00606284409641462	0.00572554099855696	0.00476000624312152	0.00476325703057844
74	0.00605883201775778	0.00572099400359908	0.00475931665832005	0.00476174999218715
75	0.00605320281382119	0.00571640556160142	0.00475902628680194	0.00476213483390039
76	0.00604692468805837	0.00571325945037751	0.00475871565181647	0.00476141549503486
77	0.00604482722231498	0.00570970330635205	0.00475940850314940	0.00476294266382568
78	0.00603700821226142	0.00570608677603529	0.00475840460007053	0.00476141581252247
79	0.00603360138567475	0.00570120070448827	0.00475787780395125	0.00476270706645802
80	0.00602780872868233	0.00569686651471032	0.00475762407089833	0.00476391145494217
81	0.00602423517050010	0.00569278990921405	0.00475707234234846	0.00476536841296597
82	0.00601756391249304	0.00568689136475055	0.00475613110705410	0.00476419428227108
83	0.00601600796126932	0.00568319403048181	0.00475629135279200	0.00476487330236134
84	0.00601101229469800	0.00567978275219535	0.00475472873753115	0.00476529106603210
85	0.00600820381255175	0.00567403888561150	0.00475509943140364	0.00476293182182907
86	0.00600304662056936	0.00567157269737591	0.00475359054300589	0.00476334666100388
87	0.00599901942371968	0.00566664614403651	0.00475355704335338	0.00476377126212898
88	0.00599556101195542	0.00566343667153333	0.00475377487405065	0.00476297268929051
89	0.00599027596248418	0.00565791564844735	0.00475334245001418	0.00476230554635545
90	0.00598618125262925	0.00565448090590675	0.00475350378644240	0.00475926279904836
91	0.00598397442310985	0.00565161913240993	0.00475382850460662	0.00476069320428256
92	0.00597850761488372	0.00564668620893442	0.00475455337161544	0.00476126260452963
93	0.00597419918370967	0.00564282308456107	0.00475452927441142	0.00476204805833273
94	0.00597173320674182	0.00563965398434771	0.00475397280518002	0.00476225209322654
95	0.00596829302023117	0.00563469286148174	0.00475421081664298	0.00476107407419703
96	0.00596445089700237	0.00563201451695023	0.00475333446866103	0.00476208593564821
97	0.00596193707780302	0.00562952613049674	0.00475291395212301	0.00476023454663251
98	0.00595883844314946	0.00562503359252430	0.00475284960968885	0.00476041996625570
99	0.00595612860734136	0.00562268665807814	0.00475319860935132	0.00476001859257177
100	0.00595217744571323	0.00561951919545027	0.00475311415232913	0.00476213254964064
101	0.00595054702280526	0.00561647578142833	0.00475284163491911	0.00476036398671290
102	0.00594548764336916	0.00561398752148478	0.00475291090307005	0.00476068503096114
103	0.00594228039278660	0.00561111760388797	0.00475149792608000	0.00476181478168416
104	0.00594022458530554	0.00560802074114332	0.00475165945217898	0.00476372778102244
105	0.00593702334199887	0.00560541639852632	0.00475090503836639	0.00476509956401987
106	0.00593305508345509	0.00560330862588607	0.00475022571991754	0.00476451807667640
107	0.00593046323681752	0.00559961050091738	0.00475122174174535	0.00476376334077129
108	0.00592682589853337	0.00559615566627764	0.00475127755119429	0.00476393981451002
109	0.00592569558587028	0.00559354486294524	0.00475148652766732	0.00476299399622104
110	0.00592201784114849	0.00559075767921582	0.00475063480485298	0.00476148265970990
111	0.00591918143414804	0.00558877019697058	0.00475150805044210	0.00476045627374147
112	0.00591694882819466	0.00558615511851074	0.00475049269645925	0.00476280238868877
113	0.00591147644345926	0.00558439648087413	0.00474972413194046	0.00476393553449634
114	0.00591155667747761	0.00558177463553631	0.00475040333771616	0.00476420587372851
115	0.00590722348564913	0.00557876106483748	0.00474933878070097	0.00476261135939301
116	0.00590580858862863	0.00557661753808220	0.00474920324001111	0.00476353363004281
117	0.00590275966089792	0.00557369644387423	0.00474944311694112	0.00476244668008803
118	0.00589955970343167	0.00557181898177005	0.00474924165979423	0.00476346030969071
119	0.00589724130325977	0.00556960343889079	0.00474851988381512	0.00476401133435946
120	0.00589391593936609	0.00556748104668237	0.00474876825442481	0.00476274491659710
121	0.00589195713936093	0.00556554816501824	0.00474867727888319	0.00476471574692614
122	0.00588977942046713	0.00556299897316946	0.00474914828131859	0.00476181598990157
123	0.00588717855893258	0.00555984633245377	0.00474915549442026	0.00476228404754246
124	0.00588530807118004	0.00555850111963189	0.00474987833934344	0.00476277680073096
125	0.00588227587549555	0.00555654672304418	0.00474960734836014	0.00476373759553894
126	0.00588002199339108	0.00555313078228515	0.00474897926816612	0.00476189233116293
127	0.00587760064974392	0.00555161617585905	0.00474845708601356	0.00476232249491963
128	0.00587524365049513	0.00554905724640674	0.00474831438456489	0.00476253914239336
129	0.00587314527889402	0.00554652547043056	0.00474838033616453	0.00475914949613986
130	0.00587258700655567	0.00554444387475767	0.00474892101907149	0.00475931464002706
131	0.00586930466096185	0.00554271996836558	0.00474921432650944	0.00475988964051293
132	0.00586703776242372	0.00554042583985137	0.00474924031210864	0.00476430344435581
133	0.00586544413756713	0.00553802113037706	0.00474955707820642	0.00476372592573673
134	0.00586222625791563	0.00553408604760663	0.00474995861736690	0.00476343019441142
135	0.00585953483549677	0.00553208193816569	0.00474979576538442	0.00476335526585651
136	0.00585625804669465	0.00553043943067071	0.00475038323201407	0.00476261497876607
137	0.00585478846449697	0.00552862274935508	0.00474991155427849	0.00476210362663837
138	0.00585443201039859	0.00552631272347675	0.00474960484628606	0.00476208633330575
139	0.00585078494948966	0.00552509674384874	0.00474988343823055	0.00476210766637263
140	0.00584845536075821	0.00552452608497571	0.00475028463117437	0.00476152556892419
141	0.00584587913073061	0.00552163023694639	0.00474977406844304	0.00476263822983328
142	0.00584461212098459	0.00552042169566355	0.00474983697594704	0.00476331128024253
143	0.00584183541912059	0.00551900755346299	0.00475011344537648	0.00476326368880992
144	0.00583953988279202	0.00551769480484592	0.00475068320882117	0.00476449904063148
145	0.00583814788970093	0.00551513597729659	0.00475065592653084	0.00476568003105910
146	0.00583552769714861	0.00551402136095878	0.00474942283056265	0.00476638346192941
147	0.00583423632089495	0.00551163011300104	0.00474964512841431	0.00476604080852148
148	0.00583284525005000	0.00550942002779740	0.00475011118603694	0.00476466590588575
149	0.00583029411077549	0.00550818924468922	0.00474996689474729	0.00476537348846586
150	0.00582881598053260	0.00550702338479832	0.00474885239747481	0.00476304744979963
151	0.00582801671209468	0.00550535362016982	0.00474924423001912	0.00476427837048173
152	0.00582460780489327	0.00550266149816824	0.00474920876517208	0.00476163780473097
153	0.00582323568335624	0.00550128031298235	0.00474883196624565	0.00476119146170761
154	0.00582128916178900	0.00549984021609197	0.00474914689288001	0.00476121148164793
155	0.00581875419782440	0.00549785688891886	0.00474863423560509	0.00476249430485753
156	0.00581639049865720	0.00549626158567760	0.00474918347966426	0.00476305675671942
157	0.00581443602708610	0.00549530211137506	0.00474863500880434	0.00476413516355277
158	0.00581323262421923	0.00549439919904437	0.00474927099804672	0.00476387123389128
159	0.00581132625808238	0.00549235738584734	0.00475005545138218	0.00476373959646034
160	0.00581076139531676	0.00549096657431691	0.00475009754022861	0.00476380177495222
161	0.00580790215906362	0.00548909075241298	0.00474964460033580	0.00476421951298079
162	0.00580591208831108	0.00548732537809583	0.00475055038717688	0.00476312135516852
163	0.00580478378662541	0.00548668769407528	0.00475044595048538	0.00476256993002417
164	0.00580309658130913	0.00548560845696470	0.00475086595571146	0.00476198632411139
165	0.00580135663536519	0.00548425557158006	0.00475095780782549	0.00476063032581661
166	0.00579859475797572	0.00548271038882512	0.00475073371354994	0.00476291432192679
167	0.00579711188432589	0.00547990302163814	0.00475047045896074	0.00476473769159487
168	0.00579707004557071	0.00547786345235554	0.00475163691853646	0.00476321964948400
169	0.00579422448642198	0.00547550630593882	0.00475214072355297	0.00476218577365073
170	0.00579138325801094	0.00547423720627185	0.00475127932371383	0.00476406405034701
171	0.00579030002037245	0.00547265164918026	0.00475130176238109	0.00476614279961585
172	0.00578936091984510	0.00547101665897707	0.00475185445159853	0.00476469030770573
173	0.00578787497776267	0.00546855020842609	0.00475090168883784	0.00476475406776079
174	0.00578611048412146	0.00546781242294746	0.00475125132408199	0.00476412658271833
175	0.00578407576496679	0.00546681209073108	0.00475164019984469	0.00476242847529876
176	0.00578309697103636	0.00546595974379186	0.00475149449467977	0.00476231447066836
177	0.00578152233771622	0.00546452577389968	0.00475118872846410	0.00476430281672716
178	0.00577908122352609	0.00546368603452852	0.00475099255908505	0.00476509050877588
179	0.00577776501593482	0.00546218186444659	0.00474999562691511	0.00476511301145718
180	0.00577705478884071	0.00546144945274966	0.00475018141453548	0.00476579748930291
181	0.00577459751791498	0.00546038650628869	0.00474997062873438	0.00476432898566061
182	0.00577350234093767	0.00545837092900831	0.00474999505056602	0.00476529187917869
183	0.00577329956869870	0.00545615986359705	0.00474889591504105	0.00476549473918023
184	0.00577015487137508	0.00545469047460616	0.00474957144152022	0.00476770345868146
185	0.00576960384972340	0.00545390087639933	0.00474949239110595	0.00476459724080530
186	0.00576814719245870	0.00545269560702071	0.00474896215097765	0.00476606469140938
187	0.00576595742689041	0.00545139013012693	0.00474964281394386	0.00476682429519488
188	0.00576451899448813	0.00545050893654009	0.00474960368743677	0.00476849995251910
189	0.00576360692570168	0.00544887833322825	0.00474974592375795	0.00476742733669050
190	0.00576212633426203	0.00544802025115181	0.00474989888649841	0.00476821193120243
191	0.00576100971104278	0.00544672083458071	0.00474986522125728	0.00477001893068946
192	0.00575965754715806	0.00544593654960637	0.00475023589988652	0.00476825901479923
193	0.00575783199288137	0.00544543633085217	0.00474986684061702	0.00476796274076234
194	0.00575569629386275	0.00544445802076946	0.00474946042916969	0.00476603309201619
195	0.00575467977898160	0.00544328743676129	0.00474971897480093	0.00476717982810690
196	0.00575391673930030	0.00544203713532632	0.00474899786738922	0.00476699959188672
197	0.00575221425535622	0.00544162069007588	0.00475002157022249	0.00476596130944765
198	0.00575080057107771	0.00544090293483599	0.00474939021813371	0.00476305856904209
199	0.00575023493616047	0.00543960368841261	0.00474924200623101	0.00476419285368019
200	0.00574834357646284	0.00543816752223174	0.00474943298339754	0.00476543523703293
201	0.00574626365136321	0.00543733239243644	0.00474996887874353	0.00476848678475155
202	0.00574528711967070	0.00543626783038251	0.00474996289228295	0.00476795335271680
203	0.00574513830635572	0.00543558370627152	0.00475058550872042	0.00476814658999238
204	0.00574292923156980	0.00543522493836721	0.00475074724685037	0.00476679218824906
205	0.00574263600961712	0.00543378654107301	0.00475101973500210	0.00476472942823332
206	0.00574102256394318	0.00543326661852358	0.00475061087974104	0.00476468955442643
207	0.00573987379486700	0.00543219296563257	0.00475059155051707	0.00476567297516194
208	0.00573926135335686	0.00543130210904827	0.00475052715776838	0.00476608780414530
209	0.00573725878267153	0.00542974718677421	0.00475000110319373	0.00476580362968769
210	0.00573630246237299	0.00542887195610458	0.00474968714751604	0.00476648713709932
211	0.00573542127021796	0.00542836971829982	0.00474980523848300	0.00476660335882681
212	0.00573411625598686	0.00542760949647319	0.00475001258536946	0.00476545052672209
213	0.00573319669408172	0.00542672948687771	0.00474931082495300	0.00476504274429519
214	0.00573167622118454	0.00542625929612610	0.00474956513467141	0.00476630185315706
215	0.00573078722589857	0.00542546189654538	0.00474916740792510	0.00476781904454590
216	0.00572935122072982	0.00542475368028850	0.00474882407895538	0.00476722865338417
217	0.00572880578032664	0.00542405479454122	0.00474874748449889	0.00476702299481547
218	0.00572747375879047	0.00542336046351566	0.00474881987170628	0.00476880034200476
219	0.00572661564968515	0.00542272715678250	0.00474946766072510	0.00476753268410785
220	0.00572469829671252	0.00542215385340958	0.00475015094136280	0.00476657761340414
221	0.00572412542310452	0.00542098964252699	0.00475086689919423	0.00476482699601691
222	0.00572279502103049	0.00542001826212462	0.00475083676843643	0.00476696300818218
223	0.00572195703188140	0.00541938562053968	0.00475076237204754	0.00476557172715515
224	0.00572118343846176	0.00541892549379781	0.00475032095131468	0.00476407536434665
225	0.00571982649660457	0.00541771430430160	0.00475068586511088	0.00476460743476257
226	0.00571860876955773	0.00541671500806225	0.00475087596069306	0.00476578989867872
227	0.00571845720704692	0.00541547822371064	0.00475030538478117	0.00476593541942602
228	0.00571651800491609	0.00541483099429145	0.00475029756696258	0.00476591032453037
229	0.00571520499943713	0.00541441154950955	0.00475023756213393	0.00476745530530762
230	0.00571460419540539	0.00541361145348762	0.00475049116432616	0.00476746207016848
231	0.00571276560348075	0.00541301615973492	0.00475092415480234	0.00476730138436031
232	0.00571135779853139	0.00541272072384539	0.00475101044215134	0.00476587780612038
233	0.00571003051325054	0.00541127365858453	0.00475028947791480	0.00476436471536364
234	0.00570925090680558	0.00541046033283966	0.00474988979622269	0.00476542846891415
235	0.00570782635783337	0.00540947523457960	0.00475011260292775	0.00476698324762080
236	0.00570740824102967	0.00540846745523982	0.00475049141984850	0.00476727858445510
237	0.00570688532208739	0.00540815713761717	0.00475057805949413	0.00476703128382061
238	0.00570554093933576	0.00540721762105255	0.00474970629311186	0.00476802985932633
239	0.00570431154081578	0.00540656857589511	0.00474963905990495	0.00476651803823551
240	0.00570356828321188	0.00540595116221051	0.00474945392563359	0.00476579290929542
241	0.00570246677187326	0.00540548437002761	0.00475002768636165	0.00476572663829035
242	0.00570107418370051	0.00540442646498859	0.00474980960862275	0.00476487629251880
243	0.00569974130298413	0.00540377987479711	0.00474920857535423	0.00476511265750691
244	0.00569936050568674	0.00540331248819070	0.00474917468725312	0.00476478468803843
245	0.00569825986525251	0.00540275604204980	0.00474975970880683	0.00476701036999268
246	0.00569795611741792	0.00540187493634947	0.00474920441760758	0.00476438489445510
247	0.00569549874190204	0.00540089829558957	0.00474997779122537	0.00476401722546979
248	0.00569541895101185	0.00540006507244737	0.00475027484584959	0.00476544866382929
249	0.00569423051364908	0.00539944001722972	0.00475087170127026	0.00476572302568395
250	0.00569314794997904	0.00539935657131887	0.00474953328901721	0.00476576070056086
251	0.00569240503089057	0.00539852387482718	0.00474943783220159	0.00476572416516046
252	0.00569097276559710	0.00539740503148325	0.00474934846285074	0.00476576172459180
253	0.00569098307289524	0.00539692697166278	0.00474835190560324	0.00476793543662625
254	0.00568986381994752	0.00539623032601379	0.00474827183470843	0.00476715203323488
255	0.00568840884593892	0.00539523098913713	0.00474772329324542	0.00476840556956851
256	0.00568730429648633	0.00539464882294387	0.00474857564024525	0.00476913453751178
257	0.00568742896698256	0.00539366919479869	0.00474863386815309	0.00476715394427163
258	0.00568616649790403	0.00539284052014639	0.00474871204556647	0.00476830650035686
259	0.00568518830838186	0.00539250414986251	0.00474941627303727	0.00476737322141261
260	0.00568446083113532	0.00539204265740146	0.00475000326259093	0.00476571480837836
261	0.00568348712153473	0.00539069694248053	0.00474883693776508	0.00476762114957645
262	0.00568310216728253	0.00539014755314789	0.00474765089181073	0.00476865534319538
263	0.00568162901094326	0.00538953423419606	0.00474774029010978	0.00476843043978266
264	0.00568127361172156	0.00538895648992427	0.00474872066815433	0.00476756984865401
265	0.00568011769495009	0.00538850595207397	0.00474902442447060	0.00476968576204061
266	0.00567983335758773	0.00538786396570256	0.00474909946835864	0.00477079848459944
267	0.00567803466820966	0.00538736688177736	0.00474943935465650	0.00476944045804219
268	0.00567699001047838	0.00538691238689983	0.00474892226550032	0.00476839811320133
269	0.00567599509323959	0.00538674209889358	0.00474920493623304	0.00476757173301934
270	0.00567576031387380	0.00538585942536987	0.00474860904664968	0.00476907838525917
271	0.00567500391403225	0.00538542782818071	0.00474875658111218	0.00476926378052864
272	0.00567411747906276	0.00538499234516965	0.00474867345717003	0.00476740283065497
273	0.00567310819255393	0.00538438145398112	0.00474868978540935	0.00476728350760634
274	0.00567260621447854	0.00538367568202334	0.00474902466967695	0.00476542549623854
275	0.00567162272965512	0.00538289109197424	0.00474823543750946	0.00476525166921447
276	0.00567079595650321	0.00538203647532366	0.00474836493759989	0.00476434424453503
277	0.00567047579098659	0.00538131786895519	0.00474835008940204	0.00476605975632346
278	0.00566979290478446	0.00538047348188587	0.00474846161991899	0.00476716452406643
279	0.00566817551105901	0.00538003236752499	0.00474832868781184	0.00476533452188589
280	0.00566755867843551	0.00537918142406212	0.00474817002007094	0.00476510187953903
281	0.00566702346108569	0.00537866132261734	0.00474789070694238	0.00476462542173407
282	0.00566632650133411	0.00537809332571686	0.00474838392034856	0.00476516970568656
283	0.00566533983653885	0.00537758678640090	0.00474920795921380	0.00476604286349333
284	0.00566590782407575	0.00537697458926856	0.00474856990197577	0.00476564127785577
285	0.00566412241416020	0.00537634779044601	0.00474816499612244	0.00476556861457491
286	0.00566289013583086	0.00537596714095595	0.00474788284809218	0.00476525155061805
287	0.00566229176658300	0.00537543288697120	0.00474804583628308	0.00476536681261016
288	0.00566138094851694	0.00537453231367780	0.00474825488221127	0.00476622708731335
289	0.00566057930574240	0.00537399981270322	0.00474835559384220	0.00476849625923319
290	0.00565973088928079	0.00537342661315786	0.00474804673716707	0.00476882357885034
291	0.00565923363214727	0.00537284181984759	0.00474867223557451	0.00476805002226102
292	0.00565802822588763	0.00537226111704623	0.00474822883862839	0.00476769120982637
293	0.00565800378105692	0.00537206412635479	0.00474837531887589	0.00476669341323784
294	0.00565682722064274	0.00537143762965824	0.00474886920909293	0.00476703871380259
295	0.00565619016585555	0.00537081568745083	0.00474879994406743	0.00476819406351504
296	0.00565577393731818	0.00537026632644092	0.00474901348329900	0.00476742491086191
297	0.00565477732106300	0.00536932105219234	0.00474930438494373	0.00476689328717778
298	0.00565432736325520	0.00536869882210899	0.00474899380397538	0.00476634705269930
299	0.00565381708426444	0.00536795617273164	0.00474856639104078	0.00476514029709397
300	0.00565262084381508	0.00536780274032645	0.00474850472263188	0.00476711691330998
301	0.00565172804018298	0.00536733614444128	0.00474928090717909	0.00476539452736812
302	0.00565092076734317	0.00536626684333636	0.00474944006282314	0.00476579609492445
303	0.00565063458643552	0.00536594253201197	0.00474886476521488	0.00476685196425690
304	0.00565002464374738	0.00536544600098052	0.00474882350217239	0.00476837103125029
305	0.00564906102220469	0.00536531022588094	0.00474894190639867	0.00476723466302186
306	0.00564817169334533	0.00536469325439329	0.00474905368412022	0.00476825397946254
307	0.00564794918913484	0.00536421817499478	0.00474908906091784	0.00476808907313087
308	0.00564733583876434	0.00536400760293125	0.00475028855168755	0.00476946869685978
309	0.00564642749082800	0.00536372042393321	0.00474963740377461	0.00476792354106737
310	0.00564547707850571	0.00536331650994628	0.00475036737768160	0.00476859290087814
311	0.00564532914926210	0.00536315024365476	0.00475061509106125	0.00476980839613499
312	0.00564445792165199	0.00536248438084758	0.00475015444380915	0.00476964196095598
313	0.00564466566005011	0.00536224441899480	0.00475007543254597	0.00477004823499153
314	0.00564347667611175	0.00536161219131181	0.00474915480674348	0.00476791942952264
315	0.00564220075490763	0.00536070541472961	0.00474933486432478	0.00476869066674845
316	0.00564168232675114	0.00536028337086467	0.00474887058845302	0.00476838074674599
317	0.00564120521738274	0.00535952667459595	0.00474856841882395	0.00476814339650937
318	0.00564025248179477	0.00535914706707381	0.00474818719413780	0.00476735649359612
319	0.00563947309732256	0.00535870768507390	0.00474914776727654	0.00476541212928713
320	0.00563939810944848	0.00535847452867155	0.00475003811065130	0.00476508673956704
321	0.00563818750024497	0.00535827619845430	0.00474950338149397	0.00476577002544862
322	0.00563812954110173	0.00535758377025105	0.00474962207953350	0.00476557070519921
323	0.00563710956689038	0.00535722191611985	0.00475051230187005	0.00476714799942778
324	0.00563639413782394	0.00535689260513122	0.00474948938845413	0.00476800339440449
325	0.00563588706781406	0.00535641529921992	0.00474976686502948	0.00476698523352283
326	0.00563499506785648	0.00535614843742873	0.00475006573438375	0.00476830309699112
327	0.00563489380115100	0.00535604773571720	0.00475096114356734	0.00476723091719693
328	0.00563420987182398	0.00535534026910027	0.00475061593258795	0.00476788143765122
329	0.00563332557873054	0.00535498030927480	0.00475072276127483	0.00476588437590863
330	0.00563299858297521	0.00535454753287266	0.00475070111022626	0.00476752360663578
331	0.00563251012868019	0.00535415907290300	0.00475081616276645	0.00476784527938670
332	0.00563153358658560	0.00535339705548386	0.00475018328589456	0.00476586058296350
333	0.00563083981061737	0.00535272592686559	0.00474964563254782	0.00476615086688741
334	0.00563046225369961	0.00535226715429652	0.00475072646571110	0.00476611015756299
335	0.00562928212935116	0.00535173338889046	0.00475114442262439	0.00476736164987263
336	0.00562885821904301	0.00535115306610156	0.00475096749754090	0.00476524345129696
337	0.00562916148429275	0.00535097009623363	0.00475004819979791	0.00476495806778476
338	0.00562789336336179	0.00535060703402966	0.00474960314588741	0.00476348337179802
339	0.00562734980088113	0.00535018120242565	0.00474987255629854	0.00476353487182104
340	0.00562681093199404	0.00534945776870226	0.00474945290084225	0.00476665639577248
341	0.00562623913587128	0.00534897076365424	0.00474982307137540	0.00476494874186708
342	0.00562481490352023	0.00534855526984999	0.00474991861785571	0.00476468652026984
343	0.00562444982750992	0.00534859623507680	0.00474952378221934	0.00476668486034446
344	0.00562406554930198	0.00534777141889488	0.00474984644592824	0.00476804310446623
345	0.00562393157612075	0.00534713630367697	0.00474991260780926	0.00476530049714563
346	0.00562302909889755	0.00534675526141006	0.00474937057149612	0.00476683683498460
347	0.00562271943784010	0.00534624188126807	0.00474946473691475	0.00476887622536498
348	0.00562164179568481	0.00534582631678397	0.00474977585321049	0.00476709774809641
349	0.00562104792521655	0.00534538290944432	0.00474911795884250	0.00476703716521634
350	0.00562055433296262	0.00534435317625359	0.00474924067610235	0.00476990477127634
351	0.00561978482021929	0.00534404479324375	0.00474946563187538	0.00476883907854551
352	0.00561901043403201	0.00534371900943679	0.00475032752823401	0.00476958079675006
353	0.00561845923314518	0.00534251869109222	0.00475070790732994	0.00476679114303096
354	0.00561801286798807	0.00534233574410352	0.00475023429428006	0.00476763960698534
355	0.00561753827638807	0.00534201087028709	0.00475049724773199	0.00476569190623708
356	0.00561684671862735	0.00534146872885448	0.00475059828928905	0.00476586344818113
357	0.00561669266293451	0.00534132057492074	0.00475079598051232	0.00476555111758249
358	0.00561605289488657	0.00534094845194365	0.00475099838989848	0.00476522515531547
359	0.00561565053384641	0.00534067300181882	0.00475049818465956	0.00476677002102215
360	0.00561496029169998	0.00533977743973274	0.00475030084712759	0.00476833850148304
361	0.00561445062936674	0.00533940682399664	0.00475023485902656	0.00476736850163783
362	0.00561353360472975	0.00533936346730980	0.00475061448911821	0.00476759391413617
363	0.00561296367554179	0.00533880840401232	0.00475057066194672	0.00476968544857914
364	0.00561228785592025	0.00533840102621586	0.00475045797209828	0.00476842835429505
365	0.00561185994542452	0.00533798473971256	0.00475064238450448	0.00476776918565550
366	0.00561133086386995	0.00533753028227409	0.00475111124649636	0.00476536132889083
367	0.00561047922063891	0.00533667470486733	0.00475083249886897	0.00476640732208385
368	0.00561067397256335	0.00533627653890846	0.00475051032645717	0.00476594335152565
369	0.00560976790638042	0.00533617720554451	0.00475089041306459	0.00476520798175695
370	0.00560915335468310	0.00533599283521621	0.00475061521346401	0.00476474507476016
371	0.00560871139422518	0.00533582041536428	0.00474978536597395	0.00476506760592891
372	0.00560825852415845	0.00533549851924707	0.00474970948792803	0.00476572054361891
373	0.00560788122092411	0.00533500162294328	0.00474960141270850	0.00476651275795039
374	0.00560700034712106	0.00533417638651972	0.00474990044451368	0.00476620591691296
375	0.00560665063576968	0.00533356428369476	0.00475067138849402	0.00476714570069272
376	0.00560634698163210	0.00533321288094838	0.00475173949077300	0.00476765079996925
377	0.00560539230430187	0.00533277165505028	0.00475139132066520	0.00476589464739191
378	0.00560472546538584	0.00533237119016399	0.00475083749414177	0.00476533921853530
379	0.00560411436425654	0.00533155432548433	0.00475067588580229	0.00476756721987280
380	0.00560396714217710	0.00533137916146235	0.00475062316166706	0.00476520536357595
381	0.00560338123233253	0.00533108680452287	0.00475056751581728	0.00476421734814866
382	0.00560280800402787	0.00533073444139690	0.00475064841545370	0.00476436571377803
383	0.00560234092961386	0.00533044665668153	0.00474992711144405	0.00476498907838779
384	0.00560184333051070	0.00533016485055727	0.00475098208776229	0.00476498905174772
385	0.00560090769647406	0.00532942749239153	0.00475065407600857	0.00476382403770166
386	0.00560070469605783	0.00532869732980530	0.00475064666158947	0.00476342137607215
387	0.00560066636645657	0.00532840528548463	0.00475053513181039	0.00476298980517432
388	0.00559952963854870	0.00532752868199419	0.00475065009238669	0.00476251136852608
389	0.00559889756948548	0.00532727488751860	0.00475158380213153	0.00476526221541767
390	0.00559872221982210	0.00532694873296325	0.00475142862410410	0.00476397357163754
391	0.00559819740050483	0.00532677433098861	0.00475101437580768	0.00476413411908800
392	0.00559800141601085	0.00532634420683690	0.00475104548551485	0.00476598980882381
393	0.00559701787745522	0.00532596387425323	0.00475192075837772	0.00476332369334926
394	0.00559661545296203	0.00532587343782080	0.00475251316453825	0.00476296019541686
395	0.00559671498978009	0.00532538077116656	0.00475226943106313	0.00476382510045920
396	0.00559550311397921	0.00532509712762939	0.00475205197246757	0.00476562716129009
397	0.00559492889629436	0.00532452123892208	0.00475260447765747	0.00476771365564201
398	0.00559465783289776	0.00532415771219319	0.00475241722322882	0.00476814187551120
399	0.00559409966656093	0.00532362745756651	0.00475198181509959	0.00476814823277883
400	0.00559353599005599	0.00532343265302576	0.00475199206634400	0.00476785666205367
401	0.00559274293308998	0.00532272868768094	0.00475140782094272	0.00476813974647386
402	0.00559282105308242	0.00532265229688577	0.00475076259577920	0.00476825895089457
403	0.00559248946915450	0.00532212933167310	0.00475070901588298	0.00476797361952215
404	0.00559187603241930	0.00532205401673245	0.00475097825062489	0.00476664047113313
405	0.00559138261707567	0.00532149232274579	0.00475084075561399	0.00476561494046433
406	0.00559101263210445	0.00532100993764686	0.00475121876947478	0.00476591448034594
407	0.00559039253325981	0.00532070023744982	0.00475069611200947	0.00476762733864990
408	0.00559010852838812	0.00532057446896168	0.00475084763072744	0.00476583049922831
409	0.00558915279505111	0.00532020079837852	0.00475090624922075	0.00476422848066595
410	0.00558893689472881	0.00531996816252244	0.00475105065207556	0.00476630036829067
411	0.00558883330464694	0.00531942801292370	0.00475093188541238	0.00476618287732443
412	0.00558816074380385	0.00531872615687168	0.00475137010257204	0.00476706413749595
413	0.00558775512827082	0.00531836812568169	0.00475145428593584	0.00476858648054858
414	0.00558739847117251	0.00531824053843959	0.00475150485822737	0.00476843464370127
415	0.00558698813988363	0.00531800934842773	0.00475124495752356	0.00476793934925339
416	0.00558666678901145	0.00531782061940075	0.00475149519304354	0.00476827548060670
417	0.00558625008012409	0.00531752433969372	0.00475115121244683	0.00476959519769974
418	0.00558513119750413	0.00531689708397662	0.00475080432186664	0.00477094442936326
419	0.00558476311837448	0.00531667411340222	0.00475036971277451	0.00477124886660886
420	0.00558435771098406	0.00531645583079184	0.00475125166294022	0.00477043264500496
421	0.00558438979305415	0.00531620323176919	0.00475084034104777	0.00477080546483845
422	0.00558360549238272	0.00531584483883078	0.00475033978775029	0.00477102129468487
423	0.00558315247172725	0.00531543018667712	0.00474997563081931	0.00477073678677164
424	0.00558293820860624	0.00531541019893094	0.00475169937590127	0.00477376515455564
425	0.00558240892516660	0.00531491277815385	0.00475171909274778	0.00477141297839610
426	0.00558158070862993	0.00531460334760750	0.00475128216820732	0.00477085538853923
427	0.00558120252684931	0.00531402913938371	0.00475024051421060	0.00477132165395222
428	0.00558058842634305	0.00531374396640683	0.00475118757082432	0.00477023620770229
429	0.00558039865774924	0.00531343172408465	0.00475086007952097	0.00477005776165537
430	0.00557998251971878	0.00531328713429318	0.00474989023252942	0.00476835507194067
431	0.00557993502902007	0.00531303336557075	0.00475125016993650	0.00476842957832483
432	0.00557901715635396	0.00531273768326178	0.00475114371879615	0.00476605905707930
433	0.00557848509876597	0.00531259106909838	0.00475127597314160	0.00476721056353633
434	0.00557818409861069	0.00531207188413808	0.00475213179695624	0.00476825925339930
435	0.00557755164103186	0.00531172475447681	0.00475212041786800	0.00476722678360658
436	0.00557705743930650	0.00531143292572817	0.00475250108809494	0.00476875119982670
437	0.00557662212040955	0.00531122695415709	0.00475193442580609	0.00476739138296180
438	0.00557618505790416	0.00531120928701508	0.00475120645381604	0.00476743364212004
439	0.00557598593623216	0.00531081456030389	0.00475098655759482	0.00476882756787650
440	0.00557600785061077	0.00531057787986960	0.00475085478196628	0.00476671014308596
441	0.00557544027052993	0.00531020191616158	0.00475117741638636	0.00476609964101286
442	0.00557480104929054	0.00530979654618895	0.00475123384048609	0.00476665413315384
443	0.00557445130951970	0.00530969003735145	0.00475196385037215	0.00476775318887099
444	0.00557399011901510	0.00530956550077582	0.00475182277162805	0.00476824814269309
445	0.00557398782381302	0.00530933986941713	0.00475114667422767	0.00477023899916605
446	0.00557321093656550	0.00530878467286350	0.00475067065305134	0.00477094384376994
447	0.00557271362534801	0.00530828540074888	0.00475003738758596	0.00476883427141405
448	0.00557234167593146	0.00530790759667682	0.00475088937919983	0.00476821844293329
449	0.00557232377264913	0.00530732494640519	0.00475114648230318	0.00476882971019870
450	0.00557213374583989	0.00530710113445521	0.00475119839697379	0.00476968910720794
451	0.00557126966440411	0.00530684654923307	0.00475155426139335	0.00477076606911818
452	0.00557117039484476	0.00530652882072074	0.00475156508471738	0.00477107402094409
453	0.00557046510805186	0.00530645129297371	0.00475131325996876	0.00476905173501092
454	0.00557013231395783	0.00530588996764089	0.00475183334942162	0.00477081552651707
455	0.00557001521540228	0.00530562046779953	0.00475075634203283	0.00477064048266833
456	0.00556958441979236	0.00530510925842970	0.00475106309838889	0.00477169713694712
457	0.00556909606473585	0.00530497190122580	0.00475110342363759	0.00477019065826516
458	0.00556901048469272	0.00530468319093395	0.00475101669559323	0.00477090212842115
459	0.00556832871745376	0.00530431265000932	0.00475126086571627	0.00476978254597214
460	0.00556806874927398	0.00530391048951260	0.00475136674744620	0.00476927328554717
461	0.00556735235336058	0.00530345505929715	0.00475129375734534	0.00477002842602554
462	0.00556699024146979	0.00530271565803034	0.00475114828541013	0.00476994453262952
463	0.00556655906243230	0.00530248877191281	0.00475044926157000	0.00476931423818620
464	0.00556612682915554	0.00530232755075148	0.00475111829529074	0.00476940285576691
465	0.00556586071043653	0.00530166864931486	0.00475185932746271	0.00476904268755014
466	0.00556546785355763	0.00530142943260272	0.00475209067019386	0.00476917951536689
467	0.00556515384633164	0.00530103191831329	0.00475162836071637	0.00477003081290075
468	0.00556493835610433	0.00530068254597519	0.00475200794823931	0.00476771916099961
469	0.00556460081035848	0.00530035787256715	0.00475195869963172	0.00476826684590523
470	0.00556393931985825	0.00530005204738159	0.00475225700758754	0.00476935475690344
471	0.00556352946675189	0.00529973408650261	0.00475204414492120	0.00476721841726585
472	0.00556334860805589	0.00529969555796450	0.00475182125681232	0.00476794431126821
473	0.00556269295158755	0.00529940650073340	0.00475304472456714	0.00476739517821949
474	0.00556217735870058	0.00529899946811915	0.00475256459567200	0.00476808098398649
475	0.00556170124677118	0.00529879855987935	0.00475177020156895	0.00476705373763983
476	0.00556198673468813	0.00529862254638500	0.00475152335713078	0.00476970747717291
477	0.00556125139728852	0.00529830867764406	0.00475045809676623	0.00476944083089405
478	0.00556097845790860	0.00529798339759523	0.00475084169441684	0.00477063499279350
479	0.00556058297109581	0.00529766295147017	0.00475185517048170	0.00477153916529580
480	0.00556036936564229	0.00529747850888680	0.00475188238777012	0.00477221113533265
481	0.00555991512697902	0.00529702196462746	0.00475153697643786	0.00477045562958953
482	0.00555967494066850	0.00529667045436843	0.00475151802979979	0.00476953683719947
483	0.00555926811745894	0.00529641725044836	0.00474992522652483	0.00477055013785358
484	0.00555880607237926	0.00529627075464190	0.00475010661743439	0.00477171871791139
485	0.00555880673786039	0.00529561966165228	0.00475038374430769	0.00477089160380880
486	0.00555851275868605	0.00529536698239672	0.00474997618602360	0.00476956709298901
487	0.00555776475094415	0.00529508035868011	0.00474993411943026	0.00476948828502472
488	0.00555752968583107	0.00529451517419530	0.00475003659436295	0.00477120578185543
489	0.00555701989433341	0.00529420943255196	0.00475101567578329	0.00477025980129685
490	0.00555654372043081	0.00529386336043627	0.00475097961104540	0.00476880008824472
491	0.00555598746356466	0.00529371222779510	0.00475048917637060	0.00476892398039247
492	0.00555594455790738	0.00529362162671042	0.00475043425270134	0.00477044310276020
493	0.00555571242652126	0.00529345788155473	0.00475045473368936	0.00476853388926960
494	0.00555581181186627	0.00529315867075449	0.00475102550062838	0.00476880947831316
495	0.00555493947113348	0.00529268825798239	0.00475063657157361	0.00476913184788332
496	0.00555418184924886	0.00529244362304701	0.00474985744910224	0.00476896271757921
497	0.00555427312939060	0.00529217894092334	0.00474972610430511	0.00476662284923310
498	0.00555341222866366	0.00529213200880832	0.00474988898138652	0.00476757854384441
499	0.00555326562335096	0.00529167262810774	0.00475063220192781	0.00476691933185502
500	0.00555312955201646	0.00529146222481761	0.00475116360037321	0.00476667209717306
501	0.00555257205114344	0.00529118455581873	0.00475062738655383	0.00476632208089574
502	0.00555243228545602	0.00529091081651283	0.00475072670181559	0.00476455240297821
503	0.00555175836575037	0.00529061725645726	0.00475017988984128	0.00476415803972955
504	0.00555133102396937	0.00529012255467956	0.00474993244447388	0.00476543222213454
505	0.00555077044293684	0.00528982532433475	0.00474990701219511	0.00476581143727504
506	0.00555112235289398	0.00528974329474993	0.00475060215229420	0.00476448777845842
507	0.00555087435055722	0.00528952830854336	0.00475104090963241	0.00476520577462191
508	0.00555014242991043	0.00528913920183398	0.00475170826642758	0.00476533735285149
509	0.00554961835119572	0.00528862210456988	0.00475185418935731	0.00476694184855482
510	0.00554948765382354	0.00528841150423162	0.00475212720533823	0.00476777667878643
511	0.00554914281995302	0.00528785572005936	0.00475164514096537	0.00476694182745077
512	0.00554874146202159	0.00528757535530775	0.00475146956866194	0.00476688568062889
513	0.00554851534689160	0.00528751535781859	0.00475171478950608	0.00476548459433611
514	0.00554792829623122	0.00528709808936924	0.00475123939708045	0.00476675289494568
515	0.00554768194781628	0.00528680575268532	0.00475100293001868	0.00476742166134838
516	0.00554754294445790	0.00528654398646885	0.00475074426545300	0.00476859757264872
517	0.00554746888900258	0.00528652916796041	0.00475111525816226	0.00476755848915366
518	0.00554681442191215	0.00528602697145441	0.00475045156213571	0.00476817194155687
519	0.00554628697338517	0.00528572441815512	0.00475076523363268	0.00476947875998827
520	0.00554617978872471	0.00528530801214787	0.00475104698219440	0.00477084346946024
521	0.00554608054426660	0.00528499116798333	0.00475124985899735	0.00477152348568616
522	0.00554532121590533	0.00528467841625912	0.00475231303909932	0.00477051023275095
523	0.00554498539442144	0.00528442239631849	0.00475267521505912	0.00476954405177472
524	0.00554445785140125	0.00528394865416983	0.00475185741413765	0.00476996866857010
525	0.00554420304686418	0.00528386481252610	0.00475230236482889	0.00477125439425783
526	0.00554389124927829	0.00528361752849606	0.00475234163105188	0.00476846429687857
527	0.00554333401271251	0.00528330168863607	0.00475191280730183	0.00476779637686202
528	0.00554312942983615	0.00528302745501547	0.00475235216077363	0.00476908492062692
529	0.00554313577291741	0.00528266410241168	0.00475154002644690	0.00476827066521173
530	0.00554270537707881	0.00528220532478801	0.00475139837227880	0.00476898120333430
531	0.00554227545489564	0.00528199902084198	0.00475157306483507	0.00476979773188814
532	0.00554197777205284	0.00528176120226343	0.00475078633800945	0.00477253123805673
533	0.00554181371106456	0.00528182257643511	0.00475062056563148	0.00477238926442503
534	0.00554145692290153	0.00528152102556206	0.00475113508787492	0.00477111945009600
535	0.00554091966381933	0.00528130903555866	0.00475164039602622	0.00477067066489246
536	0.00554065899839101	0.00528090774892238	0.00475103834830648	0.00476994164237635
537	0.00554045876878798	0.00528100783690772	0.00475059379267479	0.00477228350744453
538	0.00554023605694597	0.00528047427632053	0.00475110874629465	0.00477071704821145
539	0.00554000079272655	0.00528038308978843	0.00475107470599451	0.00477008960758984
540	0.00553947189236223	0.00528013417108956	0.00475049062469018	0.00476775604033272
541	0.00553901440682983	0.00527958724904573	0.00475068362481562	0.00476970829130065
542	0.00553851069334342	0.00527961637219402	0.00475072115614282	0.00477098619634312
543	0.00553795454291189	0.00527928633884744	0.00475046033749333	0.00477158265646350
544	0.00553762644237342	0.00527893570362937	0.00475108280814262	0.00477040265013193
545	0.00553748359874030	0.00527864567116843	0.00475069102170043	0.00476959085237456
546	0.00553709331801290	0.00527819497915745	0.00475096484084725	0.00477171060854425
547	0.00553690432384526	0.00527790640980120	0.00475123111160318	0.00477042685888369
548	0.00553660278020359	0.00527758075759570	0.00475111416098501	0.00477222081096464
549	0.00553667564865207	0.00527766059927962	0.00475137749739552	0.00477022660294278
550	0.00553598673402614	0.00527744637090972	0.00475160547842266	0.00476913310963984
551	0.00553600011122955	0.00527683136246117	0.00475249218606355	0.00477066493171191
552	0.00553563253311570	0.00527669535129883	0.00475339119331460	0.00477060889460950
553	0.00553503973973279	0.00527639913598505	0.00475309153217936	0.00477100548173721
554	0.00553512076414912	0.00527601904973114	0.00475265688493165	0.00477170457125317
555	0.00553478377166083	0.00527600568943277	0.00475259753790251	0.00477304605653958
556	0.00553443599524587	0.00527577362343611	0.00475281566084342	0.00477240742096819
557	0.00553386101272090	0.00527547762281124	0.00475241159088185	0.00477280709235749
558	0.00553383074539208	0.00527515403006032	0.00475146353337908	0.00477208170205996
559	0.00553312366932615	0.00527531812366745	0.00475137902453975	0.00477031235359007
560	0.00553284831933750	0.00527473742825219	0.00475113786721574	0.00476982190959142
561	0.00553275335858802	0.00527470883788229	0.00475089168408718	0.00476874769470531
562	0.00553266633926403	0.00527474004597926	0.00475016012780520	0.00477031438845119
563	0.00553218370700430	0.00527428268247506	0.00475164789681573	0.00477142568108118
564	0.00553184689026729	0.00527379873013740	0.00475149901509783	0.00477150188308458
565	0.00553147430220533	0.00527349064967833	0.00475133892900074	0.00476979730431571
566	0.00553089033473097	0.00527330180038784	0.00475108385499032	0.00477044018762808
567	0.00553034786705793	0.00527309957754357	0.00475049482192838	0.00476982682837809
568	0.00553033277730216	0.00527273931628178	0.00475082075153680	0.00476759393039573
569	0.00552975908877572	0.00527258545957947	0.00475103005761801	0.00476842287474586
570	0.00552983193371697	0.00527225625776691	0.00475154403436192	0.00476803281382321
571	0.00552958282212747	0.00527199044969620	0.00475191471972646	0.00476843754999992
572	0.00552935089474168	0.00527193294093680	0.00475189891628878	0.00476888359260763
573	0.00552897322710285	0.00527140545889648	0.00475178496398189	0.00477064957185344
574	0.00552854065685072	0.00527119314090643	0.00475127416001399	0.00477116309972680
575	0.00552826488436573	0.00527089810268792	0.00475096335960223	0.00476961767490808
576	0.00552806480603051	0.00527072681325336	0.00475059149368402	0.00476974821515663
577	0.00552774830410841	0.00527060074459977	0.00475012245239851	0.00477017027041280
578	0.00552739305401534	0.00527042606505138	0.00474932811491948	0.00476894889975122
579	0.00552745481198917	0.00527013524977478	0.00474931315746374	0.00476982688797415
580	0.00552655978599190	0.00526970268399839	0.00474998073656774	0.00476980789061497
581	0.00552624726436869	0.00526957102146578	0.00475113658236672	0.00476910251086107
582	0.00552601583925501	0.00526935364242010	0.00475120985784105	0.00476931155295648
583	0.00552577292606091	0.00526905942489936	0.00475164136286119	0.00476874830232493
584	0.00552528269149463	0.00526860609665185	0.00475206307284390	0.00476878318345172
585	0.00552587017758773	0.00526860439821639	0.00475210801208616	0.00476861150773295
586	0.00552548379869612	0.00526846653892376	0.00475165302459128	0.00476835802079473
587	0.00552474878794515	0.00526797571392816	0.00475193317923007	0.00476994412973781
588	0.00552442073133691	0.00526773151265042	0.00475215437760910	0.00477142469325720
589	0.00552409574722011	0.00526765941641244	0.00475120931958251	0.00477182830754057
590	0.00552387842421173	0.00526722545411739	0.00475068104048129	0.00477120903447218
591	0.00552357049914543	0.00526697036511001	0.00475026364414763	0.00477113897767201
592	0.00552324541077309	0.00526681453057524	0.00474982523508671	0.00477348186967900
593	0.00552275516893148	0.00526664642468644	0.00475011714738039	0.00477327323694373
594	0.00552254014167084	0.00526652845301977	0.00474988224723075	0.00476968380521876
595	0.00552231126042712	0.00526631253585876	0.00475054451091414	0.00477016574320649
596	0.00552204865959048	0.00526592565607537	0.00475111230750932	0.00477062863788468
597	0.00552142455609818	0.00526582424156330	0.00475081382084882	0.00477048179585780
598	0.00552101090859478	0.00526568617572324	0.00474996553028582	0.00477122779839466
599	0.00552122638792426	0.00526547070710952	0.00475094806952818	0.00476882040927356
600	0.00552088055595568	0.00526519588327446	0.00475042156356583	0.00476892463717882
601	0.00552072048552530	0.00526499117388601	0.00475057121716754	0.00476884635260191
602	0.00551991659606088	0.00526495222077328	0.00475015746594150	0.00477008918226873
603	0.00552002565468742	0.00526462412379794	0.00475017301859646	0.00477055047441783
604	0.00551955183743941	0.00526452021162111	0.00474966865318949	0.00476879366671046
605	0.00551929268544031	0.00526427351091244	0.00475007568831490	0.00476775885189260
606	0.00551861804818560	0.00526405988553772	0.00474936821076630	0.00476823111616530
607	0.00551830423098169	0.00526356434110387	0.00474949880722505	0.00476819069167781
608	0.00551844746335004	0.00526318144544259	0.00474972439990823	0.00476913428345884
609	0.00551782340177247	0.00526302406268724	0.00475016906485694	0.00476815969121622
610	0.00551807142199497	0.00526283446816088	0.00475115870791179	0.00476948180903885
611	0.00551755194819311	0.00526290250795610	0.00475033218231168	0.00477034622757079
612	0.00551733586964594	0.00526283241424711	0.00474997286097923	0.00477298173262565
613	0.00551668272675680	0.00526225016888631	0.00475073529743864	0.00477040273683042
614	0.00551655657653118	0.00526190480383742	0.00475129862367398	0.00477224840254186
615	0.00551633748173090	0.00526162426515937	0.00475115596183338	0.00477212886892141
616	0.00551614283488878	0.00526164151790034	0.00475087434869972	0.00476855867836443
617	0.00551579354676810	0.00526154009752265	0.00475047992585759	0.00476920505049961
618	0.00551608075747577	0.00526125518708071	0.00475073899814641	0.00476749750850829
619	0.00551645248825744	0.00526081808381176	0.00475025032850187	0.00476905806271701
620	0.00551546744651420	0.00526046584546275	0.00475070577069785	0.00477001034748308
621	0.00551500378037896	0.00526030885488836	0.00475025763499114	0.00477027153475184
622	0.00551499488271632	0.00526010830590731	0.00475037682374485	0.00476992721804265
623	0.00551458944904568	0.00525973209159024	0.00475099474131528	0.00476972861733199
624	0.00551415954163242	0.00525967437568625	0.00475160736249315	0.00477128840026007
625	0.00551382786907946	0.00525933526741533	0.00475122646584670	0.00477071192190788
626	0.00551348385589569	0.00525943595183871	0.00475133645327689	0.00476962262489042
627	0.00551315446751508	0.00525919255837318	0.00475160259589846	0.00476948014060412
628	0.00551277997218141	0.00525878678552288	0.00475157055692843	0.00476978594352137
629	0.00551288679934206	0.00525849366856034	0.00475112247760105	0.00476849368405442
630	0.00551238998273305	0.00525839088423229	0.00475131756438580	0.00476856479453795
631	0.00551240933576823	0.00525832140679233	0.00475178700725244	0.00476926474613154
632	0.00551201535606687	0.00525810953400406	0.00475261681319982	0.00477098135333299
633	0.00551182762313305	0.00525760442577836	0.00475297670691567	0.00477005023491289
634	0.00551163569932398	0.00525735491093303	0.00475297320057042	0.00476913235585252
635	0.00551095039018530	0.00525722635913050	0.00475399505157787	0.00477078061504033
636	0.00551092882857288	0.00525711239320396	0.00475379922798426	0.00476974399412317
637	0.00551047846505276	0.00525691353844137	0.00475383422700506	0.00477146458591978
638	0.00551018425997166	0.00525675468234230	0.00475300082157521	0.00477182854100413
639	0.00551012630216139	0.00525662189971561	0.00475272847434409	0.00477280290833838
640	0.00551050246808990	0.00525648555119676	0.00475322456546489	0.00477222589178671
641	0.00550979729421971	0.00525632277090910	0.00475337661744929	0.00477141419353068
642	0.00550929192685636	0.00525602571859164	0.00475291773769981	0.00477192005291386
643	0.00550920160258217	0.00525583177841774	0.00475247505080939	0.00477038653438473
644	0.00550878190021655	0.00525568300600336	0.00475317040904899	0.00477128286705012
645	0.00550855375542207	0.00525527373377764	0.00475271306632534	0.00477192944603304
646	0.00550826953040222	0.00525488578878001	0.00475204298276126	0.00477154247193590
647	0.00550768274253216	0.00525467907576470	0.00475220964874961	0.00477213376064385
648	0.00550750948340924	0.00525421016526020	0.00475217041263876	0.00477357035042253
649	0.00550757535949206	0.00525388012613974	0.00475226255150265	0.00477162931033309
650	0.00550759209121555	0.00525384144075763	0.00475210988665239	0.00477074840490661
651	0.00550707783187067	0.00525363691096170	0.00475222514314409	0.00477102923427133
652	0.00550684085382190	0.00525351798119921	0.00475122983567522	0.00477245270195430
653	0.00550632410309755	0.00525354842233778	0.00475173598318201	0.00477521430949182
654	0.00550618376904721	0.00525342794554819	0.00475195369765993	0.00477429248557290
655	0.00550594966536037	0.00525312044166620	0.00475081462122155	0.00477167086062575
656	0.00550547713900861	0.00525283973521625	0.00475134075034081	0.00477267229437764
657	0.00550518793363965	0.00525285650519765	0.00475094093085530	0.00477007638029491
658	0.00550516613138474	0.00525264120371651	0.00475099037862547	0.00477066213993596
659	0.00550468739861852	0.00525277764134545	0.00475150477127014	0.00477016988167045
660	0.00550480666709245	0.00525239627626041	0.00475152155857319	0.00476932943028119
661	0.00550445095109961	0.00525190944975197	0.00475133787594046	0.00476995325600938
662	0.00550403794926741	0.00525135004793075	0.00475116285823776	0.00476859438805707
663	0.00550407737590450	0.00525114506871329	0.00475142896458619	0.00477033987558772
664	0.00550365987024844	0.00525092606641294	0.00475145802468185	0.00476902675621990
665	0.00550334413529465	0.00525084322183872	0.00475156450235200	0.00477035360142177
666	0.00550310062151682	0.00525091412253384	0.00475213455098141	0.00477035449078933
667	0.00550280354663146	0.00525069563474271	0.00475272945907015	0.00477038506633391
668	0.00550240423644357	0.00525037945849452	0.00475286127106236	0.00477029124202019
669	0.00550222779493342	0.00525023999711274	0.00475305496204985	0.00477269791141223
670	0.00550158981670717	0.00524983396048986	0.00475228509954325	0.00477177593629259
671	0.00550171144410739	0.00524954637192933	0.00475206867292513	0.00477099312706434
672	0.00550182139171885	0.00524932395142124	0.00475234244522736	0.00477012933549485
673	0.00550150243719631	0.00524936800410368	0.00475251797033710	0.00477442888235411
674	0.00550083211094254	0.00524905132230275	0.00475240918466331	0.00477347007479030
675	0.00550043414567398	0.00524883550378342	0.00475264563974215	0.00477194793539198
676	0.00550002830823324	0.00524901080381058	0.00475248108451814	0.00477142842611722
677	0.00550007776065829	0.00524877393274721	0.00475220516656535	0.00476957407192473
678	0.00549969189455198	0.00524849611484675	0.00475214484813804	0.00477000050846360
679	0.00549984726219089	0.00524831859029164	0.00475224306889108	0.00477150480419478
680	0.00549948350172741	0.00524835493293307	0.00475183760717905	0.00477104466178202
681	0.00549910791688463	0.00524796903596439	0.00475216836661679	0.00477148467147008
682	0.00549908353838566	0.00524781372688151	0.00475285121713523	0.00477063305049448
683	0.00549881682831541	0.00524769118022922	0.00475379482083103	0.00477113937358928
684	0.00549841796537137	0.00524739020926194	0.00475372952296198	0.00477190481297641
685	0.00549836810753220	0.00524721970812203	0.00475406727386379	0.00477025328034642
686	0.00549810622943081	0.00524710841551443	0.00475358237296942	0.00477096550818027
687	0.00549747039107388	0.00524684614035740	0.00475260824440740	0.00477095271385362
688	0.00549729520580683	0.00524667398135063	0.00475184788035549	0.00477209070760863
689	0.00549713586988405	0.00524654198740595	0.00475267582427350	0.00477177601206881
690	0.00549712580797576	0.00524622942345668	0.00475221218423288	0.00477080688832148
691	0.00549654013231604	0.00524588682596479	0.00475201715227888	0.00477040671527594
692	0.00549656146362463	0.00524581202729511	0.00475150451343741	0.00477141190007072
693	0.00549644018340949	0.00524543127111611	0.00475211488340321	0.00477242014079898
694	0.00549607050892687	0.00524508340549548	0.00475185680251204	0.00477468002643478
695	0.00549551875608661	0.00524481132283443	0.00475185576663290	0.00477367161403236
696	0.00549556690285927	0.00524486068352422	0.00475181305462256	0.00477307129536527
697	0.00549556646386302	0.00524465224682669	0.00475166777903507	0.00477073253025182
698	0.00549567062596852	0.00524451364532270	0.00475144337710799	0.00477308577853934
699	0.00549481484654671	0.00524443530328164	0.00475121122284187	0.00477200476132433
700	0.00549453462525433	0.00524383727065855	0.00475170219910311	0.00477122900150648
701	0.00549410952458175	0.00524331656138400	0.00475095473545942	0.00477125601040686
702	0.00549414106605657	0.00524320526851217	0.00475042905709962	0.00477119882043100
703	0.00549374452259909	0.00524317955881680	0.00475021345839601	0.00476968454676524
704	0.00549385856204361	0.00524280833734028	0.00475089180581334	0.00477110753908103
705	0.00549289396659857	0.00524276968958516	0.00475164891713365	0.00476881913838577
706	0.00549285948329652	0.00524255593533190	0.00475252723898343	0.00477033157841568
707	0.00549263273559871	0.00524225864979300	0.00475230324042483	0.00477031443164831
708	0.00549231896698931	0.00524203877496210	0.00475245429052495	0.00477050044382661
709	0.00549239749088888	0.00524200297562230	0.00475279501822945	0.00476895554805545
710	0.00549199476191438	0.00524201764602539	0.00475335603791437	0.00477022775864453
711	0.00549195412035111	0.00524165356947166	0.00475384273102190	0.00477030361769476
712	0.00549198671365812	0.00524151346127466	0.00475323316196002	0.00477103369125017
713	0.00549146223077067	0.00524104798476826	0.00475372578539654	0.00477150948635776
714	0.00549103907983375	0.00524084140706787	0.00475438962583251	0.00477232950582741
715	0.00549096685183668	0.00524084495435121	0.00475439831143969	0.00477240912934249
716	0.00549084868291398	0.00524087536981100	0.00475402293973441	0.00477355362051044
717	0.00549062691175034	0.00524078245244032	0.00475418905858967	0.00477383711960876
718	0.00549064305963230	0.00524050657222029	0.00475449576804841	0.00477334000025017
719	0.00548982750933884	0.00524040160491328	0.00475446657988175	0.00477246951041854
720	0.00548985566035473	0.00524031439697015	0.00475418852118471	0.00477304669565380
721	0.00548952377310497	0.00524002480712136	0.00475421654120082	0.00477128368858700
722	0.00548940685551002	0.00523983028280676	0.00475331400596476	0.00477030172315495
723	0.00548885547401368	0.00523962272443400	0.00475295811783257	0.00476897210352897
724	0.00548872163165252	0.00523954524688506	0.00475280193422670	0.00477112568001836
725	0.00548886205373803	0.00523924709711962	0.00475279201449745	0.00476993346074643
726	0.00548801100578056	0.00523897397570120	0.00475270874551210	0.00477114009665902
727	0.00548782202520220	0.00523883703980273	0.00475257915455924	0.00477199256940068
728	0.00548805285177152	0.00523862120880984	0.00475320010533586	0.00477157703105217
729	0.00548806400523039	0.00523849280730638	0.00475338943548094	0.00477012318024936
730	0.00548759477032571	0.00523825343945103	0.00475305750441940	0.00477073144946156
731	0.00548758244464084	0.00523816217235669	0.00475261239172760	0.00476934660718498
732	0.00548724574570681	0.00523813115238909	0.00475333465276663	0.00477018808321085
733	0.00548675870969187	0.00523782077771497	0.00475295552032202	0.00477209023225650
734	0.00548650160705012	0.00523755838020542	0.00475319141708034	0.00477060226773875
735	0.00548610637964876	0.00523731407099889	0.00475380539850442	0.00477062313559716
736	0.00548593263016931	0.00523712258884269	0.00475390366846700	0.00477019462451204
737	0.00548587523182810	0.00523686015248997	0.00475368011983462	0.00476995268445436
738	0.00548539034366620	0.00523688895969878	0.00475288738079940	0.00476955441824189
739	0.00548505786352629	0.00523690624723341	0.00475412755110392	0.00476996595568417
740	0.00548529621129002	0.00523659947834760	0.00475445222471439	0.00477365044698866
741	0.00548474336746505	0.00523616763460715	0.00475478109135519	0.00477270102932575
742	0.00548445487488520	0.00523603944310442	0.00475486981081125	0.00477137023140650
743	0.00548431092746380	0.00523598424613830	0.00475447938725693	0.00477107847272580
744	0.00548411428510128	0.00523574483997626	0.00475458882837907	0.00477167823559661
745	0.00548375087781256	0.00523531059299960	0.00475489941292036	0.00477366172144777
746	0.00548368410775063	0.00523536044032258	0.00475420189451394	0.00477074362702008
747	0.00548342393389067	0.00523480367197352	0.00475415013645560	0.00477090355687980
748	0.00548316379689433	0.00523462802956060	0.00475386637031488	0.00477213854560022
749	0.00548327606414478	0.00523451464093576	0.00475415282797942	0.00477331139142643
750	0.00548270688632066	0.00523418668090274	0.00475394440388869	0.00477086464434321
751	0.00548266953285628	0.00523415344361742	0.00475361651826836	0.00477088474390585
752	0.00548240029114453	0.00523399882199328	0.00475401445616323	0.00476984488977711
753	0.00548217376952790	0.00523384564019798	0.00475406282452066	0.00477260263292296
754	0.00548210410500290	0.00523370144216313	0.00475387937005382	0.00477324844832859
755	0.00548161273403534	0.00523339947358999	0.00475294312497287	0.00477353161876254
756	0.00548154374384458	0.00523314104382385	0.00475326714112229	0.00477270905605638
757	0.00548123229481049	0.00523306427633549	0.00475276789594749	0.00477212986980564
758	0.00548118025494722	0.00523268712434040	0.00475246073546438	0.00477402673892046
759	0.00548074837009054	0.00523253329028569	0.00475172591549934	0.00477613688750426
760	0.00548057123883361	0.00523231390586618	0.00475195161831639	0.00477439801478045
761	0.00548061184061256	0.00523216797085575	0.00475274226000815	0.00477500425518394
762	0.00548049516569853	0.00523202348286526	0.00475349168817072	0.00477425849305124
763	0.00548029357892751	0.00523195376451512	0.00475308708945322	0.00477364021788592
764	0.00548006799295659	0.00523154623934364	0.00475267489940883	0.00477444951249374
765	0.00547987513070599	0.00523145624235351	0.00475192757542377	0.00477433874759673
766	0.00547936245539865	0.00523118009657410	0.00475289592753457	0.00477515864286158
767	0.00547938320467148	0.00523102819475534	0.00475257983705601	0.00477489251357249
768	0.00547916590209504	0.00523085437332155	0.00475233475865851	0.00477426291479849
769	0.00547906277046917	0.00523085170301569	0.00475181483909121	0.00477351725546339
770	0.00547846835668099	0.00523084637552728	0.00475254865828310	0.00477373401751902
771	0.00547825469339106	0.00523051922759003	0.00475215141004544	0.00477290597721627
772	0.00547829378357624	0.00523040638460857	0.00475183082586440	0.00477392795701493
773	0.00547784255273920	0.00523023656694925	0.00475136638806351	0.00477451490737287
774	0.00547807358038593	0.00523012075978426	0.00475211890965841	0.00477637608029487
775	0.00547777224653050	0.00522968298874257	0.00475277858848779	0.00477449327306357
776	0.00547741816095808	0.00522966846178326	0.00475330596387203	0.00477346760829652
777	0.00547711159555552	0.00522946504031702	0.00475342758088984	0.00477490475940206
778	0.00547727182394145	0.00522926365827251	0.00475299651478279	0.00477566880327937
779	0.00547691874932708	0.00522907920123550	0.00475258385210428	0.00477275267863216
780	0.00547642372766384	0.00522887556381693	0.00475231015262358	0.00477178854469107
781	0.00547656192879988	0.00522887649823645	0.00475300132605678	0.00477075537015663
782	0.00547599176899061	0.00522845369641507	0.00475431554488067	0.00477192947773394
783	0.00547594731134966	0.00522833721295221	0.00475332377747919	0.00477137374198275
784	0.00547593748713338	0.00522802573584714	0.00475397407391539	0.00477311141848594
785	0.00547597741325869	0.00522807116905927	0.00475296785555704	0.00477247173910026
786	0.00547539950623381	0.00522787654260688	0.00475303122467100	0.00477051104757705
787	0.00547514340955485	0.00522766334955228	0.00475333089234058	0.00477084090452083
788	0.00547512355716954	0.00522736736787700	0.00475371140393157	0.00477005534136158
789	0.00547465565461361	0.00522717815013404	0.00475385396624862	0.00476953030456418
790	0.00547431142863281	0.00522700124521146	0.00475340552354311	0.00476970452591809
791	0.00547431409773654	0.00522687795572526	0.00475386226722016	0.00477008631275133
792	0.00547397479791909	0.00522671821017042	0.00475362127265259	0.00477160784159149
793	0.00547403164397980	0.00522668589497194	0.00475361998609930	0.00477001044743491
794	0.00547364826285357	0.00522644433788517	0.00475362709047328	0.00477172720679467
795	0.00547357629659109	0.00522630743366822	0.00475381738156530	0.00477208535120715
796	0.00547342493980898	0.00522614166224350	0.00475346284966673	0.00477270912254602
797	0.00547311644760464	0.00522603174454264	0.00475343486092141	0.00477275655761332
798	0.00547276076153352	0.00522603028891910	0.00475402871485834	0.00477382141409122
799	0.00547251077545597	0.00522571549460754	0.00475353205568226	0.00477236798382827
800	0.00547201221132556	0.00522566346419145	0.00475371777863247	0.00477281757151807
801	0.00547254688152209	0.00522557845640724	0.00475348774602806	0.00477260154180979
802	0.00547220273443272	0.00522529555396185	0.00475365213472039	0.00477294742743667
803	0.00547173614056092	0.00522505510264281	0.00475275496432011	0.00477355933274704
804	0.00547189174922018	0.00522502520762385	0.00475254658040871	0.00477349065958960
805	0.00547151785759328	0.00522483664955004	0.00475277418427293	0.00477296661106621
806	0.00547123608040720	0.00522465976885521	0.00475255660796625	0.00477509623817808
807	0.00547128326405882	0.00522448170560204	0.00475167614055601	0.00477541975052523
808	0.00547090672300500	0.00522421188108356	0.00475250880437971	0.00477357907169918
809	0.00547080560242161	0.00522409818017319	0.00475176895447149	0.00477254480593624
810	0.00547062840187541	0.00522369293757196	0.00475205487400586	0.00477368524619159
811	0.00547056997611186	0.00522362043517829	0.00475221049330233	0.00477310541531341
812	0.00547018974656202	0.00522338691351501	0.00475258924365413	0.00477142835537759
813	0.00547000320450882	0.00522333347556836	0.00475230736926257	0.00477044672970522
814	0.00547016824289988	0.00522325783440951	0.00475225373349962	0.00477052458889161
815	0.00546969914968472	0.00522334907623801	0.00475206320380393	0.00476923079846384
816	0.00546967546128212	0.00522312091177113	0.00475094401753993	0.00477002953582394
817	0.00546928735168329	0.00522286079346798	0.00475183219167223	0.00477240023865782
818	0.00546892907004160	0.00522274648286318	0.00475186563247656	0.00477275989729774
819	0.00546884563196760	0.00522272120022021	0.00475130832334513	0.00477182276945030
820	0.00546859946229163	0.00522271270791727	0.00475181375332669	0.00477404082910994
821	0.00546862362243084	0.00522251813562093	0.00475244960140461	0.00477238817633134
822	0.00546823508064806	0.00522226958022023	0.00475191205441452	0.00477040953922358
823	0.00546805240905301	0.00522214848322666	0.00475206079106296	0.00477251781031481
824	0.00546780214597118	0.00522191344937316	0.00475253573855803	0.00477131351227815
825	0.00546763933682238	0.00522176237828678	0.00475155626486982	0.00477125948785449
826	0.00546769307177303	0.00522159497472931	0.00475094416672169	0.00477135534732024
827	0.00546755217128465	0.00522135550819046	0.00475157113192291	0.00477221344327876
828	0.00546722533645576	0.00522089464698059	0.00475125131520818	0.00477148216590466
829	0.00546687854605331	0.00522083807389256	0.00475103755891048	0.00477330752289382
830	0.00546653277237089	0.00522086365852460	0.00475103572086501	0.00477383967839991
831	0.00546646138174644	0.00522080251112955	0.00475148197172792	0.00477327428082072
832	0.00546639372862987	0.00522042443605786	0.00475141274160593	0.00477426852707108
833	0.00546622148055521	0.00522015775186782	0.00475220334753777	0.00477465164856854
834	0.00546593764783153	0.00522008922199075	0.00475251965043884	0.00477441302492304
835	0.00546565823635586	0.00521973461109355	0.00475174712530461	0.00477430367657568
836	0.00546551699610088	0.00521949214568301	0.00475288157507312	0.00477086463422464
837	0.00546550896323289	0.00521932047159949	0.00475174552119845	0.00477247821562633
838	0.00546510004095278	0.00521907929547976	0.00475179230085226	0.00477411374747473
839	0.00546487402818433	0.00521900128324095	0.00475181881681828	0.00477535258217901
840	0.00546489779135428	0.00521894643129109	0.00475151713212668	0.00477578077852526
841	0.00546466215822103	0.00521868971559110	0.00475224732813318	0.00477498253186282
842	0.00546440114355334	0.00521853373101658	0.00475196835910869	0.00477461589204749
843	0.00546450457495264	0.00521837130271493	0.00475258426694269	0.00477290017582589
844	0.00546410016193739	0.00521806293241425	0.00475149170866620	0.00477198451789467
845	0.00546359205072517	0.00521800010349671	0.00475128472445808	0.00477294638924000
846	0.00546354908122777	0.00521790392118333	0.00475120602157325	0.00477611047893126
847	0.00546352482765908	0.00521766345383443	0.00475158214200199	0.00477338091106524
848	0.00546336656459017	0.00521758010820497	0.00475151960258827	0.00477500153457607
849	0.00546309680587288	0.00521757911517737	0.00475188623370779	0.00477268664859423
850	0.00546299880043790	0.00521715709146378	0.00475221132398724	0.00477176028691937
851	0.00546280020683931	0.00521710708663709	0.00475192155096514	0.00477189030093023
852	0.00546240615257798	0.00521701343999111	0.00475309389862399	0.00477270277893205
853	0.00546226168909274	0.00521687455826447	0.00475223935153844	0.00477192544007906
854	0.00546192735383495	0.00521660434542136	0.00475241317544213	0.00477167501043153
855	0.00546181354867740	0.00521638225309288	0.00475281726186756	0.00477257948016121
856	0.00546159193840819	0.00521622704663347	0.00475268761751743	0.00477223524825455
857	0.00546162133500840	0.00521594933542724	0.00475180559343442	0.00477384915714024
858	0.00546130367306604	0.00521579627690340	0.00475118274318226	0.00477376446151552
859	0.00546121337563462	0.00521566596167485	0.00475056610864092	0.00477354491532161
860	0.00546096393693473	0.00521552536519229	0.00475090906525172	0.00477443750502909
861	0.00546131209673326	0.00521534046335732	0.00475202965878912	0.00477254579673274
862	0.00546060050580732	0.00521512996639516	0.00475209262364122	0.00476951709115648
863	0.00546047648439820	0.00521497084803758	0.00475197804986413	0.00477254798676314
864	0.00546030429485202	0.00521478329555785	0.00475223025807043	0.00477304096007282
865	0.00546016441393564	0.00521496477804557	0.00475203001061355	0.00477362371658308
866	0.00546015831406629	0.00521481565052145	0.00475207722430595	0.00477447588858925
867	0.00545971250463474	0.00521457324683656	0.00475247796076863	0.00477472085768155
868	0.00545946245751566	0.00521450896713729	0.00475262224536926	0.00477317519752067
869	0.00545917691320071	0.00521432500076349	0.00475360989605244	0.00477354386835063
870	0.00545906741983847	0.00521384796894078	0.00475275235784651	0.00477258549276177
871	0.00545905995061554	0.00521379700743247	0.00475248423112523	0.00477111414336993
872	0.00545892956459722	0.00521362749964984	0.00475224722247459	0.00477038499377181
873	0.00545878117333021	0.00521351120704597	0.00475270351835123	0.00477144709450828
874	0.00545844937050017	0.00521332527849742	0.00475376380985529	0.00477250803914223
875	0.00545817683972108	0.00521346784734007	0.00475372488716541	0.00477148194526268
876	0.00545845905141951	0.00521314027868828	0.00475388029155295	0.00477314114009845
877	0.00545811924195556	0.00521308473183902	0.00475430588359937	0.00477241290869280
878	0.00545766047877210	0.00521289281066462	0.00475410553637183	0.00477229929557998
879	0.00545765160271183	0.00521283055256938	0.00475437193565793	0.00477504078145939
880	0.00545764797049946	0.00521270675933940	0.00475360924226119	0.00477392063978792
881	0.00545704660696430	0.00521271999868661	0.00475393325838549	0.00477276309724481
882	0.00545707504897382	0.00521242528293687	0.00475396209173997	0.00477058129480413
883	0.00545667211493648	0.00521236689790165	0.00475380982676064	0.00477271997850830
884	0.00545655139540035	0.00521212713030759	0.00475431280429238	0.00477204489961487
885	0.00545663955765432	0.00521204633295833	0.00475461723237367	0.00477200404228784
886	0.00545600777437510	0.00521192627190767	0.00475375060562067	0.00477204848063111
887	0.00545627832837895	0.00521176636923076	0.00475494149048723	0.00477411457002767
888	0.00545618401557286	0.00521168603778423	0.00475534952614073	0.00477297575702377
889	0.00545578653564812	0.00521143159184844	0.00475545794583059	0.00477321311680050
890	0.00545592983103277	0.00521136232528817	0.00475544819028268	0.00477283896066582
891	0.00545543453236597	0.00521117021383546	0.00475461975305588	0.00477375697775572
892	0.00545502118835063	0.00521108079666502	0.00475425921856384	0.00477271379151806
893	0.00545484349007007	0.00521100335789726	0.00475353049754478	0.00477380629315046
894	0.00545487667120150	0.00521076289399848	0.00475316913586868	0.00477323096676335
895	0.00545486353295468	0.00521079553997730	0.00475368596734356	0.00477165771995690
896	0.00545478675056188	0.00521081810734193	0.00475357094701308	0.00477138457174496
897	0.00545453106683671	0.00521062536393077	0.00475302861833652	0.00477092927753961
898	0.00545439787333239	0.00521043930408806	0.00475322883846965	0.00477302185556991
899	0.00545395410299383	0.00521027519200682	0.00475314461316468	0.00477009898591546
900	0.00545384951537766	0.00520993249404462	0.00475289278736818	0.00477144624236037
901	0.00545366259846074	0.00520984132706414	0.00475392209217466	0.00477091543237261
902	0.00545354420554712	0.00520989606184945	0.00475492703273187	0.00477115222300422
903	0.00545347322002529	0.00520980331485183	0.00475429569538615	0.00477262228762377
904	0.00545357962920120	0.00520944995179732	0.00475385376579597	0.00477237533474118
905	0.00545344847129094	0.00520924159286636	0.00475363656069990	0.00477143153959772
906	0.00545336700564075	0.00520913526644356	0.00475326739509984	0.00477275816243989
907	0.00545266241611766	0.00520915952543888	0.00475357589030409	0.00477063750100019
908	0.00545268824775291	0.00520903939728643	0.00475311799075117	0.00476859096858943
909	0.00545226087543908	0.00520867169059746	0.00475334653274352	0.00476895401420495
910	0.00545209311787158	0.00520860184879330	0.00475350067685880	0.00476972057475421
911	0.00545195950767651	0.00520841756117732	0.00475380399551576	0.00476995798350186
912	0.00545164795756269	0.00520816300106000	0.00475350226257098	0.00476957433447842
913	0.00545181069147946	0.00520803793136351	0.00475366373574426	0.00476991777120567
914	0.00545168303980505	0.00520776765213498	0.00475414589920375	0.00477025617917976
915	0.00545147436606235	0.00520760854378413	0.00475286373197911	0.00476980435920747
916	0.00545121562151380	0.00520757130963235	0.00475312141463260	0.00476978545772774
917	0.00545114142113424	0.00520732223431991	0.00475285159003038	0.00477119754458813
918	0.00545105287407076	0.00520717430954789	0.00475359153185129	0.00477088268382951
919	0.00545068250922946	0.00520709163913855	0.00475489300733733	0.00477430990311287
920	0.00545079465316694	0.00520701052331104	0.00475522551576172	0.00477521405831650
921	0.00545069136891266	0.00520696860439268	0.00475486093703476	0.00477451831468407
922	0.00545062660925374	0.00520696550302071	0.00475437256766385	0.00477335604679919
923	0.00545006823563971	0.00520682862467630	0.00475358158700202	0.00477176521837900
924	0.00545003136361340	0.00520662596847164	0.00475399189474238	0.00477216202914821
925	0.00544988082478196	0.00520654333062993	0.00475391963095193	0.00477297843787740
926	0.00544998779650607	0.00520649904683999	0.00475470765987673	0.00477203385406640
927	0.00544974824060390	0.00520652187933480	0.00475435607452048	0.00477288977895375
928	0.00544940077428466	0.00520621688231814	0.00475517389001062	0.00477275289031387
929	0.00544941459252874	0.00520617971927405	0.00475514638425917	0.00477337216718986
930	0.00544910974488003	0.00520597717664377	0.00475504483864307	0.00477319720186735
931	0.00544897166415687	0.00520588293258770	0.00475431877417684	0.00477457214994676
932	0.00544870037597677	0.00520568354912349	0.00475365508350646	0.00477367040498977
933	0.00544867599138710	0.00520533675305691	0.00475425795566079	0.00477514999028374
934	0.00544836116293663	0.00520513149402158	0.00475388619003141	0.00477516603877089
935	0.00544804760461987	0.00520506298263990	0.00475422958917280	0.00477427705293057
936	0.00544806997945537	0.00520506191528895	0.00475382521603880	0.00477629567596447
937	0.00544793727901390	0.00520487295644570	0.00475451831463794	0.00477494879304923
938	0.00544756363152268	0.00520466239350754	0.00475417881397970	0.00477250953634102
939	0.00544736629575488	0.00520452889070821	0.00475418686372818	0.00477062896943248
940	0.00544740527976678	0.00520453145534875	0.00475451050539158	0.00477222487962146
941	0.00544728269950170	0.00520436357553777	0.00475401865024064	0.00477363314128498
942	0.00544718112910035	0.00520429731262105	0.00475321001550743	0.00477142014284969
943	0.00544722744517479	0.00520444113506982	0.00475328527181664	0.00477350604022725
944	0.00544672036842578	0.00520427460753420	0.00475394058952388	0.00477326625848196
945	0.00544672793402842	0.00520412266824552	0.00475392038732275	0.00477196642636087
946	0.00544636371239349	0.00520387753905786	0.00475463031145774	0.00477299920283685
947	0.00544624770906384	0.00520385187905601	0.00475406967956744	0.00477002121442782
948	0.00544620758366797	0.00520360176010506	0.00475458715937460	0.00477269537323258
949	0.00544610974213010	0.00520340191253225	0.00475483221139985	0.00477190943978255
950	0.00544571814383246	0.00520316314886573	0.00475506207113156	0.00477228430337127
951	0.00544567593026661	0.00520299172021830	0.00475522135285414	0.00477174656526883
952	0.00544585219933262	0.00520292204703681	0.00475501185485115	0.00477031422523361
953	0.00544538660434459	0.00520287796812765	0.00475472890243846	0.00477116522112179
954	0.00544498541650711	0.00520275723340228	0.00475500178360291	0.00477109117997155
955	0.00544508975964023	0.00520219391459391	0.00475394598227571	0.00476974132608654
956	0.00544491843244146	0.00520211236106599	0.00475410701101019	0.00476929621131469
957	0.00544468708031316	0.00520182914915678	0.00475417940769428	0.00477024219597579
958	0.00544466463838987	0.00520175027872661	0.00475453013338740	0.00477157084306892
959	0.00544437831158257	0.00520169502999291	0.00475498840854850	0.00477325230376904
960	0.00544409506821119	0.00520171083670482	0.00475516501955839	0.00477285355440373
961	0.00544384476237376	0.00520113972630105	0.00475561713234008	0.00477317374884964
962	0.00544385709935253	0.00520097366429335	0.00475558562432219	0.00477142966323090
963	0.00544394185292928	0.00520094631994635	0.00475582057213596	0.00477236225420819
964	0.00544357258599128	0.00520072582902214	0.00475498327405991	0.00477175249790005
965	0.00544345061250886	0.00520077579621140	0.00475435599111075	0.00477261336462838
966	0.00544366345634959	0.00520043963464203	0.00475474008488325	0.00477307937586202
967	0.00544309371666368	0.00520034220131979	0.00475458974689669	0.00477461433520296
968	0.00544322802306666	0.00520022716095317	0.00475505260610908	0.00477225475136256
969	0.00544300357858456	0.00520015803316987	0.00475430974623773	0.00477365581901867
970	0.00544260224531137	0.00520004818506610	0.00475467533545365	0.00477158496218767
971	0.00544277695730770	0.00519987946611923	0.00475469035627755	0.00477390516412315
972	0.00544262968338026	0.00519982912512538	0.00475422459405352	0.00477452622584092
973	0.00544224769590074	0.00519964293382921	0.00475362715805334	0.00477655784966555
974	0.00544198498858907	0.00519950015852261	0.00475432838538016	0.00477474402778932
975	0.00544186030721749	0.00519946612559953	0.00475391467207140	0.00477521293926834
976	0.00544169602634489	0.00519940634895157	0.00475403580908647	0.00477400225780146
977	0.00544173983967994	0.00519937448216190	0.00475360490981713	0.00477487436734732
978	0.00544138999709555	0.00519925832532418	0.00475407956856348	0.00477397245792076
979	0.00544114811912702	0.00519906861229342	0.00475322071303816	0.00477337125913579
980	0.00544085214288676	0.00519876519033084	0.00475270385536561	0.00477178792031880
981	0.00544092640771925	0.00519865726326975	0.00475287871053209	0.00477479213221790
982	0.00544122969123895	0.00519860358317619	0.00475286949052556	0.00477512591106389
983	0.00544058458871133	0.00519854466739017	0.00475291100097618	0.00477509228441340
984	0.00544029191833265	0.00519841384503572	0.00475314084267562	0.00477486855713432
985	0.00544024042215947	0.00519842483796655	0.00475267534447155	0.00477340619396089
986	0.00543999206449442	0.00519830392973500	0.00475276639338551	0.00477376483388176
987	0.00544004096447838	0.00519806074384793	0.00475303367903324	0.00477401019372452
988	0.00543996399103489	0.00519801339629731	0.00475258867555055	0.00477349213839493
989	0.00543982615987202	0.00519780390342841	0.00475285962673611	0.00477326813765592
990	0.00543958034594777	0.00519762936723041	0.00475322868903319	0.00477462501142729
991	0.00543935423078414	0.00519756383234944	0.00475350142769590	0.00477498739503016
992	0.00543905606932510	0.00519739562215133	0.00475332891289410	0.00477460502854085
993	0.00543890947512592	0.00519725428701440	0.00475340661183209	0.00477173142597682
994	0.00543906830068724	0.00519690773433906	0.00475437564807681	0.00477180838200862
995	0.00543921612352223	0.00519692289154149	0.00475466188305578	0.00477171338160832
996	0.00543890392840420	0.00519678501185315	0.00475419632763224	0.00477464647516563
997	0.00543855072171822	0.00519667721392515	0.00475466515055331	0.00477402004411465
998	0.00543860890104586	0.00519653212687422	0.00475417958118396	0.00477521097200432
999	0.00543850255293017	0.00519653010241833	0.00475397727317615	0.00477374158245099
1000	0.00543795649101810	0.00519637013041470	0.00475367058078416	0.00477308257732217
1001	0.00543802027380372	0.00519609719947766	0.00475332816674865	0.00477318657695662
1002	0.00543784215996486	0.00519599383106643	0.00475262492610419	0.00477326625889343
1003	0.00543780828630074	0.00519588971620660	0.00475220672515763	0.00477247725205381
1004	0.00543782668249334	0.00519567640765563	0.00475222041901544	0.00477432221522356
1005	0.00543753138321732	0.00519541685403667	0.00475258036946198	0.00477300110489078
1006	0.00543738142852073	0.00519553495559805	0.00475307444111953	0.00477449763122227
1007	0.00543698175555763	0.00519541927337721	0.00475337033928526	0.00477407128757379
1008	0.00543694563030184	0.00519537620287899	0.00475373435348113	0.00477225412785058
1009	0.00543699554898297	0.00519500882443768	0.00475385804508464	0.00477356664192036
1010	0.00543654455236866	0.00519495992199738	0.00475340385524557	0.00477270186167536
1011	0.00543650793652623	0.00519466901275191	0.00475317310510201	0.00477360874922796
1012	0.00543648483672790	0.00519464915411153	0.00475313848274830	0.00477493675934087
1013	0.00543610517923348	0.00519462902467332	0.00475257666268061	0.00477387582995735
1014	0.00543587171160325	0.00519445354135178	0.00475282765212819	0.00477385803704000
1015	0.00543569212985300	0.00519426520371325	0.00475372137714388	0.00477430212409113
1016	0.00543570977837162	0.00519398848684929	0.00475353768849500	0.00477455281110151
1017	0.00543551683789193	0.00519402452502712	0.00475344019271240	0.00477354737692194
1018	0.00543558546206347	0.00519350248758592	0.00475265852603870	0.00477246834575973
1019	0.00543508488695007	0.00519371951699304	0.00475290042917726	0.00477274395609032
1020	0.00543510840094844	0.00519350156863062	0.00475175633958469	0.00477255435439981
1021	0.00543524263353828	0.00519335176288155	0.00475210958710030	0.00477432304888279
1022	0.00543473707573260	0.00519311571723651	0.00475267038033253	0.00477213847835342
1023	0.00543462867357053	0.00519302720701792	0.00475335414617907	0.00477301099760427
1024	0.00543486861408044	0.00519286649430757	0.00475248439969511	0.00477376352944756
1025	0.00543451980229925	0.00519275783689613	0.00475238714964251	0.00477323621992497
1026	0.00543451934860849	0.00519270923906197	0.00475262077569521	0.00477386116679019
1027	0.00543411941295816	0.00519268819685664	0.00475216078103121	0.00477433357854436
1028	0.00543404094216438	0.00519254985216293	0.00475201757219142	0.00477514287968493
1029	0.00543397216757018	0.00519244684456614	0.00475204231401808	0.00477452145768320
1030	0.00543356341954667	0.00519222887219271	0.00475291956364748	0.00477474221697391
1031	0.00543366896798261	0.00519205156508052	0.00475321165544210	0.00477670638165807
1032	0.00543364128424115	0.00519198731672577	0.00475272412519380	0.00477731759030054
1033	0.00543338329136118	0.00519203627580858	0.00475306176865377	0.00477644362541739
1034	0.00543316826201976	0.00519192932986702	0.00475385452396199	0.00477467549858785
1035	0.00543307724463342	0.00519177060232534	0.00475394105251122	0.00477312076271574
1036	0.00543269839406732	0.00519191775784620	0.00475388235096189	0.00477272127097477
1037	0.00543247178119450	0.00519181562895920	0.00475457835457376	0.00477273200170478
1038	0.00543244376111744	0.00519166661601721	0.00475431513534914	0.00477268972468228
1039	0.00543292065929841	0.00519147554371843	0.00475512964664158	0.00477351696799196
1040	0.00543258842400105	0.00519134357296559	0.00475494008749716	0.00477269814084611
1041	0.00543229446033685	0.00519136839061089	0.00475398930082215	0.00477159357855299
1042	0.00543211058574080	0.00519130450145379	0.00475387103397875	0.00477467935219535
1043	0.00543190164587741	0.00519116922966623	0.00475377466408794	0.00477385098598365
1044	0.00543198269081074	0.00519080873525297	0.00475332323842769	0.00477645368596898
1045	0.00543177467018175	0.00519069181571354	0.00475341005968713	0.00477610602922921
1046	0.00543141995871298	0.00519061108115291	0.00475394905599780	0.00477460403287689
1047	0.00543145004774780	0.00519037917303648	0.00475449557403433	0.00477671881616268
1048	0.00543125925457945	0.00519024784029964	0.00475439879463714	0.00477897511734147
1049	0.00543101143522648	0.00519018771126407	0.00475397694550444	0.00477759980393151
1050	0.00543079241817522	0.00518991304422845	0.00475486651631765	0.00477561421249785
1051	0.00543082766122105	0.00518992129105174	0.00475498807853136	0.00477817659844905
1052	0.00543102912986256	0.00518966658277402	0.00475547147320443	0.00477707031575859
1053	0.00543080237172253	0.00518960449949809	0.00475474016287642	0.00477517337749721
1054	0.00543020616612252	0.00518954830085625	0.00475460291431634	0.00477412986382016
1055	0.00543025054979286	0.00518954929739719	0.00475376968553867	0.00477475849123831
1056	0.00543025823732736	0.00518946324852918	0.00475428905881768	0.00477608436587237
1057	0.00542995126646862	0.00518929374683517	0.00475405970937772	0.00477570504057045
1058	0.00542996861675820	0.00518918096963507	0.00475373326869341	0.00477445454733590
1059	0.00542965013829343	0.00518889659482495	0.00475420226093500	0.00477407774881046
1060	0.00542958995243680	0.00518868195952175	0.00475315029698756	0.00477416411151236
1061	0.00542945945841695	0.00518870266260238	0.00475316132832056	0.00477492847214354
1062	0.00542950789436519	0.00518864442305874	0.00475465725725979	0.00477720582522888
1063	0.00542928704995603	0.00518850183059773	0.00475440502515626	0.00477548227207657
1064	0.00542932983024556	0.00518826713852123	0.00475471276593248	0.00477460266182273
1065	0.00542895573879609	0.00518824789752637	0.00475512884584367	0.00477332643060112
1066	0.00542884065208208	0.00518812866402213	0.00475506363908498	0.00477332371502422
1067	0.00542862000824689	0.00518801433288609	0.00475534138283478	0.00477386413682171
1068	0.00542853341782947	0.00518766024255668	0.00475514587643683	0.00477444788662343
1069	0.00542823913354621	0.00518752869074225	0.00475467148854609	0.00477473108041795
1070	0.00542813816176489	0.00518718382941294	0.00475525257342583	0.00477472693893081
1071	0.00542803785906053	0.00518716730881206	0.00475508894864299	0.00477793312470489
1072	0.00542809265692584	0.00518711434998285	0.00475376966029215	0.00477516661300646
1073	0.00542776565801687	0.00518712451322265	0.00475372482433759	0.00477373932198267
1074	0.00542757361071379	0.00518682103634858	0.00475463511970665	0.00477479606326835
1075	0.00542763745892723	0.00518673047706864	0.00475490191262771	0.00477180813305602
1076	0.00542755057107112	0.00518662505788917	0.00475457677909849	0.00477593983694493
1077	0.00542737084928596	0.00518648413120397	0.00475461877983333	0.00477258150237436
1078	0.00542721568389471	0.00518643227451335	0.00475414266738495	0.00477115931077579
1079	0.00542701738816502	0.00518628663329836	0.00475428145926436	0.00477468799197619
1080	0.00542715461335066	0.00518612510422251	0.00475423327102661	0.00477275572169957
1081	0.00542704755195249	0.00518613960200346	0.00475494606196622	0.00477281276307001
1082	0.00542684911856593	0.00518606796467532	0.00475495534634194	0.00477320026620312
1083	0.00542654159091103	0.00518602923221174	0.00475474259480208	0.00477300753835927
1084	0.00542651411472847	0.00518555541372230	0.00475555268815024	0.00477333914693449
1085	0.00542634560760294	0.00518561438794055	0.00475564838484618	0.00477379833240118
1086	0.00542622017657263	0.00518544028512504	0.00475647245180978	0.00477339541430409
1087	0.00542612558247744	0.00518510452042916	0.00475611870255405	0.00477202615703421
1088	0.00542603537244849	0.00518493436893664	0.00475664736503836	0.00477271617026748
1089	0.00542597094718590	0.00518474672506869	0.00475602187783379	0.00477318579857683
1090	0.00542578656815870	0.00518480823283856	0.00475606487921280	0.00477430568586666
1091	0.00542542614714664	0.00518467653680239	0.00475595347736834	0.00477346206268435
1092	0.00542557881830077	0.00518459363838130	0.00475572273906076	0.00477368995433197
1093	0.00542561402168755	0.00518437122594575	0.00475478437386122	0.00477416939737251
1094	0.00542535580707420	0.00518412275851717	0.00475390195960902	0.00477425713061372
1095	0.00542517982823164	0.00518378383659878	0.00475372332912879	0.00477576573824190
1096	0.00542496113763512	0.00518376997608991	0.00475386523155353	0.00477563445249515
1097	0.00542474377577322	0.00518388216886112	0.00475356017455912	0.00477473820541056
1098	0.00542465595763155	0.00518378376664230	0.00475392170549395	0.00477347286005634
1099	0.00542463770905447	0.00518355142483755	0.00475409664529629	0.00477566190703465
1100	0.00542431567921656	0.00518344719599027	0.00475398824084764	0.00477591915309514
1101	0.00542428174685493	0.00518330821223685	0.00475353204093235	0.00477652743204952
1102	0.00542390830613923	0.00518322756498064	0.00475438158022222	0.00477553707061868
1103	0.00542385556666093	0.00518317018540258	0.00475458109069494	0.00477438736709399
1104	0.00542394668765556	0.00518320289034076	0.00475402194133159	0.00477520671010023
1105	0.00542364217660707	0.00518286168444008	0.00475463950639762	0.00477587373088808
1106	0.00542357213886141	0.00518271350025272	0.00475419273831286	0.00477340247186628
1107	0.00542338491737977	0.00518271232499825	0.00475484795408582	0.00477331367061536
1108	0.00542347975631071	0.00518245952748318	0.00475455102009188	0.00477447774580286
1109	0.00542330428747216	0.00518250477634592	0.00475529724549224	0.00477622562392605
1110	0.00542316325263526	0.00518233669833907	0.00475491494209609	0.00477769761370770
1111	0.00542316071082798	0.00518240065759014	0.00475492291898093	0.00477631671604289
1112	0.00542279560416908	0.00518230539883213	0.00475444772965412	0.00477492899580634
1113	0.00542268503100283	0.00518204771567048	0.00475467887600489	0.00477524159396398
1114	0.00542252512806232	0.00518203931660248	0.00475483197916354	0.00477634336567148
1115	0.00542248589752445	0.00518181770253468	0.00475454512988619	0.00477497610376797
1116	0.00542240669827818	0.00518185864460382	0.00475399474455474	0.00477506137952863
1117	0.00542212768339971	0.00518162991817511	0.00475298534914553	0.00477392202091405
1118	0.00542210716807294	0.00518140920217291	0.00475417560296930	0.00477570826029728
1119	0.00542174607923821	0.00518116839625236	0.00475387211410922	0.00477608516041846
1120	0.00542150482822856	0.00518106731644060	0.00475266709640664	0.00477759146729570
1121	0.00542160642210611	0.00518104909726707	0.00475243397657155	0.00477714722483234
1122	0.00542164600685650	0.00518080490830535	0.00475188640135088	0.00477705755849688
1123	0.00542162865524712	0.00518079158582681	0.00475240807870892	0.00477547142200462
1124	0.00542144741066260	0.00518054483647837	0.00475208246487749	0.00477483737778988
1125	0.00542108362731034	0.00518042751279901	0.00475272920558000	0.00477515429692624
1126	0.00542089893889789	0.00518009330889466	0.00475274401635716	0.00477599552423286
1127	0.00542104385908593	0.00518031139301352	0.00475269449785244	0.00477503497226942
1128	0.00542064352291160	0.00518015636476722	0.00475310668843285	0.00477308663936357
1129	0.00542072760721241	0.00518003185298939	0.00475336912372718	0.00477148765449263
1130	0.00542073707046763	0.00517984044304293	0.00475323179372960	0.00477249338686316
1131	0.00542074611669249	0.00517975505252218	0.00475364114395927	0.00477439491102952
1132	0.00542043791181445	0.00517949604814999	0.00475401689782447	0.00477705554580077
1133	0.00542045766105831	0.00517956055690379	0.00475414245338133	0.00477478950829978
1134	0.00542012348428448	0.00517939752380324	0.00475460994570022	0.00477433284780229
1135	0.00542016057253971	0.00517928221693513	0.00475423172919941	0.00477183447731369
1136	0.00541962760292919	0.00517929619748013	0.00475429562290031	0.00477395150343437
1137	0.00541977779518008	0.00517910884500318	0.00475413032476540	0.00477401873360680
1138	0.00541992405176319	0.00517894073566869	0.00475479142266233	0.00477348920319587
1139	0.00541968485177585	0.00517874755660228	0.00475451878788369	0.00477343432104995
1140	0.00541934089363282	0.00517863195881694	0.00475497661989615	0.00477685848836520
1141	0.00541945812919885	0.00517851845174702	0.00475428071234893	0.00477602441328149
1142	0.00541906178258528	0.00517858860644605	0.00475500393056633	0.00477446016596494
1143	0.00541894212309075	0.00517829601346781	0.00475486795400121	0.00477345865151419
1144	0.00541870621549284	0.00517830042926656	0.00475373163002506	0.00477086284869051
1145	0.00541861227921845	0.00517805602231114	0.00475423459629998	0.00477294418275384
1146	0.00541846426419297	0.00517803595711231	0.00475369249738862	0.00477247587521782
1147	0.00541860364873180	0.00517808783931887	0.00475351374694494	0.00477370094449427
1148	0.00541839134584607	0.00517800074816342	0.00475298223349084	0.00477359985167108
1149	0.00541837258426153	0.00517783408638961	0.00475368797609330	0.00477279828919625
1150	0.00541832656185874	0.00517776173263725	0.00475352230279930	0.00477230144029694
1151	0.00541780011158305	0.00517750402873506	0.00475393991908979	0.00477367146940177
1152	0.00541782525105721	0.00517737738900363	0.00475440159767923	0.00477391834459805
1153	0.00541753203311029	0.00517746471905335	0.00475426928829432	0.00477424801979072
1154	0.00541778364704221	0.00517726423667811	0.00475428403562288	0.00477416966395205
1155	0.00541740039344260	0.00517720225106801	0.00475492253207026	0.00477377160450270
1156	0.00541720509315839	0.00517706462193359	0.00475444579626097	0.00477482501203674
1157	0.00541704192054468	0.00517703001958094	0.00475454262053270	0.00477459508784548
1158	0.00541709991408741	0.00517689984570727	0.00475443711730529	0.00477634488934799
1159	0.00541698758310766	0.00517680996054068	0.00475396420981172	0.00477602777288548
1160	0.00541691021905061	0.00517680465868233	0.00475366105145783	0.00477471331456755
1161	0.00541646999786997	0.00517672777556121	0.00475386318095928	0.00477442661757132
1162	0.00541645719682701	0.00517657214279290	0.00475364425951232	0.00477317768101435
1163	0.00541657329785962	0.00517642540777336	0.00475325627216354	0.00477253724882412
1164	0.00541629784906178	0.00517635343294237	0.00475321213031927	0.00477214518143360
1165	0.00541625122334465	0.00517615422830352	0.00475267111912293	0.00477487500552585
1166	0.00541595031784856	0.00517608374345921	0.00475304474405554	0.00477499363546718
1167	0.00541592685773165	0.00517597931813614	0.00475278053794529	0.00477579514779615
1168	0.00541603813713086	0.00517604068595051	0.00475324662142101	0.00477388086719000
1169	0.00541586263909764	0.00517588517863990	0.00475326062613286	0.00477519551548340
1170	0.00541565917764463	0.00517568043746478	0.00475325240100540	0.00477301353307837
1171	0.00541548620600999	0.00517565666931067	0.00475360052630328	0.00477355466547741
1172	0.00541518644829564	0.00517560635950613	0.00475335852087660	0.00477487200440084
1173	0.00541518203684102	0.00517544889417925	0.00475314098601278	0.00477518994481798
1174	0.00541503249019163	0.00517521258536279	0.00475353036073537	0.00477496441508123
1175	0.00541476841872639	0.00517509260984032	0.00475296520538528	0.00477664456937474
1176	0.00541523307616472	0.00517482890346858	0.00475347685957358	0.00477699054474198
1177	0.00541481237629637	0.00517483558040019	0.00475358394772283	0.00477686334718988
1178	0.00541462519246572	0.00517488751533908	0.00475264702051392	0.00477568254617645
1179	0.00541445045321867	0.00517489026372577	0.00475255051090378	0.00477639185180765
1180	0.00541437504794642	0.00517473339642819	0.00475306104404741	0.00477447702605596
1181	0.00541426801632829	0.00517461211138491	0.00475354201696073	0.00477559963612198
1182	0.00541434066249708	0.00517449389128070	0.00475402192273608	0.00477325609539448
1183	0.00541407954979141	0.00517435945810675	0.00475481660640324	0.00477263790149236
1184	0.00541396102501200	0.00517431654218362	0.00475471981720946	0.00477284859949304
1185	0.00541375300030950	0.00517432307500796	0.00475490093301609	0.00477398749638318
1186	0.00541347047497308	0.00517423555434003	0.00475494248542165	0.00477327263201631
1187	0.00541363460319047	0.00517406388081046	0.00475481650168963	0.00477345753830065
1188	0.00541327479580358	0.00517394976745067	0.00475563099585962	0.00477361742655894
1189	0.00541326801579234	0.00517371587712498	0.00475634107416896	0.00477353769630131
1190	0.00541327054986621	0.00517358938446539	0.00475565462047797	0.00477544958371501
1191	0.00541309720285677	0.00517346873964913	0.00475587139350863	0.00477728123487528
1192	0.00541306431869082	0.00517342715753559	0.00475587058517266	0.00477722183497632
1193	0.00541287499936009	0.00517340919913554	0.00475564886866094	0.00477795504943334
1194	0.00541295570294355	0.00517304381257071	0.00475588225200511	0.00477611587162619
1195	0.00541257168612391	0.00517290606004332	0.00475677297288583	0.00477529683688824
1196	0.00541250611608384	0.00517283791988205	0.00475676791814688	0.00477561023746942
1197	0.00541246976135673	0.00517274033151004	0.00475626889254138	0.00477615929346508
1198	0.00541240555818549	0.00517252558172963	0.00475545812934093	0.00477524021483072
1199	0.00541231157076964	0.00517248100678260	0.00475545133241686	0.00477545475437023
1200	0.00541213854839719	0.00517235435607719	0.00475534189677404	0.00477411274270717
1201	0.00541189860615091	0.00517231119415039	0.00475629804084463	0.00477289661455103
1202	0.00541200089826201	0.00517224639112827	0.00475570924272664	0.00477545552292333
1203	0.00541182704513420	0.00517216159987882	0.00475512768975141	0.00477625251312783
1204	0.00541169594639174	0.00517214336398455	0.00475529798178860	0.00477547416811452
1205	0.00541155212458441	0.00517195208274409	0.00475444106325257	0.00477455118464793
1206	0.00541152643653050	0.00517182620528211	0.00475401739210904	0.00477663187971084
1207	0.00541149470939172	0.00517181335244589	0.00475393484801882	0.00477498232387634
1208	0.00541121003046189	0.00517172776548471	0.00475298527385524	0.00477302663986749
1209	0.00541118895698105	0.00517145956655486	0.00475262628812122	0.00476963303677294
1210	0.00541092384539013	0.00517158046107625	0.00475338541087967	0.00477028972995287
1211	0.00541086553368393	0.00517162635997052	0.00475312131701840	0.00477106624331028
1212	0.00541076630464216	0.00517133805606563	0.00475324299159058	0.00477170375012998
1213	0.00541050857371790	0.00517123499762076	0.00475386321679737	0.00477534011766058
1214	0.00541017525950698	0.00517114684207200	0.00475389738285630	0.00477539598214946
1215	0.00541023374318788	0.00517083618349705	0.00475397951997101	0.00477586264445591
1216	0.00541048226648251	0.00517069463101714	0.00475422507078281	0.00477411837837699
1217	0.00541022261202051	0.00517069284493166	0.00475403243001189	0.00477500703193467
1218	0.00540985041655091	0.00517059300830632	0.00475405599201734	0.00477599687927210
1219	0.00540999380670286	0.00517048310167541	0.00475302608529036	0.00477534205581472
1220	0.00540984342527797	0.00517033120422960	0.00475286730456889	0.00477754401293231
1221	0.00540968415554552	0.00517022654032720	0.00475371759471063	0.00477620004120167
1222	0.00540983230644382	0.00517015151244525	0.00475441350966245	0.00477536715803560
1223	0.00540947549526239	0.00517006428063299	0.00475508769825706	0.00477740142280664
1224	0.00540923255061774	0.00516997826490959	0.00475612236045722	0.00477676556203893
1225	0.00540938612230645	0.00516984267270692	0.00475545374341789	0.00477570076326522
1226	0.00540913282135806	0.00516971586107940	0.00475516028067797	0.00477427639646620
1227	0.00540887077458014	0.00516956909375872	0.00475486341362403	0.00477428463589792
1228	0.00540888887852118	0.00516938156828549	0.00475524609911258	0.00477512882925198
1229	0.00540877508209009	0.00516931019934262	0.00475566578259260	0.00477428104991803
1230	0.00540865860459968	0.00516921854436109	0.00475475115080642	0.00477449607080901
1231	0.00540848341896010	0.00516914725977646	0.00475437918312956	0.00477457008675667
1232	0.00540828714375155	0.00516901490347222	0.00475371949891178	0.00477414888222105
1233	0.00540825360631367	0.00516892200381700	0.00475380963982471	0.00477430809432452
1234	0.00540810221253918	0.00516888166421798	0.00475305492313962	0.00477321375730421
1235	0.00540803030613839	0.00516868736908039	0.00475322243727716	0.00477351590092074
1236	0.00540789937567799	0.00516868507867359	0.00475351556505492	0.00477288162685454
1237	0.00540781371953815	0.00516852592944473	0.00475434211032907	0.00477233203079940
1238	0.00540777678969226	0.00516840958930546	0.00475404802527095	0.00477214154582531
1239	0.00540768571684631	0.00516808014961203	0.00475501345308475	0.00477377037605207
1240	0.00540758276801362	0.00516809647991034	0.00475473233748496	0.00477543834971398
1241	0.00540737249587920	0.00516783807443622	0.00475556260384062	0.00477678896850080
1242	0.00540715014930617	0.00516777344709409	0.00475465971912622	0.00477683706201728
1243	0.00540717218903762	0.00516760165506834	0.00475344824878478	0.00477549635246868
1244	0.00540711770165979	0.00516761527741280	0.00475425245346845	0.00477434229602189
1245	0.00540708465856795	0.00516750296038588	0.00475381563751538	0.00477256421222140
1246	0.00540683348279600	0.00516747024888939	0.00475359073603836	0.00477183371485191
1247	0.00540706107157016	0.00516740638723460	0.00475489533741269	0.00477330035418101
1248	0.00540684479565766	0.00516723860680309	0.00475549727148055	0.00477298701712218
1249	0.00540661058281834	0.00516729785614914	0.00475558333838877	0.00477565058286300
1250	0.00540655415671254	0.00516705707602902	0.00475590465449914	0.00477478950499741
1251	0.00540632206307361	0.00516710107354083	0.00475653667022118	0.00477518298805208
1252	0.00540616781396468	0.00516704836969550	0.00475614940038762	0.00477564025042422
1253	0.00540616143855277	0.00516694129831334	0.00475594211646107	0.00477688784626020
1254	0.00540603014588051	0.00516699384764571	0.00475567049489607	0.00477670507325768
1255	0.00540593571002507	0.00516676527511335	0.00475486775120119	0.00477390298035580
1256	0.00540581822210188	0.00516677732903292	0.00475502276591897	0.00477295204543630
1257	0.00540558765736344	0.00516637170629118	0.00475596362015084	0.00477388673842983
1258	0.00540535577009598	0.00516632549573131	0.00475597652858351	0.00477479093808621
1259	0.00540565926393215	0.00516606992667132	0.00475552802261797	0.00477434804518699
1260	0.00540568546814062	0.00516621020428798	0.00475578224294327	0.00477365083394876
1261	0.00540523315010442	0.00516601961766919	0.00475483318505987	0.00477530546679756
1262	0.00540519866541274	0.00516575757928158	0.00475533672288004	0.00477551647930231
1263	0.00540478888026431	0.00516574851071012	0.00475511067888426	0.00477619217769763
1264	0.00540467946440781	0.00516577423259392	0.00475589320801808	0.00477512092335085
1265	0.00540473371260641	0.00516572104016489	0.00475614294227038	0.00477371929513381
1266	0.00540462955225779	0.00516544283046362	0.00475578498719903	0.00477308560838080
1267	0.00540424711876843	0.00516546742783385	0.00475545524452779	0.00477487348081278
1268	0.00540440537079662	0.00516531455501263	0.00475533972171012	0.00477404894582252
1269	0.00540403464570249	0.00516527922319193	0.00475562005747692	0.00477414053578540
1270	0.00540397509713732	0.00516502631202301	0.00475567740259514	0.00477403946003457
1271	0.00540405964808675	0.00516496809364090	0.00475561582002042	0.00477406780764442
1272	0.00540416875994794	0.00516469766647358	0.00475550950151550	0.00477486255220121
1273	0.00540382967135844	0.00516465601372286	0.00475534465066136	0.00477677432111382
1274	0.00540374038261397	0.00516452159484846	0.00475578459703337	0.00477494265706541
1275	0.00540372940171768	0.00516447372509098	0.00475568117529653	0.00477562339619974
1276	0.00540374008727784	0.00516445936480989	0.00475619852447134	0.00477455629867919
1277	0.00540353605474185	0.00516436961102075	0.00475664923132524	0.00477524288312493
1278	0.00540342903320091	0.00516407557502000	0.00475600779921059	0.00477507585893363
1279	0.00540333492176018	0.00516406068046461	0.00475578517042738	0.00477237844660702
1280	0.00540314536911335	0.00516381822385665	0.00475550399450828	0.00477395513216732
1281	0.00540285354271863	0.00516382189164853	0.00475565534497004	0.00477422645316973
1282	0.00540294241107536	0.00516384477870374	0.00475551306707911	0.00477331261728956
1283	0.00540274884240079	0.00516373637105558	0.00475524239950589	0.00477473114798324
1284	0.00540252715050519	0.00516355897632662	0.00475451303500945	0.00477551737670840
1285	0.00540266947180229	0.00516340113795524	0.00475519467788704	0.00477700949963474
1286	0.00540224069168252	0.00516336503996472	0.00475431100164682	0.00477697732603455
1287	0.00540214272221361	0.00516322193192339	0.00475473602722311	0.00477592307777662
1288	0.00540225691134867	0.00516298064555137	0.00475509715414236	0.00477678825545388
1289	0.00540201976209168	0.00516304059334605	0.00475527955658290	0.00477837483938529
1290	0.00540183269638365	0.00516278911724954	0.00475397151634294	0.00477693105134014
1291	0.00540169193573796	0.00516266820640720	0.00475411099347133	0.00477752430850528
1292	0.00540158852508679	0.00516248199674879	0.00475494296264803	0.00477831838709901
1293	0.00540136971092893	0.00516251499578220	0.00475437812418501	0.00477908977388875
1294	0.00540156165793621	0.00516227212270288	0.00475502290922311	0.00477859959611801
1295	0.00540151446883496	0.00516216087171855	0.00475507541630261	0.00477994481575804
1296	0.00540122869457088	0.00516204184721233	0.00475462281873739	0.00477725525785756
1297	0.00540108506918372	0.00516200456786594	0.00475472369742879	0.00477634976222439
1298	0.00540106141646792	0.00516192873480456	0.00475478501735653	0.00477598854338512
1299	0.00540084978200576	0.00516201153813879	0.00475425038043927	0.00477683114002722
1300	0.00540069484694256	0.00516177070147158	0.00475469032148544	0.00477740171461067
1301	0.00540075541196376	0.00516196928476971	0.00475509526899799	0.00477526018902828
1302	0.00540071730162625	0.00516175352441306	0.00475509361711205	0.00477550745925586
1303	0.00540065455045653	0.00516141885589509	0.00475485253031627	0.00477666897352385
1304	0.00540029031096592	0.00516144021137329	0.00475552747054807	0.00477585160467979
1305	0.00540047354490205	0.00516132417711596	0.00475543786545055	0.00477530747369397
1306	0.00540020176198515	0.00516122479279160	0.00475524099262132	0.00477417621367044
1307	0.00540018328179292	0.00516110787286680	0.00475540758930968	0.00477491561811114
1308	0.00539987059741231	0.00516094168086973	0.00475430728388908	0.00477687513949396
1309	0.00539993504367384	0.00516079374564278	0.00475372207021117	0.00477852261036733
1310	0.00539993708502237	0.00516068193395221	0.00475440712039805	0.00477880615800090
1311	0.00539951699490240	0.00516057434659428	0.00475461161906609	0.00477710171695904
1312	0.00539943957432314	0.00516064047001103	0.00475448058425264	0.00477705105130536
1313	0.00539952851274893	0.00516048039604965	0.00475470533157697	0.00477871402663383
1314	0.00539945010873421	0.00516011169143407	0.00475416145451418	0.00477748910933633
1315	0.00539919969369633	0.00516011372369875	0.00475408033572986	0.00477837270575175
1316	0.00539922539156406	0.00516005568558065	0.00475398501615381	0.00477495236848910
1317	0.00539913916989872	0.00515983145503638	0.00475482925510144	0.00477668200969320
1318	0.00539909460951533	0.00515968419678779	0.00475529387196897	0.00477656162064352
1319	0.00539876201128680	0.00515954599809125	0.00475600116168175	0.00477547096943199
1320	0.00539868526202910	0.00515965197350127	0.00475489833407033	0.00477660421701373
1321	0.00539871822839970	0.00515955130834313	0.00475403670307083	0.00477644248239002
1322	0.00539859510475430	0.00515960113737084	0.00475431657859762	0.00477448880051776
1323	0.00539856404531238	0.00515943923881968	0.00475382004716751	0.00477802675624445
1324	0.00539853942888017	0.00515932864701998	0.00475424074887602	0.00477675577259772
1325	0.00539829741441256	0.00515917520503502	0.00475477390797769	0.00477606499392405
1326	0.00539839158111962	0.00515908433187942	0.00475562605682156	0.00477533481356554
1327	0.00539833114851783	0.00515883395640178	0.00475531930540662	0.00477516539289732
1328	0.00539819183638923	0.00515886814310374	0.00475496279670000	0.00477566954450982
1329	0.00539775828553513	0.00515850739943837	0.00475466449129459	0.00477679439955318
1330	0.00539752948051859	0.00515843951097361	0.00475476551082951	0.00477408554289860
1331	0.00539760948712157	0.00515837466806057	0.00475533286977478	0.00477636995019296
1332	0.00539744936931881	0.00515827691355537	0.00475576408579057	0.00477647043963419
1333	0.00539716920547131	0.00515816862566263	0.00475507817011952	0.00477730597048061
1334	0.00539729566542595	0.00515805534731870	0.00475613038614923	0.00477651127260412
1335	0.00539703977683012	0.00515800251484859	0.00475613068532635	0.00477650961381122
1336	0.00539705657973020	0.00515787263241832	0.00475561754105196	0.00477467683080147
1337	0.00539716848883908	0.00515777620157515	0.00475513815607978	0.00477343022821024
1338	0.00539691123082889	0.00515776416311115	0.00475559365128779	0.00477482557985782
1339	0.00539705401630392	0.00515768193719040	0.00475602111346982	0.00477616292158789
1340	0.00539679835305324	0.00515755459786063	0.00475634925636243	0.00477466754440829
1341	0.00539663520763829	0.00515754919158856	0.00475656949554468	0.00477562528650740
1342	0.00539659096519695	0.00515738340074446	0.00475594876673705	0.00477489516013731
1343	0.00539643822282028	0.00515726110498082	0.00475575260510338	0.00477580912068039
1344	0.00539643013690491	0.00515721324242234	0.00475581695765464	0.00477483751695904
1345	0.00539649587405896	0.00515702717146175	0.00475545416944774	0.00477482718169089
1346	0.00539623766566795	0.00515707839263345	0.00475586544847804	0.00477656795809012
1347	0.00539603682239865	0.00515681323603971	0.00475575328304332	0.00477547759450639
1348	0.00539599204261462	0.00515660149455602	0.00475580252087822	0.00477667652470155
1349	0.00539583473390858	0.00515645918479995	0.00475521995961807	0.00477468825038989
1350	0.00539559100140758	0.00515631376571433	0.00475527676960362	0.00477358420580165
1351	0.00539560442066075	0.00515618272882712	0.00475459163433853	0.00477440233292528
1352	0.00539527461187932	0.00515615811667293	0.00475499553070239	0.00477626626139161
1353	0.00539548310507434	0.00515608716562870	0.00475463814064461	0.00477849272409836
1354	0.00539544407786741	0.00515604923398624	0.00475498495732862	0.00477769978711096
1355	0.00539529822378349	0.00515584449588567	0.00475534240726323	0.00477674680949435
1356	0.00539521974374386	0.00515566815193494	0.00475618848851646	0.00477679909991029
1357	0.00539522761155793	0.00515575208533434	0.00475571497404655	0.00477528476662646
1358	0.00539498741597961	0.00515577170205706	0.00475485052736759	0.00477571758445875
1359	0.00539482280147890	0.00515565365344915	0.00475428210722558	0.00477886819798438
1360	0.00539479276147761	0.00515564855775159	0.00475426250426325	0.00477678326078381
1361	0.00539470421418100	0.00515543820743366	0.00475393058872602	0.00477696856447955
1362	0.00539479373006531	0.00515553679834412	0.00475389500395152	0.00477726339066263
1363	0.00539446851819030	0.00515536305243715	0.00475501191731481	0.00477582620201848
1364	0.00539465451546677	0.00515518995482089	0.00475519822690288	0.00477648642304043
1365	0.00539442269527501	0.00515509713132646	0.00475576182525488	0.00477548956210370
1366	0.00539418898735749	0.00515498836199496	0.00475602437900070	0.00477274148998732
1367	0.00539423565323127	0.00515483177827785	0.00475563738818874	0.00477370935840595
1368	0.00539387561698691	0.00515481413520990	0.00475519269640724	0.00477372740966758
1369	0.00539399299913964	0.00515481861444067	0.00475518549396617	0.00477433882606376
1370	0.00539386037079101	0.00515483062825414	0.00475581619977614	0.00477065227700077
1371	0.00539358349743777	0.00515485418008349	0.00475523611729059	0.00477354338743265
1372	0.00539359425423222	0.00515475096565082	0.00475548569181675	0.00477285753620664
1373	0.00539379643543917	0.00515465705552357	0.00475496596357669	0.00477301983941063
1374	0.00539348556549214	0.00515447302456568	0.00475525277959597	0.00477348797903322
1375	0.00539325660447292	0.00515422856980889	0.00475513222351582	0.00477419172170144
1376	0.00539319874856296	0.00515436608066729	0.00475485741421461	0.00477525695649196
1377	0.00539325209504836	0.00515412011964587	0.00475480213659983	0.00477374366221796
1378	0.00539324715142046	0.00515409427070389	0.00475597573053414	0.00477476013186703
1379	0.00539293753504914	0.00515392577824529	0.00475593691125844	0.00477455832369770
1380	0.00539299470049321	0.00515383787462820	0.00475626938148350	0.00477212916511922
1381	0.00539275375049980	0.00515377898170242	0.00475625143686963	0.00477079241672662
1382	0.00539282758714579	0.00515370355626260	0.00475562910790658	0.00477205174997066
1383	0.00539259804798115	0.00515330808540298	0.00475562531698311	0.00477310546978934
1384	0.00539246767948611	0.00515341817076559	0.00475473976972606	0.00477132360819424
1385	0.00539237966638977	0.00515335083939596	0.00475506055583080	0.00477071389144046
1386	0.00539234500911982	0.00515330273294698	0.00475641697364189	0.00477285805077719
1387	0.00539219050421772	0.00515313717603877	0.00475555468671486	0.00477407462867981
1388	0.00539190435219551	0.00515332299225840	0.00475588943454504	0.00477506207520482
1389	0.00539200897893596	0.00515298024121142	0.00475595057274649	0.00477285075700997
1390	0.00539230778971834	0.00515301685922263	0.00475616214867412	0.00477344448488567
1391	0.00539207286393065	0.00515277779191397	0.00475646086793935	0.00477496843565332
1392	0.00539198016450675	0.00515282040588655	0.00475668552713362	0.00477680080441242
1393	0.00539178630632483	0.00515267766753776	0.00475702642855465	0.00477424133964907
1394	0.00539151602453798	0.00515257986140793	0.00475666301274784	0.00477519163944640
1395	0.00539157629212851	0.00515248321632999	0.00475621319810442	0.00477543918954872
1396	0.00539127527092617	0.00515241676063604	0.00475634689716389	0.00477568327215677
1397	0.00539128342816918	0.00515247634029983	0.00475588022875432	0.00477554659393245
1398	0.00539108432618734	0.00515230019954013	0.00475567125724980	0.00477664553159852
1399	0.00539130227412149	0.00515229385819830	0.00475580276207854	0.00477569119003969
1400	0.00539100204310247	0.00515211379938213	0.00475505177969306	0.00477593544966200
1401	0.00539087728132076	0.00515193845463159	0.00475481997992065	0.00477745363357922
1402	0.00539097279716466	0.00515183796521036	0.00475438314827526	0.00477666073417757
1403	0.00539076037727895	0.00515193388622378	0.00475451703057373	0.00477623532925323
1404	0.00539084982387323	0.00515187782586369	0.00475386758685855	0.00477522013133971
1405	0.00539067547487646	0.00515157121109260	0.00475392819219492	0.00477561093396329
1406	0.00539036375199434	0.00515163232741749	0.00475445531233489	0.00477814856590363
1407	0.00539020525625912	0.00515136418052820	0.00475505976507899	0.00477794715484823
1408	0.00539032790848882	0.00515127374543690	0.00475479922151014	0.00477703506683302
1409	0.00539030237079901	0.00515136332322475	0.00475428815708411	0.00477730420452743
1410	0.00538994836231491	0.00515106314035729	0.00475373353450081	0.00477659951577343
1411	0.00539000384424940	0.00515105749079369	0.00475358491566226	0.00477900435939454
1412	0.00538994019177039	0.00515091072393968	0.00475356612782773	0.00477793442765480
1413	0.00538962924404131	0.00515104596725805	0.00475344127314910	0.00477628834706988
1414	0.00538969002883354	0.00515072318400530	0.00475340685832279	0.00477833328918553
1415	0.00538979209237474	0.00515049686896305	0.00475372948598398	0.00477660370695734
1416	0.00538957600654165	0.00515042326800050	0.00475345827357054	0.00477502078575815
1417	0.00538973808973081	0.00515037571481036	0.00475380634387256	0.00477742071371072
1418	0.00538961043079243	0.00515011154711230	0.00475394109936225	0.00477573982327711
1419	0.00538933332325422	0.00515006006178700	0.00475439795824838	0.00477595867797769
1420	0.00538925229978435	0.00515003501885192	0.00475448842825121	0.00477554859217817
1421	0.00538913133235866	0.00514998217596581	0.00475453342129669	0.00477599620287563
1422	0.00538877125606537	0.00514996305764673	0.00475553517871903	0.00477480339864429
1423	0.00538853319057827	0.00514970137460125	0.00475477130815034	0.00477500421005281
1424	0.00538849149248215	0.00514963053606969	0.00475510460714597	0.00477661522891989
1425	0.00538843850129702	0.00514952925366052	0.00475611426562938	0.00477757694620993
1426	0.00538875291287743	0.00514940892822511	0.00475600826711168	0.00477559811472176
1427	0.00538850849084290	0.00514943708481304	0.00475551116292807	0.00477653859964239
1428	0.00538828755841369	0.00514940120243880	0.00475514151190448	0.00477736462910879
1429	0.00538834225308172	0.00514944347325208	0.00475540072409527	0.00477670625567392
1430	0.00538827988384322	0.00514915186566356	0.00475583920641579	0.00477669286139317
1431	0.00538800877571785	0.00514909498661567	0.00475518717928204	0.00477821595509110
1432	0.00538803054546682	0.00514901887183390	0.00475456863187860	0.00477614971201622
1433	0.00538793128401942	0.00514903808829021	0.00475485542793742	0.00477471226360075
1434	0.00538790124080612	0.00514896177559225	0.00475466430643578	0.00477662292351457
1435	0.00538772386082915	0.00514887801120171	0.00475495774039060	0.00477398451341360
1436	0.00538736727603795	0.00514886115149630	0.00475553721986402	0.00477302034558724
1437	0.00538747035407931	0.00514875833844662	0.00475523200541536	0.00477422217006690
1438	0.00538735833208909	0.00514856548652214	0.00475560862039119	0.00477532069431536
1439	0.00538739297896725	0.00514843391667425	0.00475573975486692	0.00477704364380053
1440	0.00538724091442138	0.00514809727845334	0.00475510881722662	0.00477419899383833
1441	0.00538699339235578	0.00514811526750821	0.00475536256627453	0.00477302146640340
1442	0.00538704755569565	0.00514806723603760	0.00475532641088577	0.00477331587172060
1443	0.00538708369500759	0.00514780165356853	0.00475566618968294	0.00477570973054837
1444	0.00538697634220115	0.00514791431508439	0.00475538505984226	0.00477270092776090
1445	0.00538671746945018	0.00514777261002408	0.00475503939020594	0.00477194748494876
1446	0.00538670614133664	0.00514780804989368	0.00475539607837844	0.00477427547695761
1447	0.00538638985757355	0.00514751637664003	0.00475531656966537	0.00477357139345965
1448	0.00538627391600373	0.00514754308493888	0.00475567202428925	0.00477294818238506
1449	0.00538611048494045	0.00514744197698569	0.00475586331366709	0.00477450012094448
1450	0.00538631992587477	0.00514737916329819	0.00475566163844432	0.00477486192268650
1451	0.00538626872487991	0.00514723042265826	0.00475519374768430	0.00477445228531032
1452	0.00538637834237858	0.00514719317748353	0.00475516163684294	0.00477300366582655
1453	0.00538619142263617	0.00514684481819586	0.00475523774111472	0.00477140846464616
1454	0.00538610582803392	0.00514689096842477	0.00475603144600428	0.00477083443307000
1455	0.00538585915499006	0.00514686715941173	0.00475573024862493	0.00477367415922896
1456	0.00538597944800663	0.00514681225199764	0.00475630746649575	0.00477493232135457
1457	0.00538582159068394	0.00514648986158722	0.00475650009117240	0.00477392110116546
1458	0.00538561151468701	0.00514663736100823	0.00475598149462334	0.00477332385236078
1459	0.00538545139913436	0.00514644023741775	0.00475682721362074	0.00477362439750209
1460	0.00538548238866853	0.00514640149632102	0.00475704918571144	0.00477397485857959
1461	0.00538539301454868	0.00514636933113212	0.00475679742001211	0.00477556086220963
1462	0.00538523814663439	0.00514632869285040	0.00475656734061794	0.00477566824863321
1463	0.00538517278371554	0.00514627314049641	0.00475640730518785	0.00477662505443578
1464	0.00538504388091210	0.00514613606107741	0.00475545528080751	0.00477794819661121
1465	0.00538492205803429	0.00514616820908107	0.00475497747193331	0.00477561435432556
1466	0.00538500207383299	0.00514625641321336	0.00475643630119055	0.00477300845380382
1467	0.00538489240564327	0.00514585920162422	0.00475640472674882	0.00477450006269923
1468	0.00538474060091428	0.00514565051438019	0.00475732245740387	0.00477432682174977
1469	0.00538480647361911	0.00514566617844116	0.00475705812008082	0.00477454019044912
1470	0.00538462457655190	0.00514557955851594	0.00475720872416249	0.00477370295210008
1471	0.00538457593808864	0.00514546962651825	0.00475693890116543	0.00477285100711428
1472	0.00538415952549167	0.00514532918354308	0.00475723262974678	0.00477435453523649
1473	0.00538439783190877	0.00514533238805427	0.00475660064912300	0.00477570909653935
1474	0.00538422637014860	0.00514514497496204	0.00475629889305098	0.00477483680615624
1475	0.00538412350508550	0.00514515987756942	0.00475714043680288	0.00477371338940592
1476	0.00538395142993015	0.00514509512837655	0.00475759733338209	0.00477191022386556
1477	0.00538369970385525	0.00514497199181994	0.00475803200370296	0.00477249361917857
1478	0.00538372028111863	0.00514496403013280	0.00475770435070257	0.00477428024820754
1479	0.00538358230603406	0.00514492154081256	0.00475775532113135	0.00477391555479605
1480	0.00538360124107796	0.00514467626401855	0.00475778627960974	0.00477231240629214
1481	0.00538370896074493	0.00514472996531068	0.00475817045740722	0.00477373958012066
1482	0.00538330973848303	0.00514456493410178	0.00475763438046409	0.00477406096772324
1483	0.00538321004769821	0.00514450781170534	0.00475809030824071	0.00477261628362202
1484	0.00538330815368069	0.00514459795260633	0.00475815375048399	0.00477294894297531
1485	0.00538317407104621	0.00514441534817400	0.00475810421878279	0.00477585494172575
1486	0.00538299208801773	0.00514454217808179	0.00475807576005226	0.00477566178571582
1487	0.00538308739291087	0.00514446588344075	0.00475732644990814	0.00477561778527060
1488	0.00538317736785135	0.00514429625256118	0.00475705533588383	0.00477730398831483
1489	0.00538289209764302	0.00514414198354815	0.00475763024197902	0.00477666641068565
1490	0.00538294812081923	0.00514398772627295	0.00475781416224471	0.00477343083608911
1491	0.00538308601068327	0.00514393867771395	0.00475729691963244	0.00477006813083176
1492	0.00538250391015413	0.00514382320699171	0.00475745941412914	0.00477273127401896
1493	0.00538242252017623	0.00514369058898595	0.00475689950031405	0.00477112344522597
1494	0.00538258739565040	0.00514376038871402	0.00475726771313313	0.00477131814413216
1495	0.00538239717015332	0.00514361582101957	0.00475735193602206	0.00477317097251808
1496	0.00538231216224356	0.00514348366675682	0.00475686091001454	0.00477210756102996
1497	0.00538200796590125	0.00514327982481082	0.00475659817254252	0.00477402708900208
1498	0.00538201746619940	0.00514324713922148	0.00475597771593135	0.00477305183439939
1499	0.00538187127341567	0.00514323199975355	0.00475636029578470	0.00477418431871789
1500	0.00538180351615033	0.00514319030478728	0.00475626154042106	0.00477469588470680
1501	0.00538176093014081	0.00514287212484187	0.00475641948275591	0.00477432083340935
1502	0.00538167183443990	0.00514286045431303	0.00475621744160722	0.00477267628550573
1503	0.00538172426923731	0.00514273418993605	0.00475668376481315	0.00477648971705033
1504	0.00538150641067460	0.00514272026011163	0.00475688582367614	0.00477519787085472
1505	0.00538158201117795	0.00514249063662165	0.00475653037725715	0.00477533749166678
1506	0.00538131024532670	0.00514246182413276	0.00475640404870683	0.00477520794196610
1507	0.00538103479981424	0.00514241536924199	0.00475594302181936	0.00477471079619238
1508	0.00538110206478689	0.00514245831734901	0.00475527524358990	0.00477505711436612
1509	0.00538107389744271	0.00514240566489144	0.00475514024788327	0.00477509208333746
1510	0.00538090378463008	0.00514250650695601	0.00475536121625368	0.00477615706009835
1511	0.00538084721082354	0.00514221671054260	0.00475571015517131	0.00477472511650355
1512	0.00538062543372427	0.00514217754649753	0.00475588524634728	0.00477381177711852
1513	0.00538082188038933	0.00514208380434472	0.00475646644599691	0.00477138322171473
1514	0.00538053761011369	0.00514204258218638	0.00475662674203002	0.00477366268075321
1515	0.00538073395080031	0.00514191651227280	0.00475618663282507	0.00477343655759307
1516	0.00538043531894640	0.00514211211471325	0.00475602776608369	0.00477603130940651
1517	0.00538036071193833	0.00514209759320317	0.00475622878905531	0.00477398492644708
1518	0.00538022641551322	0.00514162276810220	0.00475615436632120	0.00477225811686122
1519	0.00538016192997874	0.00514162063084001	0.00475650114413323	0.00477190045187185
1520	0.00538016648096458	0.00514162833083463	0.00475679394231778	0.00477230059566777
1521	0.00538006569992366	0.00514160769673242	0.00475627824413585	0.00477256390434423
1522	0.00537997273353888	0.00514127087028918	0.00475703632572386	0.00477354174924792
1523	0.00537990094313966	0.00514126573743998	0.00475660491340214	0.00477618705081780
1524	0.00537988816308210	0.00514110811668355	0.00475618582677547	0.00477704754081152
1525	0.00537958175491313	0.00514107475660366	0.00475553329040391	0.00477866824821733
1526	0.00537932393092685	0.00514093763849468	0.00475525953118939	0.00477754588809133
1527	0.00537940574860497	0.00514082770715199	0.00475589074472974	0.00477641204658262
1528	0.00537923864030180	0.00514067097969386	0.00475565729349841	0.00477544524011794
1529	0.00537925460476878	0.00514041278183802	0.00475542646629876	0.00477494955095889
1530	0.00537918831993833	0.00514054211744924	0.00475550510392493	0.00477501193066518
1531	0.00537939407918081	0.00514046291863618	0.00475515279455333	0.00477684736775615
1532	0.00537905980665388	0.00514046360205508	0.00475482292607185	0.00477671316581582
1533	0.00537876897517697	0.00514015828547602	0.00475483988892383	0.00477483182413203
1534	0.00537883127259267	0.00514014155270586	0.00475523356992992	0.00477537494414716
1535	0.00537895777563131	0.00513993845721939	0.00475497603157549	0.00477645682895937
1536	0.00537867761316588	0.00513982869557076	0.00475470956110821	0.00477300307288079
1537	0.00537857911900657	0.00514010655819178	0.00475518098167681	0.00477518053264614
1538	0.00537831735831475	0.00513995470815389	0.00475579332397762	0.00477717039193414
1539	0.00537827612836010	0.00513971957903789	0.00475567423762992	0.00477473573597314
1540	0.00537833606765695	0.00513952133581638	0.00475504054186720	0.00477465734976785
1541	0.00537827030148018	0.00513957656081727	0.00475500093745640	0.00477390586062322
1542	0.00537837101581163	0.00513931051337423	0.00475448947744598	0.00477623703184868
1543	0.00537787915798618	0.00513923913628494	0.00475436310514029	0.00477492235762522
1544	0.00537762643336395	0.00513900587219713	0.00475429574944131	0.00477554638634618
1545	0.00537784360359743	0.00513902833879375	0.00475442931220714	0.00477598446764040
1546	0.00537766881316168	0.00513903089828119	0.00475466944843527	0.00477677327833820
1547	0.00537756000911026	0.00513878326555335	0.00475452251147846	0.00477665546191460
1548	0.00537774104863590	0.00513891222344527	0.00475456566501557	0.00477563859326198
1549	0.00537758503812959	0.00513877842993997	0.00475479655417781	0.00477635619075162
1550	0.00537743937829207	0.00513856506564737	0.00475451214144740	0.00477339827912043
1551	0.00537749241196532	0.00513839826040956	0.00475512254583150	0.00477412947293286
1552	0.00537751759709975	0.00513830676487096	0.00475511581438661	0.00477314421134216
1553	0.00537716666184330	0.00513815857523488	0.00475480778644787	0.00477385424704183
1554	0.00537710973994484	0.00513809946339414	0.00475376802766100	0.00477421166928929
1555	0.00537696954873721	0.00513791263102000	0.00475480624272710	0.00477503813658097
1556	0.00537712135726664	0.00513786995117243	0.00475503491783619	0.00477279620548769
1557	0.00537698326602735	0.00513792211715122	0.00475500104443123	0.00477383245679045
1558	0.00537686149385960	0.00513783598047357	0.00475490777674110	0.00477510414942187
1559	0.00537668638968125	0.00513787485979258	0.00475588998672394	0.00477369560069673
1560	0.00537684135501595	0.00513787053837099	0.00475601367475747	0.00477540375204307
1561	0.00537655624829317	0.00513753197023161	0.00475528529981236	0.00477654106846529
1562	0.00537632931551161	0.00513754139207162	0.00475519714160431	0.00477662347317632
1563	0.00537606979107219	0.00513718615803562	0.00475503420902762	0.00477372198980511
1564	0.00537621127317307	0.00513723944949404	0.00475466698566629	0.00477553418806808
1565	0.00537603478604579	0.00513695509801039	0.00475567180759212	0.00477533183178146
1566	0.00537618766616612	0.00513704613016794	0.00475521723806035	0.00477429117525684
1567	0.00537569542119470	0.00513688187268814	0.00475478309991005	0.00477475244709100
1568	0.00537589604797589	0.00513694596107922	0.00475437906424169	0.00477398062121336
1569	0.00537586529077974	0.00513698340923651	0.00475475020056580	0.00477241256717085
1570	0.00537568377211562	0.00513688839012897	0.00475457524082717	0.00477305703431422
1571	0.00537572279058146	0.00513682984922058	0.00475534775300229	0.00477312985347628
1572	0.00537553364440242	0.00513676597882217	0.00475574353521102	0.00477474432577814
1573	0.00537545176176011	0.00513673221427529	0.00475511101220838	0.00477611431504324
1574	0.00537551027748054	0.00513660995658555	0.00475504442836966	0.00477660993315496
1575	0.00537539368783380	0.00513658450390881	0.00475505302721756	0.00477687617405897
1576	0.00537539530830640	0.00513667010072240	0.00475614930095155	0.00477586923092334
1577	0.00537517739881948	0.00513653695711176	0.00475631423237071	0.00477494120970925
1578	0.00537513303261011	0.00513658828020206	0.00475571978982996	0.00477435850783864
1579	0.00537490041934897	0.00513632223573329	0.00475510778412116	0.00477626294280141
1580	0.00537500177771754	0.00513632980355749	0.00475531177791081	0.00477594537888059
1581	0.00537499691513803	0.00513617305686209	0.00475489700581895	0.00477551401746283
1582	0.00537479021154899	0.00513599741757303	0.00475503490046314	0.00477556655759048
1583	0.00537467592997944	0.00513584101009228	0.00475515614314313	0.00477542045175631
1584	0.00537442894065778	0.00513577034223451	0.00475570015114292	0.00477187160075641
1585	0.00537467751332022	0.00513575923041614	0.00475560717906728	0.00477268452747734
1586	0.00537449656158314	0.00513560561149679	0.00475559669221098	0.00477257979562532
1587	0.00537454291951624	0.00513553842714283	0.00475571367086409	0.00477386548389345
1588	0.00537412520176954	0.00513554510579031	0.00475661613549726	0.00477332603368843
1589	0.00537420948695792	0.00513564161815846	0.00475691701790809	0.00477475594059436
1590	0.00537404040109129	0.00513552153102335	0.00475714145949957	0.00477456071828396
1591	0.00537401659245661	0.00513541681643477	0.00475669616940313	0.00477571558464476
1592	0.00537401612477087	0.00513521650016343	0.00475720158805942	0.00477586624416118
1593	0.00537392925906394	0.00513493609777233	0.00475596680599387	0.00477608073512124
1594	0.00537403826143566	0.00513506017765657	0.00475622684534652	0.00477734060874871
1595	0.00537363535973577	0.00513503518525616	0.00475651759299384	0.00477555164209861
1596	0.00537352258024613	0.00513505375940361	0.00475684090385872	0.00477604652161568
1597	0.00537356146568205	0.00513502527876899	0.00475693677016292	0.00477400458325729
1598	0.00537369446784327	0.00513488866318334	0.00475614043016939	0.00477723490464885
1599	0.00537340833019883	0.00513472478721116	0.00475583266970448	0.00477745703289275
1600	0.00537331768024287	0.00513455083087590	0.00475579796037045	0.00477689962223799
1601	0.00537311271028652	0.00513451651818706	0.00475504240411096	0.00477597608712245
1602	0.00537304149496869	0.00513440910487265	0.00475464439608680	0.00477505602954334
1603	0.00537305543794849	0.00513427569042072	0.00475552479651906	0.00477445901989482
1604	0.00537301949442865	0.00513423597859115	0.00475507217458150	0.00477244120580350
1605	0.00537283977931478	0.00513416394125935	0.00475508817711347	0.00477125162286798
1606	0.00537290166435827	0.00513406728079374	0.00475504769836654	0.00477096113859885
1607	0.00537266547692654	0.00513390811858422	0.00475662284279099	0.00477284922116187
1608	0.00537248363353128	0.00513391089367570	0.00475608651158625	0.00477310980919975
1609	0.00537256321225128	0.00513379694935554	0.00475590878586875	0.00477236576143536
1610	0.00537259113075383	0.00513377677108455	0.00475629746061740	0.00477265087926158
1611	0.00537222509793793	0.00513367341879225	0.00475665576567371	0.00477375061008155
1612	0.00537248589907034	0.00513356409904396	0.00475658248065837	0.00477613310935263
1613	0.00537227825210062	0.00513356024253758	0.00475706858375359	0.00477550220038899
1614	0.00537199082340230	0.00513342895300014	0.00475735044307729	0.00477582553249610
1615	0.00537209867422420	0.00513327496961406	0.00475700359245049	0.00477407457925858
1616	0.00537192537574391	0.00513326100349246	0.00475611135463557	0.00477562330679384
1617	0.00537205825756798	0.00513328652212509	0.00475650965748843	0.00477485664192776
1618	0.00537153023098024	0.00513308806349893	0.00475681579584291	0.00477502383710268
1619	0.00537186175503169	0.00513290582514567	0.00475686315170761	0.00477555674366547
1620	0.00537167649402574	0.00513292671631783	0.00475659422053373	0.00477495328213297
1621	0.00537201992398577	0.00513279122066058	0.00475706940276115	0.00477453418666447
1622	0.00537150832464204	0.00513276977678438	0.00475683936677367	0.00477623122566544
1623	0.00537135830757605	0.00513265446193793	0.00475686281255884	0.00477652220983368
1624	0.00537111635647763	0.00513273291540876	0.00475683883126008	0.00477769247849886
1625	0.00537114233716722	0.00513262021167810	0.00475681093089931	0.00477549837079884
1626	0.00537107881625126	0.00513243026538504	0.00475699999935200	0.00477639059063572
1627	0.00537101724024370	0.00513234467757693	0.00475656437162305	0.00477678027940201
1628	0.00537094895084639	0.00513221411413382	0.00475699989345128	0.00477593923332504
1629	0.00537097440789046	0.00513220518948820	0.00475672807789093	0.00477699864851231
1630	0.00537085607437955	0.00513221314490251	0.00475701078177439	0.00477631380402102
1631	0.00537082787233180	0.00513218066405967	0.00475698627049466	0.00477631922703598
1632	0.00537067431071468	0.00513204673096088	0.00475641285314109	0.00477589127219326
1633	0.00537039310123127	0.00513187478383970	0.00475665938068513	0.00477634296145878
1634	0.00537064898008424	0.00513179713235853	0.00475674424174976	0.00477773572703677
1635	0.00537050000733283	0.00513158405854491	0.00475686634500913	0.00477713532217371
1636	0.00537013231548939	0.00513154692374496	0.00475607935709390	0.00477660461570276
1637	0.00537040021405065	0.00513156421485911	0.00475559981060052	0.00477578650652605
1638	0.00537021177399322	0.00513148690518161	0.00475663793295427	0.00477789284498909
1639	0.00537023117317010	0.00513136136585507	0.00475582394384931	0.00477521812927636
1640	0.00537021933153268	0.00513114577358300	0.00475558296162677	0.00477566053480889
1641	0.00537004397019659	0.00513134256281978	0.00475553697822475	0.00477484005618388
1642	0.00536987165105349	0.00513112084179966	0.00475644406852820	0.00477510037662663
1643	0.00536991667719129	0.00513087342655467	0.00475717689771727	0.00477603407843392
1644	0.00536977529648468	0.00513078661091369	0.00475682671727131	0.00477500109815548
1645	0.00536966920150431	0.00513080482453002	0.00475661084112131	0.00477462784810704
1646	0.00536945570600721	0.00513073295579068	0.00475726838726682	0.00477257151140520
1647	0.00536920222834914	0.00513059368881913	0.00475704095440811	0.00477530453810711
1648	0.00536929533926248	0.00513046123292265	0.00475678075924802	0.00477497808450790
1649	0.00536934490165543	0.00513037482451473	0.00475571165788650	0.00477461000525185
1650	0.00536938732724006	0.00513027621735958	0.00475513217353136	0.00477473096401353
1651	0.00536923394665973	0.00513029245684606	0.00475507141554532	0.00477581344318076
1652	0.00536915934012201	0.00513024415792716	0.00475529110650914	0.00477607744933360
1653	0.00536883002094693	0.00513018439834278	0.00475599417921460	0.00477471753308695
1654	0.00536888553404971	0.00513014493703112	0.00475644476000313	0.00477526414266410
1655	0.00536908230428131	0.00513008225301731	0.00475576768481689	0.00477389147735406
1656	0.00536879553591799	0.00512996433528240	0.00475565529287461	0.00477415065954339
1657	0.00536854402155525	0.00513006521976687	0.00475576322286990	0.00477526530971958
1658	0.00536843935219690	0.00512995634545014	0.00475562881994097	0.00477349259601976
1659	0.00536838553501660	0.00512985943660264	0.00475615816137809	0.00477311792240222
1660	0.00536831610704255	0.00512977741747775	0.00475669773189950	0.00477323263529764
1661	0.00536835587329949	0.00512985045666393	0.00475685182556238	0.00477366678080316
1662	0.00536827011044398	0.00512978313621363	0.00475667004624735	0.00477256345226516
1663	0.00536825634309792	0.00512961086284716	0.00475628956152099	0.00477108168211523
1664	0.00536819995121676	0.00512952542286726	0.00475677197777809	0.00477320746631487
1665	0.00536810371187825	0.00512956906503852	0.00475637354682444	0.00477189939405880
1666	0.00536799749254099	0.00512927084423342	0.00475669348169944	0.00477226697088037
1667	0.00536782804456675	0.00512931026908358	0.00475712762280472	0.00477357332628546
1668	0.00536786182575480	0.00512924988981523	0.00475736254729686	0.00477418613476573
1669	0.00536810840885785	0.00512924780154390	0.00475738396268288	0.00477519733357435
1670	0.00536770209539935	0.00512909946876648	0.00475739061234381	0.00477416624016791
1671	0.00536748925768211	0.00512909614349335	0.00475675776121001	0.00477196487648633
1672	0.00536738514748663	0.00512910387209445	0.00475703202612118	0.00477262891389028
1673	0.00536730977196961	0.00512919842069377	0.00475723116641356	0.00477422093492625
1674	0.00536723699028959	0.00512892564090335	0.00475705367001518	0.00477535091029222
1675	0.00536726456698855	0.00512906084603621	0.00475781165501040	0.00477391329490036
1676	0.00536697596850249	0.00512890357190151	0.00475732621918761	0.00477509797608168
1677	0.00536700556748660	0.00512875332880008	0.00475782589931473	0.00477515986702326
1678	0.00536689999232301	0.00512874362461881	0.00475769133562218	0.00477511867127451
1679	0.00536689060464159	0.00512860774130991	0.00475762299693513	0.00477430289469619
1680	0.00536674640533762	0.00512873887207133	0.00475717375985916	0.00477511013566542
1681	0.00536675367538805	0.00512872207983584	0.00475705525749410	0.00477435586791176
1682	0.00536665041132422	0.00512849815608583	0.00475665406652871	0.00477557245427444
1683	0.00536665039603483	0.00512840320587772	0.00475616725137598	0.00477524411634354
1684	0.00536665164912946	0.00512811236164553	0.00475676617888176	0.00477543992087541
1685	0.00536644045683770	0.00512821633038547	0.00475713016705324	0.00477573473906475
1686	0.00536645829703450	0.00512806071961477	0.00475674930169313	0.00477675621356000
1687	0.00536613823563308	0.00512790305325245	0.00475654897830382	0.00477359899649164
1688	0.00536646397917609	0.00512792948169031	0.00475575582057620	0.00477461601634737
1689	0.00536627131760074	0.00512794628698222	0.00475603229835113	0.00477526202488724
1690	0.00536612404444812	0.00512798619093878	0.00475591374869498	0.00477354496322353
1691	0.00536606170709405	0.00512773244960610	0.00475638736963543	0.00477432341814938
1692	0.00536584826324778	0.00512758700676124	0.00475547090148772	0.00477481142555582
1693	0.00536568089090134	0.00512745060250464	0.00475629585930485	0.00477290960199900
1694	0.00536588868779246	0.00512748250554452	0.00475614025702521	0.00477616980136803
1695	0.00536574914195732	0.00512724453568788	0.00475589991616840	0.00477479053203876
1696	0.00536569893784697	0.00512729612086256	0.00475673296608731	0.00477737031908221
1697	0.00536539357430763	0.00512719986427824	0.00475660263216509	0.00477544373630237
1698	0.00536557317284609	0.00512719684536735	0.00475742638529494	0.00477549438313480
1699	0.00536545721176252	0.00512709543927367	0.00475728775336362	0.00477583881798097
1700	0.00536524791648214	0.00512694386443841	0.00475658719387079	0.00477618466208431
1701	0.00536526070812749	0.00512698397392134	0.00475594713420180	0.00477771015170113
1702	0.00536514139604855	0.00512699551641154	0.00475657053709305	0.00477737928199547
1703	0.00536515484942772	0.00512680703066622	0.00475642483493442	0.00477648578952286
1704	0.00536515636389467	0.00512681850675495	0.00475647568101197	0.00477887745365147
1705	0.00536511079777013	0.00512674287775658	0.00475595489368573	0.00477722886371474
1706	0.00536493315151795	0.00512646131176999	0.00475645601996090	0.00477651097638754
1707	0.00536490557866166	0.00512643863885036	0.00475778432956695	0.00477716540237219
1708	0.00536475106943260	0.00512646149647430	0.00475778861336253	0.00477627371245720
1709	0.00536477939809587	0.00512645862211671	0.00475712885449738	0.00477533686873122
1710	0.00536456634828310	0.00512626004790888	0.00475725331606021	0.00477636500897234
1711	0.00536449768066734	0.00512611389989828	0.00475754416227296	0.00477758403396968
1712	0.00536440487098987	0.00512602121954012	0.00475730902635037	0.00477639463884301
1713	0.00536457571331556	0.00512576147887351	0.00475732328083473	0.00477600644831959
1714	0.00536414243320771	0.00512570979008822	0.00475735247236729	0.00477525438861236
1715	0.00536407138097636	0.00512554468900367	0.00475579291984331	0.00477545252548784
1716	0.00536406665226001	0.00512555426762483	0.00475662206787340	0.00477528140205464
1717	0.00536395260940580	0.00512547074824370	0.00475643847085457	0.00477389397672790
1718	0.00536382189454550	0.00512543978989746	0.00475590502907357	0.00477220353572459
1719	0.00536382627989253	0.00512547567832503	0.00475711067182670	0.00477359435988684
1720	0.00536371940179470	0.00512541601118739	0.00475729973484029	0.00477480732517413
1721	0.00536354255958171	0.00512549990179854	0.00475669453558522	0.00477492913509831
1722	0.00536338554903329	0.00512520345098348	0.00475556575989140	0.00477531664468373
1723	0.00536350486653118	0.00512520061455821	0.00475548949823368	0.00477524338597419
1724	0.00536357671630895	0.00512498680349310	0.00475602948489996	0.00477483237032690
1725	0.00536340949872832	0.00512489802295670	0.00475656298055197	0.00477526923112641
1726	0.00536328017531137	0.00512495991291215	0.00475692450292965	0.00477732243566078
1727	0.00536316536088660	0.00512481340659835	0.00475716824254398	0.00477684872989584
1728	0.00536313327486178	0.00512463040972109	0.00475736181752197	0.00477572566283863
1729	0.00536300068702978	0.00512456347625379	0.00475746833779524	0.00477491855432829
1730	0.00536281309161584	0.00512450175077214	0.00475755873389995	0.00477628833974779
1731	0.00536276802903250	0.00512440706692000	0.00475762939498482	0.00477772891518013
1732	0.00536265531629699	0.00512416225836218	0.00475718750485996	0.00477694791529084
1733	0.00536277098028860	0.00512420825226860	0.00475694545823917	0.00477502826582230
1734	0.00536260000051086	0.00512406076285947	0.00475589818959807	0.00477360939967717
1735	0.00536246109125969	0.00512383920591355	0.00475707520035371	0.00477247312489450
1736	0.00536275767377326	0.00512368440380602	0.00475732301519117	0.00477470316348377
1737	0.00536242447422148	0.00512373389614278	0.00475692785617195	0.00477429187656316
1738	0.00536233917274176	0.00512373474179701	0.00475650945763109	0.00477339501419715
1739	0.00536249319174877	0.00512359744658111	0.00475585966174677	0.00477334718518002
1740	0.00536215440833778	0.00512360462848452	0.00475569251694616	0.00477262379396719
1741	0.00536208193565275	0.00512357352263456	0.00475663198980956	0.00477226733136864
1742	0.00536177851914188	0.00512336208442765	0.00475584235044954	0.00477109238987530
1743	0.00536196845937670	0.00512333972284690	0.00475584385046573	0.00477072400663232
1744	0.00536199426322568	0.00512329346222202	0.00475604376553268	0.00477017918883824
1745	0.00536203198231898	0.00512317797489269	0.00475648619285151	0.00477296798285651
1746	0.00536180462231435	0.00512313474154796	0.00475720063084283	0.00477366754094492
1747	0.00536162444541214	0.00512315204845550	0.00475686782797044	0.00477412714793394
1748	0.00536182317230250	0.00512325386529386	0.00475661776874961	0.00477357819390685
1749	0.00536159981223137	0.00512302719443644	0.00475594145429236	0.00477425332819846
1750	0.00536157653391564	0.00512278885534775	0.00475582508245418	0.00477367905404154
1751	0.00536132657714466	0.00512273603547631	0.00475591981573120	0.00477394202297508
1752	0.00536135467961390	0.00512281381534212	0.00475607836120801	0.00477493828650960
1753	0.00536137162806333	0.00512254765469204	0.00475511797733474	0.00477682392544720
1754	0.00536107004566268	0.00512263780425439	0.00475594374710736	0.00477748074403724
1755	0.00536115052894060	0.00512259839087721	0.00475554029757772	0.00477401963551791
1756	0.00536110214784286	0.00512257161522674	0.00475521384479712	0.00477333901836526
1757	0.00536124340548621	0.00512269756038828	0.00475587507733630	0.00477397443222224
1758	0.00536105826507634	0.00512245215506411	0.00475620172037396	0.00477491409063002
1759	0.00536097336335816	0.00512256801558612	0.00475616125222115	0.00477351081314096
1760	0.00536095715310781	0.00512245937357338	0.00475679272094073	0.00477505984192698
1761	0.00536077217171389	0.00512244718878185	0.00475692354988943	0.00477440190821092
1762	0.00536076134243063	0.00512226707781411	0.00475678513320801	0.00477392813031904
1763	0.00536067703605407	0.00512227033261550	0.00475627188471347	0.00477303257272760
1764	0.00536052529812897	0.00512219008648822	0.00475627415622092	0.00477571006949172
1765	0.00536034293628459	0.00512207977630365	0.00475600058102437	0.00477682401565833
1766	0.00536049574783821	0.00512200841067137	0.00475585805854481	0.00477577855569403
1767	0.00536043689142229	0.00512203421607710	0.00475594197885410	0.00477518175554221
1768	0.00536022113406647	0.00512193422217076	0.00475589903620557	0.00477595698016539
1769	0.00536024032640638	0.00512164709987341	0.00475534367376193	0.00477508991826127
1770	0.00536005900240351	0.00512162281491493	0.00475480039719985	0.00477478950127384
1771	0.00535974104408629	0.00512152376727158	0.00475487459067654	0.00477581586238328
1772	0.00535987276759387	0.00512143234557782	0.00475411552884159	0.00477494832562808
1773	0.00535981061548429	0.00512127496023167	0.00475492132479055	0.00477724057945876
1774	0.00535976031483970	0.00512126628857604	0.00475548337329233	0.00477517153719996
1775	0.00535963445532095	0.00512127539365193	0.00475523647386048	0.00477339452655858
1776	0.00535950687335158	0.00512125057496830	0.00475553577119869	0.00477560320680027
1777	0.00535935748705013	0.00512120644224192	0.00475561006101644	0.00477551950106205
1778	0.00535945644529624	0.00512090837514638	0.00475608650908677	0.00477525574648600
1779	0.00535946396219682	0.00512066869082444	0.00475570468700967	0.00477344785191171
1780	0.00535927910696777	0.00512065472884459	0.00475510627933115	0.00477475721382872
1781	0.00535922175000070	0.00512055977955800	0.00475428042479737	0.00477268939810420
1782	0.00535918114896501	0.00512047091448049	0.00475447637269552	0.00477554621700717
1783	0.00535916663555275	0.00512040691843375	0.00475453301204909	0.00477540278516844
1784	0.00535912937760633	0.00512026095685814	0.00475362536937927	0.00477682548566994
1785	0.00535898525222554	0.00512042355113203	0.00475355173046399	0.00477719042001742
1786	0.00535896844633761	0.00512032136566789	0.00475403353425664	0.00477675278225377
1787	0.00535873589441245	0.00512003286895691	0.00475418178953450	0.00477885590130278
1788	0.00535855391688082	0.00511998028581044	0.00475455812907786	0.00477722018478343
1789	0.00535865879603417	0.00511981919587481	0.00475490637427643	0.00477774435859132
1790	0.00535837514368418	0.00511975031301044	0.00475554266963744	0.00477558743800842
1791	0.00535832109340196	0.00511985877404433	0.00475561428040374	0.00477569909792207
1792	0.00535848828367545	0.00511977377496529	0.00475533501516104	0.00477565032507510
1793	0.00535842954810423	0.00511962656124017	0.00475550173372595	0.00477596676319355
1794	0.00535824697414101	0.00511960327775737	0.00475653953870972	0.00477555988548895
1795	0.00535828809750770	0.00511957323928212	0.00475649436757250	0.00477525233894712
1796	0.00535814898111109	0.00511975583600890	0.00475648727835281	0.00477566622178400
1797	0.00535797765565059	0.00511949367154870	0.00475590608818774	0.00477450026801928
1798	0.00535804110452814	0.00511935771226453	0.00475570396001961	0.00477558125037807
1799	0.00535795197163063	0.00511925233280280	0.00475598611341965	0.00477801963422932
1800	0.00535776687496014	0.00511916873587098	0.00475575055811944	0.00477795254714765
1801	0.00535782392490096	0.00511912090297037	0.00475521205965715	0.00477809331730132
1802	0.00535782092205501	0.00511901074430401	0.00475523715057023	0.00477729555223868
1803	0.00535775568416313	0.00511889254321440	0.00475499153735431	0.00477497887103558
1804	0.00535765425516094	0.00511886286919902	0.00475557793624490	0.00477361224264970
1805	0.00535776681658489	0.00511872664982807	0.00475611580490735	0.00477468598245222
1806	0.00535745214553071	0.00511886799460089	0.00475585425425104	0.00477142004368625
1807	0.00535756073886609	0.00511866885566709	0.00475608812651338	0.00477298924844935
1808	0.00535751551417156	0.00511849573451725	0.00475641029040596	0.00477318421639580
1809	0.00535735272886413	0.00511860565875964	0.00475626791564917	0.00477473547616479
1810	0.00535709628439077	0.00511848442852028	0.00475622409615762	0.00477666816217391
1811	0.00535698828366935	0.00511843713397289	0.00475572141522025	0.00477641606811663
1812	0.00535695508053346	0.00511824434707352	0.00475512352278511	0.00477566552115319
1813	0.00535701339247270	0.00511831017380177	0.00475562862284645	0.00477464251970084
1814	0.00535678108129592	0.00511811368894814	0.00475553020701668	0.00477312616862711
1815	0.00535678570980555	0.00511815991267881	0.00475501876500462	0.00477502672376406
1816	0.00535678625933326	0.00511820775741840	0.00475458324698565	0.00477369805838485
1817	0.00535674473429250	0.00511813312673897	0.00475465886385951	0.00477597560073859
1818	0.00535666504688280	0.00511802282450840	0.00475361128076300	0.00477484973859173
1819	0.00535643931558505	0.00511787472480477	0.00475408761009480	0.00477435012860967
1820	0.00535673938290035	0.00511789967288944	0.00475475478305077	0.00477443222655904
1821	0.00535647144907667	0.00511778556422495	0.00475445175767779	0.00477447007635518
1822	0.00535632992607271	0.00511782937600632	0.00475459676202310	0.00477369570041880
1823	0.00535632572429602	0.00511755620257418	0.00475483304468244	0.00477165634934301
1824	0.00535610751966098	0.00511737861522642	0.00475529245699906	0.00477424119635773
1825	0.00535613817710929	0.00511741884071546	0.00475610772078888	0.00477160460643335
1826	0.00535607067598559	0.00511728836736923	0.00475669457435956	0.00477164441518457
1827	0.00535575637693349	0.00511720159458230	0.00475678455936616	0.00477317359455743
1828	0.00535576713137407	0.00511714738009850	0.00475716772261620	0.00477413621223368
1829	0.00535554123870481	0.00511704733257782	0.00475654044501482	0.00477218615093043
1830	0.00535602899725316	0.00511696827397787	0.00475734727023598	0.00477480763663773
1831	0.00535563555318368	0.00511703618558906	0.00475761953668367	0.00477489683174802
1832	0.00535566965906179	0.00511688470073279	0.00475687763652194	0.00477175305897337
1833	0.00535568986048570	0.00511692252035825	0.00475630867657979	0.00477151722125135
1834	0.00535549139004470	0.00511694066350685	0.00475621218302208	0.00477078820932916
1835	0.00535531075500898	0.00511681052883796	0.00475641590721706	0.00477350225220278
1836	0.00535518331987301	0.00511690865373235	0.00475654075243932	0.00477376440163089
1837	0.00535536672261331	0.00511657635498715	0.00475592913970532	0.00477193946858450
1838	0.00535543478036905	0.00511653536894169	0.00475641187839456	0.00477434593086093
1839	0.00535501707339436	0.00511639147311445	0.00475608653695893	0.00477285828345652
1840	0.00535495228115087	0.00511631118830379	0.00475677365885886	0.00477101197647280
1841	0.00535473215169937	0.00511643659128405	0.00475726524587602	0.00477185087579667
1842	0.00535478174540652	0.00511641802788643	0.00475735142606001	0.00477407888506954
1843	0.00535459479778903	0.00511630245391897	0.00475668077981126	0.00477522941697065
1844	0.00535473938440482	0.00511621411191221	0.00475650439430458	0.00477454529630376
1845	0.00535469589515058	0.00511610935887271	0.00475680315054528	0.00477256338266655
1846	0.00535455064482769	0.00511622877930274	0.00475642457877754	0.00477208333235643
1847	0.00535464513853661	0.00511585706731522	0.00475594911917300	0.00477294538515433
1848	0.00535451153478817	0.00511594174555339	0.00475578414769019	0.00477199798996850
1849	0.00535429331001000	0.00511581485480079	0.00475645724464255	0.00477121013618765
1850	0.00535433439805523	0.00511576383537342	0.00475653867839333	0.00477489218221894
1851	0.00535407135220271	0.00511558366293106	0.00475634140661149	0.00477626570545268
1852	0.00535395055127869	0.00511539739075453	0.00475587075122265	0.00477683253234918
1853	0.00535407416560920	0.00511534907227965	0.00475607549633031	0.00477641816948392
1854	0.00535378522050580	0.00511530088351325	0.00475616241114270	0.00477540740239315
1855	0.00535402039711178	0.00511533841004017	0.00475594755966986	0.00477698625732635
1856	0.00535392881288359	0.00511508342021421	0.00475559489001322	0.00477561947561647
1857	0.00535383529912546	0.00511521457126214	0.00475564120603545	0.00477649364190451
1858	0.00535378237224446	0.00511517413931770	0.00475584390229876	0.00477491684194734
1859	0.00535376143849224	0.00511500179212778	0.00475651829235036	0.00477624925369892
1860	0.00535359998593808	0.00511492574637105	0.00475645721272632	0.00477646406304805
1861	0.00535368172367285	0.00511494977991868	0.00475677771435940	0.00477757887800298
1862	0.00535351709620743	0.00511493793308474	0.00475726752108949	0.00477664592924893
1863	0.00535347978332687	0.00511489297813329	0.00475693485537865	0.00477467404371360
1864	0.00535316603441393	0.00511480575521714	0.00475646655121005	0.00477502771815470
1865	0.00535331514155878	0.00511454795644038	0.00475604860820592	0.00477675907703511
1866	0.00535296437300761	0.00511464144493861	0.00475535972681153	0.00477590648496740
1867	0.00535291308556777	0.00511462528905607	0.00475562387600253	0.00477638287453988
1868	0.00535285271776874	0.00511446123211046	0.00475604920438113	0.00477769574616673
1869	0.00535287009977238	0.00511436068324029	0.00475545793694817	0.00477667425166979
1870	0.00535289766576494	0.00511435562219220	0.00475540552388456	0.00477820905021811
1871	0.00535290436654224	0.00511428380849797	0.00475575815085730	0.00477954730097100
1872	0.00535279992506331	0.00511409091764124	0.00475592861193244	0.00477700276564618
1873	0.00535262339386608	0.00511392020778168	0.00475612897535130	0.00477764680595614
1874	0.00535256523699528	0.00511394095291050	0.00475640374804018	0.00477622484309143
1875	0.00535257408754690	0.00511386272337197	0.00475643182280857	0.00477765462728537
1876	0.00535258044088034	0.00511392593603756	0.00475613372186333	0.00477743389410874
1877	0.00535221310767171	0.00511372277854890	0.00475597104147891	0.00477723823123088
1878	0.00535219096014091	0.00511347716115283	0.00475632500410550	0.00477652494417819
1879	0.00535225388159245	0.00511339956377558	0.00475623605765777	0.00477512974719157
1880	0.00535205428885316	0.00511365971906894	0.00475530580174097	0.00477355603024270
1881	0.00535202683222315	0.00511342899904997	0.00475562611172871	0.00477431745248875
1882	0.00535208946095820	0.00511356763078887	0.00475601744321018	0.00477469082154031
1883	0.00535190372884711	0.00511345054476225	0.00475574360742842	0.00477466195708075
1884	0.00535189171065146	0.00511345856751819	0.00475587476771342	0.00477054004948499
1885	0.00535192069968709	0.00511328985662793	0.00475590494715927	0.00477490806976344
1886	0.00535190454587717	0.00511312626633918	0.00475572445954485	0.00477560760995296
1887	0.00535190692472042	0.00511308385027538	0.00475526721048458	0.00477559122149046
1888	0.00535164063576481	0.00511307829404600	0.00475508339601599	0.00477567500591748
1889	0.00535144464533505	0.00511301035768630	0.00475516761298001	0.00477461672151249
1890	0.00535155948576313	0.00511289315960012	0.00475498237109355	0.00477495143243127
1891	0.00535140586468971	0.00511278254380910	0.00475466559879626	0.00477635356027505
1892	0.00535130030471160	0.00511264405536739	0.00475536994768528	0.00477639411122052
1893	0.00535138106920943	0.00511267519788048	0.00475505449844193	0.00477626954871758
1894	0.00535129352800742	0.00511265209425912	0.00475527251682228	0.00477761176970145
1895	0.00535123509265596	0.00511266675246240	0.00475465423637564	0.00477634113464287
1896	0.00535117149220581	0.00511244072317523	0.00475441233289901	0.00477734021328940
1897	0.00535086589548734	0.00511226455219637	0.00475419977342853	0.00477768024920394
1898	0.00535081431151604	0.00511220260505547	0.00475405848681832	0.00477688975313173
1899	0.00535117660485704	0.00511204095544212	0.00475400255446285	0.00477739884665957
1900	0.00535102168884653	0.00511198846184612	0.00475399663258861	0.00477790396886743
1901	0.00535079531502551	0.00511194599686936	0.00475431149030241	0.00477945390329438
1902	0.00535053226337453	0.00511182061544195	0.00475457767166929	0.00477964291749149
1903	0.00535048516845773	0.00511180094290030	0.00475513894928933	0.00477838838410985
1904	0.00535051908271454	0.00511185493757852	0.00475596185291136	0.00477700470307849
1905	0.00535056818859672	0.00511170539989829	0.00475560024214088	0.00477830963969441
1906	0.00535049233935413	0.00511161465511995	0.00475565885284114	0.00477984714478354
1907	0.00535030464464817	0.00511159586064878	0.00475571253910044	0.00477812268841284
1908	0.00535004588112633	0.00511154531311551	0.00475573228152486	0.00477780672871027
1909	0.00535000948052017	0.00511144602137637	0.00475576108052670	0.00477841040619050
1910	0.00535001863960008	0.00511130656441692	0.00475504310435721	0.00477668500962448
1911	0.00535008271299141	0.00511127297590710	0.00475532600978527	0.00477770638828887
1912	0.00534994881305245	0.00511107547519910	0.00475524166205256	0.00477642215813143
1913	0.00534989501495676	0.00511123416345884	0.00475513871908285	0.00477524822488033
1914	0.00534976401717909	0.00511123904155478	0.00475527499762348	0.00477710014954706
1915	0.00534980144702571	0.00511125998754973	0.00475653200600079	0.00477701609097050
1916	0.00534990989317455	0.00511121458109111	0.00475619787257277	0.00477608215849832
1917	0.00534966912831040	0.00511102428624176	0.00475601817933331	0.00477566354471619
1918	0.00534969893195678	0.00511081910217357	0.00475677984751425	0.00477588442007342
1919	0.00534966207472917	0.00511087129413185	0.00475662443307162	0.00477404858645500
1920	0.00534951410711223	0.00511075098432859	0.00475649721684634	0.00477497267909669
1921	0.00534943712913294	0.00511068148552523	0.00475617350654153	0.00477541379323166
1922	0.00534928547422474	0.00511051056919502	0.00475636219951618	0.00477597595860332
1923	0.00534931392170422	0.00511033163686617	0.00475604374803882	0.00477654238993387
1924	0.00534929650284942	0.00511032198794355	0.00475570200970850	0.00477652722861070
1925	0.00534934586516026	0.00511026210354232	0.00475629915903138	0.00477555084625052
1926	0.00534912947928821	0.00511015018291084	0.00475599239215468	0.00477592084593969
1927	0.00534900715230265	0.00511003984762403	0.00475636921055168	0.00477660508238410
1928	0.00534910570146473	0.00510986078446683	0.00475635468765075	0.00477505675017145
1929	0.00534884817079430	0.00510989579147168	0.00475642305128533	0.00477603079547566
1930	0.00534891328164642	0.00510977798648695	0.00475611377588970	0.00477529982911943
1931	0.00534893929438229	0.00510982002544756	0.00475653734849865	0.00477630031397393
1932	0.00534873316372602	0.00510960996051022	0.00475709686081537	0.00477740715747959
1933	0.00534849663366819	0.00510965382819534	0.00475686529355256	0.00477628360567913
1934	0.00534833556655713	0.00510944011454285	0.00475615910673613	0.00477651843946731
1935	0.00534843393218066	0.00510937371630211	0.00475571899101242	0.00477563833185768
1936	0.00534860544977622	0.00510934879993092	0.00475583116541179	0.00477460162524671
1937	0.00534841720163251	0.00510931375634240	0.00475616580065402	0.00477485108590159
1938	0.00534841876055744	0.00510925905872135	0.00475601925143956	0.00477222690556088
1939	0.00534820045597155	0.00510919491609791	0.00475637456542729	0.00477272337342250
1940	0.00534811083303080	0.00510898846610257	0.00475639479885741	0.00477479952531691
1941	0.00534786940600475	0.00510897823158372	0.00475709067837315	0.00477615537514219
1942	0.00534788980976571	0.00510875901714085	0.00475658215354209	0.00477697029895877
1943	0.00534762654632205	0.00510868893038456	0.00475559631143485	0.00477536323592595
1944	0.00534766062420474	0.00510879303223109	0.00475634462013139	0.00477601180174976
1945	0.00534768529007112	0.00510871792047362	0.00475648037715969	0.00477533752892164
1946	0.00534766403781595	0.00510854957649868	0.00475646583137100	0.00477641039121065
1947	0.00534771799808906	0.00510853345917544	0.00475615863407231	0.00477490221949357
1948	0.00534764387774323	0.00510837325544547	0.00475621933893132	0.00477574109405357
1949	0.00534739107016712	0.00510833725832987	0.00475628579198975	0.00477528657697197
1950	0.00534743421437687	0.00510830367306001	0.00475672005091031	0.00477419445769174
1951	0.00534746249854942	0.00510821191342544	0.00475595010466243	0.00477387706139824
1952	0.00534758521079364	0.00510825190940017	0.00475563662509600	0.00477418522618123
1953	0.00534725478308626	0.00510822418485051	0.00475515377659661	0.00477426639302083
1954	0.00534709457649448	0.00510811037054655	0.00475551267906875	0.00477426242485526
1955	0.00534714160133469	0.00510802456432880	0.00475595936617544	0.00477343863524134
1956	0.00534700772074758	0.00510791960244624	0.00475544030071737	0.00477451885017663
1957	0.00534703693606064	0.00510778343616948	0.00475602577492906	0.00477394900817343
1958	0.00534710755413950	0.00510773641897507	0.00475554129745367	0.00477406807870778
1959	0.00534697960177714	0.00510778868074720	0.00475612953209294	0.00477449166445807
1960	0.00534674437693821	0.00510777603102298	0.00475714242059626	0.00477250847556233
1961	0.00534671621799663	0.00510764825397868	0.00475702339080420	0.00477381371988079
1962	0.00534674356315204	0.00510751835085218	0.00475693733070365	0.00477612598951319
1963	0.00534667698981444	0.00510752679843300	0.00475704341044951	0.00477353235846309
1964	0.00534633971660590	0.00510740617841314	0.00475736046527822	0.00477387291738299
1965	0.00534645682740196	0.00510748092302426	0.00475722691561144	0.00477364020870799
1966	0.00534643588091212	0.00510730311910904	0.00475683774856579	0.00477466241937040
1967	0.00534627575384908	0.00510726272757828	0.00475723549382509	0.00477415004673432
1968	0.00534630580654586	0.00510716588530795	0.00475722014183767	0.00477568680684346
1969	0.00534597159030901	0.00510715120232292	0.00475854249308687	0.00477575403365583
1970	0.00534604521162980	0.00510700475228129	0.00475792143339551	0.00477561148156744
1971	0.00534587592098557	0.00510687294645955	0.00475803841886028	0.00477585938294178
1972	0.00534595501147691	0.00510674342860870	0.00475809858980058	0.00477336657018934
1973	0.00534613404994763	0.00510672470745536	0.00475703384778759	0.00477409616892029
1974	0.00534597807672432	0.00510667435586809	0.00475676568170447	0.00477418998715886
1975	0.00534592392403211	0.00510651622205535	0.00475740434152513	0.00477411351890249
1976	0.00534590009945261	0.00510652812265107	0.00475744107569043	0.00477417068281342
1977	0.00534566362099948	0.00510656049175824	0.00475768726305024	0.00477360016474586
1978	0.00534560387147542	0.00510626303609400	0.00475657929266056	0.00477572720912100
1979	0.00534539373696360	0.00510606125293280	0.00475682134148292	0.00477589453664463
1980	0.00534531397624568	0.00510612296477351	0.00475651733590073	0.00477496968846640
1981	0.00534549619684823	0.00510601172686150	0.00475663705649147	0.00477302879812572
1982	0.00534530409571532	0.00510608966040575	0.00475674055964928	0.00477269339238767
1983	0.00534540913270390	0.00510595230683197	0.00475630959064925	0.00477434996515990
1984	0.00534505663666886	0.00510603333977711	0.00475627062977638	0.00477494709623057
1985	0.00534540056772976	0.00510585619219303	0.00475612786875007	0.00477393112840687
1986	0.00534520364100877	0.00510573005003526	0.00475560520663915	0.00477531933065873
1987	0.00534518057468543	0.00510563114056747	0.00475624154741101	0.00477403335716333
1988	0.00534516652223230	0.00510540646085035	0.00475592308736958	0.00477560314513670
1989	0.00534515467621945	0.00510557087787517	0.00475517967502687	0.00477536998739903
1990	0.00534471777425110	0.00510543046984395	0.00475545370343498	0.00477384283389660
1991	0.00534488080858934	0.00510539586359274	0.00475591399859670	0.00477334275686720
1992	0.00534482256059221	0.00510527892563215	0.00475605574094432	0.00477246048004039
1993	0.00534471043419461	0.00510526260342487	0.00475646756741411	0.00477107683170399
1994	0.00534468613103015	0.00510522316023136	0.00475622396451143	0.00477365046924535
1995	0.00534442386611376	0.00510521160626967	0.00475697279803169	0.00477446545566161
1996	0.00534448520391176	0.00510502991362840	0.00475683963634319	0.00477499676623131
1997	0.00534439341324713	0.00510495388939091	0.00475597020882705	0.00477364583618145
1998	0.00534423388455730	0.00510485261606434	0.00475589771037723	0.00477398724813487
1999	0.00534428797332412	0.00510494919927633	0.00475686017610515	0.00477542876059740
2000	0.00534441065513387	0.00510485597920331	0.00475666448113677	0.00477551535973687

==> Revised version arXiv/NewPics/DecayTargetSheppLoganSquareManyIter.txt <==
t	targSAOL	targFAOL
1	0.00901345998569638	0.00906222395142465
11	0.00667129918714914	0.00649345599738853
21	0.00647435521615325	0.00617636219188234
31	0.00635722244286347	0.00604902446997298
41	0.00627519738495360	0.00591400568693887
51	0.00623802185110001	0.00580566109094717
61	0.00612909985926725	0.00574056815659788
71	0.00607190560231179	0.00570049396233488
81	0.00603575386653271	0.00565706685539295
91	0.00600223166296829	0.00561768026488687
101	0.00596181527928951	0.00559455868182936
111	0.00593200884132150	0.00557324973269611
121	0.00590177501669758	0.00554711810570399
131	0.00587441022502782	0.00553397955084576
141	0.00585343617600170	0.00551766081221260
151	0.00583571627645356	0.00550212501968069
161	0.00581511365811194	0.00548499894029216
171	0.00579894885073424	0.00547370181350837
181	0.00578165492002905	0.00545513849810204
191	0.00576818180748195	0.00544074422030265
201	0.00575243442780262	0.00542926819595615
211	0.00573569837087050	0.00542281915833027
221	0.00572501733133944	0.00541398234760300
231	0.00571428796381350	0.00540927231232344
241	0.00570396501317675	0.00540117375422767
251	0.00569115635743554	0.00539453819561275
261	0.00568394829406156	0.00538207562678590
271	0.00567458223563221	0.00537917575743805
281	0.00566820361628921	0.00537516045038811
291	0.00566035326810940	0.00536652716003493
301	0.00565170249472299	0.00536042763135400
311	0.00564341429550077	0.00535863043310206
321	0.00563687804253534	0.00535436947613902
331	0.00563147742940052	0.00534776984283133
341	0.00562608546907026	0.00534307921265370
351	0.00562028333232953	0.00534133978184929
361	0.00561547514522930	0.00533671852109082
371	0.00560867715122008	0.00533278903286367
381	0.00560464568217275	0.00532792121281243
391	0.00559880459522380	0.00532407155072294
401	0.00559755300538810	0.00531964845534097
411	0.00559131279363663	0.00531754011315177
421	0.00558465893576088	0.00531422220900748
431	0.00558255872486892	0.00530932891168273
441	0.00557604598343353	0.00530605676106013
451	0.00557293537011901	0.00530212764029913
461	0.00557027081691574	0.00529992044757244
471	0.00556585006987683	0.00529657888307346
481	0.00556173501786446	0.00529449880692900
491	0.00555747814648195	0.00529136487213986
501	0.00555375818827678	0.00528795401672147
511	0.00555029761153237	0.00528519207770489
521	0.00554646880960831	0.00528280772210785
531	0.00554325966138190	0.00527988854357746
541	0.00554046532123478	0.00527897911827888
551	0.00553601729887866	0.00527562384901310
561	0.00553289631439118	0.00527209317223489
571	0.00552996239560660	0.00527035543356823
581	0.00552771029709431	0.00526728124020986
591	0.00552450448876387	0.00526360100048732
601	0.00552156043617689	0.00526266776788741
611	0.00551894921454252	0.00526094726075111
621	0.00551539286859538	0.00525567566591041
631	0.00551293795222673	0.00525519115520762
641	0.00550970575687828	0.00525299840408499
651	0.00550806994516001	0.00525187235524187
661	0.00550503791671216	0.00524999872493664
671	0.00550219016573232	0.00524758076679239
681	0.00550016960268745	0.00524444351490738
691	0.00549882611102524	0.00524209240373167
701	0.00549523678320344	0.00523670839513267
711	0.00549207267659665	0.00523576833769323
721	0.00549011231671034	0.00523269765887973
731	0.00548701297310354	0.00523210364522535
741	0.00548520181033834	0.00523070072250764
751	0.00548344471369276	0.00522834004815415
761	0.00548121060219190	0.00522515796825273
771	0.00547821326694168	0.00522368287837271
781	0.00547766817722677	0.00522287191961698
791	0.00547499476408954	0.00522123232577249
801	0.00547214682532360	0.00521976600100920
811	0.00546961058088932	0.00521911954454841
821	0.00546740945419344	0.00521801320640348
831	0.00546666437344404	0.00521568273590931
841	0.00546345423051449	0.00521388917770468
851	0.00546151133988744	0.00521183053154304
861	0.00545911685919408	0.00521015904822050
871	0.00545815737278167	0.00520828345240857
881	0.00545709003336229	0.00520642652197283
891	0.00545481410869770	0.00520454289091936
901	0.00545205780081535	0.00520280710465652
911	0.00544998349899037	0.00520106811908111
921	0.00544751820207660	0.00519953619231480
931	0.00544605468527102	0.00519899548229783
941	0.00544467309561027	0.00519742963323340
951	0.00544304345538384	0.00519700808350776
961	0.00544193887038954	0.00519632804326014
971	0.00544003026765524	0.00519400452126448
981	0.00543895078895749	0.00519229489872833
991	0.00543837748508183	0.00519184159078475
1001	0.00543528570582238	0.00519069366666479
1011	0.00543356899466626	0.00519072910260802
1021	0.00543184513155392	0.00518898641832087
1031	0.00543136166779260	0.00518802544340947
1041	0.00542958074514965	0.00518623449103470
1051	0.00542781976606645	0.00518383222571495
1061	0.00542744542326839	0.00518319345314913
1071	0.00542516863586456	0.00518122929798698
1081	0.00542376546106137	0.00517981418758116
1091	0.00542278628537230	0.00517929755573891
1101	0.00542142802458601	0.00517830242828966
1111	0.00541983660089219	0.00517768146897913
1121	0.00541851561746882	0.00517619621003516
1131	0.00541742229457452	0.00517546842448658
1141	0.00541597812986483	0.00517485727497992
1151	0.00541518665160345	0.00517376101895386
1161	0.00541342637324435	0.00517315551871348
1171	0.00541194269008251	0.00517234379414502
1181	0.00541140224450563	0.00517083138977699
1191	0.00540918406107231	0.00516991878614694
1201	0.00540807347169354	0.00516933848738417
1211	0.00540694822702058	0.00516804415953950
1221	0.00540582502008853	0.00516670474063415
1231	0.00540483479664594	0.00516484044006690
1241	0.00540333129682953	0.00516246635804402
1251	0.00540204479083117	0.00516147093762492
1261	0.00540092013638834	0.00516084660493888
1271	0.00539977683448851	0.00515964644799622
1281	0.00539841144802821	0.00515933530195031
1291	0.00539694354349878	0.00515924260124106
1301	0.00539605174371384	0.00515908964794561
1311	0.00539552270334172	0.00515910496266013
1321	0.00539488438711559	0.00515845773697460
1331	0.00539373104458321	0.00515695797780485
1341	0.00539186732557102	0.00515603424598539
1351	0.00539284253653570	0.00515462012186048
1361	0.00539043713152719	0.00515359695775686
1371	0.00538822002545087	0.00515259407451578
1381	0.00538790050345756	0.00515174970351924
1391	0.00538539230913506	0.00515125638291353
1401	0.00538561139928446	0.00514995683904167
1411	0.00538371814819423	0.00514976235839011
1421	0.00538280200239892	0.00514917901394083
1431	0.00538198054970976	0.00514919764438410
1441	0.00538088307242603	0.00514794938437265
1451	0.00537930388309453	0.00514641228038000
1461	0.00537918654580056	0.00514607388831671
1471	0.00537745136571904	0.00514484069979441
1481	0.00537706758360456	0.00514440258372760
1491	0.00537553266693247	0.00514272603991578
1501	0.00537507872043895	0.00514128257911758
1511	0.00537440820555401	0.00514046319616582
1521	0.00537296850355848	0.00514014299118708
1531	0.00537242123486393	0.00513956157156944
1541	0.00537139682514890	0.00513980033810118
1551	0.00537001119105303	0.00513833098632478
1561	0.00536962838187022	0.00513777466585642
1571	0.00536892262282269	0.00513685878991318
1581	0.00536795165950828	0.00513529349398946
1591	0.00536707530744857	0.00513556809496330
1601	0.00536675854419687	0.00513417291130685
1611	0.00536526543289873	0.00513360869734386
1621	0.00536348497776674	0.00513277016115738
1631	0.00536302205226111	0.00513254731468933
1641	0.00536170416832462	0.00513147434306237
1651	0.00536152012415707	0.00513036549859159
1661	0.00535969958240010	0.00512927078948174
1671	0.00536008266907153	0.00512831616903654
1681	0.00535885976112783	0.00512742229733470
1691	0.00535817102249781	0.00512680175821371
1701	0.00535725679258692	0.00512682118786818
1711	0.00535649918038056	0.00512685680806402
1721	0.00535549017545142	0.00512539594250734
1731	0.00535487425235282	0.00512403819289470
1741	0.00535384601888239	0.00512350730751663
1751	0.00535343332640491	0.00512207562546962
1761	0.00535221101278918	0.00512106492058483
1771	0.00535134043411073	0.00512023039574993
1781	0.00535021665432617	0.00511972067528458
1791	0.00534992361885016	0.00511928786424978
1801	0.00534947570871093	0.00511784221140333
1811	0.00534801864761357	0.00511754157948028
1821	0.00534692741084541	0.00511594026141340
1831	0.00534654110527857	0.00511556775775748
1841	0.00534541256662285	0.00511555801711302
1851	0.00534451218082020	0.00511373747131525
1861	0.00534391472559303	0.00511364861714641
1871	0.00534314874516425	0.00511271983990178
1881	0.00534216390260000	0.00511234531840652
1891	0.00534109619767509	0.00511159676697053
1901	0.00534091384798719	0.00511131164058007
1911	0.00533936496082185	0.00511070752732999
1921	0.00533932782321654	0.00511032933000579
1931	0.00533769023774778	0.00510911377084579
1941	0.00533733925322862	0.00510883219721709
1951	0.00533600598110568	0.00510793559696898
1961	0.00533499346709086	0.00510731903628432
1971	0.00533533450995977	0.00510667167631681
1981	0.00533389950351867	0.00510647351156241
1991	0.00533314888916497	0.00510544881421267
2001	0.00533223397828521	0.00510465415382881
2011	0.00533124775059326	0.00510368083308377
2021	0.00533110966294444	0.00510345024934055
2031	0.00533065312667988	0.00510188824943128
2041	0.00532988325684441	0.00510122855304122
2051	0.00532870782340684	0.00510065122949532
2061	0.00532871337418798	0.00509931590486559
2071	0.00532730272662324	0.00509878007980948
2081	0.00532654794794241	0.00509823104629755
2091	0.00532622075093519	0.00509788395057559
2101	0.00532555664685140	0.00509768237189029
2111	0.00532428521361505	0.00509690180030412
2121	0.00532356740382547	0.00509700020989972
2131	0.00532377142921879	0.00509594744480999
2141	0.00532281613560622	0.00509449350857885
2151	0.00532237223937806	0.00509428432207981
2161	0.00532185489982936	0.00509451519585056
2171	0.00532125969115109	0.00509412692376292
2181	0.00532014768710927	0.00509439833300964
2191	0.00532016172693790	0.00509360823685485
2201	0.00531889965504106	0.00509273396261614
2211	0.00531798770736584	0.00509266443735375
2221	0.00531798211868978	0.00509183597236391
2231	0.00531739620438722	0.00509165310807697
2241	0.00531660752024185	0.00509119161214476
2251	0.00531568710445421	0.00509038646329540
2261	0.00531531967080991	0.00509053976409646
2271	0.00531428028461884	0.00508976503524436
2281	0.00531358615089170	0.00508899924842293
2291	0.00531424418588465	0.00508875659492260
2301	0.00531315180698138	0.00508816853678344
2311	0.00531220138312463	0.00508779577451968
2321	0.00531180354406201	0.00508729744299368
2331	0.00531070303477466	0.00508689409150354
2341	0.00531035816253031	0.00508571237855691
2351	0.00531073744188240	0.00508525156233323
2361	0.00530900698568039	0.00508575817217026
2371	0.00530922665735074	0.00508351972044971
2381	0.00530853711165618	0.00508416083545250
2391	0.00530773076889116	0.00508299377283794
2401	0.00530731621681062	0.00508271676976193
2411	0.00530623917265471	0.00508141924059663
2421	0.00530633509946011	0.00508169725795275
2431	0.00530544586172654	0.00508159026753003
2441	0.00530491303182580	0.00508061846791735
2451	0.00530464422454302	0.00508067707670501
2461	0.00530461043634057	0.00507930899770104
2471	0.00530338142596999	0.00507835137868439
2481	0.00530291755634031	0.00507742033969926
2491	0.00530226278843002	0.00507572265793763
2501	0.00530170272693537	0.00507512036983782
2511	0.00530145671511290	0.00507455907467765
2521	0.00530029368012019	0.00507423629286548
2531	0.00530017324634527	0.00507293825101345
2541	0.00530037467952489	0.00507205120080155
2551	0.00529886403799230	0.00507213452342975
2561	0.00529849758184239	0.00507202295605399
2571	0.00529848254275415	0.00507176641776210
2581	0.00529815567667342	0.00507171474957048
2591	0.00529722957801224	0.00507087897873352
2601	0.00529702265271038	0.00507084311799114
2611	0.00529640750276299	0.00507042832193151
2621	0.00529605485105344	0.00507008067687403
2631	0.00529603215412322	0.00506982135725556
2641	0.00529486954098409	0.00506784953526943
2651	0.00529495948789924	0.00506785408748644
2661	0.00529435260508298	0.00506709010283652
2671	0.00529378176581453	0.00506653873869605
2681	0.00529326108271493	0.00506602768108266
2691	0.00529255857136294	0.00506606517289916
2701	0.00529219830988055	0.00506503505358932
2711	0.00529155352292799	0.00506479990611492
2721	0.00529097302053448	0.00506399189895767
2731	0.00529114469742871	0.00506301255629258
2741	0.00528976600424184	0.00506190037047357
2751	0.00528982397308360	0.00506095525405394
2761	0.00528902399791827	0.00506036882139597
2771	0.00528970559354406	0.00506058041922814
2781	0.00528818192921179	0.00506000854989700
2791	0.00528841406559580	0.00506003864855520
2801	0.00528771100547104	0.00505939662909811
2811	0.00528703191163855	0.00505885312335081
2821	0.00528645077549460	0.00505863871953403
2831	0.00528610045430160	0.00505843664363645
2841	0.00528583856028043	0.00505787928473791
2851	0.00528512856378076	0.00505788130070477
2861	0.00528502782593056	0.00505738974340516
2871	0.00528621488640826	0.00505572321861347
2881	0.00528381958075770	0.00505521522870011
2891	0.00528350389542921	0.00505375665724628
2901	0.00528303787990549	0.00505344816755871
2911	0.00528308079166463	0.00505318631364409
2921	0.00528273069706688	0.00505256414791781
2931	0.00528226606324053	0.00505180032594536
2941	0.00528205154015402	0.00505077878911308
2951	0.00528115784184901	0.00505022490449360
2961	0.00528091631457844	0.00504971124704066
2971	0.00528078533334207	0.00504951633256148
2981	0.00527988769950804	0.00504938902862662
2991	0.00528020988423731	0.00504833320488419
3001	0.00527870656584141	0.00504820527721978
3011	0.00527872298245330	0.00504748194220015
3021	0.00527805885967031	0.00504697555867968
3031	0.00527746736196619	0.00504645776463579
3041	0.00527751198057606	0.00504664265136697
3051	0.00527672307011908	0.00504596811150325
3061	0.00527672915403761	0.00504538843813641
3071	0.00527609105484200	0.00504459515382630
3081	0.00527644838843103	0.00504370349893587
3091	0.00527569856174862	0.00504361571730197
3101	0.00527539682668409	0.00504317733503826
3111	0.00527437906262460	0.00504244959440233
3121	0.00527385891105500	0.00504223110435666
3131	0.00527388852414058	0.00504250656394891
3141	0.00527331870317495	0.00504148041331590
3151	0.00527298522550955	0.00504041554588455
3161	0.00527300402735953	0.00503983486492054
3171	0.00527212786559459	0.00503999824067401
3181	0.00527223072068730	0.00503950871536286
3191	0.00527140922428353	0.00503925205157936
3201	0.00527080529200746	0.00503922597524076
3211	0.00527083747895941	0.00503894192310307
3221	0.00526984968139955	0.00503913130185379
3231	0.00527096554565106	0.00503853089788540
3241	0.00526893758381657	0.00503847148681557
3251	0.00526926317158049	0.00503751837780394
3261	0.00526937684256618	0.00503709415777690
3271	0.00526852761287386	0.00503635815561896
3281	0.00526816568263937	0.00503582625881941
3291	0.00526774107159884	0.00503546061453810
3301	0.00526709688986512	0.00503514655449612
3311	0.00526646223854536	0.00503496648306492
3321	0.00526626846816498	0.00503477347423318
3331	0.00526688220931435	0.00503357830116871
3341	0.00526617296458118	0.00503407938030621
3351	0.00526569539306634	0.00503330448712755
3361	0.00526562949644484	0.00503295672181835
3371	0.00526406158778341	0.00503254523327984
3381	0.00526373716091391	0.00503174562331641
3391	0.00526413583135819	0.00503183615820185
3401	0.00526318971623091	0.00503191167965588
3411	0.00526271016139047	0.00503113235963959
3421	0.00526318584111555	0.00503062112072910
3431	0.00526280762977006	0.00503004538378351
3441	0.00526203096889034	0.00503025850353193
3451	0.00526157056648955	0.00503018114790987
3461	0.00526124151028671	0.00502974910525255
3471	0.00526126948130391	0.00502895528787800
3481	0.00526041155223327	0.00502819154898264
3491	0.00526075415126671	0.00502810038250531
3501	0.00525978776873558	0.00502620009346278
3511	0.00525894184504828	0.00502589982985620
3521	0.00525920214496605	0.00502565168332133
3531	0.00525890219339364	0.00502501581412859
3541	0.00525828871703650	0.00502454555919476
3551	0.00525774774781958	0.00502456749645732
3561	0.00525887232031650	0.00502389388700539
3571	0.00525784535572446	0.00502402360031632
3581	0.00525682249747990	0.00502459109013911
3591	0.00525680861315632	0.00502351399472823
3601	0.00525579343513022	0.00502302625632565
3611	0.00525591244920830	0.00502241161283159
3621	0.00525556788576017	0.00502217815053748
3631	0.00525581896067478	0.00502178050107428
3641	0.00525444542289209	0.00502127697393985
3651	0.00525453209793911	0.00502035838395076
3661	0.00525406574166945	0.00502067258451865
3671	0.00525386547909843	0.00502000423122709
3681	0.00525424335547163	0.00501974813277311
3691	0.00525374076645137	0.00501943409548254
3701	0.00525287650992004	0.00501886890067521
3711	0.00525312800557471	0.00501877156503721
3721	0.00525225941430805	0.00501901808006228
3731	0.00525212617899403	0.00501854498954471
3741	0.00525192591938215	0.00501826133479635
3751	0.00525131451803402	0.00501781942826697
3761	0.00525148196304907	0.00501786648885267
3771	0.00525128580992398	0.00501737122185918
3781	0.00525093339967662	0.00501744912897318
3791	0.00524984965013244	0.00501729427649128
3801	0.00525082909639561	0.00501567251176409
3811	0.00524954841739403	0.00501524400919263
3821	0.00524900037296559	0.00501517265045907
3831	0.00524987004261366	0.00501430688107015
3841	0.00524910810631419	0.00501444633441869
3851	0.00524842565477631	0.00501319750296373
3861	0.00524816268601023	0.00501287282596337
3871	0.00524794999767532	0.00501225823049376
3881	0.00524711328955699	0.00501194939213701
3891	0.00524721723388764	0.00501163176670094
3901	0.00524650857012924	0.00501116443892342
3911	0.00524615003155724	0.00500995550029017
3921	0.00524578389958114	0.00500955863303420
3931	0.00524556792507601	0.00500950183199445
3941	0.00524564429340774	0.00500914792241055
3951	0.00524468770019162	0.00500855250854558
3961	0.00524557432348793	0.00500753193019908
3971	0.00524472952329377	0.00500715905188448
3981	0.00524424277453142	0.00500661024593178
3991	0.00524352639198989	0.00500674003920783
4001	0.00524347386169315	0.00500635756704124
4011	0.00524364217725954	0.00500550693484038
4021	0.00524248964341718	0.00500498406442345
4031	0.00524262744759966	0.00500493715565131
4041	0.00524343417325117	0.00500438356851090
4051	0.00524206848189250	0.00500441851382726
4061	0.00524219221120737	0.00500425524524665
4071	0.00524235289949953	0.00500387157159112
4081	0.00524094575238745	0.00500403943690859
4091	0.00524189835696045	0.00500406786291648
4101	0.00524076489688963	0.00500429360015190
4111	0.00524040253121593	0.00500399749435722
4121	0.00524077966774230	0.00500421252891865
4131	0.00523972361371927	0.00500319903302782
4141	0.00523955385493396	0.00500272415995220
4151	0.00523952424359488	0.00500276524741142
4161	0.00523908968951477	0.00500217629161517
4171	0.00523929425343228	0.00500121619201400
4181	0.00523812074029350	0.00500148253004758
4191	0.00523802548256705	0.00500115718466072
4201	0.00523789662640239	0.00500099545361681
4211	0.00523716519532390	0.00500133378764513
4221	0.00523787082440676	0.00500043700888170
4231	0.00523702298414774	0.00499987328467039
4241	0.00523683993518576	0.00499892684411548
4251	0.00523603838470110	0.00499874622326991
4261	0.00523664635941023	0.00499793149169777
4271	0.00523560213613526	0.00499753469477519
4281	0.00523540425118258	0.00499739935973108
4291	0.00523559065662154	0.00499656381787030
4301	0.00523522196595746	0.00499615938237869
4311	0.00523494025558021	0.00499605640711868
4321	0.00523461523583720	0.00499591985170209
4331	0.00523378840719312	0.00499588686183937
4341	0.00523343812008893	0.00499603734669817
4351	0.00523373250460245	0.00499535884698727
4361	0.00523334211714367	0.00499544942698723
4371	0.00523344950088474	0.00499503968554138
4381	0.00523210419882473	0.00499486533152203
4391	0.00523271155120932	0.00499417566956455
4401	0.00523204962278345	0.00499404717885811
4411	0.00523136314124673	0.00499379196238468
4421	0.00523179494386345	0.00499363936209881
4431	0.00523145772152451	0.00499332751897074
4441	0.00523087964192999	0.00499340176696713
4451	0.00523077824307896	0.00499354501092510
4461	0.00523076540712030	0.00499283841041025
4471	0.00523018843560615	0.00499282426513462
4481	0.00523006524246823	0.00499254965090465
4491	0.00522979004366824	0.00499234547344849
4501	0.00522979780187996	0.00499150041178356
4511	0.00522912862756528	0.00499129024659441
4521	0.00522906213673478	0.00499095211076909
4531	0.00522851431462558	0.00499082965864456
4541	0.00522827368723920	0.00499088962836700
4551	0.00522793287629032	0.00499007046951810
4561	0.00522809932098547	0.00498973132806898
4571	0.00522735836744225	0.00498885614420933
4581	0.00522693043873483	0.00498908299722901
4591	0.00522655653968083	0.00498829788162255
4601	0.00522619100738262	0.00498837825840378
4611	0.00522585666663061	0.00498805669375579
4621	0.00522598994550777	0.00498809045254758
4631	0.00522591360440054	0.00498754110845584
4641	0.00522564034068450	0.00498773248754307
4651	0.00522541930672563	0.00498680552652015
4661	0.00522503763911478	0.00498702333442319
4671	0.00522491288095757	0.00498724805845989
4681	0.00522459541317482	0.00498679314745613
4691	0.00522495113136238	0.00498631697193348
4701	0.00522366330364463	0.00498660114026933
4711	0.00522391964460724	0.00498624282850725
4721	0.00522322211370722	0.00498573704036219
4731	0.00522308025482547	0.00498569301958227
4741	0.00522310041260971	0.00498471911732470
4751	0.00522240742012692	0.00498463434408182
4761	0.00522265136410302	0.00498412218046106
4771	0.00522215583185730	0.00498401701880127
4781	0.00522248140810590	0.00498404761994078
4791	0.00522155868919220	0.00498347270069571
4801	0.00522157825607283	0.00498318108646233
4811	0.00522146601771110	0.00498315653051875
4821	0.00522105644526833	0.00498278219961969
4831	0.00522125963316906	0.00498269512930429
4841	0.00522109943781656	0.00498258311908083
4851	0.00522046520582745	0.00498237899005862
4861	0.00522123972762304	0.00498218835937996
4871	0.00522002019740645	0.00498201193184717
4881	0.00522078942836215	0.00498133786615917
4891	0.00521919782088651	0.00498038040400897
4901	0.00521910336885084	0.00498088714969467
4911	0.00521825557161946	0.00498029436697555
4921	0.00521890258199135	0.00498049625313174
4931	0.00521784473745160	0.00497956809520372
4941	0.00521807218484112	0.00497944163297762
4951	0.00521750627925854	0.00497928000526164
4961	0.00521760024143912	0.00497927068957892
4971	0.00521748368707124	0.00497902043076756
4981	0.00521706928735813	0.00497862293090977
4991	0.00521696570000901	0.00497801228996707
5001	0.00521639488398711	0.00497821803629787
5011	0.00521676270010944	0.00497792415529426
5021	0.00521519219496692	0.00497798681848114
5031	0.00521587019847228	0.00497801865045074
5041	0.00521605129646029	0.00497729869366209
5051	0.00521509551415790	0.00497654624692733
5061	0.00521476361361726	0.00497608235312663
5071	0.00521531882468905	0.00497530339944211
5081	0.00521481823099416	0.00497545567139482
5091	0.00521440182028932	0.00497477736678219
5101	0.00521450112886117	0.00497506709749218
5111	0.00521377696814872	0.00497461952925608
5121	0.00521339207566235	0.00497439960619250
5131	0.00521335303640772	0.00497414227895023
5141	0.00521347864490977	0.00497400177277395
5151	0.00521270643555986	0.00497331358080089
5161	0.00521327681016552	0.00497333289526235
5171	0.00521216673850655	0.00497341458741905
5181	0.00521196208724362	0.00497359946120595
5191	0.00521170180264073	0.00497313436709210
5201	0.00521150056022054	0.00497313666258742
5211	0.00521136459495962	0.00497300266143514
5221	0.00521194093841892	0.00497199627058916
5231	0.00521080172910359	0.00497192373220825
5241	0.00521066345031453	0.00497176196475749
5251	0.00521035803595852	0.00497116938583545
5261	0.00521024726375045	0.00497112474523996
5271	0.00520995023902049	0.00497049260341800
5281	0.00520959459588971	0.00496977903766770
5291	0.00521010378299936	0.00496944278127021
5301	0.00520988584106393	0.00496887745324864
5311	0.00520915350363348	0.00496822205781960
5321	0.00520881860396766	0.00496842089088877
5331	0.00520881578124564	0.00496789319783027
5341	0.00520842002655979	0.00496789266051272
5351	0.00520813005923608	0.00496795788034031
5361	0.00520810130144909	0.00496790213295145
5371	0.00520782002215133	0.00496734924013443
5381	0.00520742826787140	0.00496708469053065
5391	0.00520723057216963	0.00496684015607271
5401	0.00520749721840694	0.00496657028482990
5411	0.00520648984124259	0.00496545988338744
5421	0.00520635288644042	0.00496576424789448
5431	0.00520660090282617	0.00496553543210471
5441	0.00520593683651868	0.00496450859577250
5451	0.00520571424869082	0.00496352696443053
5461	0.00520593268712968	0.00496295214437184
5471	0.00520546903371689	0.00496306780329247
5481	0.00520523611743661	0.00496329496281842
5491	0.00520488741524591	0.00496275673340193
5501	0.00520505698907492	0.00496245658478010
5511	0.00520459499377364	0.00496156620039196
5521	0.00520422576799271	0.00496189324101145
5531	0.00520438156186363	0.00496226949954749
5541	0.00520377200114901	0.00496186194672958
5551	0.00520333213416190	0.00496273725155346
5561	0.00520361615293617	0.00496206158256385
5571	0.00520349821124914	0.00496145687187659
5581	0.00520310394288701	0.00496151273444740
5591	0.00520240051157830	0.00496071589657596
5601	0.00520212411019853	0.00496058060328643
5611	0.00520220927777756	0.00496046189633766
5621	0.00520222939886883	0.00496017044344509
5631	0.00520212141252940	0.00495960393480065
5641	0.00520207887556278	0.00495934145772610
5651	0.00520169827350567	0.00495924546323071
5661	0.00520161537987583	0.00495934364621411
5671	0.00520093549425669	0.00495917583463234
5681	0.00520043065971645	0.00495836127852718
5691	0.00519994699446318	0.00495849627704300
5701	0.00520009400113812	0.00495823542818925
5711	0.00520053601049601	0.00495830386096371
5721	0.00519975647752389	0.00495784347525762
5731	0.00520001609088109	0.00495727929326713
5741	0.00519945796193966	0.00495700926684360
5751	0.00519923428247837	0.00495708420532021
5761	0.00519940685542819	0.00495667294095786
5771	0.00519843057521099	0.00495641904557850
5781	0.00519833794996954	0.00495669029415342
5791	0.00519818398161749	0.00495665603404847
5801	0.00519797698881630	0.00495596931670100
5811	0.00519835804701192	0.00495558427136798
5821	0.00519743116506522	0.00495547460210200
5831	0.00519801908082353	0.00495605185359917
5841	0.00519795763265135	0.00495602599096025
5851	0.00519742843181617	0.00495547920543879
5861	0.00519675394211863	0.00495546924319961
5871	0.00519664922688249	0.00495499016130233
5881	0.00519682833603944	0.00495484622897900
5891	0.00519609212495153	0.00495428975985878
5901	0.00519628201198951	0.00495467004826549
5911	0.00519570877833536	0.00495416885259663
5921	0.00519583200904721	0.00495414843212955
5931	0.00519537451914283	0.00495363431149667
5941	0.00519527539628933	0.00495325800565361
5951	0.00519530950671285	0.00495258809552523
5961	0.00519514757034283	0.00495275535775769
5971	0.00519456705495835	0.00495308350960735
5981	0.00519457486712049	0.00495218752944076
5991	0.00519409424495834	0.00495190726069218
6001	0.00519445469377832	0.00495160134752132
6011	0.00519442113999554	0.00495164691862432
6021	0.00519333636489623	0.00495108762556451
6031	0.00519337852679404	0.00495157232271307
6041	0.00519311786962489	0.00495106771170220
6051	0.00519333191843301	0.00495131704432334
6061	0.00519231007499280	0.00495121463015068
6071	0.00519269046909104	0.00495086403247918
6081	0.00519272489995418	0.00495060173046483
6091	0.00519236378352991	0.00495075185663887
6101	0.00519197738225734	0.00495021411647749
6111	0.00519142365507452	0.00494992215854718
6121	0.00519150713132372	0.00495016064078739
6131	0.00519117499440097	0.00494993031576512
6141	0.00519166833535558	0.00494939420988378
6151	0.00519055318828722	0.00494899167028545
6161	0.00519058499918133	0.00494935460174891
6171	0.00519175892846763	0.00494835949336021
6181	0.00519047218331366	0.00494855573318305
6191	0.00519022202440216	0.00494850089226986
6201	0.00518959946609207	0.00494875220634843
6211	0.00518992709767186	0.00494834680284616
6221	0.00518963361091083	0.00494815178007529
6231	0.00518931241061620	0.00494764032000939
6241	0.00518911172350658	0.00494715757169083
6251	0.00518940691768125	0.00494638978897152
6261	0.00518924127311650	0.00494662856578285
6271	0.00518842672774020	0.00494688906453572
6281	0.00518829159703054	0.00494566015418009
6291	0.00518863266760806	0.00494512204301269
6301	0.00518789928116207	0.00494446134323294
6311	0.00518807789623695	0.00494458218578241
6321	0.00518754021908001	0.00494431966840196
6331	0.00518777561799337	0.00494368782950465
6341	0.00518694964792644	0.00494362937211502
6351	0.00518691397053372	0.00494327516255935
6361	0.00518729004311307	0.00494312121539099
6371	0.00518697225872195	0.00494285899082749
6381	0.00518726025306210	0.00494274669240741
6391	0.00518630649755570	0.00494204420921442
6401	0.00518601143872782	0.00494169070762600
6411	0.00518613909558730	0.00494165922236296
6421	0.00518643405558215	0.00494175772190985
6431	0.00518569225822859	0.00494119867681047
6441	0.00518529446656359	0.00494093104173172
6451	0.00518497258905409	0.00494164214490470
6461	0.00518495411965453	0.00494159048877795
6471	0.00518518097477755	0.00494090915414582
6481	0.00518511675668821	0.00494064529078601
6491	0.00518483841551362	0.00494014891403873
6501	0.00518405419413497	0.00494023090919447
6511	0.00518473983389634	0.00494047844505923
6521	0.00518352513067941	0.00493993569071273
6531	0.00518418831230453	0.00493999433156390
6541	0.00518363807099596	0.00493953593282673
6551	0.00518364231260700	0.00493902895860766
6561	0.00518317712434192	0.00493882912378930
6571	0.00518307745798952	0.00493816206772744
6581	0.00518253584922514	0.00493827510040686
6591	0.00518306508332447	0.00493791949983062
6601	0.00518274136260237	0.00493739623201465
6611	0.00518263256745382	0.00493691164370544
6621	0.00518221086558348	0.00493724753735906
6631	0.00518141916285742	0.00493710977448647
6641	0.00518176137509980	0.00493686606754387
6651	0.00518156669042255	0.00493647634395846
6661	0.00518130924776021	0.00493583378116651
6671	0.00518084329325190	0.00493570674002767
6681	0.00518115682519044	0.00493589157355527
6691	0.00518081251149952	0.00493544754057320
6701	0.00517998161530373	0.00493547249203866
6711	0.00518003387906522	0.00493498260699168
6721	0.00518064733371759	0.00493456519588505
6731	0.00518000824068850	0.00493448822360175
6741	0.00518048270627825	0.00493388662785117
6751	0.00517949494233911	0.00493429717372196
6761	0.00517933791161916	0.00493443361476511
6771	0.00517874867021629	0.00493355982323841
6781	0.00517901877716017	0.00493349320678543
6791	0.00517899469065072	0.00493368742360578
6801	0.00517874216724870	0.00493358237215207
6811	0.00517848862345708	0.00493297923185839
6821	0.00517809767563001	0.00493289182281349
6831	0.00517805853649760	0.00493297935561238
6841	0.00517792285765489	0.00493275039024198
6851	0.00517722136823573	0.00493252223745290
6861	0.00517768571660722	0.00493228255731955
6871	0.00517727181494962	0.00493180093864203
6881	0.00517682935870793	0.00493174033674895
6891	0.00517749938344493	0.00493144552665150
6901	0.00517726315120073	0.00493145676724224
6911	0.00517639821801648	0.00493091824321114
6921	0.00517639218038430	0.00493107596449868
6931	0.00517618077030228	0.00493047949560476
6941	0.00517595712624975	0.00493053868859875
6951	0.00517607109974089	0.00493026873880091
6961	0.00517589130738321	0.00493077114436703
6971	0.00517618953669677	0.00493015019585466
6981	0.00517606645530657	0.00493000801434969
6991	0.00517569904701346	0.00493002418053391
7001	0.00517544001101912	0.00492995690002501
7011	0.00517458534653684	0.00492977259187608
7021	0.00517485193460210	0.00492974734732326
7031	0.00517472438299222	0.00492956584524018
7041	0.00517446739982745	0.00492943942025416
7051	0.00517447689199727	0.00492886138457004
7061	0.00517435065195381	0.00492853128374306
7071	0.00517432412698975	0.00492805607351695
7081	0.00517309412252040	0.00492830660901173
7091	0.00517359934155669	0.00492718464708756
7101	0.00517315220345025	0.00492752083497284
7111	0.00517337735743745	0.00492698380241779
7121	0.00517276435600552	0.00492677441794642
7131	0.00517288319593418	0.00492629178735464
7141	0.00517207117994237	0.00492620065030124
7151	0.00517187162105524	0.00492657977562021
7161	0.00517248168915865	0.00492639554086631
7171	0.00517275729513879	0.00492596490759619
7181	0.00517205739979231	0.00492506996467928
7191	0.00517137020179563	0.00492521695367877
7201	0.00517181506295348	0.00492455623252801
7211	0.00517137682638038	0.00492447107829682
7221	0.00517061814490474	0.00492435191385347
7231	0.00517086226039894	0.00492400169085215
7241	0.00517035709365748	0.00492374077716143
7251	0.00517000117221730	0.00492349101698512
7261	0.00517085783491963	0.00492280462477735
7271	0.00517108223606505	0.00492249371513573
7281	0.00517025387277597	0.00492234520402450
7291	0.00517025822650885	0.00492250399910997
7301	0.00516959104078492	0.00492249735335990
7311	0.00516979247463442	0.00492280777993813
7321	0.00516936811698424	0.00492194559294206
7331	0.00516911135390265	0.00492158065196753
7341	0.00516952123740310	0.00492178926339344
7351	0.00516868838403020	0.00492208497531690
7361	0.00516841669123629	0.00492146977827717
7371	0.00516805485293681	0.00492144338336182
7381	0.00516797793627517	0.00492115362436679
7391	0.00516831877003370	0.00492089967979604
7401	0.00516810684646602	0.00492016556360947
7411	0.00516789048311908	0.00491991224030369
7421	0.00516758974480131	0.00491962606960354
7431	0.00516791065988770	0.00491919074333490
7441	0.00516696452260254	0.00491903013514205
7451	0.00516744337639950	0.00491893093561584
7461	0.00516643520170187	0.00491893762699059
7471	0.00516685965557167	0.00491867247324854
7481	0.00516630871938850	0.00491911836093696
7491	0.00516658456234418	0.00491893923874188
7501	0.00516637505903043	0.00491832754989046
7511	0.00516596978153326	0.00491865402789028
7521	0.00516630534036358	0.00491862333184794
7531	0.00516590141231839	0.00491809051394752
7541	0.00516608951690641	0.00491823758420188
7551	0.00516525447609965	0.00491860926571576
7561	0.00516517402706459	0.00491847314814141
7571	0.00516490828005566	0.00491819846229606
7581	0.00516503493012401	0.00491776015780934
7591	0.00516450913984048	0.00491766739456341
7601	0.00516452638929150	0.00491752920682840
7611	0.00516394808192866	0.00491711934536188
7621	0.00516406525209183	0.00491675373462138
7631	0.00516401032721915	0.00491685030530543
7641	0.00516324539233916	0.00491715150910603
7651	0.00516410804094842	0.00491693714122713
7661	0.00516341743401246	0.00491692715244164
7671	0.00516343851912301	0.00491647669330604
7681	0.00516321873395002	0.00491604220374002
7691	0.00516315076862560	0.00491595801790638
7701	0.00516230817104149	0.00491553807649497
7711	0.00516283140305357	0.00491568861981752
7721	0.00516247576962862	0.00491585586689264
7731	0.00516254966996019	0.00491572018934846
7741	0.00516187663926072	0.00491569658143843
7751	0.00516185240261071	0.00491537900410617
7761	0.00516230433301699	0.00491524550019967
7771	0.00516137035293558	0.00491542225994311
7781	0.00516173237859198	0.00491455783630687
7791	0.00516144354857204	0.00491498283821978
7801	0.00516132661255851	0.00491454391360757
7811	0.00516061906238932	0.00491406307611411
7821	0.00516087281625848	0.00491417059165428
7831	0.00516088328977547	0.00491351273082746
7841	0.00516023594739768	0.00491378500191136
7851	0.00516048811105943	0.00491359493196155
7861	0.00516050955310392	0.00491349433432203
7871	0.00516020905405314	0.00491333700733790
7881	0.00515992041274502	0.00491295679638692
7891	0.00515971933784913	0.00491286553547991
7901	0.00515936429914176	0.00491248849197749
7911	0.00515977466038721	0.00491228778450511
7921	0.00515959487095264	0.00491267075837193
7931	0.00515941374262168	0.00491247602248964
7941	0.00515926607363504	0.00491200709735823
7951	0.00515883499343847	0.00491211419971329
7961	0.00515867228211991	0.00491208785903720
7971	0.00515841038238806	0.00491187769488802
7981	0.00515823704814586	0.00491131516281148
7991	0.00515807945215014	0.00491098797658516
8001	0.00515768924809473	0.00491113765208635
8011	0.00515786058121191	0.00491144164980481
8021	0.00515761800759464	0.00491119073598895
8031	0.00515801146394863	0.00491112968365242
8041	0.00515755194280703	0.00491112312566410
8051	0.00515742250204323	0.00491065602187368
8061	0.00515706631582999	0.00491065719576302
8071	0.00515763574024268	0.00491034354459309
8081	0.00515670337745270	0.00490992444686150
8091	0.00515623548566286	0.00490952067094862
8101	0.00515646689499480	0.00490949241345092
8111	0.00515658293008312	0.00490949449207488
8121	0.00515628776401148	0.00490992621941486
8131	0.00515577505846687	0.00491011503202822
8141	0.00515539209053567	0.00490980578128192
8151	0.00515607821108075	0.00490948029751826
8161	0.00515506524730357	0.00490931209101421
8171	0.00515508407073503	0.00490929317789462
8181	0.00515503303772486	0.00490897624101730
8191	0.00515524408223900	0.00490870827557110
8201	0.00515474326632027	0.00490949695730063
8211	0.00515440496826002	0.00490866087291661
8221	0.00515471624343395	0.00490826193306588
8231	0.00515457083295843	0.00490828683962470
8241	0.00515430452835322	0.00490823679189942
8251	0.00515389546977242	0.00490737564531904
8261	0.00515420954891167	0.00490747046252816
8271	0.00515408620514435	0.00490698216892085
8281	0.00515330824891896	0.00490688036574406
8291	0.00515335125684029	0.00490717968448257
8301	0.00515308008421806	0.00490741913810139
8311	0.00515435459380624	0.00490670315929151
8321	0.00515345916823411	0.00490674140117703
8331	0.00515288482034552	0.00490674657140066
8341	0.00515239909345208	0.00490629751585027
8351	0.00515294177443755	0.00490650274755494
8361	0.00515292382474466	0.00490645639094410
8371	0.00515231331082483	0.00490636423153246
8381	0.00515237149102355	0.00490645938381745
8391	0.00515185628567175	0.00490527141125874
8401	0.00515214798308102	0.00490511033560985
8411	0.00515155981201502	0.00490533005457376
8421	0.00515134665631955	0.00490531445665969
8431	0.00515128881834974	0.00490567940123308
8441	0.00515145710216808	0.00490540395768079
8451	0.00515091427207532	0.00490529301291670
8461	0.00515091121030206	0.00490553405186037
8471	0.00515080231276022	0.00490495475457485
8481	0.00515065514111283	0.00490590855464642
8491	0.00515041601970700	0.00490627399330578
8501	0.00515011593543902	0.00490558011604364
8511	0.00515035011354231	0.00490570565685835
8521	0.00515000564534835	0.00490538469873850
8531	0.00514971177814781	0.00490534602973535
8541	0.00515001847098030	0.00490494577660352
8551	0.00514965790460445	0.00490480222853292
8561	0.00514923394611071	0.00490439121996549
8571	0.00514952117398878	0.00490406885305765
8581	0.00514898718191526	0.00490402239439055
8591	0.00514852394088920	0.00490376906278805
8601	0.00514820935038514	0.00490297900976873
8611	0.00514906511839314	0.00490283143028418
8621	0.00514838664432743	0.00490305257737953
8631	0.00514812576835605	0.00490331474399185
8641	0.00514784520280457	0.00490365355913482
8651	0.00514835921024216	0.00490254132364894
8661	0.00514834435522947	0.00490311926502252
8671	0.00514779784642319	0.00490234575518206
8681	0.00514747137171991	0.00490222811734873
8691	0.00514746439185375	0.00490205279832599
8701	0.00514770264927211	0.00490209741365168
8711	0.00514678097889370	0.00490198579254196
8721	0.00514690496304574	0.00490147871525216
8731	0.00514666188561956	0.00490151552998081
8741	0.00514637614030082	0.00490077128822143
8751	0.00514694078442735	0.00490090192008100
8761	0.00514627288656710	0.00490081855961730
8771	0.00514658983473568	0.00490082922196392
8781	0.00514592425733399	0.00490075049426883
8791	0.00514590022951753	0.00490053905400422
8801	0.00514529319016785	0.00490002285135460
8811	0.00514566844489275	0.00489959856790380
8821	0.00514586033037781	0.00489942804630277
8831	0.00514548972507445	0.00489919084872501
8841	0.00514574673709270	0.00489904432104650
8851	0.00514575140710042	0.00489905552989349
8861	0.00514542381933510	0.00489827466172286
8871	0.00514483083114035	0.00489860017817941
8881	0.00514548468877788	0.00489863206145550
8891	0.00514478809053892	0.00489833246039245
8901	0.00514454529695381	0.00489789318271541
8911	0.00514435201484038	0.00489802206788297
8921	0.00514395730353370	0.00489814105734917
8931	0.00514396893101351	0.00489745700189122
8941	0.00514375934964753	0.00489724196876830
8951	0.00514324184296261	0.00489754933457472
8961	0.00514345801927079	0.00489681660132642
8971	0.00514306740772019	0.00489698156006426
8981	0.00514304955310445	0.00489647278421234
8991	0.00514293800008689	0.00489612859928711
9001	0.00514336524244084	0.00489614618416656
9011	0.00514240615702900	0.00489574875558679
9021	0.00514313257601859	0.00489612987315455
9031	0.00514278553934439	0.00489597803670059
9041	0.00514212414629814	0.00489597085780340
9051	0.00514230881174002	0.00489666765600602
9061	0.00514231698024758	0.00489541204631343
9071	0.00514211644767114	0.00489560462117182
9081	0.00514191513525811	0.00489534778800151
9091	0.00514108287815337	0.00489506447769687
9101	0.00514258064373557	0.00489494825582794
9111	0.00514159405954128	0.00489532448412780
9121	0.00514085517493527	0.00489476419364329
9131	0.00514111764487849	0.00489516593667449
9141	0.00514097400235007	0.00489465843421532
9151	0.00514045354209783	0.00489459386064105
9161	0.00514047251230104	0.00489424072951581
9171	0.00514064772552819	0.00489419714014247
9181	0.00514027138956549	0.00489443414622370
9191	0.00514060045250271	0.00489401327867350
9201	0.00514031472176807	0.00489427551229609
9211	0.00513988098768301	0.00489484109183477
9221	0.00513971027002777	0.00489451282877098
9231	0.00513976079862261	0.00489382222071719
9241	0.00513944113252902	0.00489419677697722
9251	0.00513919492086601	0.00489379264835589
9261	0.00513980746093536	0.00489307074333697
9271	0.00513913092058864	0.00489396044238777
9281	0.00513964507262996	0.00489255816708609
9291	0.00513877206530987	0.00489266248261973
9301	0.00513874449385406	0.00489273074706528
9311	0.00513819741789733	0.00489223065750700
9321	0.00513856096003358	0.00489223417232908
9331	0.00513827484300329	0.00489216796297279
9341	0.00513794785075869	0.00489187847129846
9351	0.00513758519515752	0.00489134547986144
9361	0.00513756959107245	0.00489139279036233
9371	0.00513759070143535	0.00489114302141785
9381	0.00513747388709652	0.00489124985442166
9391	0.00513748161459891	0.00489086631234102
9401	0.00513702537953420	0.00489089778589731
9411	0.00513724810052519	0.00489078376707209
9421	0.00513658740316125	0.00488987701907569
9431	0.00513646568475390	0.00488997985407328
9441	0.00513723248159630	0.00488986698623089
9451	0.00513699316799509	0.00489034472721182
9461	0.00513620738560592	0.00488988241548618
9471	0.00513609303017267	0.00488960716807832
9481	0.00513632864435681	0.00488939234196158
9491	0.00513581589895970	0.00488926096950806
9501	0.00513565106528369	0.00488862549448869
9511	0.00513583081026463	0.00488878599974572
9521	0.00513540323682084	0.00488929320308793
9531	0.00513538427073038	0.00488845477409912
9541	0.00513529120349615	0.00488846108242275
9551	0.00513453115134464	0.00488795526196355
9561	0.00513511389622254	0.00488841799661507
9571	0.00513534707246152	0.00488757651839577
9581	0.00513472845277184	0.00488758500971677
9591	0.00513475875380049	0.00488767315347307
9601	0.00513466317821581	0.00488731382043398
9611	0.00513466640148858	0.00488689599159946
9621	0.00513461015165794	0.00488680899540987
9631	0.00513441562660108	0.00488672594690017
9641	0.00513431830442197	0.00488720704636014
9651	0.00513383221546578	0.00488689349890495
9661	0.00513377419130096	0.00488667328931910
9671	0.00513382586042746	0.00488689039797896
9681	0.00513378515654585	0.00488671904233781
9691	0.00513322284300139	0.00488685809197467
9701	0.00513341978787832	0.00488680552681302
9711	0.00513369066160296	0.00488700504260544
9721	0.00513355061876007	0.00488622372476670
9731	0.00513257212382931	0.00488611272720865
9741	0.00513245026484457	0.00488590901036544
9751	0.00513271521554271	0.00488578835603197
9761	0.00513272320282195	0.00488595168170066
9771	0.00513276354317796	0.00488552856357280
9781	0.00513188119773393	0.00488523480801128
9791	0.00513216911019527	0.00488528028736898
9801	0.00513197142899212	0.00488503471666160
9811	0.00513143588139000	0.00488468350139932
9821	0.00513217417186622	0.00488513939437957
9831	0.00513131912150870	0.00488536597916434
9841	0.00513146908375311	0.00488443607613671
9851	0.00513141507535186	0.00488478345843765
9861	0.00513092951551556	0.00488461616785912
9871	0.00513102479225619	0.00488424685212670
9881	0.00513067225046062	0.00488408187171862
9891	0.00513075726986554	0.00488448030836759
9901	0.00513017035379568	0.00488412725026324
9911	0.00512994576759013	0.00488382288539432
9921	0.00513021060110517	0.00488325560616152
9931	0.00513041201673223	0.00488342406989271
9941	0.00513000831803724	0.00488351104679205
9951	0.00512989159115609	0.00488327216656204
9961	0.00512970347899629	0.00488385181360124
9971	0.00512970710272642	0.00488311682097915
9981	0.00512902376191885	0.00488344446097776
9991	0.00512904555893124	0.00488333338638014
10001	0.00512949485467292	0.00488321498179549
10011	0.00512901685360236	0.00488257397142359
10021	0.00512849532250736	0.00488249147138491
10031	0.00512941371833528	0.00488197977978863
10041	0.00512841876942543	0.00488183909339211
10051	0.00512838878211560	0.00488182962497922
10061	0.00512819876099527	0.00488197148868702
10071	0.00512825734024819	0.00488158491018286
10081	0.00512791120618750	0.00488142623712470
10091	0.00512830034422257	0.00488159631470687
10101	0.00512756081283570	0.00488144441151680
10111	0.00512786467393164	0.00488117622076327
10121	0.00512767698350431	0.00488121774002174
10131	0.00512710079279216	0.00488133654475174
10141	0.00512781275872470	0.00488099936891041
10151	0.00512699217743598	0.00488111769558566
10161	0.00512727084665573	0.00488098913299378
10171	0.00512687631172945	0.00488105308480769
10181	0.00512670101462067	0.00488057821018112
10191	0.00512628630857874	0.00488086452174981
10201	0.00512649319809115	0.00487996654814744
10211	0.00512610266665231	0.00487999448988607
10221	0.00512669923875836	0.00487910815575182
10231	0.00512606893092512	0.00487909986988985
10241	0.00512595125264510	0.00487914194815573
10251	0.00512597827797451	0.00487921642830229
10261	0.00512632244969780	0.00487869886730901
10271	0.00512604316956762	0.00487854321208658
10281	0.00512552887104780	0.00487903890985620
10291	0.00512520194284312	0.00487902093838769
10301	0.00512571308813733	0.00487867476298300
10311	0.00512492568110333	0.00487852021700393
10321	0.00512530720861444	0.00487908344360299
10331	0.00512482895390039	0.00487833830177907
10341	0.00512513591306656	0.00487881482060350
10351	0.00512463528871613	0.00487860696586892
10361	0.00512418133513671	0.00487830587323323
10371	0.00512436689522537	0.00487839959017339
10381	0.00512422307527303	0.00487781557149822
10391	0.00512392010178654	0.00487790419121178
10401	0.00512390536432660	0.00487762746739612
10411	0.00512413769025285	0.00487806758712185
10421	0.00512383679954366	0.00487782770207733
10431	0.00512366324239468	0.00487767539518556
10441	0.00512317425373052	0.00487760803863119
10451	0.00512352650039503	0.00487767966432369
10461	0.00512314587979026	0.00487703544297718
10471	0.00512299353546418	0.00487688542096842
10481	0.00512343935534792	0.00487702965297849
10491	0.00512275842876617	0.00487668594946113
10501	0.00512271260952553	0.00487675130216785
10511	0.00512308350010435	0.00487717717806265
10521	0.00512204600722658	0.00487684574646454
10531	0.00512242987859135	0.00487713452144194
10541	0.00512227924968690	0.00487660793852957
10551	0.00512240314417721	0.00487627891822660
10561	0.00512163590462208	0.00487631376924415
10571	0.00512183500023336	0.00487613619975782
10581	0.00512166832288453	0.00487602272158320
10591	0.00512133709431680	0.00487550865319676
10601	0.00512204153465400	0.00487605330656041
10611	0.00512162223554269	0.00487548332110154
10621	0.00512134334238689	0.00487544042478860
10631	0.00512176054400784	0.00487563818218827
10641	0.00512120218702027	0.00487529372396846
10651	0.00512051411340901	0.00487488176317904
10661	0.00512065535487417	0.00487486417969573
10671	0.00512046567509918	0.00487464017337843
10681	0.00512035001531233	0.00487509581573886
10691	0.00512004972947165	0.00487490944124614
10701	0.00512019547231943	0.00487481819760134
10711	0.00511981939438868	0.00487473832529949
10721	0.00512013608421243	0.00487456677871226
10731	0.00511973932721350	0.00487436963892506
10741	0.00511939200273205	0.00487424892670853
10751	0.00512001483624247	0.00487520375615351
10761	0.00511947474548002	0.00487445429237980
10771	0.00511905265714618	0.00487405264978668
10781	0.00511895062592583	0.00487396925188578
10791	0.00511857650742240	0.00487345733527901
10801	0.00511858521668808	0.00487369897217489
10811	0.00511898744666840	0.00487331425904709
10821	0.00511896777891271	0.00487374498414210
10831	0.00511842456709771	0.00487370091180038
10841	0.00511823063207098	0.00487365010021378
10851	0.00511877989779362	0.00487379666016198
10861	0.00511801527870297	0.00487391524465528
10871	0.00511797064779881	0.00487393289558510
10881	0.00511798138864975	0.00487343509831760
10891	0.00511761751787756	0.00487362043126283
10901	0.00511760568385658	0.00487415461754001
10911	0.00511801889542837	0.00487407587981671
10921	0.00511678412681325	0.00487368375641147
10931	0.00511706502425952	0.00487378300044988
10941	0.00511683609082793	0.00487336073188344
10951	0.00511720088034539	0.00487321196919349
10961	0.00511741600288846	0.00487307827756235
10971	0.00511673189421612	0.00487302009477837
10981	0.00511681405880623	0.00487335048185883
10991	0.00511647034077325	0.00487321274069664
11001	0.00511664682707716	0.00487237177672389
11011	0.00511633151672318	0.00487227164519354
11021	0.00511650876578591	0.00487209412719119
11031	0.00511583035339548	0.00487198589640699
11041	0.00511574698775680	0.00487152326977176
11051	0.00511617142920541	0.00487268904985070
11061	0.00511546831451326	0.00487142154142900
11071	0.00511564492453953	0.00487196435595186
11081	0.00511553457383388	0.00487152678984124
11091	0.00511548236202226	0.00487147404631881
11101	0.00511500820528430	0.00487113340900634
11111	0.00511593135029891	0.00487081108314519
11121	0.00511478877701522	0.00487116198526192
11131	0.00511482975243665	0.00487140465923596
11141	0.00511473193228557	0.00487110886353607
11151	0.00511440412729335	0.00487038555612199
11161	0.00511428680673503	0.00487028607513756
11171	0.00511468100878840	0.00487051745623794
11181	0.00511434812985874	0.00487042009952094
11191	0.00511427938372463	0.00487032019633596
11201	0.00511353700258703	0.00487027232649594
11211	0.00511442069863111	0.00486966053957198
11221	0.00511362802554581	0.00486998920161631
11231	0.00511336409781387	0.00486987127918779
11241	0.00511339341257635	0.00486997707923344
11251	0.00511355088981922	0.00486968151744274
11261	0.00511278474030161	0.00486942814344257
11271	0.00511320862557508	0.00486861907477480
11281	0.00511296591717379	0.00486837454035742
11291	0.00511346164579954	0.00486830832200796
11301	0.00511307141840401	0.00486812659490991
11311	0.00511262552768512	0.00486831589774489
11321	0.00511293448621315	0.00486783307858315
11331	0.00511333231633647	0.00486821312885528
11341	0.00511234400735719	0.00486755016915178
11351	0.00511215277447760	0.00486774977326030
11361	0.00511216048059731	0.00486707740935541
11371	0.00511213837090793	0.00486723963298953
11381	0.00511205927678941	0.00486675126411232
11391	0.00511204986855147	0.00486674803095227
11401	0.00511176615515371	0.00486742891667304
11411	0.00511189165908443	0.00486747269209330
11421	0.00511130406047001	0.00486727522286750
11431	0.00511110589611302	0.00486688568813256
11441	0.00511169151251476	0.00486732628736211
11451	0.00511108083113077	0.00486719196276694
11461	0.00511091730822635	0.00486658416281144
11471	0.00511088182536841	0.00486690309060427
11481	0.00511149047984043	0.00486656474809773
11491	0.00511110388246613	0.00486624586230007
11501	0.00511052680912319	0.00486600511302247
11511	0.00511082827215955	0.00486554722223691
11521	0.00511099241625221	0.00486579283945596
11531	0.00511016142261293	0.00486524612121795
11541	0.00510999858892978	0.00486539035002430
11551	0.00510991318209177	0.00486548553756691
11561	0.00510988627924436	0.00486523543998280
11571	0.00510980934038086	0.00486483277923729
11581	0.00510995585880225	0.00486517556806897
11591	0.00511047338957416	0.00486482179316725
11601	0.00510920889192453	0.00486479852477741
11611	0.00510922009700987	0.00486498177417732
11621	0.00510892387410226	0.00486501272605671
11631	0.00510892138126270	0.00486508650100629
11641	0.00510895189410377	0.00486432569815071
11651	0.00510876611802916	0.00486438504235868
11661	0.00510870573278770	0.00486444547507365
11671	0.00510813809152639	0.00486415547815392
11681	0.00510911677929062	0.00486433727949581
11691	0.00510859731688136	0.00486398281082015
11701	0.00510849543145015	0.00486377344220015
11711	0.00510793594537618	0.00486394306438132
11721	0.00510781670013727	0.00486390921459127
11731	0.00510833120855933	0.00486400424327160
11741	0.00510761420018635	0.00486383124728011
11751	0.00510769211100560	0.00486434026330642
11761	0.00510736439801487	0.00486359921499662
11771	0.00510766102591268	0.00486380542043554
11781	0.00510757311830790	0.00486369581558789
11791	0.00510738692910232	0.00486347248136099
11801	0.00510683594725579	0.00486336598498499
11811	0.00510674680939346	0.00486337192603339
11821	0.00510654699448475	0.00486347910964425
11831	0.00510644921454777	0.00486320104382958
11841	0.00510649383499614	0.00486290262835839
11851	0.00510664230452588	0.00486340850333856
11861	0.00510669482329146	0.00486285202046071
11871	0.00510621629150038	0.00486334240744538
11881	0.00510596337371436	0.00486321565077021
11891	0.00510588460699214	0.00486278224998753
11901	0.00510592989057188	0.00486270724355630
11911	0.00510560439604039	0.00486241924427834
11921	0.00510560667765704	0.00486213568194072
11931	0.00510562796725822	0.00486167330704408
11941	0.00510557887277215	0.00486191236078668
11951	0.00510550162290505	0.00486201699321723
11961	0.00510490629818697	0.00486147303150294
11971	0.00510537851538400	0.00486104427554697
11981	0.00510497625923880	0.00486134124206265
11991	0.00510469388343589	0.00486142160535641
12001	0.00510483260642521	0.00486083627585924
12011	0.00510433093619411	0.00486086118244532
12021	0.00510450295895336	0.00486045588973461
12031	0.00510407579910042	0.00486086931323649
12041	0.00510401202781785	0.00486095281736743
12051	0.00510422134085728	0.00486075398746060
12061	0.00510377725888971	0.00486052446307273
12071	0.00510457123637319	0.00486019954373722
12081	0.00510353037621562	0.00486007606959460
12091	0.00510389709271711	0.00486028843661389
12101	0.00510336775670203	0.00486017793447337
12111	0.00510339903366394	0.00485989205480518
12121	0.00510335281721509	0.00486029849133747
12131	0.00510337647885295	0.00485983987958505
12141	0.00510293570530277	0.00486009419196320
12151	0.00510409964025487	0.00485988121142434
12161	0.00510285737677383	0.00485962097394755
12171	0.00510269931097584	0.00485948259743776
12181	0.00510228574949966	0.00485965038086477
12191	0.00510258913549832	0.00485999067572828
12201	0.00510206381839799	0.00485984676036191
12211	0.00510213213688452	0.00485929122069997
12221	0.00510231009586854	0.00485914230394754
12231	0.00510251175243351	0.00485957508469998
12241	0.00510160417803965	0.00485918365896151
12251	0.00510252967243247	0.00485905927267214
12261	0.00510181587777294	0.00485960904344928
12271	0.00510226071270273	0.00485901404792453
12281	0.00510167606839283	0.00485876827555076
12291	0.00510093048479576	0.00485946871696077
12301	0.00510152816639652	0.00485868981117398
12311	0.00510123719027326	0.00485834017454592
12321	0.00510090558410785	0.00485826976263842
12331	0.00510141760605845	0.00485771120915728
12341	0.00510084236398327	0.00485756352808485
12351	0.00510053724720684	0.00485748613322913
12361	0.00510077150631900	0.00485743038663125
12371	0.00510040844507047	0.00485752405532670
12381	0.00510035182160616	0.00485746272455762
12391	0.00510051799730071	0.00485730308115436
12401	0.00510045461912189	0.00485707371604737
12411	0.00510024001950862	0.00485699876395065
12421	0.00509975097791326	0.00485698938946135
12431	0.00510076792207872	0.00485675230723846
12441	0.00509956075605153	0.00485696619971887
12451	0.00509988177144993	0.00485652902542965
12461	0.00509989361256457	0.00485655656572510
12471	0.00509913288400448	0.00485677006518277
12481	0.00509952042775297	0.00485609324405100
12491	0.00509956881875261	0.00485702788643679
12501	0.00509933782778908	0.00485656438860613
12511	0.00509895863710562	0.00485661176768325
12521	0.00509880800273326	0.00485685949437362
12531	0.00509970358745184	0.00485680880263214
12541	0.00509869719914579	0.00485622662883589
12551	0.00509933610139493	0.00485666505642743
12561	0.00509830176453796	0.00485567478696443
12571	0.00509810501885798	0.00485551419428208
12581	0.00509809013739866	0.00485555966583712
12591	0.00509832205612343	0.00485529646594196
12601	0.00509866664193694	0.00485577238515927
12611	0.00509793264274693	0.00485575121119993
12621	0.00509767275950941	0.00485614921138023
12631	0.00509767220423355	0.00485602415803582
12641	0.00509788772361080	0.00485586008250129
12651	0.00509720296339037	0.00485618384226291
12661	0.00509738530520792	0.00485617565605168
12671	0.00509715644833171	0.00485539809941639
12681	0.00509754317174845	0.00485511617999431
12691	0.00509670574277639	0.00485560514954795
12701	0.00509717573356865	0.00485501962351397
12711	0.00509700034005987	0.00485443503907499
12721	0.00509662058005014	0.00485488079749821
12731	0.00509670477298470	0.00485503509322531
12741	0.00509637371954364	0.00485467834390921
12751	0.00509661651526202	0.00485478146521006
12761	0.00509661668954778	0.00485443901004228
12771	0.00509636583424891	0.00485463870813410
12781	0.00509655336327964	0.00485439905471614
12791	0.00509603690656279	0.00485466128555297
12801	0.00509567475778706	0.00485473485508071
12811	0.00509570488248278	0.00485474349632171
12821	0.00509599316062786	0.00485506099820397
12831	0.00509576698419586	0.00485483642919519
12841	0.00509571623172751	0.00485491811576411
12851	0.00509573387880865	0.00485453271546134
12861	0.00509539881083204	0.00485425421786419
12871	0.00509501993639214	0.00485454746313104
12881	0.00509560774036103	0.00485417302355256
12891	0.00509503789591102	0.00485356802032285
12901	0.00509519851432058	0.00485347172461372
12911	0.00509481938706942	0.00485352848637349
12921	0.00509494726211930	0.00485308797027597
12931	0.00509452967216895	0.00485335606822478
12941	0.00509426980684752	0.00485305667771447
12951	0.00509440861992965	0.00485402679641131
12961	0.00509418029617093	0.00485373705925527
12971	0.00509431185770446	0.00485326326522793
12981	0.00509399442057283	0.00485306708953916
12991	0.00509421343776435	0.00485394334466283
13001	0.00509427055399413	0.00485349925071138
13011	0.00509323364109218	0.00485377947357134
13021	0.00509393008767933	0.00485354760065368
13031	0.00509370579996805	0.00485301005081352
13041	0.00509368008541594	0.00485297967449332
13051	0.00509401265760909	0.00485267334091873
13061	0.00509357143010845	0.00485225610153456
13071	0.00509363649870744	0.00485295452776288
13081	0.00509283627972993	0.00485291306580150
13091	0.00509273569180320	0.00485251563592033
13101	0.00509275185025155	0.00485265076217781
13111	0.00509257632132257	0.00485225717581542
13121	0.00509308689290011	0.00485192682761254
13131	0.00509268484667891	0.00485209410581309
13141	0.00509249698918891	0.00485159361951312
13151	0.00509278743757690	0.00485243888395288
13161	0.00509277719317732	0.00485135350190498
13171	0.00509242223829496	0.00485119555313885
13181	0.00509153731450956	0.00485084357009432
13191	0.00509138285903820	0.00485084264591451
13201	0.00509164941249607	0.00485117044041097
13211	0.00509160551449702	0.00485100216420254
13221	0.00509150932325643	0.00485112520506259
13231	0.00509143867202532	0.00485094588180857
13241	0.00509118451857909	0.00485078756947922
13251	0.00509097732433155	0.00485052431858510
13261	0.00509113725812895	0.00485005042757335
13271	0.00509079886211565	0.00484991073989827
13281	0.00509071625928911	0.00484978123310077
13291	0.00509055569355093	0.00484977731483317
13301	0.00509081164991795	0.00484985640211593
13311	0.00509042453595048	0.00485009658708321
13321	0.00509052312263204	0.00484970522723496
13331	0.00509014822723491	0.00484928077994082
13341	0.00508996254842636	0.00484933980981946
13351	0.00509018557822787	0.00484972797314203
13361	0.00509072092839623	0.00484940097061035
13371	0.00509023693419293	0.00484938936871468
13381	0.00508970196571553	0.00484938052208826
13391	0.00508961326019739	0.00484958172932032
13401	0.00508980255015949	0.00484975087162929
13411	0.00508987435786430	0.00484941217981481
13421	0.00508913772592411	0.00484979656279181
13431	0.00508934148570274	0.00484959850773573
13441	0.00508908510427736	0.00484878264314373
13451	0.00508885880067207	0.00484885718610360
13461	0.00508886559691357	0.00484864484771169
13471	0.00508912271394250	0.00484943886195769
13481	0.00508855499315176	0.00484910231891213
13491	0.00508864668122419	0.00484832070045093
13501	0.00508860706436554	0.00484815166571107
13511	0.00508853248213979	0.00484824581357526
13521	0.00508831492048346	0.00484816032581526
13531	0.00508854064365919	0.00484782865039468
13541	0.00508828389527210	0.00484777130901316
13551	0.00508817624112786	0.00484755125953466
13561	0.00508831668022431	0.00484760683299229
13571	0.00508779319258293	0.00484739392390599
13581	0.00508777730563517	0.00484793961791252
13591	0.00508767796136689	0.00484788964555760
13601	0.00508778637902539	0.00484742008290296
13611	0.00508721173861966	0.00484727363078079
13621	0.00508793073519153	0.00484733357105069
13631	0.00508715275093005	0.00484760432760752
13641	0.00508703048921362	0.00484728393102922
13651	0.00508718195868491	0.00484737174706435
13661	0.00508718767424178	0.00484778298480439
13671	0.00508685374916376	0.00484740126823239
13681	0.00508708006592025	0.00484692282952436
13691	0.00508643955877342	0.00484693360147954
13701	0.00508648894819006	0.00484672245764840
13711	0.00508638949969838	0.00484660555391090
13721	0.00508684347589473	0.00484693368891338
13731	0.00508659195065954	0.00484642083484762
13741	0.00508602332904334	0.00484639332617270
13751	0.00508610257448386	0.00484616588430369
13761	0.00508620164628535	0.00484627899994841
13771	0.00508593991309336	0.00484665790818165
13781	0.00508587049463009	0.00484628983500271
13791	0.00508618510152025	0.00484661590508730
13801	0.00508534782706950	0.00484623867308949
13811	0.00508607857563490	0.00484591284964998
13821	0.00508516513719924	0.00484592404579152
13831	0.00508484866428109	0.00484596337540957
13841	0.00508548256599528	0.00484544397288270
13851	0.00508553962652204	0.00484603487203407
13861	0.00508497850078268	0.00484591969367943
13871	0.00508462681649014	0.00484605769743228
13881	0.00508444881051975	0.00484619266025524
13891	0.00508509180327745	0.00484587266124967
13901	0.00508418916930024	0.00484571338111891
13911	0.00508449325872891	0.00484610822116174
13921	0.00508401215962298	0.00484576883659246
13931	0.00508462012664580	0.00484570669346868
13941	0.00508445517585185	0.00484551569676360
13951	0.00508421062703305	0.00484604930555976
13961	0.00508411497333122	0.00484632437670374
13971	0.00508385241333052	0.00484607456238907
13981	0.00508351961284076	0.00484624041844799
13991	0.00508395918103158	0.00484655298524427
14001	0.00508393003466704	0.00484624707602288
14011	0.00508361878326744	0.00484610057937445
14021	0.00508359339038528	0.00484596013896706
14031	0.00508312968880635	0.00484584366519645
14041	0.00508268157895667	0.00484587611413341
14051	0.00508331204740034	0.00484623117923134
14061	0.00508301467978966	0.00484559648266959
14071	0.00508274376839307	0.00484608713336839
14081	0.00508272379332350	0.00484512586731852
14091	0.00508275204298033	0.00484461617534568
14101	0.00508312164900340	0.00484435791127800
14111	0.00508235256075125	0.00484470650604947
14121	0.00508210991778881	0.00484468842757781
14131	0.00508212564934857	0.00484439748818211
14141	0.00508236915023915	0.00484472871536686
14151	0.00508231168789562	0.00484431474433754
14161	0.00508167018221142	0.00484445038701691
14171	0.00508222273394798	0.00484381246711877
14181	0.00508227902959030	0.00484411471219549
14191	0.00508168299154071	0.00484382720428259
14201	0.00508115902005032	0.00484377525499669
14211	0.00508125565855921	0.00484377774466023
14221	0.00508156241167876	0.00484381346687598
14231	0.00508166151087147	0.00484369567545387
14241	0.00508179495827479	0.00484345795906892
14251	0.00508103837551435	0.00484351160908673
14261	0.00508084892725274	0.00484336713895336
14271	0.00508105537322888	0.00484341974671940
14281	0.00508056327443514	0.00484327636599703
14291	0.00508071462024468	0.00484299779894775
14301	0.00508070674139473	0.00484345179959135
14311	0.00508035832271322	0.00484312843019321
14321	0.00508036552290859	0.00484321086611852
14331	0.00508028636384898	0.00484306486412908
14341	0.00508038872772289	0.00484276150472027
14351	0.00508048590583280	0.00484303790041879
14361	0.00508015195737009	0.00484314313896836
14371	0.00508014921406101	0.00484305019846065
14381	0.00507982599490862	0.00484327779849021
14391	0.00508044741823788	0.00484306816056079
14401	0.00507985509498155	0.00484319381445440
14411	0.00507934791945723	0.00484266660372152
14421	0.00508020377174178	0.00484302617108926
14431	0.00507938712054694	0.00484259269938394
14441	0.00507904232713349	0.00484219537011981
14451	0.00507884613940217	0.00484258199084754
14461	0.00507916493783799	0.00484220116739927
14471	0.00507880559489173	0.00484261540996760
14481	0.00507870937875404	0.00484198239720124
14491	0.00507884359231798	0.00484225536053131
14501	0.00507826252359427	0.00484190889079787
14511	0.00507862827321646	0.00484180649516473
14521	0.00507853313781712	0.00484225725916370
14531	0.00507806632618824	0.00484164118881749
14541	0.00507812325517908	0.00484158437580825
14551	0.00507818124814578	0.00484166253204267
14561	0.00507797129051119	0.00484214982903137
14571	0.00507776965093114	0.00484259294117338
14581	0.00507760746800153	0.00484165581981755
14591	0.00507775148736803	0.00484147352992949
14601	0.00507793858079162	0.00484143489596864
14611	0.00507747279591496	0.00484206188113150
14621	0.00507756980798492	0.00484183344532443
14631	0.00507723636989412	0.00484181420002090
14641	0.00507776749969518	0.00484164972628835
14651	0.00507725599823490	0.00484158268068353
14661	0.00507670387147865	0.00484155230652575
14671	0.00507705869140875	0.00484168699205325
14681	0.00507725928805948	0.00484152583479972
14691	0.00507762274414588	0.00484137993506996
14701	0.00507720881897307	0.00484101289699272
14711	0.00507655529196033	0.00484058203464932
14721	0.00507656014803968	0.00484050741829242
14731	0.00507638826291961	0.00484029726071955
14741	0.00507677389729975	0.00484008239245927
14751	0.00507681555492423	0.00483981607156898
14761	0.00507608212865909	0.00483981213141664
14771	0.00507637186697191	0.00484028961627298
14781	0.00507608671657809	0.00483992665217456
14791	0.00507590501746492	0.00483960757974046
14801	0.00507622636586236	0.00483945677729891
14811	0.00507577742816245	0.00483957331749559
14821	0.00507601816342347	0.00483914583192839
14831	0.00507555192448943	0.00483905429078603
14841	0.00507541564102921	0.00483881128707070
14851	0.00507609760058282	0.00483902041825534
14861	0.00507554971560884	0.00483894640894020
14871	0.00507518684335321	0.00483884995816271
14881	0.00507553262491278	0.00483936763479586
14891	0.00507521142525173	0.00483900271608615
14901	0.00507491178439572	0.00483909903612479
14911	0.00507496406895726	0.00483892899090636
14921	0.00507534096092896	0.00483896453352733
14931	0.00507497582393831	0.00483905678386671
14941	0.00507430522101954	0.00483877884072937
14951	0.00507495375889709	0.00483856056545504
14961	0.00507467669471227	0.00483861439973948
14971	0.00507433220602539	0.00483864403440704
14981	0.00507464537987038	0.00483828846434620
14991	0.00507388202003518	0.00483817460092263
15001	0.00507396943213561	0.00483787183940652
15011	0.00507453343486594	0.00483868648671898
15021	0.00507355005243052	0.00483794083599066
15031	0.00507384610095948	0.00483789124665405
15041	0.00507444120145288	0.00483737331764038
15051	0.00507377232286168	0.00483740561911848
15061	0.00507356096148360	0.00483743738316310
15071	0.00507328247038451	0.00483785429512461
15081	0.00507348132397318	0.00483797063440509
15091	0.00507346947267903	0.00483744435568853
15101	0.00507284601071190	0.00483784951645480
15111	0.00507338311755574	0.00483829867871962
15121	0.00507274224211164	0.00483779288560448
15131	0.00507324948278377	0.00483764582102812
15141	0.00507291944125536	0.00483748015715145
15151	0.00507263941355005	0.00483731149287506
15161	0.00507275129236526	0.00483748819162652
15171	0.00507282037917579	0.00483729693301211
15181	0.00507240677687361	0.00483790387710994
15191	0.00507196658064784	0.00483717589773530
15201	0.00507193420754817	0.00483697578925410
15211	0.00507146777322157	0.00483660837629832
15221	0.00507236895486535	0.00483693803543299
15231	0.00507182617445479	0.00483679994717982
15241	0.00507222895680535	0.00483655854058135
15251	0.00507214068696056	0.00483705041602452
15261	0.00507167218888908	0.00483693777894562
15271	0.00507178989071165	0.00483675923857664
15281	0.00507155911829840	0.00483683818669141
15291	0.00507149051241317	0.00483627106158753
15301	0.00507146159421016	0.00483624071343423
15311	0.00507141641685811	0.00483638014240820
15321	0.00507163063709471	0.00483625722516461
15331	0.00507139194901014	0.00483632987225024
15341	0.00507078948806966	0.00483605093783717
15351	0.00507127815137240	0.00483606677164290
15361	0.00507127621713482	0.00483600445677562
15371	0.00507026466659574	0.00483598467152029
15381	0.00507052080948301	0.00483622972082303
15391	0.00507085755586803	0.00483686947477519
15401	0.00507017449597465	0.00483614783170231
15411	0.00507042608107342	0.00483617437083927
15421	0.00507004452272746	0.00483616279926262
15431	0.00506989497962699	0.00483598784473466
15441	0.00507002005760286	0.00483592211977814
15451	0.00507008654553464	0.00483595719057067
15461	0.00507054013478828	0.00483577046998952
15471	0.00506979021260761	0.00483556648259189
15481	0.00506982875079927	0.00483575358236149
15491	0.00506893614319645	0.00483574215052563
15501	0.00506954042828729	0.00483585936524089
15511	0.00506918401590816	0.00483577797882602
15521	0.00506965930569649	0.00483548051415912
15531	0.00506922197515970	0.00483536477493345
15541	0.00506915050120552	0.00483556557914156
15551	0.00506952969441334	0.00483553579334414
15561	0.00506916632267743	0.00483558080827769
15571	0.00506874484440385	0.00483553644132609
15581	0.00506872843548212	0.00483588323590952
15591	0.00506898076436394	0.00483572119195429
15601	0.00506861168705485	0.00483603943401782
15611	0.00506825610513090	0.00483600334938628
15621	0.00506859230540494	0.00483592144357006
15631	0.00506844243679135	0.00483550277657955
15641	0.00506795186656597	0.00483530911980716
15651	0.00506826078418990	0.00483543141370513
15661	0.00506793164564345	0.00483516028766497
15671	0.00506747353697214	0.00483493982943733
15681	0.00506762458620663	0.00483478649912466
15691	0.00506819602636309	0.00483504973877189
15701	0.00506821700315223	0.00483432969183397
15711	0.00506819379955953	0.00483505118533860
15721	0.00506751466047809	0.00483482567073483
15731	0.00506727939161528	0.00483478381687078
15741	0.00506716809171828	0.00483440067998823
15751	0.00506772857385823	0.00483451619838957
15761	0.00506737847080982	0.00483406213554469
15771	0.00506730964196260	0.00483403253567130
15781	0.00506731734728845	0.00483415274770255
15791	0.00506728792852413	0.00483443907802545
15801	0.00506716964291394	0.00483495078644127
15811	0.00506644559286572	0.00483429390538142
15821	0.00506651928986470	0.00483412572851994
15831	0.00506639270413869	0.00483405706498038
15841	0.00506636353754919	0.00483366718125414
15851	0.00506599988229413	0.00483367932082474
15861	0.00506641403976484	0.00483354173082475
15871	0.00506613708878166	0.00483329095863911
15881	0.00506642729506180	0.00483338859515210
15891	0.00506561360061609	0.00483366467798551
15901	0.00506641405100446	0.00483296915206194
15911	0.00506550850928851	0.00483287595923287
15921	0.00506608353881667	0.00483247096973704
15931	0.00506580981009441	0.00483269370795734
15941	0.00506553022731595	0.00483327859358168
15951	0.00506563914911440	0.00483340468971834
15961	0.00506540769908058	0.00483321976542797
15971	0.00506522520522904	0.00483319217816875
15981	0.00506520854487815	0.00483329614681709
15991	0.00506501529779887	0.00483304021462811
16001	0.00506474321118764	0.00483314350807070
16011	0.00506468327168767	0.00483348676211885
16021	0.00506494206475613	0.00483317254421212
16031	0.00506477818605546	0.00483315893663197
16041	0.00506425523586994	0.00483314723300427
16051	0.00506419052638760	0.00483338503749180
16061	0.00506496228504601	0.00483294449665294
16071	0.00506458885831738	0.00483259176225885
16081	0.00506404060367441	0.00483313087238895
16091	0.00506371919937075	0.00483248779615734
16101	0.00506393781090974	0.00483219174222405
16111	0.00506371484341151	0.00483205736091381
16121	0.00506403356194843	0.00483236193468590
16131	0.00506348364888143	0.00483251029112995
16141	0.00506356384544645	0.00483310249491646
16151	0.00506359864214788	0.00483244588429215
16161	0.00506347729050578	0.00483258526310007
16171	0.00506387274005119	0.00483198802124147
16181	0.00506350743242198	0.00483196813134953
16191	0.00506384550699321	0.00483223635160384
16201	0.00506313652309428	0.00483179538625043
16211	0.00506276647272750	0.00483201078540124
16221	0.00506265932564230	0.00483175345228773
16231	0.00506343351260788	0.00483196708066217
16241	0.00506335218335289	0.00483169858718120
16251	0.00506347935372425	0.00483133046018441
16261	0.00506288120620047	0.00483108861697364
16271	0.00506255282964149	0.00483145534151568
16281	0.00506280405816885	0.00483174835049302
16291	0.00506276369955398	0.00483143587337240
16301	0.00506260487706626	0.00483163180639398
16311	0.00506235927777810	0.00483152059804422
16321	0.00506251238695054	0.00483169020726786
16331	0.00506223688706876	0.00483193418184172
16341	0.00506228971403410	0.00483137942867219
16351	0.00506166088949873	0.00483114015693011
16361	0.00506173623297457	0.00483068117945995
16371	0.00506215575394229	0.00483123084431284
16381	0.00506210284358858	0.00483074284011074
16391	0.00506129284603738	0.00483065404055669
16401	0.00506129824014051	0.00483031001791490
16411	0.00506160421038180	0.00483088765120181
16421	0.00506181430966538	0.00483062263123740
16431	0.00506116479170237	0.00483071377532067
16441	0.00506139953929390	0.00483015467332271
16451	0.00506090031012832	0.00483028772279483
16461	0.00506101131784824	0.00482978617382206
16471	0.00506082902699334	0.00482966464861548
16481	0.00506112712697321	0.00482946232846447
16491	0.00506075101719828	0.00482983633434857
16501	0.00506064108489265	0.00482939501306018
16511	0.00506097923503622	0.00482982944041692
16521	0.00506020341694913	0.00482984789322461
16531	0.00506079233423985	0.00482996901274658
16541	0.00506039628101507	0.00482958306974522
16551	0.00506063146542397	0.00482954727204795
16561	0.00506000499780551	0.00482964830433232
16571	0.00505995744848491	0.00482880515361989
16581	0.00506035915058823	0.00482929195937840
16591	0.00505973858170863	0.00482938714499385
16601	0.00505987294291462	0.00482923750859301
16611	0.00505976127883733	0.00482938262724591
16621	0.00506034458614276	0.00482880197843690
16631	0.00505951025490521	0.00482919372132448
16641	0.00505934947985432	0.00482886829140870
16651	0.00505932276693967	0.00482872562291360
16661	0.00505903120762143	0.00482877467920471
16671	0.00505931607503151	0.00482903205364022
16681	0.00505901958386251	0.00482906915520273
16691	0.00505903061137672	0.00482885266262273
16701	0.00505922761150955	0.00482906188522080
16711	0.00505909302361140	0.00482904547213593
16721	0.00505864756223105	0.00482899734895678
16731	0.00505843949707729	0.00482880276471513
16741	0.00505831247777819	0.00482864136271691
16751	0.00505881862087780	0.00482910001202772
16761	0.00505845249079989	0.00482890875876197
16771	0.00505855406669504	0.00482861708325209
16781	0.00505857607993451	0.00482854574397726
16791	0.00505773506583372	0.00482825547907681
16801	0.00505838450054814	0.00482828311813895
16811	0.00505806008364499	0.00482806924338472
16821	0.00505838208668256	0.00482881303477395
16831	0.00505770452557777	0.00482824464130306
16841	0.00505808723694341	0.00482800030242897
16851	0.00505734641982366	0.00482820841036658
16861	0.00505765627848008	0.00482787218928152
16871	0.00505819544379545	0.00482797526851539
16881	0.00505733259734586	0.00482880319187150
16891	0.00505772150587047	0.00482830775115149
16901	0.00505732037575459	0.00482840655016894
16911	0.00505747399824716	0.00482828853709192
16921	0.00505674450172571	0.00482804427592928
16931	0.00505751588863849	0.00482795313365756
16941	0.00505706257015180	0.00482807854349272
16951	0.00505692794761478	0.00482750940918033
16961	0.00505738857988804	0.00482800453501752
16971	0.00505697703813865	0.00482784310880210
16981	0.00505674387906152	0.00482790795482890
16991	0.00505663942289452	0.00482793124614465
17001	0.00505635378448755	0.00482817182121253
17011	0.00505619876776835	0.00482791834129084
17021	0.00505663892093581	0.00482785877205281
17031	0.00505649226175863	0.00482827857089328
17041	0.00505579782449193	0.00482783910122166
17051	0.00505617975275475	0.00482737170778434
17061	0.00505595225571597	0.00482682058571092
17071	0.00505604360811092	0.00482715298067157
17081	0.00505605407994858	0.00482721496336322
17091	0.00505594652862694	0.00482696754844190
17101	0.00505531659745452	0.00482625421090832
17111	0.00505545568426898	0.00482640795222969
17121	0.00505567658449507	0.00482626400782080
17131	0.00505548801751478	0.00482627486867402
17141	0.00505534745217283	0.00482647953818520
17151	0.00505557439493328	0.00482632373601769
17161	0.00505474555922222	0.00482635805762732
17171	0.00505500640342527	0.00482647714868865
17181	0.00505458448131606	0.00482687840801720
17191	0.00505491806252599	0.00482673259382981
17201	0.00505478697441937	0.00482702352541909
17211	0.00505464364037481	0.00482703612207497
17221	0.00505387645188620	0.00482678014857428
17231	0.00505484335081405	0.00482683824490751
17241	0.00505517197769876	0.00482682994856882
17251	0.00505461993599786	0.00482616377358512
17261	0.00505426142893356	0.00482645433101910
17271	0.00505440738632320	0.00482632744605708
17281	0.00505409291996010	0.00482583678546650
17291	0.00505395545652691	0.00482543373480519
17301	0.00505385853060781	0.00482597207628348
17311	0.00505352936254113	0.00482587970758278
17321	0.00505332404653312	0.00482609540250213
17331	0.00505349104175307	0.00482570925464254
17341	0.00505338481157676	0.00482563870617309
17351	0.00505354264929485	0.00482576755550828
17361	0.00505334379415361	0.00482544059062341
17371	0.00505339457316867	0.00482555837757570
17381	0.00505323970511262	0.00482570139041858
17391	0.00505307929085163	0.00482559756540060
17401	0.00505290453658438	0.00482537742851205
17411	0.00505266510901985	0.00482575617197855
17421	0.00505363534196727	0.00482490049329145
17431	0.00505245312002725	0.00482478094828192
17441	0.00505278328124768	0.00482505385118531
17451	0.00505267784723630	0.00482495423206093
17461	0.00505236075375861	0.00482437024868871
17471	0.00505236894956706	0.00482453199426361
17481	0.00505248214138005	0.00482423409094533
17491	0.00505216658318668	0.00482482423314413
17501	0.00505169923854487	0.00482523172569383
17511	0.00505225648396772	0.00482447496861223
17521	0.00505197888597084	0.00482525438716041
17531	0.00505253892931308	0.00482543559656729
17541	0.00505183431798303	0.00482500004801461
17551	0.00505187984967058	0.00482471689190159
17561	0.00505192878578827	0.00482504474832734
17571	0.00505176676264305	0.00482486582992581
17581	0.00505145187805155	0.00482441741869467
17591	0.00505113242167510	0.00482457726138231
17601	0.00505162390828358	0.00482415887515226
17611	0.00505168147903258	0.00482438872075067
17621	0.00505097984400357	0.00482357392233805
17631	0.00505138365716297	0.00482373183224108
17641	0.00505129499830468	0.00482387957661815
17651	0.00505112986133464	0.00482449684689489
17661	0.00505106667055256	0.00482432734039937
17671	0.00505042215756098	0.00482358205828664
17681	0.00505065955401692	0.00482360362966181
17691	0.00505051246447004	0.00482420885046403
17701	0.00505119131522943	0.00482386999350608
17711	0.00505030201175812	0.00482383054550681
17721	0.00505052997258233	0.00482350540020649
17731	0.00505040227100640	0.00482326658584549
17741	0.00505017475058101	0.00482375862447404
17751	0.00505024040546679	0.00482340290235121
17761	0.00505013155816869	0.00482377015502274
17771	0.00505003634314714	0.00482326315564026
17781	0.00505046259974153	0.00482264290599063
17791	0.00505005600497774	0.00482238991183488
17801	0.00504974547679468	0.00482225530190873
17811	0.00504945860812500	0.00482254093073127
17821	0.00504975245528648	0.00482220048826378
17831	0.00504939539851999	0.00482267151973376
17841	0.00504933133815988	0.00482191054833533
17851	0.00504968031977575	0.00482201627905153
17861	0.00504986171294498	0.00482137640201208
17871	0.00504893464798127	0.00482190332622449
17881	0.00504888228563224	0.00482140101783523
17891	0.00504909870130946	0.00482147200897841
17901	0.00504881208396191	0.00482093530902282
17911	0.00504906127351034	0.00482095439989753
17921	0.00504910795029806	0.00482069203604453
17931	0.00504872408481721	0.00482082593357936
17941	0.00504859035489842	0.00482069938129994
17951	0.00504886693224227	0.00482087467622785
17961	0.00504819427851785	0.00482133250883053
17971	0.00504855343608858	0.00482107404235523
17981	0.00504851834051135	0.00482117463015675
17991	0.00504820019247888	0.00482065295240467
18001	0.00504845916301991	0.00482093393355745
18011	0.00504835225931976	0.00482049032373411
18021	0.00504800288450258	0.00482098936494041
18031	0.00504799969270933	0.00482114278339274
18041	0.00504822533712448	0.00482081965724936
18051	0.00504769958540528	0.00482075144638739
18061	0.00504750541509347	0.00482061356740288
18071	0.00504792033078815	0.00482047261531014
18081	0.00504774372614148	0.00482054866979000
18091	0.00504735050806076	0.00482095810966307
18101	0.00504825134784028	0.00482040031083518
18111	0.00504729106812963	0.00482034468681762
18121	0.00504686757068618	0.00482048896626978
18131	0.00504745359484631	0.00482015343603042
18141	0.00504755518647170	0.00482048832647340
18151	0.00504773539315626	0.00482030932918842
18161	0.00504717554309638	0.00482070941608556
18171	0.00504710458901495	0.00482082863181477
18181	0.00504659889056440	0.00482066004217062
18191	0.00504681542253019	0.00481998294902487
18201	0.00504716475402938	0.00482004062571332
18211	0.00504668837520041	0.00481993762608336
18221	0.00504677406667002	0.00482067652652965
18231	0.00504653386333129	0.00481982344494339
18241	0.00504627871992960	0.00481974175085329
18251	0.00504637660859755	0.00481950232559634
18261	0.00504593634414776	0.00481982684114064
18271	0.00504618463088228	0.00481947369614259
18281	0.00504568440713670	0.00481981466150590
18291	0.00504579997962501	0.00481954333029483
18301	0.00504584180583971	0.00481943128969923
18311	0.00504582404919048	0.00481934018635289
18321	0.00504602258137618	0.00481901536593065
18331	0.00504583503601047	0.00481917824345994
18341	0.00504534882758104	0.00481914776322388
18351	0.00504530081575510	0.00481868671616724
18361	0.00504551973845220	0.00481900608773199
18371	0.00504514269684624	0.00481861488507402
18381	0.00504548171932173	0.00481872379377998
18391	0.00504495598508599	0.00481887451265179
18401	0.00504502696937839	0.00481894375022172
18411	0.00504496414409644	0.00481864100816284
18421	0.00504475991016437	0.00481842876338743
18431	0.00504508109603391	0.00481852737488335
18441	0.00504514044870073	0.00481815048740499
18451	0.00504441530614364	0.00481860720960036
18461	0.00504449412104336	0.00481885082872012
18471	0.00504427904606237	0.00481820550258817
18481	0.00504431000047894	0.00481807596786679
18491	0.00504474908871734	0.00481816785133766
18501	0.00504468260221214	0.00481816855204399
18511	0.00504404830967115	0.00481860304220451
18521	0.00504412971016639	0.00481796329480295
18531	0.00504408498359609	0.00481769233742275
18541	0.00504403393298730	0.00481733873582344
18551	0.00504369738415897	0.00481826081712176
18561	0.00504388442151533	0.00481778738286491
18571	0.00504377476367933	0.00481799186229196
18581	0.00504329802684871	0.00481840596384667
18591	0.00504370228455692	0.00481834840381421
18601	0.00504375262925475	0.00481842697431135
18611	0.00504405145967168	0.00481863537485499
18621	0.00504335244526164	0.00481861700296835
18631	0.00504325330173347	0.00481816743629242
18641	0.00504274582810446	0.00481820012672255
18651	0.00504325692442831	0.00481832375449134
18661	0.00504342985706789	0.00481802826479920
18671	0.00504266025700944	0.00481810357082808
18681	0.00504299723407327	0.00481762522474044
18691	0.00504300582231201	0.00481753004447492
18701	0.00504288404918313	0.00481745837217922
18711	0.00504228097871492	0.00481766275055674
18721	0.00504262040621461	0.00481783945296163
18731	0.00504217243793473	0.00481762937457463
18741	0.00504247644654993	0.00481764749933379
18751	0.00504250414434894	0.00481717034074701
18761	0.00504180645221664	0.00481739701544402
18771	0.00504191941265201	0.00481697920074978
18781	0.00504143559802192	0.00481717101072749
18791	0.00504236430126125	0.00481658174296294
18801	0.00504188137812757	0.00481701753193156
18811	0.00504156093132818	0.00481654497259493
18821	0.00504186540162016	0.00481663649701755
18831	0.00504144420716498	0.00481666596377359
18841	0.00504149350106949	0.00481641860863697
18851	0.00504184314061338	0.00481608787557958
18861	0.00504169372764248	0.00481600539527133
18871	0.00504096774137413	0.00481604451183788
18881	0.00504112697327782	0.00481577997302630
18891	0.00504120866683006	0.00481587498140651
18901	0.00504116505352359	0.00481559641282777
18911	0.00504068295973520	0.00481531425596851
18921	0.00504058672266282	0.00481519103494147
18931	0.00504066946264494	0.00481543083838653
18941	0.00504073151687937	0.00481571259653098
18951	0.00504079798406168	0.00481498232471535
18961	0.00504045104818565	0.00481546760487762
18971	0.00504082803809417	0.00481546074799362
18981	0.00504028242119733	0.00481461597515093
18991	0.00504061299532936	0.00481463016938926
19001	0.00504059004906571	0.00481491921265522
19011	0.00503984774893578	0.00481500109212746
19021	0.00503965770556887	0.00481546179109729
19031	0.00503994281454051	0.00481496355670421
19041	0.00504033652518753	0.00481506127845840
19051	0.00504032526035062	0.00481504038784412
19061	0.00503959614732333	0.00481492283342526
19071	0.00503993537643783	0.00481458547101242
19081	0.00503964119427852	0.00481436947427539
19091	0.00503989578322110	0.00481447476577432
19101	0.00504014785284476	0.00481382916557378
19111	0.00503996855988207	0.00481429706645301
19121	0.00503941371592316	0.00481454806758191
19131	0.00503928533244060	0.00481441004272680
19141	0.00503928179054115	0.00481443735656198
19151	0.00503940959856584	0.00481422460915018
19161	0.00503968805720145	0.00481430523388647
19171	0.00503870585150492	0.00481408742599779
19181	0.00503917509290911	0.00481437806004325
19191	0.00503863067889770	0.00481444051283012
19201	0.00503811545315307	0.00481421588755571
19211	0.00503854327315345	0.00481398532384733
19221	0.00503856547123823	0.00481410790569198
19231	0.00503826239475498	0.00481395141782857
19241	0.00503875395850791	0.00481443748205651
19251	0.00503870251896827	0.00481428832140741
19261	0.00503806656372024	0.00481444355129250
19271	0.00503792686565902	0.00481397447472988
19281	0.00503762426610174	0.00481399783539001
19291	0.00503781494088033	0.00481362590462994
19301	0.00503819681410821	0.00481316306844831
19311	0.00503775954034102	0.00481289766074279
19321	0.00503773957026148	0.00481364654427221
19331	0.00503750179938360	0.00481332623694607
19341	0.00503741875951931	0.00481343920180279
19351	0.00503762904095128	0.00481299793316293
19361	0.00503769679462201	0.00481338467769492
19371	0.00503725565833434	0.00481333236174612
19381	0.00503721539028734	0.00481308771627473
19391	0.00503743163493908	0.00481276442615814
19401	0.00503719874139504	0.00481284768652938
19411	0.00503711849954091	0.00481293355177607
19421	0.00503750939344809	0.00481275320178362
19431	0.00503691516984809	0.00481297673336125
19441	0.00503689732613203	0.00481304454876853
19451	0.00503686142915668	0.00481291591024288
19461	0.00503660761518685	0.00481255014158241
19471	0.00503663451762798	0.00481247991982379
19481	0.00503694773563802	0.00481223953520482
19491	0.00503616653717263	0.00481212110941129
19501	0.00503608237285062	0.00481220858471485
19511	0.00503636689104254	0.00481197286853108
19521	0.00503667857773928	0.00481230452322072
19531	0.00503586139126968	0.00481202342252459
19541	0.00503610129605615	0.00481212439640465
19551	0.00503592745032616	0.00481262211331548
19561	0.00503614691815783	0.00481262813796798
19571	0.00503556197621416	0.00481238683740281
19581	0.00503622652404338	0.00481198316862862
19591	0.00503575368707745	0.00481221708220913
19601	0.00503583774358012	0.00481190035524971
19611	0.00503534827180603	0.00481117483743301
19621	0.00503551632566285	0.00481131463318017
19631	0.00503559307269892	0.00481142536377157
19641	0.00503502370396981	0.00481147009668457
19651	0.00503557784681923	0.00481114332563350
19661	0.00503488466709661	0.00481121051831823
19671	0.00503496084129191	0.00481146436045008
19681	0.00503498681238837	0.00481128849752664
19691	0.00503465811751295	0.00481110113285980
19701	0.00503490036914489	0.00481141305783493
19711	0.00503456449355274	0.00481201714051329
19721	0.00503470250497500	0.00481201061337678
19731	0.00503454458943958	0.00481214846115594
19741	0.00503438440275830	0.00481121085075269
19751	0.00503450441992491	0.00481139799690018
19761	0.00503378205343253	0.00481097843000046
19771	0.00503445247711985	0.00481084979120798
19781	0.00503476960952248	0.00481059358186228
19791	0.00503380681702591	0.00481133998023945
19801	0.00503380312365986	0.00481066499340293
19811	0.00503404147427829	0.00481091046528874
19821	0.00503390244294555	0.00481108251599350
19831	0.00503418920971022	0.00481111285179383
19841	0.00503383884032936	0.00481120876725509
19851	0.00503348324634737	0.00481084276279966
19861	0.00503379859230895	0.00481119139974639
19871	0.00503381659050027	0.00481083041232766
19881	0.00503353135997219	0.00481105741496785
19891	0.00503319939517785	0.00481079151898329
19901	0.00503353308238856	0.00481063399494188
19911	0.00503392048058302	0.00481085558975140
19921	0.00503337612470933	0.00481067049391467
19931	0.00503319131297595	0.00480988564500475
19941	0.00503314043411380	0.00480973154353873
19951	0.00503377748032419	0.00480947950331938
19961	0.00503285258124483	0.00480971166001756
19971	0.00503301366918737	0.00480982673645872
19981	0.00503296850018043	0.00480959510755478
19991	0.00503272051200021	0.00480985319876225
20000	0.00500000000000000	0.00480000000000000

==> Revised version arXiv/NewPics/DecayTargetSheppLoganSquareManyIterSimCo.txt <==
t	targ
1	0.0229626166605769
21	0.0112174800902974
41	0.0102697250012408
61	0.00999229693963842
81	0.00978430451380455
101	0.00957164547755098
121	0.00937437831046039
141	0.00898289702678603
161	0.00830795162184441
181	0.00749509881714972
201	0.00742314324521796
221	0.00735766182989669
241	0.00730538673252830
261	0.00725398161169130
281	0.00721228302880659
301	0.00717117521515395
321	0.00713731721444749
341	0.00710364042746242
361	0.00707319467253177
381	0.00704737162004916
401	0.00702150728317163
421	0.00699897138760902
441	0.00697711609543689
461	0.00695674442839799
481	0.00693691538308209
501	0.00692141476196275
521	0.00690368786880451
541	0.00688896135232732
561	0.00687413252709637
581	0.00686150340590668
601	0.00684908833165003
621	0.00683667065607391
641	0.00682572197176699
661	0.00681475519429595
681	0.00680485641081608
701	0.00679631702955108
721	0.00678659399693039
741	0.00677836879428350
761	0.00676963407926233
781	0.00676131493642784
801	0.00675426819321824
821	0.00674755888600509
841	0.00673977713258258
861	0.00673343837824746
881	0.00672619969553075
901	0.00672078278622361
921	0.00671494546666023
941	0.00670950726759688
961	0.00670373926632900
981	0.00669805837941338
1001	0.00669286322876595
1021	0.00668794021199100
1041	0.00668299546783486
1061	0.00667804202233018
1081	0.00667380128965667
1101	0.00666863991000115
1121	0.00666454476697532
1141	0.00666116400873282
1161	0.00665676730433148
1181	0.00665242597446912
1201	0.00664862069776538
1221	0.00664479213011587
1241	0.00664087548916490
1261	0.00663749254424377
1281	0.00663353739875079
1301	0.00663027236307214
1321	0.00662664849244666
1341	0.00662359229566798
1361	0.00662018178392639
1381	0.00661742016869763
1401	0.00661419747230764
1421	0.00661108084329739
1441	0.00660782853456583
1461	0.00660516750304733
1481	0.00660214356849226
1501	0.00659923659173079
1521	0.00659655976734724
1541	0.00659416233141587
1561	0.00659117456071435
1581	0.00658919348409525
1601	0.00658619062238274
1621	0.00658375738581441
1641	0.00658105363632777
1661	0.00657965077767126
1681	0.00657641437781718
1701	0.00657413501884154
1721	0.00657190490322607
1741	0.00657014496850977
1761	0.00656789413383529
1781	0.00656535314988460
1801	0.00656341144919757
1821	0.00656105501086477
1841	0.00655950763765345
1861	0.00655682231260886
1881	0.00655472962339413
1901	0.00655335891100853
1921	0.00655140300054076
1941	0.00654925602189299
1961	0.00654759303095423
1981	0.00654575066000841
2001	0.00654408656712462
2021	0.00654168419713797
2041	0.00654045533452053
2061	0.00653885571104400
2081	0.00653691623808617
2101	0.00653537705125877
2121	0.00653377984592746
2141	0.00653195825136658
2161	0.00653057424486099
2181	0.00652920227629279
2201	0.00652764268171645
2221	0.00652599841064215
2241	0.00652480688139462
2261	0.00652305809768964
2281	0.00652168823294323
2301	0.00652035062265015
2321	0.00651907874720450
2341	0.00651768913914986
2361	0.00651629265477924
2381	0.00651492690747790
2401	0.00651366648629776
2421	0.00651213847918973
2441	0.00651111019064373
2461	0.00651046231654421
2481	0.00650911990017225
2501	0.00650781841712404
2521	0.00650625598035040
2541	0.00650529517471409
2561	0.00650396827941742
2581	0.00650291659696147
2601	0.00650175139650446
2621	0.00650087988243433
2641	0.00649943049466944
2661	0.00649851747284689
2681	0.00649746625772252
2701	0.00649622362164208
2721	0.00649539447741962
2741	0.00649435606119744
2761	0.00649367067180859
2781	0.00649232673069551
2801	0.00649145718206233
2821	0.00649009753018022
2841	0.00648978439739238
2861	0.00648855728250040
2881	0.00648754390185593
2901	0.00648700230839035
2921	0.00648542130290477
2941	0.00648485259024613
2961	0.00648374704939689
2981	0.00648294684914288
3001	0.00648199030536120
3021	0.00648086463997909
3041	0.00648022760102470
3061	0.00647934677515487
3081	0.00647849658637539
3101	0.00647764530096744
3121	0.00647702679849204
3141	0.00647598842427339
3161	0.00647513734639970
3181	0.00647416532653252
3201	0.00647382110327391
3221	0.00647294622885206
3241	0.00647194345032340
3261	0.00647136500340641
3281	0.00647044210105006
3301	0.00646966726163760
3321	0.00646885807687631
3341	0.00646805184594266
3361	0.00646715859934693
3381	0.00646644404923292
3401	0.00646599704171750
3421	0.00646532022300802
3441	0.00646471484046068
3461	0.00646384027719658
3481	0.00646318870111974
3501	0.00646271857527853
3521	0.00646206657962613
3541	0.00646114545936894
3561	0.00646052886886583
3581	0.00646003819262144
3601	0.00645925578352643
3621	0.00645839027507554
3641	0.00645795599846982
3661	0.00645701968776171
3681	0.00645685032862217
3701	0.00645600083840654
3721	0.00645534388301341
3741	0.00645474375461752
3761	0.00645409778282901
3781	0.00645334818875446
3801	0.00645294950104870
3821	0.00645197750526522
3841	0.00645159498885110
3861	0.00645100360909099
3881	0.00645015747479869
3901	0.00644986221505470
3921	0.00644935009895577
3941	0.00644886375740680
3961	0.00644803274694837
3981	0.00644760294878863
4001	0.00644717865454970
4021	0.00644626461744544
4041	0.00644568413566891
4061	0.00644539064573616
4081	0.00644456966552581
4101	0.00644393784675933
4121	0.00644336711729584
4141	0.00644331314431481
4161	0.00644257426656393
4181	0.00644216184990507
4201	0.00644140710676999
4221	0.00644099841370569
4241	0.00644054580226982
4261	0.00644005687286509
4281	0.00643939942172057
4301	0.00643889148941831
4321	0.00643845594005135
4341	0.00643777074608218
4361	0.00643761441396039
4381	0.00643686152976527
4401	0.00643629565188041
4421	0.00643587836228448
4441	0.00643552171199155
4461	0.00643518827099316
4481	0.00643445867557879
4501	0.00643393056750995
4521	0.00643345787471878
4541	0.00643291044136607
4561	0.00643266038797506
4581	0.00643194762533308
4601	0.00643162835082463
4621	0.00643122298533418
4641	0.00643073104703041
4661	0.00643030269985900
4681	0.00642991319421634
4701	0.00642932751257146
4721	0.00642904365192679
4741	0.00642871756507803
4761	0.00642819251492217
4781	0.00642743966963646
4801	0.00642701852126312
4821	0.00642667173122361
4841	0.00642606011393806
4861	0.00642578122671220
4881	0.00642541360370074
4901	0.00642480420113826
4921	0.00642466583175807
4941	0.00642386538186764
4961	0.00642361188090665
4981	0.00642313449121106
5001	0.00642264874817419
5021	0.00642244360601232
5041	0.00642219513611257
5061	0.00642181740302270
5081	0.00642097087845782
5101	0.00642051820729666
5121	0.00642002565847611
5141	0.00641964904644338
5161	0.00641944441403605
5181	0.00641896479342220
5201	0.00641867698520199
5221	0.00641798955901782
5241	0.00641780731428227
5261	0.00641770132167985
5281	0.00641690521275007
5301	0.00641652553700701
5321	0.00641610775530357
5341	0.00641577836720832
5361	0.00641563488621297
5381	0.00641484580389599
5401	0.00641446529904438
5421	0.00641416108383554
5441	0.00641379296087995
5461	0.00641343309205868
5481	0.00641286258993477
5501	0.00641304176666882
5521	0.00641222884402944
5541	0.00641186813149396
5561	0.00641172267013825
5581	0.00641109150760839
5601	0.00641089691548150
5621	0.00641015241139503
5641	0.00641000514916568
5661	0.00640958430254403
5681	0.00640957388996299
5701	0.00640893819083610
5721	0.00640855787793673
5741	0.00640816673824399
5761	0.00640764496221241
5781	0.00640740657559661
5801	0.00640698760040791
5821	0.00640700914316710
5841	0.00640651194499393
5861	0.00640610433713330
5881	0.00640559811606824
5901	0.00640544990518697
5921	0.00640489982888975
5941	0.00640451261559144
5961	0.00640417517683190
5981	0.00640392028947308
6001	0.00640360488070907
6021	0.00640333196935560
6041	0.00640281428317317
6061	0.00640250753598944
6081	0.00640235620370785
6101	0.00640196499689266
6121	0.00640156970451171
6141	0.00640132378422474
6161	0.00640098446653198
6181	0.00640035560151574
6201	0.00640030466916508
6221	0.00639999405183467
6241	0.00639949201841920
6261	0.00639940543039041
6281	0.00639892746950200
6301	0.00639841047336073
6321	0.00639823912663571
6341	0.00639782987624167
6361	0.00639741978015377
6381	0.00639733179252746
6401	0.00639724139796699
6421	0.00639663834994032
6441	0.00639619167131616
6461	0.00639616430263009
6481	0.00639551577841704
6501	0.00639520858688346
6521	0.00639513574222929
6541	0.00639447755245055
6561	0.00639429304427180
6581	0.00639395822148940
6601	0.00639376839819071
6621	0.00639351278821087
6641	0.00639302075751111
6661	0.00639266962805713
6681	0.00639267619409299
6701	0.00639227321651636
6721	0.00639206542468681
6741	0.00639156263712869
6761	0.00639114912739334
6781	0.00639120386046509
6801	0.00639089130629928
6821	0.00639032541712823
6841	0.00639034982407967
6861	0.00638990126124895
6881	0.00638978519489743
6901	0.00638927771807872
6921	0.00638897937313850
6941	0.00638835761480302
6961	0.00638827474913830
6981	0.00638828751795676
7001	0.00638774440372163
7021	0.00638736453817846
7041	0.00638732697913275
7061	0.00638709072268087
7081	0.00638630873348574
7101	0.00638611744331036
7121	0.00638583254544283
7141	0.00638576844025340
7161	0.00638525092016751
7181	0.00638501627584606
7201	0.00638482992660647
7221	0.00638446894411014
7241	0.00638429080109056
7261	0.00638382253180499
7281	0.00638370880324895
7301	0.00638328791958959
7321	0.00638313566638626
7341	0.00638280809500833
7361	0.00638235738644145
7381	0.00638230390503957
7401	0.00638200318812906
7421	0.00638160627948083
7441	0.00638134610515503
7461	0.00638127047113525
7481	0.00638067799910642
7501	0.00638070734529763
7521	0.00638027464765534
7541	0.00638009735022228
7561	0.00638013427907012
7581	0.00637936575454555
7601	0.00637924273319585
7621	0.00637900422605490
7641	0.00637893626084895
7661	0.00637830932517149
7681	0.00637846339092332
7701	0.00637778420352934
7721	0.00637748308727674
7741	0.00637756366476986
7761	0.00637702431278195
7781	0.00637672901167450
7801	0.00637638911065578
7821	0.00637632784777833
7841	0.00637608599846011
7861	0.00637591974981102
7881	0.00637535017032504
7901	0.00637535414616337
7921	0.00637495765255183
7941	0.00637470823126818
7961	0.00637428225123806
7981	0.00637404549819614
8001	0.00637411451869038
8021	0.00637416428174696
8041	0.00637344816755594
8061	0.00637304954760837
8081	0.00637287060398723
8101	0.00637246358641083
8121	0.00637232800879253
8141	0.00637201925133271
8161	0.00637178487004467
8181	0.00637186708736516
8201	0.00637135448091898
8221	0.00637119724508056
8241	0.00637097905380367
8261	0.00637053569173798
8281	0.00637052441183947
8301	0.00637051848220901
8321	0.00636994217282706
8341	0.00636967076152268
8361	0.00636928615737424
8381	0.00636924320533025
8401	0.00636894978503105
8421	0.00636886229652528
8441	0.00636856882196974
8461	0.00636805137370797
8481	0.00636807835996463
8501	0.00636756688149204
8521	0.00636762746955783
8541	0.00636752361694116
8561	0.00636702744248386
8581	0.00636681429084789
8601	0.00636666507434483
8621	0.00636613083476415
8641	0.00636610852127273
8661	0.00636573119380039
8681	0.00636575157439135
8701	0.00636523156789296
8721	0.00636539201223049
8741	0.00636494652037326
8761	0.00636454428417040
8781	0.00636461582477908
8801	0.00636421844086526
8821	0.00636374382241991
8841	0.00636362830037809
8861	0.00636323950061584
8881	0.00636321448609710
8901	0.00636271668832461
8921	0.00636253236896465
8941	0.00636265311541592
8961	0.00636224608002981
8981	0.00636225235379802
9001	0.00636161337872681
9021	0.00636155711265333
9041	0.00636122347675621
9061	0.00636098702485823
9081	0.00636094686913939
9101	0.00636051009843300
9121	0.00636055116938954
9141	0.00636023824296728
9161	0.00635974009047359
9181	0.00635984894588839
9201	0.00635962370437452
9221	0.00635951092940703
9241	0.00635901635971344
9261	0.00635898625424873
9281	0.00635875184186360
9301	0.00635831704569527
9321	0.00635829436223633
9341	0.00635796767973612
9361	0.00635793536045972
9381	0.00635757906350870
9401	0.00635732715278092
9421	0.00635712508205846
9441	0.00635700661398690
9461	0.00635667293760171
9481	0.00635633523933866
9501	0.00635613653616016
9521	0.00635599402469194
9541	0.00635593660992131
9561	0.00635572003092101
9581	0.00635529377748214
9601	0.00635490553661373
9621	0.00635493134404024
9641	0.00635453222534806
9661	0.00635471157432749
9681	0.00635417010098080
9701	0.00635414625437492
9721	0.00635366426416216
9741	0.00635372225781430
9761	0.00635338131822377
9781	0.00635314035975590
9801	0.00635315195727848
9821	0.00635277135560093
9841	0.00635256541672743
9861	0.00635224921108385
9881	0.00635202555207254
9901	0.00635169396651517
9921	0.00635146389069955
9941	0.00635153274674587
9961	0.00635110303408437
9981	0.00635120323196833
10001	0.00635079962037695
10021	0.00635063902905515
10041	0.00635034154026405
10061	0.00635022355242043
10081	0.00635001836457901
10101	0.00635005067969195
10121	0.00634959322181768
10141	0.00634931992670660
10161	0.00634919069123024
10181	0.00634898536053016
10201	0.00634866310459076
10221	0.00634837329040836
10241	0.00634849381514229
10261	0.00634805667136161
10281	0.00634793271974758
10301	0.00634760389660230
10321	0.00634769654795661
10341	0.00634734423032826
10361	0.00634707452331093
10381	0.00634687947262618
10401	0.00634648612661748
10421	0.00634642980190233
10441	0.00634640233234971
10461	0.00634603303948174
10481	0.00634576429640270
10501	0.00634553566062143
10521	0.00634532604969661
10541	0.00634525975766274
10561	0.00634536760784251
10581	0.00634454534552963
10601	0.00634460728094913
10621	0.00634440114021668
10641	0.00634431623942101
10661	0.00634394034323881
10681	0.00634385214829015
10701	0.00634345433190787
10721	0.00634333638216559
10741	0.00634321850326291
10761	0.00634310459917054
10781	0.00634282314924988
10801	0.00634239829069801
10821	0.00634235305055011
10841	0.00634206345135815
10861	0.00634205402377460
10881	0.00634174686639074
10901	0.00634174022098164
10921	0.00634150694037828
10941	0.00634107970833402
10961	0.00634092361410610
10981	0.00634109491760919
11001	0.00634066900157494
11021	0.00634034956477817
11041	0.00634013878036805
11061	0.00634005519503506
11081	0.00633985503869955
11101	0.00633973345586218
11121	0.00633948930329874
11141	0.00633915495619692
11161	0.00633902940795396
11181	0.00633910368877836
11201	0.00633872207684120
11221	0.00633839489291928
11241	0.00633809070076567
11261	0.00633816274080163
11281	0.00633789708064755
11301	0.00633768535888509
11321	0.00633747992186805
11341	0.00633757695206733
11361	0.00633712666511611
11381	0.00633726926317919
11401	0.00633698048535772
11421	0.00633670911094129
11441	0.00633647493864993
11461	0.00633639921506084
11481	0.00633617377111271
11501	0.00633580744312052
11521	0.00633587039152029
11541	0.00633548704161469
11561	0.00633518118176103
11581	0.00633491705006894
11601	0.00633482335899851
11621	0.00633456388457361
11641	0.00633455378500838
11661	0.00633454882488274
11681	0.00633401992847016
11701	0.00633394184505721
11721	0.00633374991088537
11741	0.00633348526632250
11761	0.00633358629637135
11781	0.00633325533660621
11801	0.00633320329070585
11821	0.00633314584910852
11841	0.00633263339837591
11861	0.00633252263409520
11881	0.00633240424858419
11901	0.00633222128215295
11921	0.00633193604242737
11941	0.00633174575365890
11961	0.00633164006426481
11981	0.00633135156722999
12001	0.00633119129771487
12021	0.00633105595031088
12041	0.00633077192351713
12061	0.00633047617164789
12081	0.00633028935951109
12101	0.00633030353765528
12121	0.00632979302926171
12141	0.00633010908130607
12161	0.00632962267569181
12181	0.00632962401439010
12201	0.00632930415881531
12221	0.00632925433247255
12241	0.00632902553558939
12261	0.00632873848262893
12281	0.00632864985277489
12301	0.00632857794799017
12321	0.00632820796095404
12341	0.00632815477960509
12361	0.00632789782920667
12381	0.00632775046346541
12401	0.00632769198225415
12421	0.00632760303575170
12441	0.00632702128266271
12461	0.00632690726001008
12481	0.00632685841332074
12501	0.00632664839642134
12521	0.00632644912290156
12541	0.00632624708982394
12561	0.00632614208477434
12581	0.00632615704676925
12601	0.00632576081025726
12621	0.00632550428071095
12641	0.00632541300273538
12661	0.00632537763520538
12681	0.00632498955081037
12701	0.00632496367061069
12721	0.00632469507149081
12741	0.00632441236688417
12761	0.00632442626076963
12781	0.00632420369995659
12801	0.00632420649149218
12821	0.00632367217872510
12841	0.00632375814647861
12861	0.00632357083994686
12881	0.00632350497687051
12901	0.00632322176838369
12921	0.00632318127201827
12941	0.00632291268776007
12961	0.00632268000514588
12981	0.00632231353573696
13001	0.00632251038697219
13021	0.00632204449506425
13041	0.00632185620530790
13061	0.00632182150661601
13081	0.00632134896676171
13101	0.00632173512085551
13121	0.00632115084579929
13141	0.00632110474270602
13161	0.00632093685994982
13181	0.00632056963369726
13201	0.00632040185157765
13221	0.00632032953571791
13241	0.00632018057436771
13261	0.00632034649257600
13281	0.00631982245079564
13301	0.00631966030901468
13321	0.00631959973448614
13341	0.00631934988796119
13361	0.00631940046543688
13381	0.00631906147958727
13401	0.00631874576318371
13421	0.00631859030655133
13441	0.00631854828075757
13461	0.00631822909325684
13481	0.00631822523553223
13501	0.00631808117798503
13521	0.00631782988847319
13541	0.00631775875422488
13561	0.00631771735405731
13581	0.00631733370015046
13601	0.00631706100390722
13621	0.00631707223780898
13641	0.00631668842196831
13661	0.00631678984603417
13681	0.00631641097918323
13701	0.00631626103399011
13721	0.00631629541660361
13741	0.00631592941998095
13761	0.00631593937825660
13781	0.00631573137558044
13801	0.00631536121669180
13821	0.00631538225997812
13841	0.00631510821318805
13861	0.00631497321549665
13881	0.00631517163590583
13901	0.00631479793307542
13921	0.00631455132756995
13941	0.00631463987285805
13961	0.00631418784057877
13981	0.00631398796474975
14001	0.00631437930862991
14021	0.00631359671663888
14041	0.00631373553667362
14061	0.00631339573304787
14081	0.00631342375795478
14101	0.00631316186623445
14121	0.00631295313043302
14141	0.00631260366508001
14161	0.00631251774825387
14181	0.00631255184172146
14201	0.00631225849070437
14221	0.00631200791989805
14241	0.00631194621345896
14261	0.00631177776090324
14281	0.00631158013058309
14301	0.00631140074904705
14321	0.00631127481040994
14341	0.00631100338821302
14361	0.00631088290226537
14381	0.00631074190637425
14401	0.00631052575381123
14421	0.00631036208792569
14441	0.00631031411118724
14461	0.00631009528668535
14481	0.00630991261347092
14501	0.00630994679685969
14521	0.00630990233838616
14541	0.00630950169532085
14561	0.00630929820388855
14581	0.00630919504447225
14601	0.00630909645693211
14621	0.00630891881965753
14641	0.00630878804103235
14661	0.00630857313793781
14681	0.00630846847095984
14701	0.00630808752269047
14721	0.00630794845510817
14741	0.00630800640989768
14761	0.00630800517568542
14781	0.00630775839701375
14801	0.00630752688950630
14821	0.00630740338808541
14841	0.00630712506894769
14861	0.00630690580813578
14881	0.00630706372249142
14901	0.00630687480567473
14921	0.00630660679722577
14941	0.00630633889646130
14961	0.00630644399950222
14981	0.00630634247278303
15001	0.00630608313313434
15021	0.00630584013535631
15041	0.00630570812913124
15061	0.00630525567732594
15081	0.00630562948590522
15101	0.00630513670817019
15121	0.00630502143118118
15141	0.00630493236037154
15161	0.00630468587237455
15181	0.00630460391418549
15201	0.00630444016870640
15221	0.00630415499850492
15241	0.00630401646836943
15261	0.00630387354413472
15281	0.00630358380493238
15301	0.00630358067002580
15321	0.00630325648834933
15341	0.00630350424273473
15361	0.00630323271903023
15381	0.00630278718748396
15401	0.00630259736831889
15421	0.00630258347025662
15441	0.00630259926841440
15461	0.00630219256731269
15481	0.00630230133648053
15501	0.00630224430613133
15521	0.00630173753500774
15541	0.00630175959711815
15561	0.00630157929766596
15581	0.00630127234583945
15601	0.00630121664463055
15621	0.00630106148757686
15641	0.00630083199912507
15661	0.00630071383486835
15681	0.00630046787338093
15701	0.00630048868838793
15721	0.00630059685042992
15741	0.00630022187779745
15761	0.00630002983959545
15781	0.00630022223413314
15801	0.00629980110986843
15821	0.00629967602087466
15841	0.00629945763183641
15861	0.00629919900323234
15881	0.00629920247286115
15901	0.00629921871650276
15921	0.00629888616114080
15941	0.00629858585781095
15961	0.00629840357391067
15981	0.00629832990197931
16001	0.00629831159111825
16021	0.00629832484831815
16041	0.00629777804593616
16061	0.00629808996635651
16081	0.00629746748535702
16101	0.00629783181490202
16121	0.00629729351185221
16141	0.00629709083721215
16161	0.00629708222036273
16181	0.00629694463236989
16201	0.00629688614498597
16221	0.00629694096285182
16241	0.00629643692899701
16261	0.00629618107122593
16281	0.00629604739916423
16301	0.00629612104041366
16321	0.00629585080296613
16341	0.00629564525294564
16361	0.00629545945334792
16381	0.00629528009341202
16401	0.00629516257865537
16421	0.00629514519867477
16441	0.00629489281151617
16461	0.00629478194040668
16481	0.00629477629229190
16501	0.00629440347780803
16521	0.00629448192362549
16541	0.00629401648641008
16561	0.00629398238575126
16581	0.00629374405199105
16601	0.00629363836486949
16621	0.00629370840293244
16641	0.00629332759553697
16661	0.00629341180296763
16681	0.00629307227072449
16701	0.00629297588482168
16721	0.00629295231196327
16741	0.00629302559816710
16761	0.00629249924195061
16781	0.00629254575827140
16801	0.00629242002261323
16821	0.00629207977478601
16841	0.00629197259445274
16861	0.00629181558147778
16881	0.00629165432052709
16901	0.00629154075579629
16921	0.00629154743722942
16941	0.00629103750309528
16961	0.00629111587335324
16981	0.00629087094478201
17001	0.00629100712359711
17021	0.00629082611969847
17041	0.00629080962603266
17061	0.00629030502225872
17081	0.00629014736305668
17101	0.00629019776120759
17121	0.00628977685704055
17141	0.00628981363392024
17161	0.00629005595021392
17181	0.00628954665679195
17201	0.00628952775763117
17221	0.00628919030030860
17241	0.00628917252249336
17261	0.00628874114325106
17281	0.00628879694334984
17301	0.00628862539633336
17321	0.00628852317739620
17341	0.00628820826469886
17361	0.00628832257278339
17381	0.00628809532089809
17401	0.00628804190538240
17421	0.00628810391728016
17441	0.00628759662334747
17461	0.00628768161729921
17481	0.00628751042994717
17501	0.00628730677815341
17521	0.00628719925669011
17541	0.00628695751963825
17561	0.00628674990818980
17581	0.00628673206105346
17601	0.00628635492513096
17621	0.00628638947403325
17641	0.00628605982022455
17661	0.00628592960723923
17681	0.00628580930112613
17701	0.00628579188167378
17721	0.00628567764164239
17741	0.00628559292785145
17761	0.00628551058807495
17781	0.00628554107138395
17801	0.00628494934675210
17821	0.00628501031844168
17841	0.00628480529077944
17861	0.00628460705900907
17881	0.00628452660765341
17901	0.00628454101790380
17921	0.00628456972298870
17941	0.00628387625838615
17961	0.00628404288098558
17981	0.00628371275188346
18001	0.00628375370317781
18021	0.00628362126783476
18041	0.00628360348700692
18061	0.00628317734712064
18081	0.00628303222733747
18101	0.00628303651966770
18121	0.00628276446907871
18141	0.00628244280752962
18161	0.00628275095436100
18181	0.00628248250572350
18201	0.00628239285380325
18221	0.00628219603618671
18241	0.00628187363501410
18261	0.00628220809699846
18281	0.00628188997255653
18301	0.00628181036924538
18321	0.00628152526027981
18341	0.00628131126531042
18361	0.00628118151019856
18381	0.00628105382602567
18401	0.00628108271621520
18421	0.00628095091501885
18441	0.00628052709655074
18461	0.00628056575608812
18481	0.00628046252167224
18501	0.00628017247765780
18521	0.00628005218164807
18541	0.00627996577970694
18561	0.00627967670391459
18581	0.00627957798031297
18601	0.00627955659046122
18621	0.00627919579261920
18641	0.00627946075690372
18661	0.00627939957849983
18681	0.00627894029430169
18701	0.00627901446139690
18721	0.00627891401801201
18741	0.00627886245920803
18761	0.00627840451870033
18781	0.00627823990050388
18801	0.00627815035492145
18821	0.00627818159779200
18841	0.00627782115300867
18861	0.00627801805425064
18881	0.00627751789383720
18901	0.00627753469869704
18921	0.00627709056257219
18941	0.00627736515515396
18961	0.00627732102932502
18981	0.00627721836852128
19001	0.00627683304359719
19021	0.00627656746701490
19041	0.00627652038653393
19061	0.00627655132105869
19081	0.00627638361976291
19101	0.00627618280769702
19121	0.00627598506445990
19141	0.00627591743952945
19161	0.00627591793598762
19181	0.00627546914890950
19201	0.00627546928907153
19221	0.00627526814456889
19241	0.00627519653678581
19261	0.00627505768372359
19281	0.00627492774449083
19301	0.00627496780299461
19321	0.00627493596361321
19341	0.00627442769992027
19361	0.00627446445939825
19381	0.00627438551975332
19401	0.00627400195494772
19421	0.00627379340642862
19441	0.00627391156614449
19461	0.00627391747359536
19481	0.00627362722916296
19501	0.00627346211519538
19521	0.00627333242260287
19541	0.00627314292594291
19561	0.00627312659665922
19581	0.00627293032037191
19601	0.00627310352614616
19621	0.00627274646260491
19641	0.00627253873699956
19661	0.00627254392484788
19681	0.00627216774543803
19701	0.00627218866606650
19721	0.00627223401182181
19741	0.00627208373913019
19761	0.00627171021225453
19781	0.00627167817517675
19801	0.00627165083992119
19821	0.00627135353398747
19841	0.00627142471556832
19861	0.00627123257628417
19881	0.00627100154368301
19901	0.00627095112225668
19921	0.00627074500628625
19941	0.00627069800723328
19961	0.00627022076923165
19981	0.00627035986111450

==> Revised version arXiv/NewPics/EpsilonEstimatorSequential.txt <==
t	hits10	hits20	hits30	hits40	hits50	hits60	hits70	hits80	hits90	hitsAll
1	0	0	0	0	0	0	0	0	0	0
2	0	0	0	0	0	0	0	0	0	0
3	0	0	0	0	0	0	0	0	0	0
4	0	0	0	0	0	0	0	0	0	0
5	0	0	0	0	0	0	0	0	0	0
6	0	0	0	0	0	0	0	0	0	0
7	0	0	0	0	0	0	0	0	0	0
8	0	0	0	0	0	0	0	0	0	0
9	0	0	0	0	0	0	0	0	0	0
10	0	0	0	0	0	0	0	0	0	0
11	0	0	0	0	0	0	0	0	0	0
12	0	0	0	0	0	0	0	0	0	0
13	0	0	0	0	0	0	0	0	0	0
14	0	0	0	0	0	0	0	0	0	0
15	0	0	0	0	0	0	0	0	0	0
16	0	0	0	0	0	0	0	0	0	0
17	0	0	0	0	0	0	0	0	0	0
18	0	0	0	0	0	0	0	0	0	0
19	0	0	0	0	0	0	0	0	0	0
20	0	0	0	0	0	0	0	0	0	0
21	0	0	0	0	0	0	0	0	0	0
22	0	0	0	0	0	0	0	0	0	0
23	0	0	0	0	0	0	0	0	0	0
24	0	0	0	0	0	0	0	0	0	0
25	0	0	0	0	0	0	0	0	0	0
26	0	0	0	0	0	0	0	0	0	0
27	0	0	0	0	0	0	0	0	0	0
28	0	0	0	0	0	0	0	0	0	0
29	0	0	0	0	0	0	0	0	0	0
30	0	0	0	0	0	0	0	0	0	0
31	0	0	0	0	0	0	0	0	0	0
32	0	0	0	0	0	0	0	0	0	0
33	0.000781250000000000	0	0.000781250000000000	0	0	0	0	0	0	0
34	0.000781250000000000	0.000781250000000000	0.000781250000000000	0	0	0	0	0	0	0.000781250000000000
35	0.000781250000000000	0.000781250000000000	0.000781250000000000	0	0	0	0	0	0	0.000781250000000000
36	0.000781250000000000	0.00156250000000000	0.000781250000000000	0.000781250000000000	0	0.000781250000000000	0	0	0	0.000781250000000000
37	0.00156250000000000	0.00156250000000000	0.000781250000000000	0.000781250000000000	0.000781250000000000	0.000781250000000000	0	0	0	0.00156250000000000
38	0.00234375000000000	0.00156250000000000	0.000781250000000000	0.000781250000000000	0.000781250000000000	0.000781250000000000	0	0	0	0.00234375000000000
39	0.00312500000000000	0.00312500000000000	0.00156250000000000	0.00156250000000000	0.000781250000000000	0.000781250000000000	0	0	0	0.00234375000000000
40	0.00546875000000000	0.00390625000000000	0.00234375000000000	0.00156250000000000	0.000781250000000000	0.000781250000000000	0.000781250000000000	0	0	0.00234375000000000
41	0.00703125000000000	0.00468750000000000	0.00468750000000000	0.00390625000000000	0.00156250000000000	0.00156250000000000	0.000781250000000000	0	0	0.00468750000000000
42	0.00781250000000000	0.00625000000000000	0.00625000000000000	0.00468750000000000	0.00156250000000000	0.00234375000000000	0.000781250000000000	0	0	0.00625000000000000
43	0.0101562500000000	0.00781250000000000	0.00625000000000000	0.00546875000000000	0.00468750000000000	0.00234375000000000	0.00156250000000000	0	0	0.00937500000000000
44	0.0109375000000000	0.00937500000000000	0.00781250000000000	0.00781250000000000	0.00546875000000000	0.00312500000000000	0.00156250000000000	0.000781250000000000	0	0.0101562500000000
45	0.0117187500000000	0.0101562500000000	0.00937500000000000	0.00781250000000000	0.00546875000000000	0.00312500000000000	0.00156250000000000	0.00156250000000000	0	0.0117187500000000
46	0.0132812500000000	0.0117187500000000	0.0101562500000000	0.00781250000000000	0.00781250000000000	0.00546875000000000	0.00234375000000000	0.00156250000000000	0	0.0125000000000000
47	0.0148437500000000	0.0125000000000000	0.0125000000000000	0.00859375000000000	0.00937500000000000	0.00703125000000000	0.00390625000000000	0.00156250000000000	0	0.0125000000000000
48	0.0148437500000000	0.0132812500000000	0.0125000000000000	0.0101562500000000	0.00937500000000000	0.00781250000000000	0.00546875000000000	0.00156250000000000	0	0.0132812500000000
49	0.0156250000000000	0.0132812500000000	0.0125000000000000	0.0117187500000000	0.0109375000000000	0.00859375000000000	0.00625000000000000	0.00234375000000000	0.000781250000000000	0.0140625000000000
50	0.0187500000000000	0.0148437500000000	0.0132812500000000	0.0125000000000000	0.0117187500000000	0.00859375000000000	0.00625000000000000	0.00234375000000000	0.000781250000000000	0.0156250000000000
51	0.0187500000000000	0.0156250000000000	0.0132812500000000	0.0132812500000000	0.0117187500000000	0.0101562500000000	0.00781250000000000	0.00312500000000000	0.000781250000000000	0.0171875000000000
52	0.0195312500000000	0.0187500000000000	0.0156250000000000	0.0148437500000000	0.0125000000000000	0.0117187500000000	0.00859375000000000	0.00468750000000000	0.000781250000000000	0.0195312500000000
53	0.0203125000000000	0.0203125000000000	0.0171875000000000	0.0148437500000000	0.0140625000000000	0.0132812500000000	0.00937500000000000	0.00703125000000000	0.000781250000000000	0.0203125000000000
54	0.0226562500000000	0.0210937500000000	0.0187500000000000	0.0164062500000000	0.0140625000000000	0.0140625000000000	0.0101562500000000	0.00781250000000000	0.000781250000000000	0.0218750000000000
55	0.0250000000000000	0.0218750000000000	0.0203125000000000	0.0179687500000000	0.0148437500000000	0.0140625000000000	0.0117187500000000	0.00781250000000000	0.00234375000000000	0.0234375000000000
56	0.0289062500000000	0.0234375000000000	0.0218750000000000	0.0187500000000000	0.0156250000000000	0.0140625000000000	0.0117187500000000	0.00859375000000000	0.00312500000000000	0.0265625000000000
57	0.0296875000000000	0.0257812500000000	0.0234375000000000	0.0187500000000000	0.0156250000000000	0.0140625000000000	0.0117187500000000	0.00937500000000000	0.00390625000000000	0.0289062500000000
58	0.0320312500000000	0.0265625000000000	0.0234375000000000	0.0203125000000000	0.0195312500000000	0.0171875000000000	0.0125000000000000	0.0101562500000000	0.00390625000000000	0.0304687500000000
59	0.0367187500000000	0.0296875000000000	0.0242187500000000	0.0226562500000000	0.0203125000000000	0.0179687500000000	0.0140625000000000	0.0125000000000000	0.00468750000000000	0.0335937500000000
60	0.0390625000000000	0.0335937500000000	0.0265625000000000	0.0234375000000000	0.0203125000000000	0.0187500000000000	0.0148437500000000	0.0132812500000000	0.00625000000000000	0.0367187500000000
61	0.0406250000000000	0.0367187500000000	0.0296875000000000	0.0250000000000000	0.0218750000000000	0.0187500000000000	0.0148437500000000	0.0132812500000000	0.00781250000000000	0.0398437500000000
62	0.0414062500000000	0.0398437500000000	0.0335937500000000	0.0265625000000000	0.0226562500000000	0.0195312500000000	0.0148437500000000	0.0140625000000000	0.00781250000000000	0.0406250000000000
63	0.0414062500000000	0.0421875000000000	0.0359375000000000	0.0289062500000000	0.0234375000000000	0.0210937500000000	0.0156250000000000	0.0140625000000000	0.00781250000000000	0.0406250000000000
64	0.0429687500000000	0.0421875000000000	0.0375000000000000	0.0320312500000000	0.0273437500000000	0.0226562500000000	0.0179687500000000	0.0140625000000000	0.00937500000000000	0.0421875000000000
65	0.0437500000000000	0.0421875000000000	0.0398437500000000	0.0359375000000000	0.0296875000000000	0.0226562500000000	0.0203125000000000	0.0148437500000000	0.00937500000000000	0.0453125000000000
66	0.0476562500000000	0.0437500000000000	0.0414062500000000	0.0375000000000000	0.0296875000000000	0.0234375000000000	0.0210937500000000	0.0148437500000000	0.00937500000000000	0.0453125000000000
67	0.0492187500000000	0.0460937500000000	0.0414062500000000	0.0390625000000000	0.0328125000000000	0.0250000000000000	0.0218750000000000	0.0148437500000000	0.00937500000000000	0.0460937500000000
68	0.0507812500000000	0.0468750000000000	0.0437500000000000	0.0398437500000000	0.0343750000000000	0.0273437500000000	0.0226562500000000	0.0148437500000000	0.0101562500000000	0.0492187500000000
69	0.0515625000000000	0.0492187500000000	0.0453125000000000	0.0406250000000000	0.0367187500000000	0.0281250000000000	0.0234375000000000	0.0164062500000000	0.0101562500000000	0.0500000000000000
70	0.0523437500000000	0.0523437500000000	0.0460937500000000	0.0421875000000000	0.0398437500000000	0.0312500000000000	0.0242187500000000	0.0171875000000000	0.0109375000000000	0.0523437500000000
71	0.0546875000000000	0.0531250000000000	0.0476562500000000	0.0445312500000000	0.0414062500000000	0.0359375000000000	0.0257812500000000	0.0187500000000000	0.0117187500000000	0.0562500000000000
72	0.0578125000000000	0.0554687500000000	0.0492187500000000	0.0445312500000000	0.0414062500000000	0.0375000000000000	0.0273437500000000	0.0203125000000000	0.0125000000000000	0.0570312500000000
73	0.0593750000000000	0.0562500000000000	0.0507812500000000	0.0453125000000000	0.0414062500000000	0.0390625000000000	0.0289062500000000	0.0210937500000000	0.0132812500000000	0.0578125000000000
74	0.0609375000000000	0.0570312500000000	0.0515625000000000	0.0484375000000000	0.0421875000000000	0.0406250000000000	0.0296875000000000	0.0218750000000000	0.0132812500000000	0.0601562500000000
75	0.0617187500000000	0.0585937500000000	0.0539062500000000	0.0500000000000000	0.0429687500000000	0.0414062500000000	0.0335937500000000	0.0218750000000000	0.0140625000000000	0.0601562500000000
76	0.0625000000000000	0.0593750000000000	0.0554687500000000	0.0523437500000000	0.0445312500000000	0.0421875000000000	0.0359375000000000	0.0226562500000000	0.0140625000000000	0.0625000000000000
77	0.0648437500000000	0.0609375000000000	0.0578125000000000	0.0523437500000000	0.0445312500000000	0.0421875000000000	0.0367187500000000	0.0234375000000000	0.0148437500000000	0.0632812500000000
78	0.0671875000000000	0.0609375000000000	0.0578125000000000	0.0539062500000000	0.0468750000000000	0.0421875000000000	0.0382812500000000	0.0242187500000000	0.0148437500000000	0.0640625000000000
79	0.0703125000000000	0.0648437500000000	0.0601562500000000	0.0554687500000000	0.0500000000000000	0.0421875000000000	0.0390625000000000	0.0242187500000000	0.0148437500000000	0.0687500000000000
80	0.0734375000000000	0.0687500000000000	0.0609375000000000	0.0585937500000000	0.0515625000000000	0.0445312500000000	0.0390625000000000	0.0273437500000000	0.0156250000000000	0.0695312500000000
81	0.0750000000000000	0.0703125000000000	0.0625000000000000	0.0593750000000000	0.0531250000000000	0.0453125000000000	0.0398437500000000	0.0289062500000000	0.0164062500000000	0.0726562500000000
82	0.0789062500000000	0.0718750000000000	0.0656250000000000	0.0601562500000000	0.0539062500000000	0.0476562500000000	0.0414062500000000	0.0296875000000000	0.0179687500000000	0.0757812500000000
83	0.0843750000000000	0.0750000000000000	0.0671875000000000	0.0609375000000000	0.0539062500000000	0.0484375000000000	0.0429687500000000	0.0328125000000000	0.0187500000000000	0.0781250000000000
84	0.0859375000000000	0.0796875000000000	0.0695312500000000	0.0617187500000000	0.0554687500000000	0.0484375000000000	0.0429687500000000	0.0335937500000000	0.0195312500000000	0.0820312500000000
85	0.0890625000000000	0.0820312500000000	0.0703125000000000	0.0640625000000000	0.0578125000000000	0.0507812500000000	0.0437500000000000	0.0343750000000000	0.0203125000000000	0.0828125000000000
86	0.0937500000000000	0.0843750000000000	0.0726562500000000	0.0648437500000000	0.0601562500000000	0.0523437500000000	0.0437500000000000	0.0359375000000000	0.0203125000000000	0.0898437500000000
87	0.0945312500000000	0.0867187500000000	0.0742187500000000	0.0679687500000000	0.0609375000000000	0.0523437500000000	0.0437500000000000	0.0359375000000000	0.0218750000000000	0.0914062500000000
88	0.0976562500000000	0.0898437500000000	0.0757812500000000	0.0695312500000000	0.0617187500000000	0.0546875000000000	0.0468750000000000	0.0390625000000000	0.0218750000000000	0.0953125000000000
89	0.0984375000000000	0.0921875000000000	0.0796875000000000	0.0710937500000000	0.0625000000000000	0.0562500000000000	0.0476562500000000	0.0398437500000000	0.0226562500000000	0.0992187500000000
90	0.103906250000000	0.0945312500000000	0.0835937500000000	0.0742187500000000	0.0632812500000000	0.0562500000000000	0.0476562500000000	0.0398437500000000	0.0242187500000000	0.100000000000000
91	0.108593750000000	0.100781250000000	0.0851562500000000	0.0781250000000000	0.0648437500000000	0.0570312500000000	0.0484375000000000	0.0398437500000000	0.0242187500000000	0.106250000000000
92	0.110937500000000	0.103125000000000	0.0890625000000000	0.0796875000000000	0.0664062500000000	0.0585937500000000	0.0507812500000000	0.0398437500000000	0.0242187500000000	0.110156250000000
93	0.114843750000000	0.107031250000000	0.0906250000000000	0.0828125000000000	0.0671875000000000	0.0593750000000000	0.0507812500000000	0.0421875000000000	0.0250000000000000	0.112500000000000
94	0.117968750000000	0.107031250000000	0.0960937500000000	0.0843750000000000	0.0679687500000000	0.0609375000000000	0.0531250000000000	0.0429687500000000	0.0257812500000000	0.114843750000000
95	0.121093750000000	0.110156250000000	0.0976562500000000	0.0851562500000000	0.0687500000000000	0.0609375000000000	0.0531250000000000	0.0429687500000000	0.0265625000000000	0.120312500000000
96	0.124218750000000	0.111718750000000	0.100781250000000	0.0906250000000000	0.0710937500000000	0.0640625000000000	0.0546875000000000	0.0445312500000000	0.0281250000000000	0.121875000000000
97	0.127343750000000	0.112500000000000	0.104687500000000	0.0929687500000000	0.0726562500000000	0.0664062500000000	0.0554687500000000	0.0460937500000000	0.0304687500000000	0.125000000000000
98	0.129687500000000	0.117968750000000	0.105468750000000	0.0937500000000000	0.0773437500000000	0.0671875000000000	0.0562500000000000	0.0468750000000000	0.0320312500000000	0.131250000000000
99	0.135937500000000	0.122656250000000	0.107812500000000	0.0960937500000000	0.0812500000000000	0.0671875000000000	0.0570312500000000	0.0476562500000000	0.0320312500000000	0.133593750000000
100	0.138281250000000	0.125781250000000	0.113281250000000	0.0992187500000000	0.0835937500000000	0.0695312500000000	0.0578125000000000	0.0500000000000000	0.0335937500000000	0.135937500000000
101	0.139843750000000	0.128125000000000	0.117968750000000	0.101562500000000	0.0843750000000000	0.0734375000000000	0.0585937500000000	0.0515625000000000	0.0343750000000000	0.139062500000000
102	0.143750000000000	0.132031250000000	0.120312500000000	0.104687500000000	0.0906250000000000	0.0750000000000000	0.0609375000000000	0.0523437500000000	0.0367187500000000	0.139843750000000
103	0.144531250000000	0.132812500000000	0.122656250000000	0.105468750000000	0.0937500000000000	0.0757812500000000	0.0609375000000000	0.0539062500000000	0.0375000000000000	0.142187500000000
104	0.146875000000000	0.135156250000000	0.126562500000000	0.107812500000000	0.0968750000000000	0.0789062500000000	0.0632812500000000	0.0539062500000000	0.0390625000000000	0.142968750000000
105	0.148437500000000	0.137500000000000	0.129687500000000	0.110937500000000	0.100000000000000	0.0812500000000000	0.0632812500000000	0.0539062500000000	0.0398437500000000	0.145312500000000
106	0.150000000000000	0.139062500000000	0.132812500000000	0.114062500000000	0.101562500000000	0.0828125000000000	0.0640625000000000	0.0539062500000000	0.0398437500000000	0.147656250000000
107	0.152343750000000	0.142187500000000	0.136718750000000	0.119531250000000	0.104687500000000	0.0843750000000000	0.0664062500000000	0.0546875000000000	0.0406250000000000	0.150000000000000
108	0.153906250000000	0.143750000000000	0.138281250000000	0.122656250000000	0.105468750000000	0.0859375000000000	0.0679687500000000	0.0554687500000000	0.0414062500000000	0.152343750000000
109	0.155468750000000	0.146093750000000	0.139843750000000	0.122656250000000	0.107031250000000	0.0882812500000000	0.0695312500000000	0.0554687500000000	0.0429687500000000	0.154687500000000
110	0.159375000000000	0.146875000000000	0.139843750000000	0.127343750000000	0.108593750000000	0.0921875000000000	0.0718750000000000	0.0570312500000000	0.0429687500000000	0.154687500000000
111	0.163281250000000	0.151562500000000	0.141406250000000	0.131250000000000	0.111718750000000	0.0953125000000000	0.0765625000000000	0.0585937500000000	0.0437500000000000	0.157812500000000
112	0.164843750000000	0.153125000000000	0.142187500000000	0.133593750000000	0.113281250000000	0.0976562500000000	0.0796875000000000	0.0585937500000000	0.0453125000000000	0.160156250000000
113	0.167968750000000	0.153906250000000	0.144531250000000	0.135156250000000	0.116406250000000	0.100781250000000	0.0812500000000000	0.0585937500000000	0.0460937500000000	0.161718750000000
114	0.168750000000000	0.153906250000000	0.147656250000000	0.137500000000000	0.121875000000000	0.102343750000000	0.0835937500000000	0.0585937500000000	0.0468750000000000	0.164843750000000
115	0.171093750000000	0.155468750000000	0.150000000000000	0.140625000000000	0.126562500000000	0.102343750000000	0.0843750000000000	0.0593750000000000	0.0468750000000000	0.170312500000000
116	0.173437500000000	0.158593750000000	0.151562500000000	0.142187500000000	0.130468750000000	0.106250000000000	0.0867187500000000	0.0593750000000000	0.0476562500000000	0.172656250000000
117	0.175781250000000	0.159375000000000	0.155468750000000	0.144531250000000	0.132031250000000	0.106250000000000	0.0890625000000000	0.0601562500000000	0.0484375000000000	0.174218750000000
118	0.175781250000000	0.163281250000000	0.155468750000000	0.146875000000000	0.133593750000000	0.111718750000000	0.0906250000000000	0.0632812500000000	0.0484375000000000	0.176562500000000
119	0.178906250000000	0.164062500000000	0.157812500000000	0.147656250000000	0.133593750000000	0.112500000000000	0.0929687500000000	0.0640625000000000	0.0492187500000000	0.181250000000000
120	0.185156250000000	0.165625000000000	0.160156250000000	0.147656250000000	0.134375000000000	0.114843750000000	0.0945312500000000	0.0648437500000000	0.0492187500000000	0.185156250000000
121	0.188281250000000	0.169531250000000	0.161718750000000	0.152343750000000	0.135937500000000	0.117968750000000	0.0945312500000000	0.0656250000000000	0.0500000000000000	0.186718750000000
122	0.190625000000000	0.175781250000000	0.162500000000000	0.153125000000000	0.139843750000000	0.120312500000000	0.0960937500000000	0.0671875000000000	0.0507812500000000	0.189062500000000
123	0.192968750000000	0.178125000000000	0.166406250000000	0.154687500000000	0.142968750000000	0.121875000000000	0.0984375000000000	0.0687500000000000	0.0515625000000000	0.191406250000000
124	0.199218750000000	0.182031250000000	0.166406250000000	0.155468750000000	0.144531250000000	0.124218750000000	0.0992187500000000	0.0718750000000000	0.0523437500000000	0.196093750000000
125	0.201562500000000	0.185156250000000	0.170312500000000	0.156250000000000	0.145312500000000	0.125781250000000	0.101562500000000	0.0734375000000000	0.0539062500000000	0.196875000000000
126	0.203125000000000	0.189843750000000	0.173437500000000	0.158593750000000	0.148437500000000	0.130468750000000	0.103125000000000	0.0742187500000000	0.0546875000000000	0.199218750000000
127	0.203125000000000	0.192968750000000	0.176562500000000	0.162500000000000	0.150000000000000	0.134375000000000	0.105468750000000	0.0765625000000000	0.0554687500000000	0.201562500000000
128	0.206250000000000	0.192968750000000	0.178906250000000	0.164062500000000	0.152343750000000	0.135156250000000	0.107812500000000	0.0773437500000000	0.0562500000000000	0.203906250000000
129	0.207812500000000	0.193750000000000	0.179687500000000	0.165625000000000	0.152343750000000	0.138281250000000	0.110156250000000	0.0796875000000000	0.0562500000000000	0.206250000000000
130	0.210156250000000	0.195312500000000	0.182031250000000	0.166406250000000	0.155468750000000	0.139062500000000	0.111718750000000	0.0820312500000000	0.0570312500000000	0.207812500000000
131	0.210156250000000	0.202343750000000	0.183593750000000	0.167187500000000	0.156250000000000	0.139843750000000	0.114062500000000	0.0820312500000000	0.0570312500000000	0.208593750000000
132	0.211718750000000	0.203906250000000	0.187500000000000	0.168750000000000	0.157031250000000	0.142968750000000	0.116406250000000	0.0835937500000000	0.0578125000000000	0.210937500000000
133	0.213281250000000	0.205468750000000	0.191406250000000	0.171875000000000	0.160156250000000	0.143750000000000	0.118750000000000	0.0859375000000000	0.0585937500000000	0.211718750000000
134	0.216406250000000	0.205468750000000	0.192187500000000	0.174218750000000	0.161718750000000	0.146093750000000	0.121093750000000	0.0890625000000000	0.0585937500000000	0.217968750000000
135	0.218750000000000	0.207031250000000	0.196875000000000	0.175781250000000	0.162500000000000	0.148437500000000	0.124218750000000	0.0898437500000000	0.0585937500000000	0.221093750000000
136	0.224218750000000	0.210156250000000	0.196875000000000	0.176562500000000	0.164843750000000	0.148437500000000	0.127343750000000	0.0937500000000000	0.0593750000000000	0.222656250000000
137	0.226562500000000	0.213281250000000	0.197656250000000	0.180468750000000	0.165625000000000	0.149218750000000	0.128125000000000	0.0960937500000000	0.0593750000000000	0.227343750000000
138	0.227343750000000	0.214843750000000	0.200781250000000	0.182031250000000	0.165625000000000	0.150000000000000	0.129687500000000	0.0976562500000000	0.0593750000000000	0.230468750000000
139	0.232812500000000	0.219531250000000	0.203125000000000	0.185156250000000	0.168750000000000	0.151562500000000	0.130468750000000	0.0984375000000000	0.0601562500000000	0.233593750000000
140	0.237500000000000	0.221093750000000	0.204687500000000	0.188281250000000	0.171875000000000	0.154687500000000	0.132031250000000	0.0992187500000000	0.0601562500000000	0.237500000000000
141	0.241406250000000	0.225000000000000	0.208593750000000	0.192187500000000	0.172656250000000	0.154687500000000	0.135937500000000	0.100781250000000	0.0609375000000000	0.239843750000000
142	0.242187500000000	0.228906250000000	0.210156250000000	0.195312500000000	0.172656250000000	0.155468750000000	0.136718750000000	0.100781250000000	0.0617187500000000	0.241406250000000
143	0.246875000000000	0.229687500000000	0.210937500000000	0.197656250000000	0.175000000000000	0.157031250000000	0.138281250000000	0.102343750000000	0.0617187500000000	0.244531250000000
144	0.249218750000000	0.232812500000000	0.217187500000000	0.199218750000000	0.177343750000000	0.158593750000000	0.140625000000000	0.104687500000000	0.0617187500000000	0.246093750000000
145	0.253125000000000	0.235156250000000	0.218750000000000	0.200000000000000	0.179687500000000	0.159375000000000	0.142968750000000	0.105468750000000	0.0632812500000000	0.247656250000000
146	0.256250000000000	0.238281250000000	0.221093750000000	0.200781250000000	0.181250000000000	0.160156250000000	0.146093750000000	0.107031250000000	0.0648437500000000	0.249218750000000
147	0.256250000000000	0.239843750000000	0.224218750000000	0.203125000000000	0.182031250000000	0.162500000000000	0.146093750000000	0.110937500000000	0.0671875000000000	0.252343750000000
148	0.260156250000000	0.240625000000000	0.226562500000000	0.204687500000000	0.185937500000000	0.164843750000000	0.147656250000000	0.114062500000000	0.0695312500000000	0.255468750000000
149	0.262500000000000	0.242968750000000	0.227343750000000	0.210156250000000	0.189062500000000	0.166406250000000	0.147656250000000	0.116406250000000	0.0710937500000000	0.257812500000000
150	0.264062500000000	0.246875000000000	0.228906250000000	0.213281250000000	0.190625000000000	0.168750000000000	0.148437500000000	0.118750000000000	0.0750000000000000	0.260937500000000
151	0.265625000000000	0.246875000000000	0.231250000000000	0.214062500000000	0.190625000000000	0.168750000000000	0.148437500000000	0.120312500000000	0.0773437500000000	0.262500000000000
152	0.267187500000000	0.249218750000000	0.233593750000000	0.215625000000000	0.192187500000000	0.169531250000000	0.151562500000000	0.124218750000000	0.0773437500000000	0.264843750000000
153	0.268750000000000	0.252343750000000	0.237500000000000	0.217968750000000	0.193750000000000	0.172656250000000	0.153125000000000	0.126562500000000	0.0789062500000000	0.265625000000000
154	0.269531250000000	0.255468750000000	0.242187500000000	0.218750000000000	0.196093750000000	0.173437500000000	0.153906250000000	0.126562500000000	0.0804687500000000	0.266406250000000
155	0.274218750000000	0.257031250000000	0.244531250000000	0.219531250000000	0.197656250000000	0.177343750000000	0.154687500000000	0.126562500000000	0.0804687500000000	0.271093750000000
156	0.278125000000000	0.259375000000000	0.246875000000000	0.221093750000000	0.199218750000000	0.179687500000000	0.155468750000000	0.128906250000000	0.0820312500000000	0.275000000000000
157	0.278906250000000	0.263281250000000	0.249218750000000	0.223437500000000	0.201562500000000	0.182812500000000	0.156250000000000	0.129687500000000	0.0835937500000000	0.278125000000000
158	0.279687500000000	0.266406250000000	0.250000000000000	0.225000000000000	0.204687500000000	0.183593750000000	0.157812500000000	0.130468750000000	0.0843750000000000	0.278906250000000
159	0.280468750000000	0.268750000000000	0.251562500000000	0.226562500000000	0.206250000000000	0.186718750000000	0.157812500000000	0.132031250000000	0.0867187500000000	0.279687500000000
160	0.283593750000000	0.271093750000000	0.253125000000000	0.231250000000000	0.210937500000000	0.190625000000000	0.159375000000000	0.135156250000000	0.0890625000000000	0.282031250000000
161	0.285937500000000	0.273437500000000	0.253906250000000	0.232812500000000	0.214062500000000	0.191406250000000	0.160156250000000	0.135937500000000	0.0890625000000000	0.285156250000000
162	0.287500000000000	0.274218750000000	0.254687500000000	0.239062500000000	0.214843750000000	0.193750000000000	0.163281250000000	0.138281250000000	0.0906250000000000	0.288281250000000
163	0.291406250000000	0.275781250000000	0.256250000000000	0.240625000000000	0.217187500000000	0.195312500000000	0.165625000000000	0.140625000000000	0.0914062500000000	0.292187500000000
164	0.296093750000000	0.277343750000000	0.260937500000000	0.242187500000000	0.219531250000000	0.195312500000000	0.167968750000000	0.142187500000000	0.0929687500000000	0.294531250000000
165	0.300000000000000	0.279687500000000	0.264062500000000	0.246093750000000	0.220312500000000	0.197656250000000	0.169531250000000	0.142968750000000	0.0945312500000000	0.294531250000000
166	0.300781250000000	0.282031250000000	0.265625000000000	0.247656250000000	0.223437500000000	0.199218750000000	0.170312500000000	0.144531250000000	0.0953125000000000	0.297656250000000
167	0.301562500000000	0.283593750000000	0.267968750000000	0.248437500000000	0.225000000000000	0.200781250000000	0.171093750000000	0.146875000000000	0.0960937500000000	0.297656250000000
168	0.301562500000000	0.285937500000000	0.267968750000000	0.251562500000000	0.228906250000000	0.202343750000000	0.175000000000000	0.149218750000000	0.0976562500000000	0.299218750000000
169	0.302343750000000	0.286718750000000	0.269531250000000	0.253125000000000	0.229687500000000	0.205468750000000	0.178125000000000	0.149218750000000	0.0984375000000000	0.300000000000000
170	0.304687500000000	0.287500000000000	0.270312500000000	0.254687500000000	0.232031250000000	0.205468750000000	0.179687500000000	0.151562500000000	0.0992187500000000	0.300781250000000
171	0.307031250000000	0.289062500000000	0.271875000000000	0.257812500000000	0.234375000000000	0.207031250000000	0.182031250000000	0.152343750000000	0.100781250000000	0.303125000000000
172	0.307031250000000	0.291406250000000	0.275000000000000	0.260937500000000	0.236718750000000	0.207812500000000	0.182031250000000	0.152343750000000	0.101562500000000	0.304687500000000
173	0.307812500000000	0.292187500000000	0.277343750000000	0.263281250000000	0.238281250000000	0.208593750000000	0.183593750000000	0.153906250000000	0.103125000000000	0.304687500000000
174	0.308593750000000	0.292968750000000	0.281250000000000	0.264843750000000	0.240625000000000	0.209375000000000	0.185937500000000	0.154687500000000	0.103906250000000	0.305468750000000
175	0.311718750000000	0.295312500000000	0.281250000000000	0.269531250000000	0.242187500000000	0.210937500000000	0.186718750000000	0.156250000000000	0.107031250000000	0.307031250000000
176	0.312500000000000	0.298437500000000	0.283593750000000	0.271093750000000	0.242968750000000	0.214062500000000	0.187500000000000	0.156250000000000	0.108593750000000	0.307812500000000
177	0.312500000000000	0.300000000000000	0.287500000000000	0.273437500000000	0.244531250000000	0.216406250000000	0.187500000000000	0.157031250000000	0.109375000000000	0.308593750000000
178	0.314062500000000	0.300781250000000	0.288281250000000	0.273437500000000	0.246093750000000	0.217968750000000	0.189062500000000	0.159375000000000	0.111718750000000	0.311718750000000
179	0.314062500000000	0.303906250000000	0.288281250000000	0.274218750000000	0.249218750000000	0.221875000000000	0.189062500000000	0.159375000000000	0.111718750000000	0.314062500000000
180	0.316406250000000	0.305468750000000	0.290625000000000	0.275000000000000	0.250781250000000	0.223437500000000	0.193750000000000	0.160156250000000	0.114843750000000	0.314843750000000
181	0.317968750000000	0.305468750000000	0.290625000000000	0.275781250000000	0.252343750000000	0.224218750000000	0.196093750000000	0.162500000000000	0.115625000000000	0.316406250000000
182	0.320312500000000	0.307812500000000	0.293750000000000	0.275781250000000	0.254687500000000	0.227343750000000	0.197656250000000	0.163281250000000	0.115625000000000	0.317968750000000
183	0.321093750000000	0.308593750000000	0.293750000000000	0.277343750000000	0.257812500000000	0.228906250000000	0.200000000000000	0.164062500000000	0.119531250000000	0.318750000000000
184	0.323437500000000	0.310156250000000	0.295312500000000	0.278906250000000	0.260156250000000	0.229687500000000	0.200000000000000	0.164062500000000	0.122656250000000	0.318750000000000
185	0.324218750000000	0.310937500000000	0.296875000000000	0.279687500000000	0.262500000000000	0.232812500000000	0.202343750000000	0.165625000000000	0.122656250000000	0.320312500000000
186	0.325781250000000	0.312500000000000	0.298437500000000	0.282031250000000	0.264843750000000	0.235937500000000	0.202343750000000	0.166406250000000	0.124218750000000	0.321093750000000
187	0.327343750000000	0.314062500000000	0.302343750000000	0.283593750000000	0.266406250000000	0.235937500000000	0.203125000000000	0.170312500000000	0.125000000000000	0.322656250000000
188	0.328125000000000	0.314062500000000	0.304687500000000	0.285156250000000	0.266406250000000	0.238281250000000	0.206250000000000	0.171093750000000	0.128125000000000	0.324218750000000
189	0.330468750000000	0.314843750000000	0.305468750000000	0.287500000000000	0.266406250000000	0.238281250000000	0.207031250000000	0.173437500000000	0.128125000000000	0.328125000000000
190	0.330468750000000	0.317187500000000	0.306250000000000	0.289062500000000	0.267968750000000	0.239843750000000	0.209375000000000	0.175000000000000	0.128906250000000	0.329687500000000
191	0.332812500000000	0.318750000000000	0.308593750000000	0.292187500000000	0.271093750000000	0.240625000000000	0.210156250000000	0.175000000000000	0.129687500000000	0.332031250000000
192	0.332812500000000	0.319531250000000	0.309375000000000	0.294531250000000	0.273437500000000	0.246093750000000	0.213281250000000	0.175781250000000	0.130468750000000	0.332812500000000
193	0.333593750000000	0.321093750000000	0.310156250000000	0.296093750000000	0.273437500000000	0.250000000000000	0.213281250000000	0.177343750000000	0.131250000000000	0.333593750000000
194	0.335937500000000	0.322656250000000	0.312500000000000	0.296875000000000	0.274218750000000	0.250000000000000	0.214843750000000	0.177343750000000	0.132812500000000	0.335156250000000
195	0.338281250000000	0.326562500000000	0.312500000000000	0.298437500000000	0.275781250000000	0.252343750000000	0.216406250000000	0.179687500000000	0.133593750000000	0.337500000000000
196	0.340625000000000	0.328125000000000	0.313281250000000	0.300781250000000	0.279687500000000	0.253125000000000	0.217187500000000	0.183593750000000	0.134375000000000	0.341406250000000
197	0.342187500000000	0.328906250000000	0.315625000000000	0.301562500000000	0.282031250000000	0.253906250000000	0.217968750000000	0.184375000000000	0.134375000000000	0.342187500000000
198	0.342187500000000	0.331250000000000	0.316406250000000	0.301562500000000	0.284375000000000	0.257031250000000	0.219531250000000	0.187500000000000	0.136718750000000	0.342968750000000
199	0.343750000000000	0.331250000000000	0.317968750000000	0.305468750000000	0.288281250000000	0.257031250000000	0.220312500000000	0.187500000000000	0.138281250000000	0.345312500000000
200	0.344531250000000	0.332812500000000	0.317968750000000	0.307031250000000	0.288281250000000	0.258593750000000	0.222656250000000	0.190625000000000	0.140625000000000	0.346875000000000
201	0.346093750000000	0.333593750000000	0.320312500000000	0.307812500000000	0.289062500000000	0.261718750000000	0.225000000000000	0.190625000000000	0.140625000000000	0.347656250000000
202	0.347656250000000	0.334375000000000	0.321093750000000	0.309375000000000	0.289062500000000	0.264843750000000	0.225000000000000	0.191406250000000	0.140625000000000	0.349218750000000
203	0.349218750000000	0.335156250000000	0.323437500000000	0.310156250000000	0.289843750000000	0.266406250000000	0.228125000000000	0.191406250000000	0.142187500000000	0.349218750000000
204	0.350781250000000	0.337500000000000	0.325000000000000	0.310156250000000	0.289843750000000	0.267187500000000	0.228906250000000	0.192187500000000	0.143750000000000	0.350781250000000
205	0.350781250000000	0.338281250000000	0.327343750000000	0.310156250000000	0.290625000000000	0.271875000000000	0.231250000000000	0.194531250000000	0.144531250000000	0.351562500000000
206	0.351562500000000	0.338281250000000	0.328906250000000	0.310156250000000	0.292187500000000	0.274218750000000	0.232812500000000	0.195312500000000	0.145312500000000	0.352343750000000
207	0.351562500000000	0.339843750000000	0.331250000000000	0.311718750000000	0.292187500000000	0.275781250000000	0.232812500000000	0.196875000000000	0.146875000000000	0.352343750000000
208	0.352343750000000	0.342968750000000	0.332812500000000	0.311718750000000	0.294531250000000	0.277343750000000	0.234375000000000	0.197656250000000	0.149218750000000	0.352343750000000
209	0.357031250000000	0.344531250000000	0.334375000000000	0.314062500000000	0.294531250000000	0.278125000000000	0.236718750000000	0.199218750000000	0.149218750000000	0.353125000000000
210	0.357031250000000	0.346875000000000	0.334375000000000	0.316406250000000	0.296093750000000	0.279687500000000	0.239062500000000	0.200781250000000	0.150000000000000	0.353125000000000
211	0.357812500000000	0.347656250000000	0.335937500000000	0.316406250000000	0.298437500000000	0.282031250000000	0.240625000000000	0.203125000000000	0.150000000000000	0.355468750000000
212	0.357812500000000	0.348437500000000	0.337500000000000	0.316406250000000	0.300000000000000	0.282031250000000	0.241406250000000	0.203906250000000	0.151562500000000	0.357031250000000
213	0.361718750000000	0.350781250000000	0.337500000000000	0.316406250000000	0.300781250000000	0.283593750000000	0.243750000000000	0.204687500000000	0.152343750000000	0.357812500000000
214	0.361718750000000	0.352343750000000	0.338281250000000	0.316406250000000	0.301562500000000	0.285156250000000	0.243750000000000	0.206250000000000	0.153125000000000	0.357812500000000
215	0.364062500000000	0.353125000000000	0.339062500000000	0.317187500000000	0.301562500000000	0.285156250000000	0.246093750000000	0.207812500000000	0.153125000000000	0.359375000000000
216	0.364062500000000	0.353906250000000	0.342187500000000	0.317968750000000	0.303125000000000	0.285937500000000	0.248437500000000	0.209375000000000	0.154687500000000	0.359375000000000
217	0.364843750000000	0.355468750000000	0.342187500000000	0.319531250000000	0.305468750000000	0.285937500000000	0.250000000000000	0.209375000000000	0.155468750000000	0.359375000000000
218	0.366406250000000	0.356250000000000	0.343750000000000	0.321875000000000	0.306250000000000	0.286718750000000	0.252343750000000	0.212500000000000	0.157031250000000	0.360156250000000
219	0.367968750000000	0.359375000000000	0.343750000000000	0.322656250000000	0.308593750000000	0.287500000000000	0.256250000000000	0.214843750000000	0.157031250000000	0.362500000000000
220	0.368750000000000	0.359375000000000	0.344531250000000	0.325781250000000	0.311718750000000	0.289062500000000	0.257812500000000	0.215625000000000	0.159375000000000	0.364843750000000
221	0.370312500000000	0.359375000000000	0.344531250000000	0.326562500000000	0.312500000000000	0.289843750000000	0.260937500000000	0.217187500000000	0.160156250000000	0.367968750000000
222	0.371875000000000	0.360937500000000	0.345312500000000	0.327343750000000	0.313281250000000	0.290625000000000	0.261718750000000	0.219531250000000	0.160937500000000	0.370312500000000
223	0.371875000000000	0.362500000000000	0.346875000000000	0.328125000000000	0.313281250000000	0.290625000000000	0.264062500000000	0.221093750000000	0.162500000000000	0.370312500000000
224	0.372656250000000	0.363281250000000	0.347656250000000	0.331250000000000	0.313281250000000	0.291406250000000	0.265625000000000	0.221875000000000	0.163281250000000	0.371093750000000
225	0.374218750000000	0.364843750000000	0.347656250000000	0.332812500000000	0.313281250000000	0.294531250000000	0.267187500000000	0.224218750000000	0.164843750000000	0.371093750000000
226	0.374218750000000	0.366406250000000	0.348437500000000	0.332812500000000	0.314843750000000	0.294531250000000	0.268750000000000	0.225000000000000	0.166406250000000	0.371093750000000
227	0.376562500000000	0.367187500000000	0.350000000000000	0.333593750000000	0.317187500000000	0.295312500000000	0.269531250000000	0.225781250000000	0.166406250000000	0.371875000000000
228	0.376562500000000	0.367968750000000	0.350000000000000	0.335156250000000	0.319531250000000	0.295312500000000	0.273437500000000	0.226562500000000	0.166406250000000	0.371875000000000
229	0.376562500000000	0.369531250000000	0.350781250000000	0.335937500000000	0.320312500000000	0.298437500000000	0.273437500000000	0.227343750000000	0.167968750000000	0.372656250000000
230	0.377343750000000	0.369531250000000	0.352343750000000	0.335937500000000	0.321875000000000	0.300000000000000	0.274218750000000	0.229687500000000	0.167968750000000	0.373437500000000
231	0.379687500000000	0.370312500000000	0.353125000000000	0.336718750000000	0.322656250000000	0.300781250000000	0.275781250000000	0.230468750000000	0.167968750000000	0.374218750000000
232	0.379687500000000	0.370312500000000	0.353906250000000	0.338281250000000	0.325000000000000	0.301562500000000	0.275781250000000	0.231250000000000	0.168750000000000	0.374218750000000
233	0.380468750000000	0.370312500000000	0.354687500000000	0.339843750000000	0.325781250000000	0.303906250000000	0.278906250000000	0.232812500000000	0.168750000000000	0.374218750000000
234	0.382031250000000	0.372656250000000	0.355468750000000	0.339843750000000	0.325781250000000	0.307031250000000	0.279687500000000	0.232812500000000	0.169531250000000	0.374218750000000
235	0.383593750000000	0.373437500000000	0.357031250000000	0.340625000000000	0.327343750000000	0.310156250000000	0.280468750000000	0.233593750000000	0.172656250000000	0.374218750000000
236	0.383593750000000	0.374218750000000	0.357812500000000	0.342187500000000	0.327343750000000	0.312500000000000	0.280468750000000	0.234375000000000	0.172656250000000	0.375781250000000
237	0.383593750000000	0.375000000000000	0.358593750000000	0.342187500000000	0.331250000000000	0.314062500000000	0.282031250000000	0.236718750000000	0.172656250000000	0.377343750000000
238	0.384375000000000	0.376562500000000	0.360156250000000	0.342187500000000	0.332031250000000	0.314843750000000	0.284375000000000	0.237500000000000	0.175000000000000	0.379687500000000
239	0.384375000000000	0.378906250000000	0.360937500000000	0.343750000000000	0.332031250000000	0.315625000000000	0.285156250000000	0.239843750000000	0.175000000000000	0.382031250000000
240	0.385937500000000	0.378906250000000	0.360937500000000	0.346093750000000	0.335156250000000	0.317187500000000	0.285937500000000	0.240625000000000	0.176562500000000	0.382812500000000
241	0.387500000000000	0.379687500000000	0.360937500000000	0.346875000000000	0.336718750000000	0.318750000000000	0.286718750000000	0.240625000000000	0.177343750000000	0.383593750000000
242	0.387500000000000	0.380468750000000	0.362500000000000	0.347656250000000	0.336718750000000	0.318750000000000	0.289062500000000	0.242968750000000	0.178125000000000	0.385156250000000
243	0.388281250000000	0.382031250000000	0.363281250000000	0.348437500000000	0.338281250000000	0.318750000000000	0.291406250000000	0.244531250000000	0.179687500000000	0.385937500000000
244	0.389062500000000	0.382031250000000	0.364843750000000	0.352343750000000	0.339062500000000	0.318750000000000	0.292968750000000	0.246875000000000	0.179687500000000	0.385937500000000
245	0.389062500000000	0.382031250000000	0.366406250000000	0.354687500000000	0.339843750000000	0.318750000000000	0.294531250000000	0.247656250000000	0.179687500000000	0.385937500000000
246	0.389843750000000	0.382812500000000	0.367968750000000	0.355468750000000	0.340625000000000	0.320312500000000	0.296093750000000	0.249218750000000	0.181250000000000	0.387500000000000
247	0.390625000000000	0.383593750000000	0.369531250000000	0.357031250000000	0.340625000000000	0.321875000000000	0.296875000000000	0.251562500000000	0.182812500000000	0.387500000000000
248	0.391406250000000	0.384375000000000	0.369531250000000	0.357812500000000	0.340625000000000	0.324218750000000	0.296875000000000	0.251562500000000	0.184375000000000	0.387500000000000
249	0.392187500000000	0.385156250000000	0.370312500000000	0.358593750000000	0.341406250000000	0.325000000000000	0.297656250000000	0.254687500000000	0.184375000000000	0.388281250000000
250	0.392968750000000	0.385156250000000	0.371093750000000	0.360156250000000	0.341406250000000	0.328125000000000	0.300000000000000	0.256250000000000	0.184375000000000	0.390625000000000
251	0.392968750000000	0.386718750000000	0.371093750000000	0.360156250000000	0.341406250000000	0.328906250000000	0.300781250000000	0.259375000000000	0.184375000000000	0.391406250000000
252	0.393750000000000	0.386718750000000	0.371875000000000	0.361718750000000	0.342968750000000	0.330468750000000	0.302343750000000	0.260156250000000	0.185937500000000	0.391406250000000
253	0.394531250000000	0.387500000000000	0.372656250000000	0.363281250000000	0.343750000000000	0.332031250000000	0.303125000000000	0.260937500000000	0.189062500000000	0.391406250000000
254	0.394531250000000	0.388281250000000	0.374218750000000	0.364062500000000	0.344531250000000	0.333593750000000	0.304687500000000	0.262500000000000	0.190625000000000	0.392187500000000
255	0.394531250000000	0.389062500000000	0.375000000000000	0.364062500000000	0.345312500000000	0.334375000000000	0.305468750000000	0.265625000000000	0.190625000000000	0.392187500000000
256	0.396875000000000	0.389843750000000	0.376562500000000	0.365625000000000	0.345312500000000	0.334375000000000	0.307812500000000	0.266406250000000	0.191406250000000	0.392968750000000
257	0.397656250000000	0.389843750000000	0.376562500000000	0.366406250000000	0.346875000000000	0.334375000000000	0.308593750000000	0.267968750000000	0.192968750000000	0.392968750000000
258	0.397656250000000	0.389843750000000	0.377343750000000	0.367187500000000	0.349218750000000	0.335156250000000	0.308593750000000	0.268750000000000	0.193750000000000	0.392968750000000
259	0.397656250000000	0.390625000000000	0.378125000000000	0.367187500000000	0.349218750000000	0.336718750000000	0.309375000000000	0.269531250000000	0.195312500000000	0.392968750000000
260	0.397656250000000	0.390625000000000	0.378125000000000	0.367968750000000	0.349218750000000	0.336718750000000	0.309375000000000	0.269531250000000	0.196093750000000	0.392968750000000
261	0.399218750000000	0.391406250000000	0.378906250000000	0.368750000000000	0.349218750000000	0.338281250000000	0.310156250000000	0.273437500000000	0.196875000000000	0.392968750000000
262	0.399218750000000	0.391406250000000	0.378906250000000	0.370312500000000	0.351562500000000	0.339843750000000	0.310156250000000	0.274218750000000	0.197656250000000	0.392968750000000
263	0.400781250000000	0.392187500000000	0.379687500000000	0.371875000000000	0.353125000000000	0.339843750000000	0.313281250000000	0.274218750000000	0.198437500000000	0.393750000000000
264	0.401562500000000	0.392187500000000	0.379687500000000	0.371875000000000	0.353906250000000	0.340625000000000	0.314062500000000	0.275000000000000	0.200000000000000	0.393750000000000
265	0.401562500000000	0.393750000000000	0.379687500000000	0.374218750000000	0.353906250000000	0.342968750000000	0.314062500000000	0.275000000000000	0.202343750000000	0.394531250000000
266	0.401562500000000	0.393750000000000	0.381250000000000	0.374218750000000	0.353906250000000	0.342968750000000	0.314843750000000	0.276562500000000	0.207031250000000	0.394531250000000
267	0.402343750000000	0.395312500000000	0.382812500000000	0.374218750000000	0.353906250000000	0.345312500000000	0.314843750000000	0.277343750000000	0.209375000000000	0.396875000000000
268	0.402343750000000	0.396093750000000	0.382812500000000	0.376562500000000	0.354687500000000	0.345312500000000	0.316406250000000	0.277343750000000	0.211718750000000	0.398437500000000
269	0.402343750000000	0.396875000000000	0.385156250000000	0.376562500000000	0.356250000000000	0.345312500000000	0.316406250000000	0.278906250000000	0.213281250000000	0.398437500000000
270	0.402343750000000	0.397656250000000	0.386718750000000	0.376562500000000	0.357812500000000	0.345312500000000	0.317187500000000	0.279687500000000	0.213281250000000	0.398437500000000
271	0.402343750000000	0.397656250000000	0.387500000000000	0.376562500000000	0.359375000000000	0.345312500000000	0.317187500000000	0.279687500000000	0.213281250000000	0.398437500000000
272	0.403906250000000	0.397656250000000	0.387500000000000	0.376562500000000	0.360156250000000	0.346093750000000	0.317968750000000	0.279687500000000	0.213281250000000	0.399218750000000
273	0.403906250000000	0.398437500000000	0.389843750000000	0.376562500000000	0.360937500000000	0.346093750000000	0.320312500000000	0.281250000000000	0.213281250000000	0.400000000000000
274	0.405468750000000	0.399218750000000	0.389843750000000	0.376562500000000	0.361718750000000	0.347656250000000	0.321093750000000	0.282812500000000	0.215625000000000	0.401562500000000
275	0.405468750000000	0.400000000000000	0.389843750000000	0.378125000000000	0.361718750000000	0.348437500000000	0.323437500000000	0.284375000000000	0.216406250000000	0.402343750000000
276	0.405468750000000	0.402343750000000	0.389843750000000	0.378906250000000	0.362500000000000	0.349218750000000	0.324218750000000	0.285937500000000	0.218750000000000	0.403906250000000
277	0.406250000000000	0.402343750000000	0.390625000000000	0.378906250000000	0.364062500000000	0.349218750000000	0.325000000000000	0.285937500000000	0.218750000000000	0.404687500000000
278	0.406250000000000	0.402343750000000	0.390625000000000	0.378906250000000	0.364843750000000	0.349218750000000	0.325781250000000	0.288281250000000	0.219531250000000	0.404687500000000
279	0.406250000000000	0.402343750000000	0.391406250000000	0.378906250000000	0.365625000000000	0.349218750000000	0.328125000000000	0.289843750000000	0.221093750000000	0.404687500000000
280	0.407812500000000	0.402343750000000	0.391406250000000	0.379687500000000	0.365625000000000	0.349218750000000	0.328906250000000	0.290625000000000	0.223437500000000	0.404687500000000
281	0.408593750000000	0.403125000000000	0.393750000000000	0.379687500000000	0.366406250000000	0.350000000000000	0.328906250000000	0.292187500000000	0.223437500000000	0.404687500000000
282	0.410156250000000	0.403906250000000	0.396875000000000	0.382031250000000	0.366406250000000	0.350000000000000	0.328906250000000	0.292968750000000	0.225000000000000	0.404687500000000
283	0.411718750000000	0.403906250000000	0.397656250000000	0.382812500000000	0.366406250000000	0.350781250000000	0.329687500000000	0.292968750000000	0.227343750000000	0.404687500000000
284	0.412500000000000	0.403906250000000	0.398437500000000	0.382812500000000	0.366406250000000	0.352343750000000	0.329687500000000	0.292968750000000	0.227343750000000	0.405468750000000
285	0.412500000000000	0.403906250000000	0.400000000000000	0.383593750000000	0.366406250000000	0.353125000000000	0.329687500000000	0.294531250000000	0.228125000000000	0.405468750000000
286	0.412500000000000	0.404687500000000	0.400000000000000	0.384375000000000	0.367187500000000	0.353125000000000	0.331250000000000	0.296093750000000	0.229687500000000	0.406250000000000
287	0.412500000000000	0.404687500000000	0.400000000000000	0.384375000000000	0.369531250000000	0.353125000000000	0.331250000000000	0.296875000000000	0.230468750000000	0.407031250000000
288	0.414062500000000	0.406250000000000	0.400000000000000	0.385156250000000	0.371093750000000	0.353906250000000	0.332812500000000	0.297656250000000	0.230468750000000	0.407031250000000
289	0.414062500000000	0.406250000000000	0.400000000000000	0.386718750000000	0.371093750000000	0.353906250000000	0.333593750000000	0.299218750000000	0.232031250000000	0.408593750000000
290	0.414062500000000	0.406250000000000	0.400000000000000	0.386718750000000	0.372656250000000	0.355468750000000	0.334375000000000	0.300781250000000	0.232031250000000	0.408593750000000
291	0.414843750000000	0.407031250000000	0.400000000000000	0.386718750000000	0.374218750000000	0.355468750000000	0.334375000000000	0.301562500000000	0.233593750000000	0.408593750000000
292	0.414843750000000	0.407812500000000	0.400000000000000	0.387500000000000	0.376562500000000	0.355468750000000	0.335937500000000	0.302343750000000	0.235156250000000	0.409375000000000
293	0.414843750000000	0.408593750000000	0.400781250000000	0.387500000000000	0.378906250000000	0.356250000000000	0.337500000000000	0.302343750000000	0.236718750000000	0.409375000000000
294	0.414843750000000	0.409375000000000	0.401562500000000	0.387500000000000	0.378906250000000	0.357812500000000	0.339062500000000	0.303125000000000	0.237500000000000	0.409375000000000
295	0.414843750000000	0.409375000000000	0.401562500000000	0.387500000000000	0.380468750000000	0.358593750000000	0.339062500000000	0.303906250000000	0.238281250000000	0.410156250000000
296	0.414843750000000	0.410156250000000	0.403125000000000	0.387500000000000	0.380468750000000	0.358593750000000	0.339062500000000	0.304687500000000	0.239843750000000	0.410156250000000
297	0.415625000000000	0.410937500000000	0.403125000000000	0.388281250000000	0.381250000000000	0.360156250000000	0.339843750000000	0.306250000000000	0.241406250000000	0.410156250000000
298	0.416406250000000	0.411718750000000	0.403125000000000	0.389843750000000	0.381250000000000	0.360937500000000	0.339843750000000	0.307031250000000	0.242968750000000	0.411718750000000
299	0.417968750000000	0.412500000000000	0.403125000000000	0.390625000000000	0.382031250000000	0.360937500000000	0.339843750000000	0.309375000000000	0.242968750000000	0.413281250000000
300	0.418750000000000	0.412500000000000	0.403125000000000	0.390625000000000	0.382031250000000	0.362500000000000	0.339843750000000	0.309375000000000	0.246093750000000	0.413281250000000
301	0.418750000000000	0.413281250000000	0.403906250000000	0.390625000000000	0.382812500000000	0.363281250000000	0.342187500000000	0.309375000000000	0.247656250000000	0.415625000000000
302	0.418750000000000	0.414062500000000	0.406250000000000	0.392968750000000	0.383593750000000	0.364843750000000	0.342968750000000	0.309375000000000	0.248437500000000	0.415625000000000
303	0.419531250000000	0.414062500000000	0.406250000000000	0.393750000000000	0.383593750000000	0.366406250000000	0.342968750000000	0.311718750000000	0.248437500000000	0.417968750000000
304	0.420312500000000	0.414843750000000	0.406250000000000	0.395312500000000	0.384375000000000	0.367187500000000	0.342968750000000	0.313281250000000	0.249218750000000	0.418750000000000
305	0.420312500000000	0.415625000000000	0.406250000000000	0.396093750000000	0.385156250000000	0.367968750000000	0.342968750000000	0.313281250000000	0.249218750000000	0.418750000000000
306	0.420312500000000	0.415625000000000	0.407031250000000	0.396093750000000	0.385937500000000	0.367968750000000	0.342968750000000	0.315625000000000	0.250781250000000	0.418750000000000
307	0.420312500000000	0.415625000000000	0.407031250000000	0.396875000000000	0.386718750000000	0.367968750000000	0.343750000000000	0.316406250000000	0.250781250000000	0.419531250000000
308	0.421875000000000	0.415625000000000	0.407812500000000	0.397656250000000	0.387500000000000	0.367968750000000	0.343750000000000	0.317187500000000	0.251562500000000	0.420312500000000
309	0.421875000000000	0.417187500000000	0.407812500000000	0.397656250000000	0.387500000000000	0.368750000000000	0.344531250000000	0.317968750000000	0.252343750000000	0.421093750000000
310	0.421875000000000	0.417187500000000	0.409375000000000	0.399218750000000	0.387500000000000	0.370312500000000	0.345312500000000	0.318750000000000	0.253125000000000	0.421875000000000
311	0.422656250000000	0.417968750000000	0.409375000000000	0.400781250000000	0.388281250000000	0.371093750000000	0.346093750000000	0.318750000000000	0.254687500000000	0.421875000000000
312	0.422656250000000	0.417968750000000	0.410156250000000	0.401562500000000	0.389062500000000	0.372656250000000	0.346875000000000	0.319531250000000	0.255468750000000	0.424218750000000
313	0.422656250000000	0.418750000000000	0.410937500000000	0.403125000000000	0.389062500000000	0.372656250000000	0.347656250000000	0.321093750000000	0.256250000000000	0.425781250000000
314	0.423437500000000	0.418750000000000	0.410937500000000	0.403906250000000	0.390625000000000	0.374218750000000	0.349218750000000	0.322656250000000	0.258593750000000	0.426562500000000
315	0.425000000000000	0.418750000000000	0.410937500000000	0.404687500000000	0.391406250000000	0.374218750000000	0.349218750000000	0.324218750000000	0.261718750000000	0.427343750000000
316	0.425000000000000	0.419531250000000	0.410937500000000	0.404687500000000	0.391406250000000	0.375781250000000	0.349218750000000	0.324218750000000	0.263281250000000	0.427343750000000
317	0.425000000000000	0.420312500000000	0.410937500000000	0.405468750000000	0.391406250000000	0.375781250000000	0.350000000000000	0.324218750000000	0.264062500000000	0.429687500000000
318	0.425000000000000	0.420312500000000	0.411718750000000	0.406250000000000	0.392187500000000	0.375781250000000	0.350000000000000	0.325000000000000	0.264062500000000	0.429687500000000
319	0.425781250000000	0.420312500000000	0.412500000000000	0.406250000000000	0.392187500000000	0.376562500000000	0.351562500000000	0.325781250000000	0.264843750000000	0.430468750000000
320	0.426562500000000	0.421093750000000	0.413281250000000	0.406250000000000	0.392187500000000	0.377343750000000	0.351562500000000	0.326562500000000	0.264843750000000	0.432812500000000
321	0.428125000000000	0.422656250000000	0.413281250000000	0.406250000000000	0.392968750000000	0.378125000000000	0.351562500000000	0.328125000000000	0.265625000000000	0.433593750000000
322	0.430468750000000	0.422656250000000	0.413281250000000	0.406250000000000	0.392968750000000	0.378906250000000	0.352343750000000	0.328125000000000	0.266406250000000	0.433593750000000
323	0.432031250000000	0.422656250000000	0.414843750000000	0.406250000000000	0.393750000000000	0.378906250000000	0.352343750000000	0.328125000000000	0.267968750000000	0.433593750000000
324	0.432812500000000	0.424218750000000	0.416406250000000	0.406250000000000	0.393750000000000	0.379687500000000	0.353125000000000	0.328125000000000	0.268750000000000	0.435156250000000
325	0.433593750000000	0.424218750000000	0.416406250000000	0.406250000000000	0.393750000000000	0.380468750000000	0.353906250000000	0.328125000000000	0.268750000000000	0.435156250000000
326	0.433593750000000	0.425000000000000	0.416406250000000	0.406250000000000	0.395312500000000	0.381250000000000	0.354687500000000	0.328125000000000	0.269531250000000	0.435156250000000
327	0.433593750000000	0.425781250000000	0.416406250000000	0.406250000000000	0.396875000000000	0.381250000000000	0.355468750000000	0.328906250000000	0.269531250000000	0.435937500000000
328	0.433593750000000	0.425781250000000	0.417968750000000	0.406250000000000	0.396875000000000	0.381250000000000	0.357031250000000	0.329687500000000	0.272656250000000	0.435937500000000
329	0.433593750000000	0.427343750000000	0.417968750000000	0.406250000000000	0.397656250000000	0.383593750000000	0.359375000000000	0.332031250000000	0.272656250000000	0.437500000000000
330	0.433593750000000	0.428125000000000	0.417968750000000	0.407812500000000	0.397656250000000	0.384375000000000	0.362500000000000	0.332812500000000	0.273437500000000	0.437500000000000
331	0.434375000000000	0.429687500000000	0.417968750000000	0.407812500000000	0.399218750000000	0.385937500000000	0.362500000000000	0.332812500000000	0.275000000000000	0.437500000000000
332	0.434375000000000	0.430468750000000	0.418750000000000	0.407812500000000	0.400000000000000	0.385937500000000	0.362500000000000	0.333593750000000	0.275000000000000	0.437500000000000
333	0.434375000000000	0.432031250000000	0.420312500000000	0.407812500000000	0.400000000000000	0.386718750000000	0.362500000000000	0.333593750000000	0.275781250000000	0.437500000000000
334	0.434375000000000	0.432031250000000	0.420312500000000	0.407812500000000	0.400000000000000	0.388281250000000	0.362500000000000	0.334375000000000	0.275781250000000	0.438281250000000
335	0.434375000000000	0.432812500000000	0.421875000000000	0.408593750000000	0.400781250000000	0.389062500000000	0.362500000000000	0.334375000000000	0.275781250000000	0.438281250000000
336	0.435156250000000	0.432812500000000	0.421875000000000	0.408593750000000	0.400781250000000	0.389062500000000	0.362500000000000	0.335156250000000	0.276562500000000	0.439062500000000
337	0.435156250000000	0.432812500000000	0.421875000000000	0.408593750000000	0.400781250000000	0.389843750000000	0.362500000000000	0.335156250000000	0.277343750000000	0.439843750000000
338	0.435937500000000	0.433593750000000	0.421875000000000	0.410156250000000	0.401562500000000	0.389843750000000	0.363281250000000	0.336718750000000	0.278125000000000	0.439843750000000
339	0.436718750000000	0.433593750000000	0.422656250000000	0.410937500000000	0.401562500000000	0.389843750000000	0.364062500000000	0.336718750000000	0.278125000000000	0.439843750000000
340	0.436718750000000	0.434375000000000	0.422656250000000	0.410937500000000	0.401562500000000	0.390625000000000	0.364843750000000	0.336718750000000	0.280468750000000	0.440625000000000
341	0.437500000000000	0.434375000000000	0.422656250000000	0.410937500000000	0.402343750000000	0.392187500000000	0.365625000000000	0.337500000000000	0.280468750000000	0.440625000000000
342	0.437500000000000	0.434375000000000	0.422656250000000	0.412500000000000	0.403125000000000	0.392187500000000	0.367187500000000	0.338281250000000	0.283593750000000	0.440625000000000
343	0.439062500000000	0.434375000000000	0.423437500000000	0.413281250000000	0.403906250000000	0.392968750000000	0.367187500000000	0.339062500000000	0.283593750000000	0.440625000000000
344	0.439843750000000	0.434375000000000	0.423437500000000	0.413281250000000	0.404687500000000	0.392968750000000	0.367968750000000	0.339062500000000	0.284375000000000	0.440625000000000
345	0.439843750000000	0.435156250000000	0.425781250000000	0.414062500000000	0.404687500000000	0.392968750000000	0.368750000000000	0.339062500000000	0.284375000000000	0.442187500000000
346	0.440625000000000	0.437500000000000	0.426562500000000	0.414843750000000	0.405468750000000	0.392968750000000	0.369531250000000	0.339843750000000	0.284375000000000	0.443750000000000
347	0.440625000000000	0.437500000000000	0.427343750000000	0.414843750000000	0.407031250000000	0.392968750000000	0.370312500000000	0.340625000000000	0.285937500000000	0.443750000000000
348	0.441406250000000	0.438281250000000	0.427343750000000	0.415625000000000	0.407031250000000	0.392968750000000	0.370312500000000	0.340625000000000	0.286718750000000	0.444531250000000
349	0.443750000000000	0.441406250000000	0.427343750000000	0.416406250000000	0.407812500000000	0.392968750000000	0.370312500000000	0.342187500000000	0.289062500000000	0.444531250000000
350	0.444531250000000	0.442187500000000	0.428125000000000	0.416406250000000	0.407812500000000	0.395312500000000	0.370312500000000	0.342968750000000	0.289062500000000	0.445312500000000
351	0.444531250000000	0.442187500000000	0.428906250000000	0.416406250000000	0.407812500000000	0.396093750000000	0.371093750000000	0.342968750000000	0.289843750000000	0.446093750000000
352	0.444531250000000	0.442968750000000	0.428906250000000	0.416406250000000	0.407812500000000	0.396093750000000	0.371093750000000	0.342968750000000	0.290625000000000	0.446093750000000
353	0.444531250000000	0.442968750000000	0.430468750000000	0.416406250000000	0.407812500000000	0.396093750000000	0.372656250000000	0.344531250000000	0.290625000000000	0.446093750000000
354	0.444531250000000	0.443750000000000	0.430468750000000	0.416406250000000	0.407812500000000	0.396093750000000	0.372656250000000	0.345312500000000	0.292187500000000	0.446875000000000
355	0.444531250000000	0.443750000000000	0.431250000000000	0.417187500000000	0.407812500000000	0.396093750000000	0.372656250000000	0.345312500000000	0.294531250000000	0.446875000000000
356	0.445312500000000	0.444531250000000	0.431250000000000	0.418750000000000	0.407812500000000	0.396875000000000	0.373437500000000	0.345312500000000	0.294531250000000	0.446875000000000
357	0.446875000000000	0.444531250000000	0.432031250000000	0.419531250000000	0.407812500000000	0.397656250000000	0.373437500000000	0.345312500000000	0.295312500000000	0.446875000000000
358	0.446875000000000	0.444531250000000	0.432812500000000	0.419531250000000	0.408593750000000	0.398437500000000	0.374218750000000	0.346093750000000	0.296093750000000	0.447656250000000
359	0.446875000000000	0.444531250000000	0.434375000000000	0.419531250000000	0.408593750000000	0.399218750000000	0.375781250000000	0.346093750000000	0.296093750000000	0.448437500000000
360	0.447656250000000	0.444531250000000	0.434375000000000	0.419531250000000	0.408593750000000	0.400781250000000	0.377343750000000	0.347656250000000	0.296875000000000	0.450781250000000
361	0.448437500000000	0.446093750000000	0.435156250000000	0.419531250000000	0.408593750000000	0.402343750000000	0.377343750000000	0.348437500000000	0.298437500000000	0.450781250000000
362	0.449218750000000	0.446093750000000	0.435937500000000	0.420312500000000	0.408593750000000	0.403125000000000	0.377343750000000	0.349218750000000	0.299218750000000	0.450781250000000
363	0.450000000000000	0.446093750000000	0.436718750000000	0.422656250000000	0.408593750000000	0.403125000000000	0.378125000000000	0.349218750000000	0.300000000000000	0.451562500000000
364	0.450781250000000	0.446093750000000	0.437500000000000	0.423437500000000	0.409375000000000	0.403125000000000	0.379687500000000	0.350000000000000	0.300781250000000	0.452343750000000
365	0.452343750000000	0.446093750000000	0.437500000000000	0.424218750000000	0.410156250000000	0.403125000000000	0.380468750000000	0.350781250000000	0.302343750000000	0.454687500000000
366	0.453125000000000	0.446093750000000	0.438281250000000	0.424218750000000	0.410156250000000	0.403125000000000	0.380468750000000	0.351562500000000	0.302343750000000	0.456250000000000
367	0.453906250000000	0.446093750000000	0.439062500000000	0.425000000000000	0.410156250000000	0.403906250000000	0.381250000000000	0.351562500000000	0.304687500000000	0.457031250000000
368	0.453906250000000	0.446875000000000	0.439062500000000	0.425000000000000	0.410156250000000	0.403906250000000	0.381250000000000	0.352343750000000	0.304687500000000	0.457031250000000
369	0.453906250000000	0.447656250000000	0.439062500000000	0.425781250000000	0.410156250000000	0.405468750000000	0.381250000000000	0.352343750000000	0.306250000000000	0.457031250000000
370	0.455468750000000	0.447656250000000	0.440625000000000	0.426562500000000	0.411718750000000	0.405468750000000	0.382812500000000	0.352343750000000	0.307031250000000	0.457031250000000
371	0.455468750000000	0.448437500000000	0.440625000000000	0.426562500000000	0.411718750000000	0.406250000000000	0.382812500000000	0.352343750000000	0.307812500000000	0.457031250000000
372	0.456250000000000	0.448437500000000	0.440625000000000	0.428125000000000	0.411718750000000	0.406250000000000	0.382812500000000	0.353125000000000	0.308593750000000	0.457812500000000
373	0.456250000000000	0.448437500000000	0.441406250000000	0.428125000000000	0.411718750000000	0.407031250000000	0.382812500000000	0.353125000000000	0.310156250000000	0.458593750000000
374	0.457031250000000	0.448437500000000	0.442187500000000	0.428125000000000	0.411718750000000	0.407812500000000	0.382812500000000	0.353125000000000	0.310937500000000	0.459375000000000
375	0.457812500000000	0.448437500000000	0.442187500000000	0.428125000000000	0.412500000000000	0.407812500000000	0.382812500000000	0.354687500000000	0.311718750000000	0.459375000000000
376	0.457812500000000	0.449218750000000	0.442187500000000	0.428906250000000	0.414062500000000	0.407812500000000	0.384375000000000	0.354687500000000	0.312500000000000	0.459375000000000
377	0.457812500000000	0.449218750000000	0.442968750000000	0.430468750000000	0.414062500000000	0.407812500000000	0.384375000000000	0.354687500000000	0.314843750000000	0.459375000000000
378	0.457812500000000	0.449218750000000	0.442968750000000	0.431250000000000	0.414843750000000	0.408593750000000	0.386718750000000	0.356250000000000	0.315625000000000	0.460156250000000
379	0.458593750000000	0.450000000000000	0.442968750000000	0.431250000000000	0.414843750000000	0.409375000000000	0.387500000000000	0.356250000000000	0.315625000000000	0.460156250000000
380	0.460156250000000	0.450781250000000	0.443750000000000	0.431250000000000	0.414843750000000	0.409375000000000	0.387500000000000	0.357031250000000	0.315625000000000	0.461718750000000
381	0.461718750000000	0.451562500000000	0.443750000000000	0.432812500000000	0.415625000000000	0.409375000000000	0.387500000000000	0.358593750000000	0.316406250000000	0.464062500000000
382	0.462500000000000	0.452343750000000	0.444531250000000	0.434375000000000	0.415625000000000	0.410156250000000	0.387500000000000	0.359375000000000	0.317187500000000	0.464843750000000
383	0.462500000000000	0.453906250000000	0.445312500000000	0.434375000000000	0.416406250000000	0.410156250000000	0.387500000000000	0.360156250000000	0.317968750000000	0.466406250000000
384	0.462500000000000	0.453906250000000	0.445312500000000	0.435937500000000	0.416406250000000	0.410937500000000	0.388281250000000	0.360156250000000	0.317968750000000	0.467187500000000
385	0.464062500000000	0.453906250000000	0.445312500000000	0.435937500000000	0.416406250000000	0.411718750000000	0.389062500000000	0.361718750000000	0.318750000000000	0.467968750000000
386	0.464062500000000	0.453906250000000	0.446875000000000	0.436718750000000	0.417968750000000	0.411718750000000	0.390625000000000	0.361718750000000	0.319531250000000	0.467968750000000
387	0.464062500000000	0.453906250000000	0.446875000000000	0.436718750000000	0.418750000000000	0.411718750000000	0.390625000000000	0.363281250000000	0.320312500000000	0.468750000000000
388	0.464843750000000	0.453906250000000	0.446875000000000	0.437500000000000	0.418750000000000	0.411718750000000	0.390625000000000	0.363281250000000	0.320312500000000	0.468750000000000
389	0.466406250000000	0.453906250000000	0.446875000000000	0.438281250000000	0.418750000000000	0.411718750000000	0.392187500000000	0.363281250000000	0.321093750000000	0.468750000000000
390	0.466406250000000	0.453906250000000	0.446875000000000	0.438281250000000	0.419531250000000	0.411718750000000	0.392187500000000	0.364062500000000	0.321093750000000	0.468750000000000
391	0.466406250000000	0.454687500000000	0.447656250000000	0.439062500000000	0.421093750000000	0.411718750000000	0.392187500000000	0.364062500000000	0.321093750000000	0.468750000000000
392	0.466406250000000	0.456250000000000	0.447656250000000	0.439062500000000	0.421875000000000	0.411718750000000	0.392187500000000	0.365625000000000	0.321875000000000	0.468750000000000
393	0.467968750000000	0.457031250000000	0.447656250000000	0.439062500000000	0.424218750000000	0.412500000000000	0.393750000000000	0.365625000000000	0.321875000000000	0.468750000000000
394	0.468750000000000	0.458593750000000	0.450000000000000	0.439843750000000	0.424218750000000	0.412500000000000	0.393750000000000	0.365625000000000	0.322656250000000	0.468750000000000
395	0.468750000000000	0.458593750000000	0.450000000000000	0.439843750000000	0.424218750000000	0.412500000000000	0.395312500000000	0.366406250000000	0.322656250000000	0.469531250000000
396	0.470312500000000	0.458593750000000	0.450781250000000	0.439843750000000	0.424218750000000	0.412500000000000	0.396093750000000	0.367968750000000	0.322656250000000	0.470312500000000
397	0.470312500000000	0.459375000000000	0.450781250000000	0.439843750000000	0.424218750000000	0.412500000000000	0.396875000000000	0.371093750000000	0.322656250000000	0.470312500000000
398	0.471093750000000	0.459375000000000	0.451562500000000	0.440625000000000	0.424218750000000	0.412500000000000	0.398437500000000	0.371093750000000	0.323437500000000	0.470312500000000
399	0.471875000000000	0.460156250000000	0.453125000000000	0.440625000000000	0.424218750000000	0.413281250000000	0.398437500000000	0.371093750000000	0.323437500000000	0.470312500000000
400	0.471875000000000	0.460937500000000	0.453906250000000	0.441406250000000	0.425781250000000	0.413281250000000	0.398437500000000	0.371875000000000	0.325000000000000	0.470312500000000
401	0.472656250000000	0.460937500000000	0.454687500000000	0.441406250000000	0.425781250000000	0.414062500000000	0.398437500000000	0.371875000000000	0.325000000000000	0.471093750000000
402	0.473437500000000	0.461718750000000	0.456250000000000	0.441406250000000	0.426562500000000	0.415625000000000	0.398437500000000	0.372656250000000	0.325000000000000	0.471093750000000
403	0.473437500000000	0.462500000000000	0.456250000000000	0.442968750000000	0.428125000000000	0.415625000000000	0.398437500000000	0.373437500000000	0.325781250000000	0.471093750000000
404	0.473437500000000	0.464062500000000	0.457031250000000	0.443750000000000	0.428125000000000	0.415625000000000	0.398437500000000	0.374218750000000	0.326562500000000	0.472656250000000
405	0.473437500000000	0.464062500000000	0.457031250000000	0.443750000000000	0.429687500000000	0.415625000000000	0.398437500000000	0.374218750000000	0.327343750000000	0.472656250000000
406	0.474218750000000	0.464062500000000	0.458593750000000	0.443750000000000	0.429687500000000	0.415625000000000	0.399218750000000	0.376562500000000	0.327343750000000	0.473437500000000
407	0.474218750000000	0.464843750000000	0.460156250000000	0.444531250000000	0.429687500000000	0.415625000000000	0.399218750000000	0.376562500000000	0.327343750000000	0.473437500000000
408	0.474218750000000	0.464843750000000	0.460937500000000	0.444531250000000	0.429687500000000	0.416406250000000	0.399218750000000	0.377343750000000	0.327343750000000	0.474218750000000
409	0.475000000000000	0.464843750000000	0.461718750000000	0.444531250000000	0.429687500000000	0.417187500000000	0.399218750000000	0.377343750000000	0.327343750000000	0.475000000000000
410	0.475000000000000	0.465625000000000	0.461718750000000	0.444531250000000	0.430468750000000	0.417968750000000	0.399218750000000	0.377343750000000	0.327343750000000	0.475781250000000
411	0.475000000000000	0.465625000000000	0.461718750000000	0.446093750000000	0.431250000000000	0.417968750000000	0.400000000000000	0.377343750000000	0.327343750000000	0.475781250000000
412	0.475000000000000	0.467187500000000	0.461718750000000	0.446093750000000	0.433593750000000	0.418750000000000	0.400781250000000	0.377343750000000	0.328125000000000	0.475781250000000
413	0.475000000000000	0.467187500000000	0.462500000000000	0.446093750000000	0.435156250000000	0.418750000000000	0.402343750000000	0.377343750000000	0.328906250000000	0.475781250000000
414	0.475000000000000	0.467187500000000	0.462500000000000	0.446875000000000	0.436718750000000	0.419531250000000	0.403125000000000	0.377343750000000	0.328906250000000	0.475781250000000
415	0.475000000000000	0.467968750000000	0.463281250000000	0.446875000000000	0.437500000000000	0.420312500000000	0.403125000000000	0.377343750000000	0.328906250000000	0.475781250000000
416	0.475000000000000	0.469531250000000	0.463281250000000	0.448437500000000	0.438281250000000	0.420312500000000	0.403125000000000	0.377343750000000	0.328906250000000	0.475781250000000
417	0.475000000000000	0.470312500000000	0.464062500000000	0.449218750000000	0.438281250000000	0.420312500000000	0.403906250000000	0.378125000000000	0.328906250000000	0.475781250000000
418	0.475000000000000	0.471093750000000	0.464843750000000	0.450000000000000	0.438281250000000	0.421875000000000	0.403906250000000	0.378125000000000	0.328906250000000	0.475781250000000
419	0.475000000000000	0.471093750000000	0.464843750000000	0.452343750000000	0.438281250000000	0.422656250000000	0.403906250000000	0.378906250000000	0.328906250000000	0.476562500000000
420	0.475000000000000	0.471093750000000	0.464843750000000	0.452343750000000	0.438281250000000	0.422656250000000	0.403906250000000	0.379687500000000	0.328906250000000	0.476562500000000
421	0.475000000000000	0.471093750000000	0.464843750000000	0.452343750000000	0.439843750000000	0.423437500000000	0.403906250000000	0.382031250000000	0.331250000000000	0.476562500000000
422	0.475000000000000	0.471875000000000	0.464843750000000	0.452343750000000	0.439843750000000	0.423437500000000	0.403906250000000	0.385156250000000	0.333593750000000	0.476562500000000
423	0.475000000000000	0.471875000000000	0.464843750000000	0.453125000000000	0.439843750000000	0.425000000000000	0.404687500000000	0.385156250000000	0.334375000000000	0.476562500000000
424	0.475000000000000	0.472656250000000	0.464843750000000	0.453125000000000	0.440625000000000	0.425000000000000	0.404687500000000	0.385156250000000	0.334375000000000	0.476562500000000
425	0.475000000000000	0.472656250000000	0.464843750000000	0.453906250000000	0.440625000000000	0.425781250000000	0.404687500000000	0.385156250000000	0.335937500000000	0.476562500000000
426	0.475000000000000	0.473437500000000	0.464843750000000	0.454687500000000	0.441406250000000	0.425781250000000	0.404687500000000	0.385156250000000	0.335937500000000	0.476562500000000
427	0.475000000000000	0.473437500000000	0.464843750000000	0.455468750000000	0.441406250000000	0.426562500000000	0.404687500000000	0.386718750000000	0.335937500000000	0.476562500000000
428	0.476562500000000	0.475781250000000	0.465625000000000	0.455468750000000	0.441406250000000	0.426562500000000	0.404687500000000	0.386718750000000	0.335937500000000	0.476562500000000
429	0.476562500000000	0.476562500000000	0.465625000000000	0.455468750000000	0.442187500000000	0.426562500000000	0.404687500000000	0.387500000000000	0.335937500000000	0.476562500000000
430	0.476562500000000	0.477343750000000	0.467187500000000	0.455468750000000	0.442968750000000	0.427343750000000	0.405468750000000	0.388281250000000	0.336718750000000	0.476562500000000
431	0.476562500000000	0.478125000000000	0.467187500000000	0.455468750000000	0.443750000000000	0.427343750000000	0.405468750000000	0.389843750000000	0.336718750000000	0.476562500000000
432	0.478125000000000	0.478125000000000	0.467187500000000	0.455468750000000	0.443750000000000	0.427343750000000	0.405468750000000	0.390625000000000	0.337500000000000	0.476562500000000
433	0.478125000000000	0.478125000000000	0.467968750000000	0.457031250000000	0.443750000000000	0.427343750000000	0.405468750000000	0.391406250000000	0.338281250000000	0.477343750000000
434	0.478125000000000	0.478906250000000	0.467968750000000	0.457031250000000	0.443750000000000	0.427343750000000	0.405468750000000	0.391406250000000	0.338281250000000	0.478125000000000
435	0.478125000000000	0.478906250000000	0.467968750000000	0.457031250000000	0.443750000000000	0.427343750000000	0.407031250000000	0.392187500000000	0.338281250000000	0.478125000000000
436	0.478125000000000	0.478906250000000	0.467968750000000	0.457812500000000	0.443750000000000	0.428125000000000	0.407031250000000	0.392187500000000	0.338281250000000	0.478125000000000
437	0.478125000000000	0.478906250000000	0.468750000000000	0.459375000000000	0.444531250000000	0.428125000000000	0.407812500000000	0.392968750000000	0.338281250000000	0.478125000000000
438	0.479687500000000	0.478906250000000	0.468750000000000	0.459375000000000	0.444531250000000	0.428906250000000	0.410156250000000	0.392968750000000	0.339062500000000	0.478125000000000
439	0.479687500000000	0.478906250000000	0.469531250000000	0.459375000000000	0.444531250000000	0.429687500000000	0.410937500000000	0.393750000000000	0.339843750000000	0.478125000000000
440	0.481250000000000	0.479687500000000	0.471093750000000	0.459375000000000	0.444531250000000	0.429687500000000	0.410937500000000	0.394531250000000	0.340625000000000	0.479687500000000
441	0.482031250000000	0.479687500000000	0.471093750000000	0.460156250000000	0.444531250000000	0.429687500000000	0.411718750000000	0.394531250000000	0.340625000000000	0.479687500000000
442	0.482031250000000	0.479687500000000	0.471093750000000	0.460937500000000	0.445312500000000	0.430468750000000	0.411718750000000	0.394531250000000	0.340625000000000	0.480468750000000
443	0.482031250000000	0.479687500000000	0.471093750000000	0.461718750000000	0.446875000000000	0.431250000000000	0.411718750000000	0.394531250000000	0.340625000000000	0.480468750000000
444	0.482812500000000	0.479687500000000	0.471875000000000	0.462500000000000	0.447656250000000	0.431250000000000	0.412500000000000	0.395312500000000	0.340625000000000	0.480468750000000
445	0.483593750000000	0.479687500000000	0.471875000000000	0.462500000000000	0.448437500000000	0.431250000000000	0.412500000000000	0.395312500000000	0.342187500000000	0.480468750000000
446	0.483593750000000	0.479687500000000	0.471875000000000	0.463281250000000	0.448437500000000	0.432031250000000	0.413281250000000	0.395312500000000	0.342187500000000	0.480468750000000
447	0.483593750000000	0.479687500000000	0.472656250000000	0.463281250000000	0.448437500000000	0.432031250000000	0.414062500000000	0.395312500000000	0.343750000000000	0.480468750000000
448	0.483593750000000	0.479687500000000	0.472656250000000	0.463281250000000	0.449218750000000	0.432031250000000	0.414843750000000	0.395312500000000	0.344531250000000	0.480468750000000
449	0.483593750000000	0.479687500000000	0.473437500000000	0.463281250000000	0.449218750000000	0.432031250000000	0.414843750000000	0.395312500000000	0.344531250000000	0.480468750000000
450	0.483593750000000	0.479687500000000	0.473437500000000	0.464062500000000	0.449218750000000	0.432031250000000	0.415625000000000	0.395312500000000	0.346093750000000	0.480468750000000
451	0.484375000000000	0.479687500000000	0.475781250000000	0.465625000000000	0.450000000000000	0.432031250000000	0.415625000000000	0.396093750000000	0.346093750000000	0.480468750000000
452	0.484375000000000	0.479687500000000	0.475781250000000	0.465625000000000	0.450000000000000	0.433593750000000	0.415625000000000	0.396093750000000	0.346093750000000	0.481250000000000
453	0.485156250000000	0.479687500000000	0.476562500000000	0.465625000000000	0.450000000000000	0.433593750000000	0.416406250000000	0.396093750000000	0.348437500000000	0.481250000000000
454	0.485937500000000	0.479687500000000	0.476562500000000	0.465625000000000	0.450000000000000	0.434375000000000	0.416406250000000	0.396093750000000	0.349218750000000	0.482031250000000
455	0.486718750000000	0.480468750000000	0.476562500000000	0.465625000000000	0.450000000000000	0.434375000000000	0.417968750000000	0.396093750000000	0.350000000000000	0.482812500000000
456	0.486718750000000	0.481250000000000	0.476562500000000	0.467187500000000	0.450781250000000	0.434375000000000	0.417968750000000	0.396093750000000	0.350000000000000	0.483593750000000
457	0.488281250000000	0.482031250000000	0.476562500000000	0.467187500000000	0.450781250000000	0.435156250000000	0.419531250000000	0.396875000000000	0.350781250000000	0.483593750000000
458	0.488281250000000	0.482812500000000	0.476562500000000	0.467187500000000	0.450781250000000	0.435937500000000	0.420312500000000	0.396875000000000	0.351562500000000	0.483593750000000
459	0.488281250000000	0.483593750000000	0.476562500000000	0.467187500000000	0.450781250000000	0.437500000000000	0.420312500000000	0.397656250000000	0.351562500000000	0.483593750000000
460	0.488281250000000	0.483593750000000	0.476562500000000	0.467968750000000	0.451562500000000	0.437500000000000	0.421093750000000	0.397656250000000	0.351562500000000	0.483593750000000
461	0.489843750000000	0.485156250000000	0.477343750000000	0.467968750000000	0.452343750000000	0.437500000000000	0.421875000000000	0.397656250000000	0.352343750000000	0.483593750000000
462	0.490625000000000	0.485156250000000	0.478906250000000	0.467968750000000	0.452343750000000	0.437500000000000	0.421875000000000	0.397656250000000	0.352343750000000	0.483593750000000
463	0.490625000000000	0.485156250000000	0.478906250000000	0.468750000000000	0.452343750000000	0.438281250000000	0.421875000000000	0.397656250000000	0.353125000000000	0.484375000000000
464	0.491406250000000	0.485156250000000	0.478906250000000	0.468750000000000	0.452343750000000	0.438281250000000	0.421875000000000	0.397656250000000	0.353125000000000	0.484375000000000
465	0.491406250000000	0.485937500000000	0.478906250000000	0.469531250000000	0.453125000000000	0.439062500000000	0.422656250000000	0.397656250000000	0.353125000000000	0.484375000000000
466	0.492968750000000	0.485937500000000	0.478906250000000	0.469531250000000	0.453125000000000	0.439062500000000	0.423437500000000	0.397656250000000	0.353125000000000	0.485156250000000
467	0.492968750000000	0.485937500000000	0.479687500000000	0.469531250000000	0.453125000000000	0.440625000000000	0.423437500000000	0.397656250000000	0.353125000000000	0.485156250000000
468	0.492968750000000	0.485937500000000	0.479687500000000	0.470312500000000	0.453125000000000	0.442187500000000	0.424218750000000	0.398437500000000	0.353125000000000	0.485937500000000
469	0.493750000000000	0.485937500000000	0.480468750000000	0.471875000000000	0.453906250000000	0.442187500000000	0.424218750000000	0.400000000000000	0.353125000000000	0.486718750000000
470	0.494531250000000	0.486718750000000	0.481250000000000	0.471875000000000	0.453906250000000	0.442187500000000	0.424218750000000	0.400000000000000	0.354687500000000	0.487500000000000
471	0.494531250000000	0.486718750000000	0.481250000000000	0.472656250000000	0.454687500000000	0.442968750000000	0.424218750000000	0.400781250000000	0.355468750000000	0.489062500000000
472	0.495312500000000	0.486718750000000	0.482031250000000	0.473437500000000	0.454687500000000	0.443750000000000	0.424218750000000	0.400781250000000	0.356250000000000	0.490625000000000
473	0.495312500000000	0.487500000000000	0.482031250000000	0.474218750000000	0.456250000000000	0.445312500000000	0.424218750000000	0.400781250000000	0.357031250000000	0.490625000000000
474	0.495312500000000	0.487500000000000	0.482031250000000	0.475000000000000	0.457031250000000	0.445312500000000	0.425781250000000	0.400781250000000	0.357812500000000	0.490625000000000
475	0.495312500000000	0.487500000000000	0.482031250000000	0.475000000000000	0.457031250000000	0.445312500000000	0.428125000000000	0.401562500000000	0.357812500000000	0.490625000000000
476	0.495312500000000	0.488281250000000	0.482031250000000	0.475000000000000	0.457031250000000	0.445312500000000	0.428125000000000	0.401562500000000	0.357812500000000	0.490625000000000
477	0.495312500000000	0.489843750000000	0.482031250000000	0.475000000000000	0.457031250000000	0.446093750000000	0.428125000000000	0.401562500000000	0.358593750000000	0.491406250000000
478	0.496093750000000	0.489843750000000	0.482031250000000	0.475000000000000	0.457031250000000	0.446093750000000	0.428125000000000	0.401562500000000	0.358593750000000	0.491406250000000
479	0.496093750000000	0.489843750000000	0.482031250000000	0.475781250000000	0.457031250000000	0.446093750000000	0.428125000000000	0.401562500000000	0.358593750000000	0.494531250000000
480	0.496875000000000	0.489843750000000	0.482031250000000	0.476562500000000	0.457031250000000	0.446875000000000	0.428125000000000	0.402343750000000	0.358593750000000	0.494531250000000
481	0.496875000000000	0.489843750000000	0.483593750000000	0.476562500000000	0.457031250000000	0.446875000000000	0.428125000000000	0.402343750000000	0.358593750000000	0.495312500000000
482	0.497656250000000	0.489843750000000	0.483593750000000	0.478906250000000	0.457812500000000	0.447656250000000	0.428125000000000	0.403125000000000	0.358593750000000	0.495312500000000
483	0.498437500000000	0.489843750000000	0.483593750000000	0.478906250000000	0.457812500000000	0.448437500000000	0.428125000000000	0.403125000000000	0.359375000000000	0.495312500000000
484	0.498437500000000	0.489843750000000	0.483593750000000	0.478906250000000	0.457812500000000	0.448437500000000	0.428906250000000	0.403125000000000	0.359375000000000	0.495312500000000
485	0.498437500000000	0.489843750000000	0.483593750000000	0.479687500000000	0.459375000000000	0.448437500000000	0.428906250000000	0.403125000000000	0.360156250000000	0.495312500000000
486	0.498437500000000	0.489843750000000	0.483593750000000	0.479687500000000	0.459375000000000	0.449218750000000	0.430468750000000	0.403906250000000	0.360937500000000	0.495312500000000
487	0.499218750000000	0.489843750000000	0.483593750000000	0.479687500000000	0.459375000000000	0.449218750000000	0.430468750000000	0.403906250000000	0.360937500000000	0.495312500000000
488	0.499218750000000	0.490625000000000	0.483593750000000	0.480468750000000	0.459375000000000	0.449218750000000	0.430468750000000	0.404687500000000	0.361718750000000	0.495312500000000
489	0.499218750000000	0.491406250000000	0.483593750000000	0.480468750000000	0.462500000000000	0.449218750000000	0.430468750000000	0.405468750000000	0.364062500000000	0.495312500000000
490	0.499218750000000	0.491406250000000	0.483593750000000	0.481250000000000	0.462500000000000	0.449218750000000	0.430468750000000	0.405468750000000	0.364843750000000	0.495312500000000
491	0.500000000000000	0.491406250000000	0.483593750000000	0.482031250000000	0.462500000000000	0.449218750000000	0.430468750000000	0.406250000000000	0.364843750000000	0.495312500000000
492	0.500000000000000	0.491406250000000	0.483593750000000	0.482031250000000	0.462500000000000	0.450000000000000	0.432031250000000	0.406250000000000	0.364843750000000	0.496093750000000
493	0.500000000000000	0.492187500000000	0.484375000000000	0.482031250000000	0.463281250000000	0.450000000000000	0.432812500000000	0.407031250000000	0.366406250000000	0.496093750000000
494	0.500000000000000	0.492968750000000	0.484375000000000	0.482031250000000	0.463281250000000	0.450000000000000	0.434375000000000	0.407031250000000	0.366406250000000	0.496093750000000
495	0.500781250000000	0.492968750000000	0.484375000000000	0.482031250000000	0.463281250000000	0.450000000000000	0.434375000000000	0.407812500000000	0.366406250000000	0.496093750000000
496	0.500781250000000	0.492968750000000	0.484375000000000	0.482031250000000	0.464062500000000	0.450781250000000	0.435156250000000	0.408593750000000	0.366406250000000	0.496093750000000
497	0.501562500000000	0.493750000000000	0.484375000000000	0.482031250000000	0.464843750000000	0.450781250000000	0.435156250000000	0.409375000000000	0.366406250000000	0.496875000000000
498	0.501562500000000	0.493750000000000	0.484375000000000	0.482812500000000	0.464843750000000	0.450781250000000	0.435156250000000	0.409375000000000	0.367187500000000	0.496875000000000
499	0.501562500000000	0.493750000000000	0.484375000000000	0.482812500000000	0.464843750000000	0.450781250000000	0.435937500000000	0.409375000000000	0.367187500000000	0.496875000000000
500	0.501562500000000	0.493750000000000	0.484375000000000	0.483593750000000	0.464843750000000	0.450781250000000	0.436718750000000	0.409375000000000	0.367968750000000	0.496875000000000
501	0.501562500000000	0.493750000000000	0.484375000000000	0.485156250000000	0.464843750000000	0.452343750000000	0.436718750000000	0.410156250000000	0.367968750000000	0.496875000000000
502	0.501562500000000	0.493750000000000	0.484375000000000	0.485156250000000	0.464843750000000	0.452343750000000	0.436718750000000	0.410937500000000	0.368750000000000	0.497656250000000
503	0.501562500000000	0.494531250000000	0.484375000000000	0.485156250000000	0.464843750000000	0.453125000000000	0.436718750000000	0.411718750000000	0.369531250000000	0.497656250000000
504	0.502343750000000	0.495312500000000	0.485156250000000	0.485156250000000	0.464843750000000	0.453125000000000	0.436718750000000	0.411718750000000	0.369531250000000	0.497656250000000
505	0.502343750000000	0.495312500000000	0.485156250000000	0.485156250000000	0.464843750000000	0.453906250000000	0.437500000000000	0.411718750000000	0.371875000000000	0.497656250000000
506	0.502343750000000	0.495312500000000	0.486718750000000	0.485156250000000	0.464843750000000	0.453906250000000	0.437500000000000	0.411718750000000	0.371875000000000	0.498437500000000
507	0.503125000000000	0.495312500000000	0.488281250000000	0.485156250000000	0.464843750000000	0.453906250000000	0.438281250000000	0.411718750000000	0.371875000000000	0.498437500000000
508	0.503125000000000	0.495312500000000	0.488281250000000	0.485156250000000	0.465625000000000	0.453906250000000	0.439062500000000	0.411718750000000	0.372656250000000	0.499218750000000
509	0.503125000000000	0.496093750000000	0.488281250000000	0.485156250000000	0.466406250000000	0.454687500000000	0.439843750000000	0.413281250000000	0.372656250000000	0.499218750000000
510	0.503125000000000	0.496093750000000	0.488281250000000	0.485156250000000	0.466406250000000	0.454687500000000	0.440625000000000	0.414062500000000	0.373437500000000	0.500000000000000
511	0.503125000000000	0.496093750000000	0.488281250000000	0.485156250000000	0.467187500000000	0.454687500000000	0.440625000000000	0.414062500000000	0.375000000000000	0.500781250000000
512	0.503125000000000	0.496875000000000	0.488281250000000	0.485937500000000	0.467968750000000	0.454687500000000	0.440625000000000	0.414062500000000	0.375000000000000	0.500781250000000
513	0.503125000000000	0.496875000000000	0.488281250000000	0.485937500000000	0.467968750000000	0.454687500000000	0.440625000000000	0.414843750000000	0.375000000000000	0.500781250000000
514	0.503125000000000	0.496875000000000	0.488281250000000	0.485937500000000	0.467968750000000	0.454687500000000	0.440625000000000	0.416406250000000	0.376562500000000	0.500781250000000
515	0.503125000000000	0.497656250000000	0.488281250000000	0.485937500000000	0.468750000000000	0.454687500000000	0.440625000000000	0.416406250000000	0.377343750000000	0.501562500000000
516	0.503125000000000	0.498437500000000	0.489062500000000	0.486718750000000	0.468750000000000	0.455468750000000	0.440625000000000	0.417187500000000	0.378125000000000	0.501562500000000
517	0.503125000000000	0.498437500000000	0.489062500000000	0.486718750000000	0.468750000000000	0.457031250000000	0.440625000000000	0.417187500000000	0.378906250000000	0.501562500000000
518	0.503906250000000	0.498437500000000	0.489062500000000	0.486718750000000	0.468750000000000	0.457812500000000	0.440625000000000	0.417187500000000	0.378906250000000	0.502343750000000
519	0.503906250000000	0.498437500000000	0.489062500000000	0.486718750000000	0.468750000000000	0.457812500000000	0.440625000000000	0.417187500000000	0.378906250000000	0.503125000000000
520	0.503906250000000	0.498437500000000	0.489843750000000	0.487500000000000	0.468750000000000	0.458593750000000	0.440625000000000	0.417187500000000	0.380468750000000	0.503125000000000
521	0.503906250000000	0.498437500000000	0.490625000000000	0.487500000000000	0.468750000000000	0.458593750000000	0.440625000000000	0.417968750000000	0.380468750000000	0.503125000000000
522	0.503906250000000	0.498437500000000	0.491406250000000	0.487500000000000	0.468750000000000	0.459375000000000	0.440625000000000	0.418750000000000	0.380468750000000	0.503125000000000
523	0.503906250000000	0.498437500000000	0.491406250000000	0.487500000000000	0.468750000000000	0.459375000000000	0.440625000000000	0.418750000000000	0.380468750000000	0.503125000000000
524	0.503906250000000	0.498437500000000	0.491406250000000	0.487500000000000	0.469531250000000	0.459375000000000	0.441406250000000	0.418750000000000	0.380468750000000	0.503125000000000
525	0.503906250000000	0.498437500000000	0.491406250000000	0.487500000000000	0.469531250000000	0.459375000000000	0.441406250000000	0.420312500000000	0.380468750000000	0.503125000000000
526	0.503906250000000	0.498437500000000	0.491406250000000	0.487500000000000	0.469531250000000	0.460937500000000	0.441406250000000	0.420312500000000	0.382031250000000	0.503125000000000
527	0.503906250000000	0.500781250000000	0.492187500000000	0.487500000000000	0.469531250000000	0.460937500000000	0.441406250000000	0.421093750000000	0.383593750000000	0.503125000000000
528	0.503906250000000	0.500781250000000	0.492187500000000	0.487500000000000	0.469531250000000	0.460937500000000	0.441406250000000	0.421093750000000	0.384375000000000	0.503906250000000
529	0.504687500000000	0.501562500000000	0.492187500000000	0.487500000000000	0.470312500000000	0.460937500000000	0.441406250000000	0.421093750000000	0.384375000000000	0.504687500000000
530	0.504687500000000	0.501562500000000	0.492187500000000	0.487500000000000	0.471093750000000	0.460937500000000	0.441406250000000	0.421093750000000	0.384375000000000	0.504687500000000
531	0.504687500000000	0.502343750000000	0.492968750000000	0.487500000000000	0.471093750000000	0.460937500000000	0.441406250000000	0.421093750000000	0.384375000000000	0.504687500000000
532	0.504687500000000	0.502343750000000	0.492968750000000	0.487500000000000	0.471093750000000	0.460937500000000	0.441406250000000	0.421093750000000	0.385156250000000	0.504687500000000
533	0.505468750000000	0.502343750000000	0.492968750000000	0.487500000000000	0.471093750000000	0.462500000000000	0.441406250000000	0.421093750000000	0.385156250000000	0.506250000000000
534	0.505468750000000	0.503125000000000	0.494531250000000	0.487500000000000	0.471875000000000	0.463281250000000	0.441406250000000	0.421093750000000	0.385156250000000	0.507031250000000
535	0.505468750000000	0.503125000000000	0.494531250000000	0.487500000000000	0.472656250000000	0.463281250000000	0.441406250000000	0.421093750000000	0.385156250000000	0.507031250000000
536	0.506250000000000	0.503906250000000	0.495312500000000	0.487500000000000	0.472656250000000	0.463281250000000	0.441406250000000	0.421093750000000	0.385937500000000	0.507031250000000
537	0.506250000000000	0.503906250000000	0.496093750000000	0.487500000000000	0.472656250000000	0.464843750000000	0.441406250000000	0.421093750000000	0.385937500000000	0.507031250000000
538	0.506250000000000	0.503906250000000	0.496093750000000	0.488281250000000	0.472656250000000	0.464843750000000	0.442187500000000	0.421875000000000	0.386718750000000	0.507812500000000
539	0.507031250000000	0.503906250000000	0.496093750000000	0.488281250000000	0.472656250000000	0.464843750000000	0.443750000000000	0.421875000000000	0.386718750000000	0.509375000000000
540	0.507812500000000	0.503906250000000	0.496875000000000	0.489062500000000	0.473437500000000	0.464843750000000	0.443750000000000	0.421875000000000	0.386718750000000	0.509375000000000
541	0.508593750000000	0.503906250000000	0.497656250000000	0.489062500000000	0.473437500000000	0.464843750000000	0.444531250000000	0.421875000000000	0.387500000000000	0.510156250000000
542	0.508593750000000	0.503906250000000	0.497656250000000	0.489062500000000	0.473437500000000	0.464843750000000	0.444531250000000	0.422656250000000	0.388281250000000	0.510156250000000
543	0.508593750000000	0.503906250000000	0.497656250000000	0.489062500000000	0.474218750000000	0.464843750000000	0.444531250000000	0.422656250000000	0.388281250000000	0.510156250000000
544	0.509375000000000	0.503906250000000	0.497656250000000	0.490625000000000	0.474218750000000	0.464843750000000	0.444531250000000	0.422656250000000	0.388281250000000	0.510156250000000
545	0.509375000000000	0.503906250000000	0.497656250000000	0.490625000000000	0.475781250000000	0.464843750000000	0.444531250000000	0.422656250000000	0.389062500000000	0.510156250000000
546	0.510156250000000	0.503906250000000	0.499218750000000	0.491406250000000	0.475781250000000	0.464843750000000	0.445312500000000	0.422656250000000	0.389062500000000	0.510156250000000
547	0.510937500000000	0.503906250000000	0.500000000000000	0.491406250000000	0.475781250000000	0.464843750000000	0.445312500000000	0.423437500000000	0.389062500000000	0.510156250000000
548	0.511718750000000	0.504687500000000	0.500781250000000	0.491406250000000	0.477343750000000	0.464843750000000	0.445312500000000	0.424218750000000	0.389062500000000	0.510156250000000
549	0.511718750000000	0.504687500000000	0.501562500000000	0.492187500000000	0.477343750000000	0.464843750000000	0.445312500000000	0.424218750000000	0.389062500000000	0.510156250000000
550	0.511718750000000	0.504687500000000	0.501562500000000	0.492187500000000	0.477343750000000	0.464843750000000	0.445312500000000	0.424218750000000	0.389062500000000	0.510156250000000
551	0.511718750000000	0.505468750000000	0.501562500000000	0.492968750000000	0.477343750000000	0.464843750000000	0.446093750000000	0.424218750000000	0.389843750000000	0.510156250000000
552	0.511718750000000	0.505468750000000	0.501562500000000	0.492968750000000	0.477343750000000	0.464843750000000	0.446875000000000	0.424218750000000	0.389843750000000	0.510156250000000
553	0.511718750000000	0.505468750000000	0.501562500000000	0.493750000000000	0.477343750000000	0.465625000000000	0.446875000000000	0.424218750000000	0.389843750000000	0.511718750000000
554	0.512500000000000	0.505468750000000	0.501562500000000	0.494531250000000	0.477343750000000	0.467968750000000	0.447656250000000	0.425781250000000	0.389843750000000	0.511718750000000
555	0.512500000000000	0.505468750000000	0.501562500000000	0.494531250000000	0.478125000000000	0.468750000000000	0.448437500000000	0.427343750000000	0.389843750000000	0.512500000000000
556	0.512500000000000	0.505468750000000	0.501562500000000	0.494531250000000	0.478125000000000	0.469531250000000	0.449218750000000	0.427343750000000	0.389843750000000	0.513281250000000
557	0.512500000000000	0.506250000000000	0.501562500000000	0.494531250000000	0.478125000000000	0.469531250000000	0.449218750000000	0.427343750000000	0.390625000000000	0.513281250000000
558	0.512500000000000	0.506250000000000	0.502343750000000	0.494531250000000	0.478125000000000	0.469531250000000	0.449218750000000	0.427343750000000	0.390625000000000	0.514843750000000
559	0.512500000000000	0.506250000000000	0.502343750000000	0.494531250000000	0.478125000000000	0.469531250000000	0.450000000000000	0.427343750000000	0.391406250000000	0.514843750000000
560	0.512500000000000	0.506250000000000	0.502343750000000	0.494531250000000	0.479687500000000	0.469531250000000	0.450781250000000	0.428125000000000	0.391406250000000	0.514843750000000
561	0.512500000000000	0.506250000000000	0.502343750000000	0.494531250000000	0.479687500000000	0.470312500000000	0.450781250000000	0.428125000000000	0.391406250000000	0.514843750000000
562	0.512500000000000	0.506250000000000	0.503125000000000	0.494531250000000	0.479687500000000	0.470312500000000	0.450781250000000	0.428125000000000	0.392187500000000	0.514843750000000
563	0.512500000000000	0.507031250000000	0.503125000000000	0.495312500000000	0.479687500000000	0.470312500000000	0.451562500000000	0.428125000000000	0.392187500000000	0.514843750000000
564	0.512500000000000	0.507031250000000	0.503125000000000	0.496093750000000	0.479687500000000	0.470312500000000	0.452343750000000	0.428125000000000	0.392968750000000	0.514843750000000
565	0.512500000000000	0.507031250000000	0.503125000000000	0.496093750000000	0.479687500000000	0.470312500000000	0.452343750000000	0.428906250000000	0.392968750000000	0.514843750000000
566	0.512500000000000	0.507812500000000	0.503125000000000	0.496875000000000	0.479687500000000	0.471093750000000	0.452343750000000	0.429687500000000	0.392968750000000	0.514843750000000
567	0.513281250000000	0.507812500000000	0.503125000000000	0.496875000000000	0.479687500000000	0.471093750000000	0.452343750000000	0.431250000000000	0.392968750000000	0.514843750000000
568	0.513281250000000	0.507812500000000	0.503125000000000	0.496875000000000	0.479687500000000	0.471093750000000	0.452343750000000	0.431250000000000	0.392968750000000	0.514843750000000
569	0.513281250000000	0.507812500000000	0.503125000000000	0.496875000000000	0.480468750000000	0.471875000000000	0.452343750000000	0.432031250000000	0.392968750000000	0.514843750000000
570	0.513281250000000	0.508593750000000	0.503125000000000	0.496875000000000	0.481250000000000	0.471875000000000	0.452343750000000	0.432031250000000	0.392968750000000	0.514843750000000
571	0.513281250000000	0.508593750000000	0.503125000000000	0.497656250000000	0.481250000000000	0.471875000000000	0.452343750000000	0.432031250000000	0.392968750000000	0.514843750000000
572	0.514062500000000	0.508593750000000	0.503125000000000	0.497656250000000	0.481250000000000	0.471875000000000	0.452343750000000	0.432031250000000	0.392968750000000	0.514843750000000
573	0.514062500000000	0.508593750000000	0.503125000000000	0.498437500000000	0.481250000000000	0.471875000000000	0.452343750000000	0.432812500000000	0.392968750000000	0.515625000000000
574	0.514843750000000	0.508593750000000	0.503125000000000	0.498437500000000	0.481250000000000	0.473437500000000	0.452343750000000	0.432812500000000	0.393750000000000	0.515625000000000
575	0.514843750000000	0.508593750000000	0.503906250000000	0.499218750000000	0.482812500000000	0.473437500000000	0.453125000000000	0.432812500000000	0.393750000000000	0.515625000000000
576	0.514843750000000	0.508593750000000	0.503906250000000	0.499218750000000	0.483593750000000	0.473437500000000	0.453906250000000	0.432812500000000	0.394531250000000	0.515625000000000
577	0.514843750000000	0.508593750000000	0.503906250000000	0.499218750000000	0.484375000000000	0.473437500000000	0.454687500000000	0.432812500000000	0.394531250000000	0.515625000000000
578	0.514843750000000	0.508593750000000	0.503906250000000	0.499218750000000	0.485156250000000	0.474218750000000	0.455468750000000	0.433593750000000	0.394531250000000	0.515625000000000
579	0.514843750000000	0.509375000000000	0.503906250000000	0.499218750000000	0.485156250000000	0.474218750000000	0.456250000000000	0.433593750000000	0.394531250000000	0.515625000000000
580	0.514843750000000	0.509375000000000	0.504687500000000	0.500000000000000	0.485156250000000	0.475000000000000	0.456250000000000	0.433593750000000	0.394531250000000	0.515625000000000
581	0.514843750000000	0.509375000000000	0.504687500000000	0.500000000000000	0.485156250000000	0.475000000000000	0.456250000000000	0.433593750000000	0.394531250000000	0.515625000000000
582	0.514843750000000	0.509375000000000	0.504687500000000	0.500781250000000	0.485156250000000	0.475781250000000	0.456250000000000	0.433593750000000	0.394531250000000	0.515625000000000
583	0.514843750000000	0.509375000000000	0.505468750000000	0.501562500000000	0.485156250000000	0.475781250000000	0.456250000000000	0.433593750000000	0.394531250000000	0.515625000000000
584	0.514843750000000	0.509375000000000	0.505468750000000	0.501562500000000	0.486718750000000	0.475781250000000	0.456250000000000	0.433593750000000	0.395312500000000	0.516406250000000
585	0.515625000000000	0.510156250000000	0.506250000000000	0.501562500000000	0.486718750000000	0.476562500000000	0.457031250000000	0.434375000000000	0.395312500000000	0.517187500000000
586	0.516406250000000	0.510156250000000	0.506250000000000	0.501562500000000	0.487500000000000	0.477343750000000	0.457031250000000	0.435156250000000	0.395312500000000	0.517968750000000
587	0.518750000000000	0.510156250000000	0.507031250000000	0.502343750000000	0.487500000000000	0.478125000000000	0.457812500000000	0.435156250000000	0.396093750000000	0.517968750000000
588	0.518750000000000	0.510937500000000	0.507812500000000	0.503125000000000	0.488281250000000	0.478125000000000	0.457812500000000	0.435156250000000	0.396093750000000	0.517968750000000
589	0.518750000000000	0.511718750000000	0.507812500000000	0.503125000000000	0.489062500000000	0.478125000000000	0.458593750000000	0.435156250000000	0.396875000000000	0.517968750000000
590	0.518750000000000	0.511718750000000	0.508593750000000	0.503125000000000	0.489843750000000	0.478125000000000	0.458593750000000	0.435156250000000	0.396875000000000	0.517968750000000
591	0.518750000000000	0.511718750000000	0.508593750000000	0.503125000000000	0.489843750000000	0.478125000000000	0.460156250000000	0.435156250000000	0.396875000000000	0.517968750000000
592	0.518750000000000	0.511718750000000	0.508593750000000	0.503125000000000	0.489843750000000	0.478906250000000	0.460937500000000	0.435937500000000	0.396875000000000	0.517968750000000
593	0.518750000000000	0.512500000000000	0.508593750000000	0.503125000000000	0.490625000000000	0.478906250000000	0.460937500000000	0.435937500000000	0.396875000000000	0.517968750000000
594	0.518750000000000	0.512500000000000	0.508593750000000	0.503125000000000	0.490625000000000	0.478906250000000	0.461718750000000	0.435937500000000	0.396875000000000	0.517968750000000
595	0.518750000000000	0.512500000000000	0.508593750000000	0.503125000000000	0.492187500000000	0.479687500000000	0.461718750000000	0.435937500000000	0.397656250000000	0.518750000000000
596	0.518750000000000	0.512500000000000	0.508593750000000	0.503125000000000	0.492187500000000	0.479687500000000	0.461718750000000	0.435937500000000	0.398437500000000	0.518750000000000
597	0.519531250000000	0.512500000000000	0.509375000000000	0.503125000000000	0.492187500000000	0.479687500000000	0.461718750000000	0.435937500000000	0.398437500000000	0.519531250000000
598	0.519531250000000	0.513281250000000	0.509375000000000	0.503906250000000	0.492187500000000	0.479687500000000	0.461718750000000	0.437500000000000	0.398437500000000	0.519531250000000
599	0.519531250000000	0.513281250000000	0.510937500000000	0.503906250000000	0.492187500000000	0.479687500000000	0.462500000000000	0.437500000000000	0.400000000000000	0.521093750000000
600	0.520312500000000	0.513281250000000	0.510937500000000	0.504687500000000	0.492968750000000	0.479687500000000	0.462500000000000	0.437500000000000	0.400781250000000	0.521093750000000
601	0.521093750000000	0.514062500000000	0.510937500000000	0.504687500000000	0.492968750000000	0.480468750000000	0.463281250000000	0.438281250000000	0.400781250000000	0.521093750000000
602	0.521093750000000	0.514062500000000	0.510937500000000	0.504687500000000	0.492968750000000	0.482031250000000	0.464062500000000	0.438281250000000	0.401562500000000	0.521093750000000
603	0.521875000000000	0.514843750000000	0.510937500000000	0.504687500000000	0.492968750000000	0.482812500000000	0.464062500000000	0.439062500000000	0.401562500000000	0.521093750000000
604	0.521875000000000	0.514843750000000	0.510937500000000	0.504687500000000	0.493750000000000	0.482812500000000	0.464062500000000	0.439843750000000	0.401562500000000	0.521093750000000
605	0.521875000000000	0.515625000000000	0.511718750000000	0.504687500000000	0.494531250000000	0.482812500000000	0.464843750000000	0.439843750000000	0.401562500000000	0.521875000000000
606	0.521875000000000	0.515625000000000	0.511718750000000	0.504687500000000	0.494531250000000	0.482812500000000	0.465625000000000	0.439843750000000	0.402343750000000	0.521875000000000
607	0.522656250000000	0.515625000000000	0.511718750000000	0.504687500000000	0.495312500000000	0.483593750000000	0.466406250000000	0.440625000000000	0.402343750000000	0.521875000000000
608	0.522656250000000	0.515625000000000	0.511718750000000	0.504687500000000	0.495312500000000	0.484375000000000	0.466406250000000	0.440625000000000	0.402343750000000	0.522656250000000
609	0.522656250000000	0.515625000000000	0.511718750000000	0.504687500000000	0.495312500000000	0.484375000000000	0.466406250000000	0.440625000000000	0.402343750000000	0.522656250000000
610	0.523437500000000	0.515625000000000	0.511718750000000	0.504687500000000	0.496875000000000	0.484375000000000	0.466406250000000	0.440625000000000	0.403125000000000	0.522656250000000
611	0.524218750000000	0.515625000000000	0.511718750000000	0.504687500000000	0.496875000000000	0.484375000000000	0.466406250000000	0.440625000000000	0.403125000000000	0.522656250000000
612	0.524218750000000	0.515625000000000	0.511718750000000	0.504687500000000	0.496875000000000	0.484375000000000	0.466406250000000	0.440625000000000	0.404687500000000	0.522656250000000
613	0.524218750000000	0.515625000000000	0.511718750000000	0.506250000000000	0.496875000000000	0.484375000000000	0.466406250000000	0.441406250000000	0.404687500000000	0.522656250000000
614	0.524218750000000	0.515625000000000	0.511718750000000	0.507031250000000	0.496875000000000	0.484375000000000	0.467968750000000	0.441406250000000	0.405468750000000	0.522656250000000
615	0.524218750000000	0.516406250000000	0.511718750000000	0.507031250000000	0.496875000000000	0.485156250000000	0.467968750000000	0.441406250000000	0.407031250000000	0.522656250000000
616	0.525000000000000	0.517187500000000	0.511718750000000	0.507031250000000	0.497656250000000	0.485156250000000	0.467968750000000	0.442187500000000	0.407031250000000	0.522656250000000
617	0.525000000000000	0.517968750000000	0.511718750000000	0.507031250000000	0.497656250000000	0.485156250000000	0.469531250000000	0.442187500000000	0.407031250000000	0.522656250000000
618	0.525000000000000	0.517968750000000	0.511718750000000	0.507031250000000	0.497656250000000	0.485156250000000	0.469531250000000	0.442968750000000	0.407031250000000	0.522656250000000
619	0.525000000000000	0.517968750000000	0.511718750000000	0.507031250000000	0.497656250000000	0.485156250000000	0.469531250000000	0.442968750000000	0.407031250000000	0.522656250000000
620	0.525000000000000	0.517968750000000	0.511718750000000	0.507031250000000	0.498437500000000	0.485156250000000	0.469531250000000	0.442968750000000	0.407812500000000	0.522656250000000
621	0.525000000000000	0.517968750000000	0.511718750000000	0.507031250000000	0.498437500000000	0.485937500000000	0.469531250000000	0.442968750000000	0.407812500000000	0.523437500000000
622	0.525000000000000	0.517968750000000	0.511718750000000	0.507031250000000	0.498437500000000	0.486718750000000	0.469531250000000	0.442968750000000	0.407812500000000	0.523437500000000
623	0.525000000000000	0.518750000000000	0.511718750000000	0.507031250000000	0.499218750000000	0.486718750000000	0.469531250000000	0.442968750000000	0.408593750000000	0.523437500000000
624	0.525000000000000	0.518750000000000	0.511718750000000	0.507031250000000	0.500000000000000	0.486718750000000	0.469531250000000	0.442968750000000	0.409375000000000	0.523437500000000
625	0.525000000000000	0.518750000000000	0.511718750000000	0.507031250000000	0.500000000000000	0.486718750000000	0.471093750000000	0.443750000000000	0.409375000000000	0.524218750000000
626	0.525000000000000	0.520312500000000	0.511718750000000	0.507031250000000	0.500000000000000	0.486718750000000	0.471093750000000	0.444531250000000	0.409375000000000	0.524218750000000
627	0.525000000000000	0.520312500000000	0.511718750000000	0.507031250000000	0.501562500000000	0.486718750000000	0.471093750000000	0.445312500000000	0.410156250000000	0.524218750000000
628	0.525000000000000	0.520312500000000	0.512500000000000	0.507031250000000	0.501562500000000	0.487500000000000	0.471875000000000	0.445312500000000	0.410156250000000	0.524218750000000
629	0.525000000000000	0.520312500000000	0.512500000000000	0.507031250000000	0.501562500000000	0.488281250000000	0.471875000000000	0.445312500000000	0.410156250000000	0.524218750000000
630	0.525000000000000	0.520312500000000	0.512500000000000	0.507031250000000	0.501562500000000	0.488281250000000	0.471875000000000	0.446875000000000	0.410937500000000	0.524218750000000
631	0.525000000000000	0.521093750000000	0.513281250000000	0.507812500000000	0.501562500000000	0.488281250000000	0.472656250000000	0.447656250000000	0.410937500000000	0.524218750000000
632	0.525000000000000	0.521875000000000	0.513281250000000	0.507812500000000	0.503125000000000	0.488281250000000	0.472656250000000	0.448437500000000	0.410937500000000	0.524218750000000
633	0.525000000000000	0.521875000000000	0.513281250000000	0.508593750000000	0.503125000000000	0.488281250000000	0.472656250000000	0.448437500000000	0.412500000000000	0.524218750000000
634	0.525000000000000	0.521875000000000	0.513281250000000	0.508593750000000	0.503125000000000	0.488281250000000	0.472656250000000	0.448437500000000	0.412500000000000	0.524218750000000
635	0.525000000000000	0.521875000000000	0.513281250000000	0.509375000000000	0.503125000000000	0.488281250000000	0.472656250000000	0.448437500000000	0.414062500000000	0.524218750000000
636	0.525000000000000	0.521875000000000	0.513281250000000	0.509375000000000	0.503125000000000	0.488281250000000	0.473437500000000	0.448437500000000	0.414062500000000	0.524218750000000
637	0.525000000000000	0.521875000000000	0.513281250000000	0.510156250000000	0.503125000000000	0.488281250000000	0.473437500000000	0.448437500000000	0.414062500000000	0.524218750000000
638	0.525000000000000	0.521875000000000	0.513281250000000	0.510937500000000	0.503125000000000	0.489843750000000	0.473437500000000	0.448437500000000	0.414062500000000	0.524218750000000
639	0.525000000000000	0.521875000000000	0.513281250000000	0.510937500000000	0.503125000000000	0.489843750000000	0.473437500000000	0.448437500000000	0.414062500000000	0.524218750000000
640	0.525000000000000	0.521875000000000	0.513281250000000	0.510937500000000	0.503125000000000	0.489843750000000	0.474218750000000	0.448437500000000	0.414062500000000	0.524218750000000
641	0.525781250000000	0.521875000000000	0.513281250000000	0.510937500000000	0.503125000000000	0.490625000000000	0.474218750000000	0.448437500000000	0.414062500000000	0.524218750000000
642	0.526562500000000	0.521875000000000	0.514062500000000	0.510937500000000	0.503125000000000	0.491406250000000	0.474218750000000	0.448437500000000	0.414062500000000	0.524218750000000
643	0.527343750000000	0.521875000000000	0.514843750000000	0.510937500000000	0.503125000000000	0.491406250000000	0.474218750000000	0.448437500000000	0.414062500000000	0.524218750000000
644	0.527343750000000	0.521875000000000	0.515625000000000	0.510937500000000	0.503125000000000	0.491406250000000	0.474218750000000	0.448437500000000	0.414062500000000	0.524218750000000
645	0.527343750000000	0.521875000000000	0.515625000000000	0.511718750000000	0.503125000000000	0.491406250000000	0.475000000000000	0.448437500000000	0.414062500000000	0.524218750000000
646	0.527343750000000	0.522656250000000	0.515625000000000	0.511718750000000	0.503125000000000	0.492187500000000	0.475000000000000	0.448437500000000	0.414062500000000	0.524218750000000
647	0.527343750000000	0.522656250000000	0.515625000000000	0.512500000000000	0.503125000000000	0.492187500000000	0.475000000000000	0.448437500000000	0.414062500000000	0.524218750000000
648	0.527343750000000	0.522656250000000	0.515625000000000	0.512500000000000	0.503125000000000	0.492187500000000	0.475000000000000	0.448437500000000	0.414062500000000	0.524218750000000
649	0.527343750000000	0.522656250000000	0.515625000000000	0.512500000000000	0.503906250000000	0.492187500000000	0.475000000000000	0.448437500000000	0.414843750000000	0.524218750000000
650	0.527343750000000	0.523437500000000	0.515625000000000	0.512500000000000	0.503906250000000	0.493750000000000	0.475000000000000	0.449218750000000	0.414843750000000	0.524218750000000
651	0.527343750000000	0.523437500000000	0.515625000000000	0.512500000000000	0.503906250000000	0.493750000000000	0.475000000000000	0.449218750000000	0.416406250000000	0.524218750000000
652	0.527343750000000	0.523437500000000	0.516406250000000	0.512500000000000	0.503906250000000	0.493750000000000	0.475000000000000	0.449218750000000	0.416406250000000	0.524218750000000
653	0.527343750000000	0.523437500000000	0.516406250000000	0.512500000000000	0.504687500000000	0.493750000000000	0.475781250000000	0.449218750000000	0.416406250000000	0.524218750000000
654	0.527343750000000	0.523437500000000	0.516406250000000	0.512500000000000	0.504687500000000	0.493750000000000	0.475781250000000	0.449218750000000	0.416406250000000	0.524218750000000
655	0.527343750000000	0.523437500000000	0.517187500000000	0.512500000000000	0.505468750000000	0.493750000000000	0.475781250000000	0.449218750000000	0.416406250000000	0.524218750000000
656	0.527343750000000	0.523437500000000	0.517187500000000	0.512500000000000	0.505468750000000	0.493750000000000	0.475781250000000	0.449218750000000	0.416406250000000	0.524218750000000
657	0.527343750000000	0.523437500000000	0.517187500000000	0.512500000000000	0.505468750000000	0.493750000000000	0.475781250000000	0.450781250000000	0.416406250000000	0.524218750000000
658	0.527343750000000	0.523437500000000	0.517187500000000	0.512500000000000	0.505468750000000	0.494531250000000	0.475781250000000	0.451562500000000	0.416406250000000	0.524218750000000
659	0.527343750000000	0.523437500000000	0.517187500000000	0.513281250000000	0.505468750000000	0.494531250000000	0.475781250000000	0.452343750000000	0.416406250000000	0.524218750000000
660	0.527343750000000	0.523437500000000	0.518750000000000	0.513281250000000	0.505468750000000	0.494531250000000	0.475781250000000	0.452343750000000	0.416406250000000	0.524218750000000
661	0.527343750000000	0.523437500000000	0.518750000000000	0.513281250000000	0.505468750000000	0.494531250000000	0.477343750000000	0.452343750000000	0.416406250000000	0.524218750000000
662	0.527343750000000	0.523437500000000	0.518750000000000	0.513281250000000	0.506250000000000	0.495312500000000	0.477343750000000	0.452343750000000	0.416406250000000	0.525000000000000
663	0.527343750000000	0.523437500000000	0.518750000000000	0.513281250000000	0.506250000000000	0.496093750000000	0.477343750000000	0.452343750000000	0.417187500000000	0.525000000000000
664	0.527343750000000	0.523437500000000	0.518750000000000	0.513281250000000	0.507031250000000	0.496875000000000	0.477343750000000	0.452343750000000	0.417187500000000	0.525000000000000
665	0.527343750000000	0.523437500000000	0.518750000000000	0.513281250000000	0.507031250000000	0.496875000000000	0.477343750000000	0.452343750000000	0.417187500000000	0.525000000000000
666	0.527343750000000	0.523437500000000	0.518750000000000	0.513281250000000	0.507031250000000	0.496875000000000	0.477343750000000	0.452343750000000	0.417968750000000	0.525781250000000
667	0.527343750000000	0.523437500000000	0.518750000000000	0.513281250000000	0.507812500000000	0.496875000000000	0.477343750000000	0.452343750000000	0.417968750000000	0.525781250000000
668	0.527343750000000	0.523437500000000	0.518750000000000	0.514062500000000	0.507812500000000	0.497656250000000	0.477343750000000	0.452343750000000	0.417968750000000	0.525781250000000
669	0.527343750000000	0.523437500000000	0.518750000000000	0.514062500000000	0.507812500000000	0.498437500000000	0.477343750000000	0.452343750000000	0.417968750000000	0.525781250000000
670	0.528125000000000	0.523437500000000	0.518750000000000	0.514843750000000	0.507812500000000	0.498437500000000	0.478906250000000	0.452343750000000	0.417968750000000	0.525781250000000
671	0.528125000000000	0.524218750000000	0.518750000000000	0.514843750000000	0.507812500000000	0.499218750000000	0.478906250000000	0.453125000000000	0.417968750000000	0.525781250000000
672	0.528125000000000	0.524218750000000	0.518750000000000	0.514843750000000	0.507812500000000	0.499218750000000	0.478906250000000	0.453125000000000	0.417968750000000	0.525781250000000
673	0.528125000000000	0.524218750000000	0.519531250000000	0.514843750000000	0.507812500000000	0.499218750000000	0.478906250000000	0.453125000000000	0.417968750000000	0.525781250000000
674	0.528125000000000	0.524218750000000	0.519531250000000	0.515625000000000	0.507812500000000	0.499218750000000	0.478906250000000	0.453125000000000	0.417968750000000	0.525781250000000
675	0.528125000000000	0.525781250000000	0.519531250000000	0.515625000000000	0.508593750000000	0.499218750000000	0.478906250000000	0.453125000000000	0.417968750000000	0.525781250000000
676	0.528125000000000	0.525781250000000	0.520312500000000	0.515625000000000	0.508593750000000	0.500000000000000	0.479687500000000	0.453125000000000	0.417968750000000	0.526562500000000
677	0.528125000000000	0.525781250000000	0.520312500000000	0.516406250000000	0.508593750000000	0.500000000000000	0.479687500000000	0.453125000000000	0.417968750000000	0.527343750000000
678	0.528125000000000	0.525781250000000	0.520312500000000	0.516406250000000	0.508593750000000	0.500000000000000	0.479687500000000	0.453125000000000	0.417968750000000	0.527343750000000
679	0.528125000000000	0.525781250000000	0.520312500000000	0.516406250000000	0.508593750000000	0.500000000000000	0.480468750000000	0.453125000000000	0.417968750000000	0.528125000000000
680	0.528125000000000	0.525781250000000	0.520312500000000	0.516406250000000	0.508593750000000	0.500000000000000	0.480468750000000	0.453125000000000	0.417968750000000	0.528125000000000
681	0.528125000000000	0.526562500000000	0.521093750000000	0.516406250000000	0.508593750000000	0.500000000000000	0.481250000000000	0.453125000000000	0.417968750000000	0.528906250000000
682	0.528125000000000	0.526562500000000	0.521093750000000	0.517187500000000	0.510156250000000	0.500000000000000	0.481250000000000	0.453125000000000	0.417968750000000	0.528906250000000
683	0.528125000000000	0.526562500000000	0.521093750000000	0.517187500000000	0.510156250000000	0.500000000000000	0.481250000000000	0.453906250000000	0.417968750000000	0.528906250000000
684	0.528125000000000	0.526562500000000	0.521093750000000	0.517187500000000	0.510156250000000	0.500000000000000	0.482031250000000	0.453906250000000	0.417968750000000	0.529687500000000
685	0.528125000000000	0.526562500000000	0.521093750000000	0.517187500000000	0.510156250000000	0.500000000000000	0.482031250000000	0.454687500000000	0.420312500000000	0.529687500000000
686	0.528125000000000	0.526562500000000	0.521093750000000	0.517187500000000	0.510937500000000	0.500000000000000	0.482812500000000	0.455468750000000	0.420312500000000	0.529687500000000
687	0.528125000000000	0.526562500000000	0.521093750000000	0.517187500000000	0.510937500000000	0.500000000000000	0.482812500000000	0.455468750000000	0.421093750000000	0.529687500000000
688	0.528125000000000	0.526562500000000	0.521093750000000	0.517968750000000	0.510937500000000	0.500781250000000	0.482812500000000	0.456250000000000	0.421093750000000	0.529687500000000
689	0.528906250000000	0.526562500000000	0.521093750000000	0.517968750000000	0.510937500000000	0.501562500000000	0.482812500000000	0.456250000000000	0.421093750000000	0.529687500000000
690	0.528906250000000	0.526562500000000	0.521093750000000	0.517968750000000	0.510937500000000	0.501562500000000	0.483593750000000	0.456250000000000	0.421093750000000	0.529687500000000
691	0.528906250000000	0.526562500000000	0.521093750000000	0.517968750000000	0.512500000000000	0.501562500000000	0.483593750000000	0.456250000000000	0.421875000000000	0.529687500000000
692	0.528906250000000	0.526562500000000	0.521093750000000	0.517968750000000	0.512500000000000	0.501562500000000	0.483593750000000	0.456250000000000	0.423437500000000	0.529687500000000
693	0.528906250000000	0.526562500000000	0.522656250000000	0.517968750000000	0.512500000000000	0.501562500000000	0.483593750000000	0.456250000000000	0.423437500000000	0.529687500000000
694	0.528906250000000	0.526562500000000	0.522656250000000	0.517968750000000	0.512500000000000	0.501562500000000	0.483593750000000	0.457031250000000	0.423437500000000	0.529687500000000
695	0.528906250000000	0.526562500000000	0.522656250000000	0.517968750000000	0.512500000000000	0.501562500000000	0.483593750000000	0.457031250000000	0.423437500000000	0.529687500000000
696	0.529687500000000	0.526562500000000	0.522656250000000	0.518750000000000	0.512500000000000	0.501562500000000	0.483593750000000	0.457031250000000	0.423437500000000	0.529687500000000
697	0.529687500000000	0.526562500000000	0.522656250000000	0.518750000000000	0.512500000000000	0.501562500000000	0.483593750000000	0.457031250000000	0.424218750000000	0.529687500000000
698	0.529687500000000	0.526562500000000	0.522656250000000	0.518750000000000	0.512500000000000	0.501562500000000	0.483593750000000	0.457031250000000	0.424218750000000	0.529687500000000
699	0.529687500000000	0.526562500000000	0.522656250000000	0.518750000000000	0.513281250000000	0.501562500000000	0.483593750000000	0.457031250000000	0.424218750000000	0.529687500000000
700	0.529687500000000	0.526562500000000	0.523437500000000	0.520312500000000	0.513281250000000	0.501562500000000	0.484375000000000	0.457812500000000	0.425000000000000	0.529687500000000
701	0.529687500000000	0.526562500000000	0.523437500000000	0.521093750000000	0.513281250000000	0.501562500000000	0.484375000000000	0.457812500000000	0.425781250000000	0.529687500000000
702	0.529687500000000	0.527343750000000	0.523437500000000	0.521875000000000	0.514062500000000	0.501562500000000	0.484375000000000	0.457812500000000	0.425781250000000	0.530468750000000
703	0.529687500000000	0.527343750000000	0.523437500000000	0.521875000000000	0.514062500000000	0.501562500000000	0.484375000000000	0.457812500000000	0.426562500000000	0.531250000000000
704	0.529687500000000	0.527343750000000	0.523437500000000	0.522656250000000	0.514062500000000	0.501562500000000	0.484375000000000	0.457812500000000	0.428125000000000	0.531250000000000
705	0.529687500000000	0.528125000000000	0.523437500000000	0.522656250000000	0.514062500000000	0.501562500000000	0.485156250000000	0.457812500000000	0.428906250000000	0.531250000000000
706	0.529687500000000	0.528125000000000	0.523437500000000	0.522656250000000	0.514843750000000	0.501562500000000	0.485156250000000	0.457812500000000	0.428906250000000	0.532031250000000
707	0.529687500000000	0.528125000000000	0.523437500000000	0.523437500000000	0.514843750000000	0.501562500000000	0.485156250000000	0.458593750000000	0.428906250000000	0.532031250000000
708	0.529687500000000	0.528125000000000	0.523437500000000	0.523437500000000	0.514843750000000	0.501562500000000	0.485156250000000	0.458593750000000	0.428906250000000	0.532031250000000
709	0.529687500000000	0.528125000000000	0.523437500000000	0.523437500000000	0.514843750000000	0.501562500000000	0.485156250000000	0.458593750000000	0.428906250000000	0.532031250000000
710	0.529687500000000	0.528906250000000	0.523437500000000	0.523437500000000	0.514843750000000	0.501562500000000	0.485156250000000	0.458593750000000	0.428906250000000	0.532031250000000
711	0.529687500000000	0.529687500000000	0.523437500000000	0.523437500000000	0.514843750000000	0.501562500000000	0.485937500000000	0.458593750000000	0.429687500000000	0.532031250000000
712	0.529687500000000	0.529687500000000	0.523437500000000	0.524218750000000	0.515625000000000	0.501562500000000	0.485937500000000	0.459375000000000	0.429687500000000	0.532031250000000
713	0.529687500000000	0.529687500000000	0.523437500000000	0.524218750000000	0.515625000000000	0.501562500000000	0.485937500000000	0.459375000000000	0.429687500000000	0.532031250000000
714	0.530468750000000	0.529687500000000	0.523437500000000	0.524218750000000	0.515625000000000	0.502343750000000	0.485937500000000	0.459375000000000	0.429687500000000	0.532031250000000
715	0.530468750000000	0.529687500000000	0.523437500000000	0.524218750000000	0.515625000000000	0.502343750000000	0.485937500000000	0.460937500000000	0.429687500000000	0.534375000000000
716	0.530468750000000	0.529687500000000	0.523437500000000	0.524218750000000	0.515625000000000	0.502343750000000	0.485937500000000	0.460937500000000	0.429687500000000	0.534375000000000
717	0.531250000000000	0.529687500000000	0.523437500000000	0.524218750000000	0.515625000000000	0.503125000000000	0.485937500000000	0.460937500000000	0.430468750000000	0.534375000000000
718	0.531250000000000	0.529687500000000	0.524218750000000	0.524218750000000	0.515625000000000	0.503125000000000	0.487500000000000	0.460937500000000	0.432031250000000	0.534375000000000
719	0.531250000000000	0.529687500000000	0.524218750000000	0.524218750000000	0.516406250000000	0.503125000000000	0.488281250000000	0.460937500000000	0.432031250000000	0.534375000000000
720	0.532031250000000	0.529687500000000	0.524218750000000	0.524218750000000	0.517187500000000	0.503125000000000	0.488281250000000	0.461718750000000	0.432031250000000	0.534375000000000
721	0.532031250000000	0.530468750000000	0.524218750000000	0.524218750000000	0.517187500000000	0.503125000000000	0.488281250000000	0.462500000000000	0.432812500000000	0.534375000000000
722	0.532031250000000	0.530468750000000	0.524218750000000	0.524218750000000	0.517187500000000	0.503125000000000	0.488281250000000	0.462500000000000	0.432812500000000	0.534375000000000
723	0.532812500000000	0.530468750000000	0.524218750000000	0.524218750000000	0.517187500000000	0.503125000000000	0.488281250000000	0.462500000000000	0.433593750000000	0.534375000000000
724	0.532812500000000	0.530468750000000	0.524218750000000	0.524218750000000	0.517187500000000	0.503125000000000	0.488281250000000	0.462500000000000	0.433593750000000	0.534375000000000
725	0.532812500000000	0.530468750000000	0.524218750000000	0.524218750000000	0.517187500000000	0.503125000000000	0.488281250000000	0.462500000000000	0.434375000000000	0.534375000000000
726	0.532812500000000	0.530468750000000	0.524218750000000	0.524218750000000	0.517187500000000	0.503125000000000	0.488281250000000	0.462500000000000	0.434375000000000	0.534375000000000
727	0.532812500000000	0.530468750000000	0.524218750000000	0.524218750000000	0.517187500000000	0.503906250000000	0.489062500000000	0.463281250000000	0.435156250000000	0.534375000000000
728	0.533593750000000	0.530468750000000	0.524218750000000	0.524218750000000	0.517187500000000	0.503906250000000	0.489062500000000	0.463281250000000	0.435937500000000	0.534375000000000
729	0.533593750000000	0.530468750000000	0.524218750000000	0.524218750000000	0.517187500000000	0.503906250000000	0.489843750000000	0.464062500000000	0.436718750000000	0.534375000000000
730	0.533593750000000	0.530468750000000	0.524218750000000	0.524218750000000	0.517187500000000	0.503906250000000	0.489843750000000	0.464062500000000	0.436718750000000	0.534375000000000
731	0.533593750000000	0.530468750000000	0.524218750000000	0.524218750000000	0.517187500000000	0.503906250000000	0.489843750000000	0.464843750000000	0.437500000000000	0.534375000000000
732	0.534375000000000	0.530468750000000	0.524218750000000	0.524218750000000	0.517187500000000	0.503906250000000	0.489843750000000	0.464843750000000	0.437500000000000	0.534375000000000
733	0.534375000000000	0.531250000000000	0.524218750000000	0.524218750000000	0.517187500000000	0.504687500000000	0.489843750000000	0.464843750000000	0.437500000000000	0.534375000000000
734	0.534375000000000	0.531250000000000	0.524218750000000	0.524218750000000	0.517187500000000	0.505468750000000	0.490625000000000	0.464843750000000	0.437500000000000	0.534375000000000
735	0.534375000000000	0.532031250000000	0.525000000000000	0.524218750000000	0.517187500000000	0.505468750000000	0.491406250000000	0.464843750000000	0.437500000000000	0.534375000000000
736	0.534375000000000	0.532031250000000	0.525000000000000	0.525000000000000	0.517187500000000	0.505468750000000	0.491406250000000	0.465625000000000	0.438281250000000	0.534375000000000
737	0.534375000000000	0.532812500000000	0.525000000000000	0.525000000000000	0.517187500000000	0.505468750000000	0.492187500000000	0.465625000000000	0.438281250000000	0.535156250000000
738	0.534375000000000	0.532812500000000	0.525000000000000	0.525000000000000	0.517187500000000	0.505468750000000	0.492187500000000	0.466406250000000	0.438281250000000	0.535156250000000
739	0.534375000000000	0.532812500000000	0.525781250000000	0.525000000000000	0.517187500000000	0.505468750000000	0.492187500000000	0.466406250000000	0.438281250000000	0.535156250000000
740	0.534375000000000	0.532812500000000	0.525781250000000	0.525000000000000	0.517187500000000	0.505468750000000	0.492187500000000	0.466406250000000	0.439843750000000	0.535156250000000
741	0.534375000000000	0.532812500000000	0.525781250000000	0.525000000000000	0.517968750000000	0.505468750000000	0.492968750000000	0.466406250000000	0.439843750000000	0.535156250000000
742	0.534375000000000	0.533593750000000	0.525781250000000	0.525000000000000	0.517968750000000	0.505468750000000	0.492968750000000	0.466406250000000	0.440625000000000	0.535156250000000
743	0.534375000000000	0.533593750000000	0.526562500000000	0.525000000000000	0.517968750000000	0.505468750000000	0.492968750000000	0.466406250000000	0.440625000000000	0.535156250000000
744	0.534375000000000	0.533593750000000	0.526562500000000	0.525000000000000	0.518750000000000	0.505468750000000	0.492968750000000	0.466406250000000	0.440625000000000	0.535156250000000
745	0.535156250000000	0.533593750000000	0.526562500000000	0.525781250000000	0.518750000000000	0.505468750000000	0.492968750000000	0.466406250000000	0.440625000000000	0.535156250000000
746	0.535937500000000	0.533593750000000	0.526562500000000	0.525781250000000	0.518750000000000	0.505468750000000	0.493750000000000	0.467187500000000	0.440625000000000	0.535156250000000
747	0.535937500000000	0.534375000000000	0.526562500000000	0.526562500000000	0.518750000000000	0.505468750000000	0.493750000000000	0.467968750000000	0.440625000000000	0.535937500000000
748	0.535937500000000	0.534375000000000	0.526562500000000	0.526562500000000	0.518750000000000	0.506250000000000	0.493750000000000	0.467968750000000	0.440625000000000	0.535937500000000
749	0.535937500000000	0.534375000000000	0.527343750000000	0.526562500000000	0.518750000000000	0.506250000000000	0.493750000000000	0.468750000000000	0.440625000000000	0.535937500000000
750	0.535937500000000	0.534375000000000	0.527343750000000	0.526562500000000	0.518750000000000	0.506250000000000	0.494531250000000	0.468750000000000	0.441406250000000	0.535937500000000
751	0.535937500000000	0.534375000000000	0.527343750000000	0.526562500000000	0.518750000000000	0.506250000000000	0.494531250000000	0.469531250000000	0.441406250000000	0.536718750000000
752	0.535937500000000	0.534375000000000	0.527343750000000	0.526562500000000	0.518750000000000	0.506250000000000	0.494531250000000	0.469531250000000	0.441406250000000	0.536718750000000
753	0.535937500000000	0.534375000000000	0.527343750000000	0.527343750000000	0.518750000000000	0.507812500000000	0.495312500000000	0.469531250000000	0.441406250000000	0.536718750000000
754	0.535937500000000	0.534375000000000	0.527343750000000	0.527343750000000	0.519531250000000	0.507812500000000	0.495312500000000	0.469531250000000	0.441406250000000	0.536718750000000
755	0.535937500000000	0.534375000000000	0.527343750000000	0.527343750000000	0.519531250000000	0.507812500000000	0.495312500000000	0.469531250000000	0.441406250000000	0.536718750000000
756	0.536718750000000	0.534375000000000	0.527343750000000	0.527343750000000	0.519531250000000	0.508593750000000	0.495312500000000	0.470312500000000	0.442187500000000	0.536718750000000
757	0.536718750000000	0.534375000000000	0.527343750000000	0.527343750000000	0.520312500000000	0.508593750000000	0.496093750000000	0.471875000000000	0.442187500000000	0.537500000000000
758	0.537500000000000	0.534375000000000	0.527343750000000	0.527343750000000	0.520312500000000	0.509375000000000	0.496875000000000	0.471875000000000	0.442187500000000	0.537500000000000
759	0.537500000000000	0.534375000000000	0.527343750000000	0.527343750000000	0.521093750000000	0.509375000000000	0.496875000000000	0.471875000000000	0.442187500000000	0.537500000000000
760	0.537500000000000	0.534375000000000	0.528125000000000	0.527343750000000	0.521093750000000	0.509375000000000	0.496875000000000	0.471875000000000	0.442187500000000	0.537500000000000
761	0.537500000000000	0.534375000000000	0.528906250000000	0.527343750000000	0.521093750000000	0.509375000000000	0.496875000000000	0.471875000000000	0.442187500000000	0.537500000000000
762	0.539062500000000	0.534375000000000	0.528906250000000	0.528125000000000	0.521093750000000	0.509375000000000	0.496875000000000	0.471875000000000	0.442187500000000	0.537500000000000
763	0.539062500000000	0.534375000000000	0.528906250000000	0.528125000000000	0.521093750000000	0.509375000000000	0.496875000000000	0.471875000000000	0.442187500000000	0.537500000000000
764	0.539843750000000	0.534375000000000	0.528906250000000	0.528125000000000	0.521093750000000	0.509375000000000	0.496875000000000	0.471875000000000	0.442187500000000	0.537500000000000
765	0.539843750000000	0.535156250000000	0.528906250000000	0.528125000000000	0.521093750000000	0.509375000000000	0.497656250000000	0.471875000000000	0.442187500000000	0.537500000000000
766	0.539843750000000	0.535156250000000	0.528906250000000	0.528125000000000	0.521093750000000	0.509375000000000	0.497656250000000	0.472656250000000	0.442187500000000	0.537500000000000
767	0.539843750000000	0.535156250000000	0.528906250000000	0.528906250000000	0.521093750000000	0.509375000000000	0.497656250000000	0.473437500000000	0.442187500000000	0.537500000000000
768	0.540625000000000	0.535156250000000	0.529687500000000	0.529687500000000	0.521093750000000	0.509375000000000	0.498437500000000	0.473437500000000	0.442187500000000	0.537500000000000
769	0.540625000000000	0.535937500000000	0.529687500000000	0.529687500000000	0.521093750000000	0.509375000000000	0.499218750000000	0.473437500000000	0.442187500000000	0.537500000000000
770	0.540625000000000	0.535937500000000	0.529687500000000	0.530468750000000	0.521093750000000	0.509375000000000	0.500000000000000	0.473437500000000	0.442968750000000	0.537500000000000
771	0.541406250000000	0.535937500000000	0.529687500000000	0.530468750000000	0.521093750000000	0.509375000000000	0.500000000000000	0.473437500000000	0.442968750000000	0.537500000000000
772	0.541406250000000	0.535937500000000	0.529687500000000	0.530468750000000	0.521093750000000	0.509375000000000	0.500000000000000	0.473437500000000	0.442968750000000	0.537500000000000
773	0.542187500000000	0.535937500000000	0.529687500000000	0.530468750000000	0.521093750000000	0.509375000000000	0.500000000000000	0.473437500000000	0.442968750000000	0.537500000000000
774	0.542187500000000	0.535937500000000	0.529687500000000	0.530468750000000	0.521093750000000	0.509375000000000	0.500000000000000	0.475000000000000	0.443750000000000	0.537500000000000
775	0.542187500000000	0.536718750000000	0.529687500000000	0.530468750000000	0.521093750000000	0.509375000000000	0.500781250000000	0.475000000000000	0.444531250000000	0.537500000000000
776	0.542187500000000	0.536718750000000	0.529687500000000	0.530468750000000	0.522656250000000	0.509375000000000	0.500781250000000	0.475000000000000	0.444531250000000	0.537500000000000
777	0.542187500000000	0.536718750000000	0.530468750000000	0.530468750000000	0.522656250000000	0.509375000000000	0.500781250000000	0.475000000000000	0.444531250000000	0.537500000000000
778	0.542187500000000	0.536718750000000	0.530468750000000	0.530468750000000	0.523437500000000	0.509375000000000	0.500781250000000	0.475000000000000	0.445312500000000	0.537500000000000
779	0.542187500000000	0.536718750000000	0.530468750000000	0.530468750000000	0.523437500000000	0.509375000000000	0.500781250000000	0.475000000000000	0.446093750000000	0.537500000000000
780	0.542187500000000	0.536718750000000	0.530468750000000	0.530468750000000	0.523437500000000	0.509375000000000	0.500781250000000	0.475000000000000	0.446093750000000	0.537500000000000
781	0.542187500000000	0.536718750000000	0.530468750000000	0.530468750000000	0.523437500000000	0.509375000000000	0.500781250000000	0.475000000000000	0.446875000000000	0.537500000000000
782	0.542187500000000	0.536718750000000	0.530468750000000	0.530468750000000	0.524218750000000	0.510156250000000	0.500781250000000	0.475000000000000	0.446875000000000	0.537500000000000
783	0.542187500000000	0.536718750000000	0.530468750000000	0.530468750000000	0.524218750000000	0.510156250000000	0.500781250000000	0.475000000000000	0.447656250000000	0.539062500000000
784	0.542187500000000	0.536718750000000	0.530468750000000	0.530468750000000	0.524218750000000	0.510156250000000	0.500781250000000	0.475000000000000	0.447656250000000	0.539843750000000
785	0.542187500000000	0.536718750000000	0.531250000000000	0.530468750000000	0.524218750000000	0.510156250000000	0.500781250000000	0.475000000000000	0.447656250000000	0.539843750000000
786	0.542968750000000	0.536718750000000	0.531250000000000	0.530468750000000	0.524218750000000	0.510937500000000	0.501562500000000	0.475000000000000	0.447656250000000	0.539843750000000
787	0.542968750000000	0.536718750000000	0.531250000000000	0.530468750000000	0.524218750000000	0.510937500000000	0.501562500000000	0.475000000000000	0.447656250000000	0.540625000000000
788	0.542968750000000	0.536718750000000	0.532031250000000	0.530468750000000	0.524218750000000	0.510937500000000	0.502343750000000	0.475000000000000	0.447656250000000	0.540625000000000
789	0.542968750000000	0.536718750000000	0.532031250000000	0.530468750000000	0.524218750000000	0.510937500000000	0.502343750000000	0.475781250000000	0.447656250000000	0.541406250000000
790	0.542968750000000	0.536718750000000	0.532031250000000	0.530468750000000	0.525000000000000	0.510937500000000	0.502343750000000	0.475781250000000	0.447656250000000	0.541406250000000
791	0.542968750000000	0.536718750000000	0.532031250000000	0.530468750000000	0.525000000000000	0.510937500000000	0.502343750000000	0.476562500000000	0.447656250000000	0.541406250000000
792	0.542968750000000	0.536718750000000	0.532031250000000	0.530468750000000	0.525000000000000	0.510937500000000	0.502343750000000	0.478125000000000	0.447656250000000	0.541406250000000
793	0.542968750000000	0.536718750000000	0.532031250000000	0.530468750000000	0.525000000000000	0.510937500000000	0.502343750000000	0.478125000000000	0.447656250000000	0.541406250000000
794	0.542968750000000	0.536718750000000	0.532031250000000	0.530468750000000	0.525781250000000	0.510937500000000	0.502343750000000	0.478125000000000	0.447656250000000	0.541406250000000
795	0.542968750000000	0.536718750000000	0.532031250000000	0.530468750000000	0.525781250000000	0.511718750000000	0.502343750000000	0.478125000000000	0.448437500000000	0.541406250000000
796	0.542968750000000	0.537500000000000	0.532031250000000	0.530468750000000	0.525781250000000	0.511718750000000	0.502343750000000	0.478906250000000	0.448437500000000	0.541406250000000
797	0.542968750000000	0.537500000000000	0.532031250000000	0.530468750000000	0.525781250000000	0.511718750000000	0.502343750000000	0.478906250000000	0.448437500000000	0.541406250000000
798	0.542968750000000	0.537500000000000	0.532031250000000	0.530468750000000	0.525781250000000	0.511718750000000	0.502343750000000	0.478906250000000	0.449218750000000	0.541406250000000
799	0.542968750000000	0.537500000000000	0.532031250000000	0.530468750000000	0.525781250000000	0.511718750000000	0.502343750000000	0.478906250000000	0.449218750000000	0.541406250000000
800	0.542968750000000	0.537500000000000	0.532812500000000	0.530468750000000	0.525781250000000	0.511718750000000	0.502343750000000	0.479687500000000	0.449218750000000	0.542187500000000
801	0.542968750000000	0.537500000000000	0.532812500000000	0.530468750000000	0.525781250000000	0.511718750000000	0.502343750000000	0.479687500000000	0.449218750000000	0.542187500000000
802	0.542968750000000	0.537500000000000	0.532812500000000	0.530468750000000	0.525781250000000	0.511718750000000	0.503125000000000	0.479687500000000	0.449218750000000	0.542187500000000
803	0.542968750000000	0.537500000000000	0.532812500000000	0.530468750000000	0.525781250000000	0.511718750000000	0.503125000000000	0.480468750000000	0.449218750000000	0.542187500000000
804	0.542968750000000	0.537500000000000	0.532812500000000	0.530468750000000	0.525781250000000	0.511718750000000	0.503125000000000	0.480468750000000	0.449218750000000	0.542187500000000
805	0.542968750000000	0.538281250000000	0.532812500000000	0.530468750000000	0.525781250000000	0.511718750000000	0.503125000000000	0.480468750000000	0.449218750000000	0.542187500000000
806	0.542968750000000	0.538281250000000	0.532812500000000	0.530468750000000	0.525781250000000	0.511718750000000	0.503125000000000	0.480468750000000	0.450000000000000	0.542187500000000
807	0.543750000000000	0.538281250000000	0.532812500000000	0.530468750000000	0.525781250000000	0.511718750000000	0.503125000000000	0.480468750000000	0.450781250000000	0.542187500000000
808	0.544531250000000	0.538281250000000	0.532812500000000	0.530468750000000	0.525781250000000	0.512500000000000	0.503125000000000	0.480468750000000	0.450781250000000	0.542187500000000
809	0.544531250000000	0.538281250000000	0.532812500000000	0.530468750000000	0.525781250000000	0.513281250000000	0.503125000000000	0.480468750000000	0.450781250000000	0.542187500000000
810	0.544531250000000	0.538281250000000	0.532812500000000	0.530468750000000	0.525781250000000	0.513281250000000	0.503125000000000	0.481250000000000	0.450781250000000	0.542187500000000
811	0.544531250000000	0.538281250000000	0.532812500000000	0.530468750000000	0.525781250000000	0.513281250000000	0.503906250000000	0.481250000000000	0.450781250000000	0.542187500000000
812	0.544531250000000	0.538281250000000	0.532812500000000	0.530468750000000	0.525781250000000	0.513281250000000	0.503906250000000	0.481250000000000	0.451562500000000	0.542187500000000
813	0.544531250000000	0.538281250000000	0.532812500000000	0.530468750000000	0.525781250000000	0.513281250000000	0.503906250000000	0.481250000000000	0.451562500000000	0.542187500000000
814	0.544531250000000	0.538281250000000	0.532812500000000	0.530468750000000	0.525781250000000	0.513281250000000	0.503906250000000	0.481250000000000	0.451562500000000	0.542968750000000
815	0.544531250000000	0.538281250000000	0.532812500000000	0.530468750000000	0.525781250000000	0.513281250000000	0.503906250000000	0.481250000000000	0.451562500000000	0.543750000000000
816	0.544531250000000	0.539843750000000	0.532812500000000	0.530468750000000	0.525781250000000	0.513281250000000	0.503906250000000	0.481250000000000	0.451562500000000	0.543750000000000
817	0.544531250000000	0.539843750000000	0.532812500000000	0.530468750000000	0.525781250000000	0.513281250000000	0.503906250000000	0.481250000000000	0.451562500000000	0.543750000000000
818	0.544531250000000	0.539843750000000	0.532812500000000	0.530468750000000	0.525781250000000	0.513281250000000	0.503906250000000	0.481250000000000	0.452343750000000	0.543750000000000
819	0.544531250000000	0.539843750000000	0.532812500000000	0.530468750000000	0.525781250000000	0.513281250000000	0.503906250000000	0.481250000000000	0.452343750000000	0.544531250000000
820	0.544531250000000	0.539843750000000	0.532812500000000	0.530468750000000	0.525781250000000	0.513281250000000	0.504687500000000	0.481250000000000	0.452343750000000	0.544531250000000
821	0.544531250000000	0.539843750000000	0.532812500000000	0.530468750000000	0.525781250000000	0.513281250000000	0.504687500000000	0.481250000000000	0.452343750000000	0.544531250000000
822	0.544531250000000	0.539843750000000	0.532812500000000	0.530468750000000	0.526562500000000	0.513281250000000	0.504687500000000	0.481250000000000	0.453125000000000	0.544531250000000
823	0.546093750000000	0.539843750000000	0.532812500000000	0.530468750000000	0.526562500000000	0.513281250000000	0.504687500000000	0.481250000000000	0.453125000000000	0.544531250000000
824	0.546093750000000	0.539843750000000	0.532812500000000	0.530468750000000	0.526562500000000	0.513281250000000	0.505468750000000	0.481250000000000	0.453906250000000	0.544531250000000
825	0.546875000000000	0.539843750000000	0.532812500000000	0.530468750000000	0.526562500000000	0.513281250000000	0.506250000000000	0.481250000000000	0.453906250000000	0.544531250000000
826	0.546875000000000	0.539843750000000	0.532812500000000	0.530468750000000	0.526562500000000	0.513281250000000	0.506250000000000	0.481250000000000	0.453906250000000	0.544531250000000
827	0.546875000000000	0.539843750000000	0.532812500000000	0.530468750000000	0.526562500000000	0.513281250000000	0.506250000000000	0.481250000000000	0.453906250000000	0.544531250000000
828	0.546875000000000	0.539843750000000	0.532812500000000	0.530468750000000	0.526562500000000	0.513281250000000	0.506250000000000	0.481250000000000	0.453906250000000	0.544531250000000
829	0.546875000000000	0.539843750000000	0.532812500000000	0.531250000000000	0.526562500000000	0.514062500000000	0.506250000000000	0.481250000000000	0.453906250000000	0.544531250000000
830	0.546875000000000	0.539843750000000	0.532812500000000	0.531250000000000	0.526562500000000	0.514062500000000	0.506250000000000	0.481250000000000	0.453906250000000	0.544531250000000
831	0.547656250000000	0.539843750000000	0.532812500000000	0.532031250000000	0.526562500000000	0.514062500000000	0.506250000000000	0.481250000000000	0.453906250000000	0.544531250000000
832	0.547656250000000	0.539843750000000	0.532812500000000	0.532031250000000	0.526562500000000	0.514062500000000	0.506250000000000	0.481250000000000	0.453906250000000	0.544531250000000
833	0.547656250000000	0.539843750000000	0.532812500000000	0.532031250000000	0.526562500000000	0.514062500000000	0.507031250000000	0.481250000000000	0.453906250000000	0.544531250000000
834	0.547656250000000	0.539843750000000	0.532812500000000	0.532031250000000	0.526562500000000	0.514062500000000	0.507031250000000	0.481250000000000	0.453906250000000	0.544531250000000
835	0.547656250000000	0.539843750000000	0.533593750000000	0.532031250000000	0.526562500000000	0.514062500000000	0.507812500000000	0.481250000000000	0.453906250000000	0.545312500000000
836	0.547656250000000	0.539843750000000	0.533593750000000	0.532031250000000	0.526562500000000	0.514843750000000	0.507812500000000	0.481250000000000	0.453906250000000	0.545312500000000
837	0.547656250000000	0.539843750000000	0.533593750000000	0.532031250000000	0.526562500000000	0.514843750000000	0.507812500000000	0.481250000000000	0.453906250000000	0.545312500000000
838	0.547656250000000	0.539843750000000	0.533593750000000	0.532031250000000	0.526562500000000	0.514843750000000	0.507812500000000	0.481250000000000	0.453906250000000	0.545312500000000
839	0.547656250000000	0.539843750000000	0.533593750000000	0.532031250000000	0.526562500000000	0.514843750000000	0.507812500000000	0.481250000000000	0.453906250000000	0.545312500000000
840	0.547656250000000	0.539843750000000	0.533593750000000	0.532031250000000	0.526562500000000	0.514843750000000	0.507812500000000	0.481250000000000	0.454687500000000	0.545312500000000
841	0.548437500000000	0.539843750000000	0.533593750000000	0.532031250000000	0.526562500000000	0.514843750000000	0.507812500000000	0.481250000000000	0.454687500000000	0.545312500000000
842	0.548437500000000	0.539843750000000	0.533593750000000	0.532031250000000	0.527343750000000	0.514843750000000	0.507812500000000	0.481250000000000	0.454687500000000	0.545312500000000
843	0.548437500000000	0.539843750000000	0.533593750000000	0.532031250000000	0.527343750000000	0.514843750000000	0.507812500000000	0.481250000000000	0.454687500000000	0.545312500000000
844	0.548437500000000	0.539843750000000	0.533593750000000	0.532031250000000	0.528125000000000	0.515625000000000	0.507812500000000	0.481250000000000	0.454687500000000	0.545312500000000
845	0.548437500000000	0.539843750000000	0.533593750000000	0.532031250000000	0.528125000000000	0.517187500000000	0.507812500000000	0.481250000000000	0.455468750000000	0.545312500000000
846	0.548437500000000	0.539843750000000	0.533593750000000	0.532031250000000	0.528125000000000	0.517187500000000	0.507812500000000	0.482031250000000	0.455468750000000	0.545312500000000
847	0.548437500000000	0.539843750000000	0.533593750000000	0.532812500000000	0.528125000000000	0.517187500000000	0.507812500000000	0.482031250000000	0.455468750000000	0.545312500000000
848	0.548437500000000	0.539843750000000	0.534375000000000	0.532812500000000	0.528125000000000	0.517187500000000	0.507812500000000	0.482031250000000	0.457031250000000	0.545312500000000
849	0.548437500000000	0.539843750000000	0.534375000000000	0.532812500000000	0.528125000000000	0.517187500000000	0.507812500000000	0.482031250000000	0.457031250000000	0.545312500000000
850	0.548437500000000	0.539843750000000	0.534375000000000	0.532812500000000	0.528125000000000	0.517187500000000	0.507812500000000	0.482031250000000	0.457031250000000	0.545312500000000
851	0.548437500000000	0.539843750000000	0.534375000000000	0.532812500000000	0.528125000000000	0.517187500000000	0.507812500000000	0.482031250000000	0.457031250000000	0.545312500000000
852	0.548437500000000	0.539843750000000	0.534375000000000	0.532812500000000	0.528906250000000	0.517968750000000	0.507812500000000	0.482031250000000	0.457031250000000	0.545312500000000
853	0.548437500000000	0.539843750000000	0.534375000000000	0.532812500000000	0.528906250000000	0.517968750000000	0.507812500000000	0.482031250000000	0.457031250000000	0.545312500000000
854	0.548437500000000	0.540625000000000	0.535937500000000	0.532812500000000	0.528906250000000	0.517968750000000	0.507812500000000	0.482031250000000	0.457031250000000	0.545312500000000
855	0.548437500000000	0.540625000000000	0.535937500000000	0.532812500000000	0.528906250000000	0.517968750000000	0.507812500000000	0.482031250000000	0.457031250000000	0.545312500000000
856	0.548437500000000	0.540625000000000	0.535937500000000	0.532812500000000	0.528906250000000	0.517968750000000	0.507812500000000	0.482031250000000	0.457031250000000	0.545312500000000
857	0.549218750000000	0.540625000000000	0.535937500000000	0.533593750000000	0.528906250000000	0.518750000000000	0.507812500000000	0.482812500000000	0.457031250000000	0.546093750000000
858	0.549218750000000	0.540625000000000	0.535937500000000	0.533593750000000	0.528906250000000	0.518750000000000	0.507812500000000	0.483593750000000	0.457812500000000	0.546093750000000
859	0.549218750000000	0.540625000000000	0.535937500000000	0.533593750000000	0.528906250000000	0.519531250000000	0.507812500000000	0.483593750000000	0.457812500000000	0.546093750000000
860	0.549218750000000	0.540625000000000	0.535937500000000	0.533593750000000	0.528906250000000	0.519531250000000	0.507812500000000	0.483593750000000	0.458593750000000	0.546093750000000
861	0.549218750000000	0.540625000000000	0.535937500000000	0.533593750000000	0.529687500000000	0.519531250000000	0.507812500000000	0.484375000000000	0.458593750000000	0.546093750000000
862	0.549218750000000	0.540625000000000	0.535937500000000	0.533593750000000	0.529687500000000	0.520312500000000	0.507812500000000	0.485156250000000	0.458593750000000	0.546093750000000
863	0.549218750000000	0.540625000000000	0.535937500000000	0.533593750000000	0.529687500000000	0.520312500000000	0.507812500000000	0.485156250000000	0.458593750000000	0.546093750000000
864	0.549218750000000	0.540625000000000	0.535937500000000	0.533593750000000	0.529687500000000	0.520312500000000	0.507812500000000	0.485156250000000	0.458593750000000	0.546875000000000
865	0.549218750000000	0.540625000000000	0.535937500000000	0.533593750000000	0.529687500000000	0.520312500000000	0.507812500000000	0.485156250000000	0.458593750000000	0.546875000000000
866	0.549218750000000	0.540625000000000	0.535937500000000	0.533593750000000	0.529687500000000	0.521093750000000	0.507812500000000	0.486718750000000	0.458593750000000	0.546875000000000
867	0.549218750000000	0.541406250000000	0.535937500000000	0.533593750000000	0.529687500000000	0.521093750000000	0.507812500000000	0.487500000000000	0.459375000000000	0.546875000000000
868	0.549218750000000	0.541406250000000	0.535937500000000	0.533593750000000	0.529687500000000	0.521093750000000	0.507812500000000	0.487500000000000	0.459375000000000	0.547656250000000
869	0.550000000000000	0.541406250000000	0.535937500000000	0.533593750000000	0.529687500000000	0.521093750000000	0.507812500000000	0.487500000000000	0.459375000000000	0.548437500000000
870	0.550000000000000	0.541406250000000	0.535937500000000	0.533593750000000	0.529687500000000	0.521093750000000	0.507812500000000	0.487500000000000	0.459375000000000	0.548437500000000
871	0.550000000000000	0.541406250000000	0.535937500000000	0.533593750000000	0.529687500000000	0.521875000000000	0.507812500000000	0.487500000000000	0.459375000000000	0.548437500000000
872	0.550000000000000	0.541406250000000	0.535937500000000	0.533593750000000	0.529687500000000	0.521875000000000	0.507812500000000	0.487500000000000	0.460156250000000	0.548437500000000
873	0.550000000000000	0.541406250000000	0.535937500000000	0.533593750000000	0.529687500000000	0.521875000000000	0.507812500000000	0.489062500000000	0.460156250000000	0.548437500000000
874	0.550000000000000	0.541406250000000	0.535937500000000	0.533593750000000	0.529687500000000	0.521875000000000	0.507812500000000	0.489062500000000	0.460156250000000	0.548437500000000
875	0.550000000000000	0.541406250000000	0.535937500000000	0.533593750000000	0.529687500000000	0.521875000000000	0.507812500000000	0.489062500000000	0.460156250000000	0.549218750000000
876	0.550000000000000	0.541406250000000	0.535937500000000	0.533593750000000	0.529687500000000	0.521875000000000	0.508593750000000	0.489062500000000	0.460156250000000	0.549218750000000
877	0.550000000000000	0.541406250000000	0.535937500000000	0.533593750000000	0.529687500000000	0.521875000000000	0.509375000000000	0.489062500000000	0.460156250000000	0.550000000000000
878	0.550000000000000	0.541406250000000	0.535937500000000	0.534375000000000	0.529687500000000	0.521875000000000	0.509375000000000	0.489062500000000	0.460937500000000	0.550000000000000
879	0.550000000000000	0.541406250000000	0.535937500000000	0.534375000000000	0.529687500000000	0.522656250000000	0.509375000000000	0.489062500000000	0.461718750000000	0.550000000000000
880	0.550000000000000	0.541406250000000	0.535937500000000	0.535156250000000	0.529687500000000	0.522656250000000	0.509375000000000	0.489062500000000	0.462500000000000	0.550000000000000
881	0.551562500000000	0.541406250000000	0.535937500000000	0.535156250000000	0.529687500000000	0.522656250000000	0.510156250000000	0.489062500000000	0.462500000000000	0.550000000000000
882	0.551562500000000	0.541406250000000	0.535937500000000	0.535156250000000	0.529687500000000	0.522656250000000	0.510156250000000	0.489062500000000	0.462500000000000	0.550781250000000
883	0.551562500000000	0.541406250000000	0.535937500000000	0.535156250000000	0.529687500000000	0.522656250000000	0.510937500000000	0.489062500000000	0.463281250000000	0.550781250000000
884	0.551562500000000	0.541406250000000	0.535937500000000	0.535156250000000	0.529687500000000	0.523437500000000	0.510937500000000	0.489062500000000	0.463281250000000	0.550781250000000
885	0.551562500000000	0.541406250000000	0.535937500000000	0.535156250000000	0.529687500000000	0.524218750000000	0.510937500000000	0.489062500000000	0.463281250000000	0.550781250000000
886	0.551562500000000	0.541406250000000	0.535937500000000	0.535156250000000	0.529687500000000	0.524218750000000	0.510937500000000	0.489062500000000	0.463281250000000	0.550781250000000
887	0.552343750000000	0.541406250000000	0.535937500000000	0.535156250000000	0.529687500000000	0.524218750000000	0.510937500000000	0.489062500000000	0.464062500000000	0.550781250000000
888	0.552343750000000	0.541406250000000	0.535937500000000	0.535156250000000	0.529687500000000	0.524218750000000	0.510937500000000	0.489062500000000	0.464843750000000	0.550781250000000
889	0.552343750000000	0.541406250000000	0.535937500000000	0.535156250000000	0.529687500000000	0.524218750000000	0.510937500000000	0.489062500000000	0.464843750000000	0.550781250000000
890	0.552343750000000	0.541406250000000	0.535937500000000	0.535156250000000	0.529687500000000	0.524218750000000	0.510937500000000	0.489062500000000	0.464843750000000	0.550781250000000
891	0.552343750000000	0.542187500000000	0.535937500000000	0.535156250000000	0.529687500000000	0.525000000000000	0.510937500000000	0.489062500000000	0.464843750000000	0.550781250000000
892	0.552343750000000	0.542187500000000	0.535937500000000	0.535156250000000	0.529687500000000	0.525000000000000	0.510937500000000	0.489062500000000	0.465625000000000	0.550781250000000
893	0.552343750000000	0.542187500000000	0.536718750000000	0.535156250000000	0.529687500000000	0.525781250000000	0.510937500000000	0.489843750000000	0.465625000000000	0.550781250000000
894	0.552343750000000	0.542187500000000	0.537500000000000	0.535937500000000	0.529687500000000	0.525781250000000	0.511718750000000	0.489843750000000	0.465625000000000	0.550781250000000
895	0.552343750000000	0.542187500000000	0.537500000000000	0.535937500000000	0.529687500000000	0.525781250000000	0.511718750000000	0.490625000000000	0.465625000000000	0.550781250000000
896	0.552343750000000	0.542187500000000	0.537500000000000	0.536718750000000	0.529687500000000	0.525781250000000	0.511718750000000	0.490625000000000	0.466406250000000	0.550781250000000
897	0.552343750000000	0.542187500000000	0.537500000000000	0.536718750000000	0.529687500000000	0.525781250000000	0.511718750000000	0.491406250000000	0.466406250000000	0.550781250000000
898	0.552343750000000	0.542187500000000	0.537500000000000	0.537500000000000	0.529687500000000	0.525781250000000	0.511718750000000	0.491406250000000	0.466406250000000	0.550781250000000
899	0.552343750000000	0.542968750000000	0.537500000000000	0.537500000000000	0.529687500000000	0.525781250000000	0.511718750000000	0.492187500000000	0.466406250000000	0.550781250000000
900	0.552343750000000	0.544531250000000	0.537500000000000	0.537500000000000	0.529687500000000	0.525781250000000	0.511718750000000	0.492968750000000	0.466406250000000	0.550781250000000
901	0.553125000000000	0.544531250000000	0.537500000000000	0.537500000000000	0.529687500000000	0.525781250000000	0.511718750000000	0.493750000000000	0.466406250000000	0.550781250000000
902	0.553125000000000	0.544531250000000	0.537500000000000	0.537500000000000	0.530468750000000	0.525781250000000	0.511718750000000	0.493750000000000	0.466406250000000	0.550781250000000
903	0.553125000000000	0.544531250000000	0.537500000000000	0.537500000000000	0.530468750000000	0.525781250000000	0.511718750000000	0.493750000000000	0.466406250000000	0.550781250000000
904	0.553906250000000	0.544531250000000	0.537500000000000	0.537500000000000	0.530468750000000	0.525781250000000	0.511718750000000	0.493750000000000	0.466406250000000	0.550781250000000
905	0.553906250000000	0.544531250000000	0.537500000000000	0.537500000000000	0.530468750000000	0.525781250000000	0.512500000000000	0.494531250000000	0.466406250000000	0.550781250000000
906	0.553906250000000	0.544531250000000	0.537500000000000	0.537500000000000	0.531250000000000	0.525781250000000	0.512500000000000	0.494531250000000	0.466406250000000	0.551562500000000
907	0.553906250000000	0.546093750000000	0.537500000000000	0.537500000000000	0.531250000000000	0.525781250000000	0.513281250000000	0.494531250000000	0.466406250000000	0.551562500000000
908	0.553906250000000	0.546875000000000	0.537500000000000	0.537500000000000	0.531250000000000	0.525781250000000	0.513281250000000	0.494531250000000	0.466406250000000	0.551562500000000
909	0.553906250000000	0.546875000000000	0.537500000000000	0.537500000000000	0.531250000000000	0.525781250000000	0.514062500000000	0.494531250000000	0.466406250000000	0.551562500000000
910	0.554687500000000	0.547656250000000	0.537500000000000	0.537500000000000	0.531250000000000	0.525781250000000	0.514843750000000	0.494531250000000	0.466406250000000	0.551562500000000
911	0.554687500000000	0.547656250000000	0.537500000000000	0.537500000000000	0.531250000000000	0.525781250000000	0.514843750000000	0.494531250000000	0.466406250000000	0.551562500000000
912	0.555468750000000	0.547656250000000	0.537500000000000	0.537500000000000	0.531250000000000	0.525781250000000	0.514843750000000	0.494531250000000	0.466406250000000	0.551562500000000
913	0.556250000000000	0.547656250000000	0.537500000000000	0.537500000000000	0.531250000000000	0.525781250000000	0.514843750000000	0.494531250000000	0.466406250000000	0.551562500000000
914	0.556250000000000	0.547656250000000	0.537500000000000	0.537500000000000	0.531250000000000	0.526562500000000	0.514843750000000	0.495312500000000	0.466406250000000	0.552343750000000
915	0.556250000000000	0.547656250000000	0.537500000000000	0.537500000000000	0.531250000000000	0.526562500000000	0.514843750000000	0.495312500000000	0.466406250000000	0.552343750000000
916	0.556250000000000	0.548437500000000	0.537500000000000	0.537500000000000	0.531250000000000	0.526562500000000	0.514843750000000	0.496093750000000	0.466406250000000	0.552343750000000
917	0.556250000000000	0.549218750000000	0.538281250000000	0.537500000000000	0.531250000000000	0.526562500000000	0.514843750000000	0.496093750000000	0.467968750000000	0.552343750000000
918	0.556250000000000	0.549218750000000	0.539062500000000	0.537500000000000	0.531250000000000	0.527343750000000	0.514843750000000	0.496093750000000	0.468750000000000	0.552343750000000
919	0.556250000000000	0.549218750000000	0.539062500000000	0.537500000000000	0.531250000000000	0.527343750000000	0.514843750000000	0.496093750000000	0.468750000000000	0.552343750000000
920	0.557031250000000	0.549218750000000	0.539062500000000	0.537500000000000	0.531250000000000	0.527343750000000	0.514843750000000	0.496093750000000	0.468750000000000	0.552343750000000
921	0.557812500000000	0.549218750000000	0.539062500000000	0.538281250000000	0.531250000000000	0.527343750000000	0.514843750000000	0.496093750000000	0.468750000000000	0.552343750000000
922	0.557812500000000	0.549218750000000	0.539062500000000	0.538281250000000	0.531250000000000	0.527343750000000	0.514843750000000	0.496093750000000	0.468750000000000	0.552343750000000
923	0.557812500000000	0.549218750000000	0.539062500000000	0.538281250000000	0.531250000000000	0.527343750000000	0.514843750000000	0.496093750000000	0.468750000000000	0.553125000000000
924	0.557812500000000	0.549218750000000	0.539062500000000	0.538281250000000	0.531250000000000	0.527343750000000	0.514843750000000	0.496875000000000	0.468750000000000	0.553125000000000
925	0.557812500000000	0.549218750000000	0.539062500000000	0.538281250000000	0.531250000000000	0.527343750000000	0.514843750000000	0.497656250000000	0.468750000000000	0.553125000000000
926	0.558593750000000	0.549218750000000	0.539062500000000	0.538281250000000	0.531250000000000	0.528125000000000	0.514843750000000	0.498437500000000	0.469531250000000	0.553125000000000
927	0.558593750000000	0.549218750000000	0.539843750000000	0.538281250000000	0.531250000000000	0.528125000000000	0.514843750000000	0.499218750000000	0.470312500000000	0.553125000000000
928	0.559375000000000	0.549218750000000	0.539843750000000	0.538281250000000	0.531250000000000	0.528125000000000	0.514843750000000	0.499218750000000	0.471093750000000	0.553125000000000
929	0.559375000000000	0.549218750000000	0.539843750000000	0.539062500000000	0.531250000000000	0.528125000000000	0.514843750000000	0.499218750000000	0.471093750000000	0.553125000000000
930	0.559375000000000	0.549218750000000	0.540625000000000	0.539062500000000	0.531250000000000	0.528125000000000	0.514843750000000	0.499218750000000	0.471875000000000	0.553906250000000
931	0.559375000000000	0.549218750000000	0.540625000000000	0.539062500000000	0.531250000000000	0.528125000000000	0.514843750000000	0.499218750000000	0.472656250000000	0.553906250000000
932	0.559375000000000	0.549218750000000	0.540625000000000	0.539062500000000	0.531250000000000	0.528125000000000	0.514843750000000	0.499218750000000	0.472656250000000	0.553906250000000
933	0.559375000000000	0.549218750000000	0.540625000000000	0.539843750000000	0.531250000000000	0.528125000000000	0.514843750000000	0.499218750000000	0.472656250000000	0.553906250000000
934	0.559375000000000	0.549218750000000	0.540625000000000	0.539843750000000	0.531250000000000	0.528125000000000	0.514843750000000	0.499218750000000	0.472656250000000	0.554687500000000
935	0.559375000000000	0.549218750000000	0.540625000000000	0.539843750000000	0.531250000000000	0.528125000000000	0.515625000000000	0.499218750000000	0.472656250000000	0.554687500000000
936	0.559375000000000	0.549218750000000	0.540625000000000	0.539843750000000	0.531250000000000	0.528125000000000	0.515625000000000	0.499218750000000	0.474218750000000	0.554687500000000
937	0.559375000000000	0.549218750000000	0.540625000000000	0.540625000000000	0.531250000000000	0.528906250000000	0.515625000000000	0.499218750000000	0.475000000000000	0.554687500000000
938	0.559375000000000	0.549218750000000	0.540625000000000	0.541406250000000	0.531250000000000	0.528906250000000	0.515625000000000	0.499218750000000	0.475000000000000	0.554687500000000
939	0.559375000000000	0.549218750000000	0.541406250000000	0.541406250000000	0.531250000000000	0.528906250000000	0.515625000000000	0.499218750000000	0.475000000000000	0.554687500000000
940	0.559375000000000	0.550000000000000	0.541406250000000	0.541406250000000	0.531250000000000	0.528906250000000	0.515625000000000	0.499218750000000	0.475000000000000	0.554687500000000
941	0.559375000000000	0.550781250000000	0.541406250000000	0.541406250000000	0.531250000000000	0.528906250000000	0.515625000000000	0.499218750000000	0.475000000000000	0.555468750000000
942	0.559375000000000	0.550781250000000	0.541406250000000	0.541406250000000	0.531250000000000	0.528906250000000	0.515625000000000	0.499218750000000	0.475781250000000	0.555468750000000
943	0.560156250000000	0.550781250000000	0.541406250000000	0.541406250000000	0.531250000000000	0.528906250000000	0.516406250000000	0.500000000000000	0.475781250000000	0.555468750000000
944	0.560156250000000	0.550781250000000	0.541406250000000	0.542968750000000	0.531250000000000	0.529687500000000	0.516406250000000	0.500000000000000	0.475781250000000	0.555468750000000
945	0.560156250000000	0.550781250000000	0.542187500000000	0.542968750000000	0.531250000000000	0.529687500000000	0.516406250000000	0.500000000000000	0.475781250000000	0.556250000000000
946	0.560156250000000	0.550781250000000	0.542187500000000	0.542968750000000	0.531250000000000	0.529687500000000	0.516406250000000	0.500000000000000	0.475781250000000	0.556250000000000
947	0.560156250000000	0.550781250000000	0.542187500000000	0.542968750000000	0.531250000000000	0.529687500000000	0.516406250000000	0.500000000000000	0.475781250000000	0.557031250000000
948	0.560156250000000	0.551562500000000	0.542187500000000	0.542968750000000	0.531250000000000	0.529687500000000	0.517187500000000	0.500000000000000	0.477343750000000	0.557031250000000
949	0.560156250000000	0.551562500000000	0.542187500000000	0.542968750000000	0.531250000000000	0.529687500000000	0.517187500000000	0.500000000000000	0.477343750000000	0.557031250000000
950	0.560156250000000	0.551562500000000	0.542968750000000	0.542968750000000	0.531250000000000	0.529687500000000	0.517187500000000	0.500000000000000	0.477343750000000	0.557031250000000
951	0.560937500000000	0.551562500000000	0.542968750000000	0.542968750000000	0.531250000000000	0.529687500000000	0.517187500000000	0.500000000000000	0.477343750000000	0.557031250000000
952	0.560937500000000	0.551562500000000	0.542968750000000	0.542968750000000	0.531250000000000	0.529687500000000	0.517187500000000	0.500000000000000	0.478125000000000	0.557031250000000
953	0.560937500000000	0.551562500000000	0.542968750000000	0.542968750000000	0.531250000000000	0.529687500000000	0.517968750000000	0.500781250000000	0.478125000000000	0.557031250000000
954	0.561718750000000	0.551562500000000	0.542968750000000	0.542968750000000	0.531250000000000	0.529687500000000	0.517968750000000	0.500781250000000	0.478125000000000	0.557031250000000
955	0.561718750000000	0.551562500000000	0.542968750000000	0.542968750000000	0.532031250000000	0.530468750000000	0.517968750000000	0.500781250000000	0.478125000000000	0.557031250000000
956	0.561718750000000	0.551562500000000	0.542968750000000	0.542968750000000	0.532031250000000	0.530468750000000	0.517968750000000	0.501562500000000	0.478125000000000	0.557031250000000
957	0.561718750000000	0.551562500000000	0.543750000000000	0.542968750000000	0.532031250000000	0.530468750000000	0.517968750000000	0.501562500000000	0.478125000000000	0.557031250000000
958	0.561718750000000	0.551562500000000	0.543750000000000	0.542968750000000	0.532812500000000	0.530468750000000	0.517968750000000	0.502343750000000	0.478125000000000	0.557031250000000
959	0.561718750000000	0.551562500000000	0.543750000000000	0.542968750000000	0.532812500000000	0.530468750000000	0.517968750000000	0.503125000000000	0.478125000000000	0.557031250000000
960	0.561718750000000	0.551562500000000	0.544531250000000	0.542968750000000	0.533593750000000	0.530468750000000	0.518750000000000	0.503125000000000	0.478125000000000	0.557031250000000
961	0.561718750000000	0.551562500000000	0.544531250000000	0.542968750000000	0.533593750000000	0.530468750000000	0.518750000000000	0.503125000000000	0.478125000000000	0.557031250000000
962	0.561718750000000	0.551562500000000	0.544531250000000	0.542968750000000	0.533593750000000	0.530468750000000	0.518750000000000	0.504687500000000	0.478125000000000	0.557031250000000
963	0.561718750000000	0.551562500000000	0.544531250000000	0.542968750000000	0.533593750000000	0.530468750000000	0.518750000000000	0.504687500000000	0.478125000000000	0.557031250000000
964	0.561718750000000	0.551562500000000	0.544531250000000	0.542968750000000	0.533593750000000	0.530468750000000	0.518750000000000	0.504687500000000	0.478125000000000	0.557812500000000
965	0.561718750000000	0.551562500000000	0.544531250000000	0.542968750000000	0.533593750000000	0.530468750000000	0.518750000000000	0.504687500000000	0.478125000000000	0.557812500000000
966	0.561718750000000	0.551562500000000	0.544531250000000	0.542968750000000	0.534375000000000	0.530468750000000	0.518750000000000	0.504687500000000	0.478125000000000	0.557812500000000
967	0.561718750000000	0.551562500000000	0.545312500000000	0.542968750000000	0.534375000000000	0.530468750000000	0.519531250000000	0.504687500000000	0.478125000000000	0.557812500000000
968	0.561718750000000	0.551562500000000	0.546093750000000	0.542968750000000	0.534375000000000	0.531250000000000	0.519531250000000	0.504687500000000	0.478125000000000	0.557812500000000
969	0.561718750000000	0.551562500000000	0.546093750000000	0.542968750000000	0.534375000000000	0.532031250000000	0.519531250000000	0.504687500000000	0.478125000000000	0.557812500000000
970	0.561718750000000	0.551562500000000	0.546875000000000	0.542968750000000	0.534375000000000	0.532031250000000	0.519531250000000	0.504687500000000	0.478125000000000	0.557812500000000
971	0.561718750000000	0.551562500000000	0.546875000000000	0.542968750000000	0.534375000000000	0.532031250000000	0.519531250000000	0.504687500000000	0.478125000000000	0.558593750000000
972	0.561718750000000	0.551562500000000	0.547656250000000	0.542968750000000	0.534375000000000	0.532031250000000	0.519531250000000	0.504687500000000	0.478906250000000	0.558593750000000
973	0.561718750000000	0.551562500000000	0.547656250000000	0.543750000000000	0.534375000000000	0.532031250000000	0.519531250000000	0.504687500000000	0.478906250000000	0.558593750000000
974	0.561718750000000	0.551562500000000	0.547656250000000	0.543750000000000	0.534375000000000	0.532031250000000	0.519531250000000	0.504687500000000	0.478906250000000	0.558593750000000
975	0.561718750000000	0.551562500000000	0.547656250000000	0.544531250000000	0.534375000000000	0.532031250000000	0.519531250000000	0.506250000000000	0.478906250000000	0.558593750000000
976	0.561718750000000	0.551562500000000	0.548437500000000	0.544531250000000	0.534375000000000	0.532031250000000	0.519531250000000	0.506250000000000	0.478906250000000	0.558593750000000
977	0.561718750000000	0.551562500000000	0.548437500000000	0.544531250000000	0.534375000000000	0.532031250000000	0.519531250000000	0.506250000000000	0.478906250000000	0.558593750000000
978	0.561718750000000	0.551562500000000	0.548437500000000	0.544531250000000	0.534375000000000	0.532031250000000	0.521093750000000	0.506250000000000	0.479687500000000	0.560156250000000
979	0.563281250000000	0.551562500000000	0.548437500000000	0.544531250000000	0.534375000000000	0.532031250000000	0.521875000000000	0.506250000000000	0.480468750000000	0.560156250000000
980	0.563281250000000	0.551562500000000	0.548437500000000	0.544531250000000	0.534375000000000	0.532031250000000	0.521875000000000	0.506250000000000	0.480468750000000	0.560156250000000
981	0.563281250000000	0.551562500000000	0.548437500000000	0.544531250000000	0.534375000000000	0.532031250000000	0.521875000000000	0.506250000000000	0.480468750000000	0.560937500000000
982	0.563281250000000	0.551562500000000	0.548437500000000	0.544531250000000	0.534375000000000	0.532031250000000	0.521875000000000	0.506250000000000	0.480468750000000	0.561718750000000
983	0.563281250000000	0.552343750000000	0.548437500000000	0.544531250000000	0.534375000000000	0.532031250000000	0.521875000000000	0.506250000000000	0.480468750000000	0.561718750000000
984	0.563281250000000	0.552343750000000	0.548437500000000	0.544531250000000	0.534375000000000	0.532031250000000	0.521875000000000	0.506250000000000	0.481250000000000	0.561718750000000
985	0.563281250000000	0.552343750000000	0.548437500000000	0.545312500000000	0.534375000000000	0.532031250000000	0.521875000000000	0.506250000000000	0.481250000000000	0.561718750000000
986	0.563281250000000	0.552343750000000	0.548437500000000	0.545312500000000	0.534375000000000	0.532031250000000	0.521875000000000	0.506250000000000	0.481250000000000	0.561718750000000
987	0.564062500000000	0.552343750000000	0.548437500000000	0.545312500000000	0.535156250000000	0.532031250000000	0.521875000000000	0.506250000000000	0.481250000000000	0.561718750000000
988	0.564062500000000	0.552343750000000	0.548437500000000	0.545312500000000	0.535156250000000	0.532031250000000	0.521875000000000	0.506250000000000	0.482031250000000	0.561718750000000
989	0.564062500000000	0.552343750000000	0.549218750000000	0.545312500000000	0.535156250000000	0.532031250000000	0.521875000000000	0.506250000000000	0.482031250000000	0.561718750000000
990	0.564062500000000	0.552343750000000	0.549218750000000	0.545312500000000	0.535156250000000	0.532031250000000	0.521875000000000	0.506250000000000	0.482031250000000	0.561718750000000
991	0.564843750000000	0.552343750000000	0.549218750000000	0.545312500000000	0.535156250000000	0.532031250000000	0.521875000000000	0.506250000000000	0.482031250000000	0.561718750000000
992	0.564843750000000	0.552343750000000	0.549218750000000	0.545312500000000	0.535937500000000	0.532031250000000	0.521875000000000	0.506250000000000	0.482031250000000	0.561718750000000
993	0.564843750000000	0.552343750000000	0.549218750000000	0.545312500000000	0.535937500000000	0.532031250000000	0.521875000000000	0.506250000000000	0.482031250000000	0.562500000000000
994	0.564843750000000	0.552343750000000	0.549218750000000	0.545312500000000	0.535937500000000	0.532031250000000	0.522656250000000	0.506250000000000	0.482031250000000	0.562500000000000
995	0.564843750000000	0.552343750000000	0.549218750000000	0.545312500000000	0.535937500000000	0.532031250000000	0.522656250000000	0.506250000000000	0.482031250000000	0.562500000000000
996	0.564843750000000	0.552343750000000	0.549218750000000	0.545312500000000	0.535937500000000	0.532031250000000	0.522656250000000	0.506250000000000	0.482031250000000	0.562500000000000
997	0.564843750000000	0.552343750000000	0.549218750000000	0.545312500000000	0.535937500000000	0.532031250000000	0.522656250000000	0.506250000000000	0.482031250000000	0.562500000000000
998	0.565625000000000	0.552343750000000	0.549218750000000	0.545312500000000	0.535937500000000	0.532031250000000	0.522656250000000	0.506250000000000	0.482031250000000	0.562500000000000
999	0.565625000000000	0.553906250000000	0.549218750000000	0.545312500000000	0.535937500000000	0.532031250000000	0.522656250000000	0.506250000000000	0.482812500000000	0.562500000000000
1000	0.565625000000000	0.553906250000000	0.549218750000000	0.546093750000000	0.535937500000000	0.532031250000000	0.522656250000000	0.507031250000000	0.483593750000000	0.562500000000000

==> Revised version arXiv/NewPics/FAOL_Synthetic.txt <==
t	l55n0	l60n0
1	0	0
21	0	0
41	0.00625000000000000	0.0125000000000000
61	0.0453125000000000	0.0828125000000000
81	0.126562500000000	0.175000000000000
101	0.200000000000000	0.232812500000000
121	0.235937500000000	0.271875000000000
141	0.268750000000000	0.292187500000000
161	0.292187500000000	0.301562500000000
181	0.309375000000000	0.321875000000000
201	0.325000000000000	0.339062500000000
221	0.342187500000000	0.350000000000000
241	0.353125000000000	0.357812500000000
261	0.368750000000000	0.370312500000000
281	0.375000000000000	0.381250000000000
301	0.379687500000000	0.381250000000000
321	0.385937500000000	0.384375000000000
341	0.389062500000000	0.393750000000000
361	0.392187500000000	0.398437500000000
381	0.398437500000000	0.401562500000000
401	0.403125000000000	0.407812500000000
421	0.404687500000000	0.415625000000000
441	0.406250000000000	0.420312500000000
461	0.407812500000000	0.421875000000000
481	0.410937500000000	0.423437500000000
501	0.414062500000000	0.426562500000000
521	0.417187500000000	0.428125000000000
541	0.418750000000000	0.431250000000000
561	0.421875000000000	0.432812500000000
581	0.423437500000000	0.432812500000000
601	0.426562500000000	0.434375000000000
621	0.426562500000000	0.435937500000000
641	0.428125000000000	0.437500000000000
661	0.429687500000000	0.437500000000000
681	0.431250000000000	0.442187500000000
701	0.431250000000000	0.443750000000000
721	0.432812500000000	0.443750000000000
741	0.434375000000000	0.443750000000000
761	0.439062500000000	0.446875000000000
781	0.442187500000000	0.448437500000000
801	0.443750000000000	0.450000000000000
821	0.446875000000000	0.450000000000000
841	0.446875000000000	0.451562500000000
861	0.446875000000000	0.451562500000000
881	0.446875000000000	0.453125000000000
901	0.448437500000000	0.453125000000000
921	0.448437500000000	0.454687500000000
941	0.448437500000000	0.459375000000000
961	0.450000000000000	0.462500000000000
981	0.451562500000000	0.464062500000000
1001	0.454687500000000	0.464062500000000
1021	0.456250000000000	0.465625000000000
1041	0.457812500000000	0.467187500000000
1061	0.457812500000000	0.467187500000000
1081	0.457812500000000	0.467187500000000
1101	0.459375000000000	0.467187500000000
1121	0.459375000000000	0.467187500000000
1141	0.460937500000000	0.468750000000000
1161	0.460937500000000	0.468750000000000
1181	0.460937500000000	0.470312500000000
1201	0.462500000000000	0.470312500000000
1221	0.465625000000000	0.470312500000000
1241	0.465625000000000	0.471875000000000
1261	0.465625000000000	0.471875000000000
1281	0.465625000000000	0.471875000000000
1301	0.467187500000000	0.471875000000000
1321	0.467187500000000	0.471875000000000
1341	0.467187500000000	0.471875000000000
1361	0.467187500000000	0.471875000000000
1381	0.470312500000000	0.471875000000000
1401	0.470312500000000	0.471875000000000
1421	0.470312500000000	0.471875000000000
1441	0.470312500000000	0.471875000000000
1461	0.470312500000000	0.473437500000000
1481	0.470312500000000	0.473437500000000
1501	0.470312500000000	0.473437500000000
1521	0.470312500000000	0.473437500000000
1541	0.471875000000000	0.473437500000000
1561	0.471875000000000	0.473437500000000
1581	0.471875000000000	0.473437500000000
1601	0.471875000000000	0.473437500000000
1621	0.473437500000000	0.473437500000000
1641	0.473437500000000	0.473437500000000
1661	0.473437500000000	0.476562500000000
1681	0.473437500000000	0.476562500000000
1701	0.475000000000000	0.476562500000000
1721	0.475000000000000	0.476562500000000
1741	0.475000000000000	0.476562500000000
1761	0.475000000000000	0.478125000000000
1781	0.475000000000000	0.478125000000000
1801	0.475000000000000	0.478125000000000
1821	0.475000000000000	0.478125000000000
1841	0.475000000000000	0.478125000000000
1861	0.475000000000000	0.479687500000000
1881	0.475000000000000	0.479687500000000
1901	0.475000000000000	0.479687500000000
1921	0.475000000000000	0.479687500000000
1941	0.475000000000000	0.479687500000000
1961	0.475000000000000	0.481250000000000
1981	0.476562500000000	0.482812500000000
2001	0.476562500000000	0.482812500000000
2021	0.476562500000000	0.482812500000000
2041	0.476562500000000	0.482812500000000
2061	0.476562500000000	0.482812500000000
2081	0.478125000000000	0.484375000000000
2101	0.478125000000000	0.484375000000000
2121	0.478125000000000	0.484375000000000
2141	0.478125000000000	0.484375000000000
2161	0.478125000000000	0.484375000000000
2181	0.478125000000000	0.484375000000000
2201	0.478125000000000	0.484375000000000
2221	0.478125000000000	0.484375000000000
2241	0.478125000000000	0.484375000000000
2261	0.478125000000000	0.484375000000000
2281	0.478125000000000	0.484375000000000
2301	0.478125000000000	0.484375000000000
2321	0.478125000000000	0.484375000000000
2341	0.479687500000000	0.484375000000000
2361	0.479687500000000	0.484375000000000
2381	0.479687500000000	0.484375000000000
2401	0.479687500000000	0.484375000000000
2421	0.479687500000000	0.485937500000000
2441	0.479687500000000	0.485937500000000
2461	0.479687500000000	0.485937500000000
2481	0.479687500000000	0.485937500000000
2501	0.481250000000000	0.485937500000000
2521	0.481250000000000	0.485937500000000
2541	0.481250000000000	0.485937500000000
2561	0.481250000000000	0.485937500000000
2581	0.481250000000000	0.485937500000000
2601	0.481250000000000	0.487500000000000
2621	0.482812500000000	0.487500000000000
2641	0.482812500000000	0.487500000000000
2661	0.482812500000000	0.487500000000000
2681	0.482812500000000	0.487500000000000
2701	0.482812500000000	0.489062500000000
2721	0.484375000000000	0.489062500000000
2741	0.484375000000000	0.489062500000000
2761	0.484375000000000	0.489062500000000
2781	0.484375000000000	0.490625000000000
2801	0.484375000000000	0.490625000000000
2821	0.484375000000000	0.490625000000000
2841	0.484375000000000	0.490625000000000
2861	0.484375000000000	0.490625000000000
2881	0.484375000000000	0.490625000000000
2901	0.485937500000000	0.490625000000000
2921	0.485937500000000	0.490625000000000
2941	0.485937500000000	0.492187500000000
2961	0.485937500000000	0.492187500000000
2981	0.485937500000000	0.492187500000000
3001	0.485937500000000	0.492187500000000
3021	0.485937500000000	0.492187500000000
3041	0.487500000000000	0.492187500000000
3061	0.487500000000000	0.492187500000000
3081	0.487500000000000	0.492187500000000
3101	0.487500000000000	0.492187500000000
3121	0.487500000000000	0.492187500000000
3141	0.487500000000000	0.492187500000000
3161	0.487500000000000	0.492187500000000
3181	0.487500000000000	0.492187500000000
3201	0.487500000000000	0.492187500000000
3221	0.487500000000000	0.492187500000000
3241	0.487500000000000	0.492187500000000
3261	0.487500000000000	0.492187500000000
3281	0.487500000000000	0.492187500000000
3301	0.487500000000000	0.492187500000000
3321	0.487500000000000	0.492187500000000
3341	0.487500000000000	0.492187500000000
3361	0.487500000000000	0.492187500000000
3381	0.487500000000000	0.492187500000000
3401	0.489062500000000	0.492187500000000
3421	0.489062500000000	0.492187500000000
3441	0.489062500000000	0.492187500000000
3461	0.489062500000000	0.492187500000000
3481	0.489062500000000	0.492187500000000
3501	0.489062500000000	0.492187500000000
3521	0.489062500000000	0.492187500000000
3541	0.489062500000000	0.492187500000000
3561	0.489062500000000	0.492187500000000
3581	0.489062500000000	0.492187500000000
3601	0.489062500000000	0.492187500000000
3621	0.489062500000000	0.492187500000000
3641	0.490625000000000	0.492187500000000
3661	0.490625000000000	0.492187500000000
3681	0.490625000000000	0.492187500000000
3701	0.490625000000000	0.492187500000000
3721	0.490625000000000	0.492187500000000
3741	0.492187500000000	0.492187500000000
3761	0.492187500000000	0.492187500000000
3781	0.492187500000000	0.492187500000000
3801	0.492187500000000	0.492187500000000
3821	0.492187500000000	0.492187500000000
3841	0.492187500000000	0.492187500000000
3861	0.492187500000000	0.492187500000000
3881	0.492187500000000	0.492187500000000
3901	0.492187500000000	0.492187500000000
3921	0.492187500000000	0.492187500000000
3941	0.492187500000000	0.492187500000000
3961	0.492187500000000	0.492187500000000
3981	0.492187500000000	0.492187500000000
4001	0.492187500000000	0.492187500000000
4021	0.492187500000000	0.492187500000000
4041	0.492187500000000	0.492187500000000
4061	0.492187500000000	0.492187500000000
4081	0.493750000000000	0.492187500000000
4101	0.493750000000000	0.492187500000000
4121	0.493750000000000	0.492187500000000
4141	0.493750000000000	0.493750000000000
4161	0.495312500000000	0.493750000000000
4181	0.495312500000000	0.493750000000000
4201	0.495312500000000	0.493750000000000
4221	0.495312500000000	0.493750000000000
4241	0.495312500000000	0.493750000000000
4261	0.495312500000000	0.493750000000000
4281	0.495312500000000	0.493750000000000
4301	0.495312500000000	0.493750000000000
4321	0.495312500000000	0.493750000000000
4341	0.495312500000000	0.493750000000000
4361	0.496875000000000	0.493750000000000
4381	0.496875000000000	0.493750000000000
4401	0.496875000000000	0.493750000000000
4421	0.496875000000000	0.493750000000000
4441	0.496875000000000	0.493750000000000
4461	0.496875000000000	0.493750000000000
4481	0.496875000000000	0.493750000000000
4501	0.496875000000000	0.493750000000000
4521	0.496875000000000	0.493750000000000
4541	0.496875000000000	0.493750000000000
4561	0.496875000000000	0.493750000000000
4581	0.496875000000000	0.493750000000000
4601	0.496875000000000	0.493750000000000
4621	0.496875000000000	0.493750000000000
4641	0.496875000000000	0.493750000000000
4661	0.496875000000000	0.493750000000000
4681	0.496875000000000	0.493750000000000
4701	0.496875000000000	0.493750000000000
4721	0.496875000000000	0.493750000000000
4741	0.496875000000000	0.493750000000000
4761	0.496875000000000	0.493750000000000
4781	0.496875000000000	0.493750000000000
4801	0.496875000000000	0.493750000000000
4821	0.496875000000000	0.493750000000000
4841	0.496875000000000	0.493750000000000
4861	0.496875000000000	0.493750000000000
4881	0.496875000000000	0.493750000000000
4901	0.496875000000000	0.493750000000000
4921	0.496875000000000	0.493750000000000
4941	0.496875000000000	0.493750000000000
4961	0.496875000000000	0.493750000000000
4981	0.496875000000000	0.493750000000000
5001	0.496875000000000	0.493750000000000
5021	0.496875000000000	0.493750000000000
5041	0.496875000000000	0.493750000000000
5061	0.496875000000000	0.493750000000000
5081	0.496875000000000	0.493750000000000
5101	0.496875000000000	0.493750000000000
5121	0.496875000000000	0.493750000000000
5141	0.496875000000000	0.493750000000000
5161	0.496875000000000	0.493750000000000
5181	0.496875000000000	0.493750000000000
5201	0.496875000000000	0.493750000000000
5221	0.496875000000000	0.493750000000000
5241	0.496875000000000	0.493750000000000
5261	0.496875000000000	0.493750000000000
5281	0.496875000000000	0.493750000000000
5301	0.496875000000000	0.493750000000000
5321	0.496875000000000	0.493750000000000
5341	0.496875000000000	0.493750000000000
5361	0.496875000000000	0.493750000000000
5381	0.496875000000000	0.493750000000000
5401	0.496875000000000	0.493750000000000
5421	0.496875000000000	0.493750000000000
5441	0.496875000000000	0.493750000000000
5461	0.496875000000000	0.493750000000000
5481	0.496875000000000	0.493750000000000
5501	0.496875000000000	0.493750000000000
5521	0.496875000000000	0.493750000000000
5541	0.496875000000000	0.493750000000000
5561	0.496875000000000	0.493750000000000
5581	0.496875000000000	0.493750000000000
5601	0.496875000000000	0.493750000000000
5621	0.496875000000000	0.493750000000000
5641	0.496875000000000	0.493750000000000
5661	0.496875000000000	0.493750000000000
5681	0.496875000000000	0.493750000000000
5701	0.496875000000000	0.493750000000000
5721	0.496875000000000	0.493750000000000
5741	0.496875000000000	0.493750000000000
5761	0.496875000000000	0.493750000000000
5781	0.496875000000000	0.493750000000000
5801	0.496875000000000	0.493750000000000
5821	0.496875000000000	0.493750000000000
5841	0.496875000000000	0.493750000000000
5861	0.496875000000000	0.495312500000000
5881	0.496875000000000	0.495312500000000
5901	0.496875000000000	0.495312500000000
5921	0.496875000000000	0.495312500000000
5941	0.498437500000000	0.495312500000000
5961	0.498437500000000	0.495312500000000
5981	0.498437500000000	0.495312500000000
6001	0.498437500000000	0.495312500000000
6021	0.498437500000000	0.495312500000000
6041	0.498437500000000	0.495312500000000
6061	0.498437500000000	0.495312500000000
6081	0.498437500000000	0.495312500000000
6101	0.498437500000000	0.495312500000000
6121	0.498437500000000	0.495312500000000
6141	0.498437500000000	0.495312500000000
6161	0.498437500000000	0.495312500000000
6181	0.500000000000000	0.495312500000000
6201	0.500000000000000	0.495312500000000
6221	0.500000000000000	0.495312500000000
6241	0.500000000000000	0.495312500000000
6261	0.500000000000000	0.495312500000000
6281	0.500000000000000	0.495312500000000
6301	0.500000000000000	0.495312500000000
6321	0.500000000000000	0.495312500000000
6341	0.500000000000000	0.495312500000000
6361	0.500000000000000	0.495312500000000
6381	0.500000000000000	0.495312500000000
6401	0.500000000000000	0.495312500000000
6421	0.500000000000000	0.495312500000000
6441	0.500000000000000	0.495312500000000
6461	0.500000000000000	0.495312500000000
6481	0.500000000000000	0.495312500000000
6501	0.500000000000000	0.495312500000000
6521	0.500000000000000	0.495312500000000
6541	0.500000000000000	0.495312500000000
6561	0.500000000000000	0.495312500000000
6581	0.500000000000000	0.495312500000000
6601	0.500000000000000	0.495312500000000
6621	0.500000000000000	0.495312500000000
6641	0.500000000000000	0.495312500000000
6661	0.500000000000000	0.495312500000000
6681	0.500000000000000	0.495312500000000
6701	0.500000000000000	0.495312500000000
6721	0.501562500000000	0.495312500000000
6741	0.501562500000000	0.495312500000000
6761	0.501562500000000	0.495312500000000
6781	0.501562500000000	0.495312500000000
6801	0.501562500000000	0.495312500000000
6821	0.501562500000000	0.495312500000000
6841	0.501562500000000	0.495312500000000
6861	0.501562500000000	0.495312500000000
6881	0.501562500000000	0.495312500000000
6901	0.501562500000000	0.495312500000000
6921	0.501562500000000	0.495312500000000
6941	0.501562500000000	0.495312500000000
6961	0.501562500000000	0.495312500000000
6981	0.501562500000000	0.495312500000000
7001	0.501562500000000	0.495312500000000
7021	0.501562500000000	0.495312500000000
7041	0.501562500000000	0.495312500000000
7061	0.501562500000000	0.495312500000000
7081	0.501562500000000	0.495312500000000
7101	0.501562500000000	0.495312500000000
7121	0.501562500000000	0.495312500000000
7141	0.501562500000000	0.495312500000000
7161	0.501562500000000	0.495312500000000
7181	0.501562500000000	0.495312500000000
7201	0.501562500000000	0.495312500000000
7221	0.501562500000000	0.495312500000000
7241	0.501562500000000	0.495312500000000
7261	0.501562500000000	0.495312500000000
7281	0.501562500000000	0.495312500000000
7301	0.501562500000000	0.495312500000000
7321	0.501562500000000	0.495312500000000
7341	0.501562500000000	0.495312500000000
7361	0.501562500000000	0.495312500000000
7381	0.501562500000000	0.495312500000000
7401	0.501562500000000	0.495312500000000
7421	0.501562500000000	0.495312500000000
7441	0.501562500000000	0.495312500000000
7461	0.501562500000000	0.495312500000000
7481	0.501562500000000	0.495312500000000
7501	0.501562500000000	0.495312500000000
7521	0.501562500000000	0.495312500000000
7541	0.501562500000000	0.495312500000000
7561	0.501562500000000	0.495312500000000
7581	0.501562500000000	0.495312500000000
7601	0.501562500000000	0.495312500000000
7621	0.501562500000000	0.495312500000000
7641	0.501562500000000	0.495312500000000
7661	0.501562500000000	0.496875000000000
7681	0.501562500000000	0.496875000000000
7701	0.501562500000000	0.496875000000000
7721	0.501562500000000	0.496875000000000
7741	0.501562500000000	0.496875000000000
7761	0.501562500000000	0.496875000000000
7781	0.501562500000000	0.496875000000000
7801	0.501562500000000	0.496875000000000
7821	0.501562500000000	0.496875000000000
7841	0.501562500000000	0.496875000000000
7861	0.501562500000000	0.496875000000000
7881	0.501562500000000	0.496875000000000
7901	0.501562500000000	0.496875000000000
7921	0.501562500000000	0.496875000000000
7941	0.501562500000000	0.496875000000000
7961	0.501562500000000	0.496875000000000
7981	0.501562500000000	0.496875000000000
8001	0.501562500000000	0.496875000000000
8021	0.501562500000000	0.496875000000000
8041	0.501562500000000	0.496875000000000
8061	0.501562500000000	0.496875000000000
8081	0.501562500000000	0.496875000000000
8101	0.501562500000000	0.496875000000000
8121	0.501562500000000	0.496875000000000
8141	0.501562500000000	0.496875000000000
8161	0.501562500000000	0.496875000000000
8181	0.501562500000000	0.496875000000000
8201	0.501562500000000	0.496875000000000
8221	0.501562500000000	0.496875000000000
8241	0.501562500000000	0.496875000000000
8261	0.501562500000000	0.496875000000000
8281	0.501562500000000	0.496875000000000
8301	0.501562500000000	0.496875000000000
8321	0.501562500000000	0.496875000000000
8341	0.501562500000000	0.496875000000000
8361	0.501562500000000	0.496875000000000
8381	0.501562500000000	0.496875000000000
8401	0.501562500000000	0.496875000000000
8421	0.501562500000000	0.496875000000000
8441	0.501562500000000	0.496875000000000
8461	0.501562500000000	0.496875000000000
8481	0.501562500000000	0.496875000000000
8501	0.501562500000000	0.496875000000000
8521	0.501562500000000	0.496875000000000
8541	0.501562500000000	0.496875000000000
8561	0.501562500000000	0.496875000000000
8581	0.501562500000000	0.496875000000000
8601	0.501562500000000	0.496875000000000
8621	0.501562500000000	0.496875000000000
8641	0.501562500000000	0.496875000000000
8661	0.501562500000000	0.496875000000000
8681	0.501562500000000	0.496875000000000
8701	0.501562500000000	0.496875000000000
8721	0.501562500000000	0.496875000000000
8741	0.501562500000000	0.496875000000000
8761	0.501562500000000	0.496875000000000
8781	0.501562500000000	0.496875000000000
8801	0.501562500000000	0.496875000000000
8821	0.501562500000000	0.496875000000000
8841	0.501562500000000	0.496875000000000
8861	0.501562500000000	0.496875000000000
8881	0.501562500000000	0.496875000000000
8901	0.501562500000000	0.496875000000000
8921	0.501562500000000	0.496875000000000
8941	0.501562500000000	0.496875000000000
8961	0.501562500000000	0.496875000000000
8981	0.501562500000000	0.496875000000000
9001	0.501562500000000	0.496875000000000
9021	0.501562500000000	0.496875000000000
9041	0.501562500000000	0.496875000000000
9061	0.501562500000000	0.496875000000000
9081	0.501562500000000	0.496875000000000
9101	0.501562500000000	0.496875000000000
9121	0.501562500000000	0.496875000000000
9141	0.501562500000000	0.496875000000000
9161	0.501562500000000	0.496875000000000
9181	0.501562500000000	0.496875000000000
9201	0.501562500000000	0.496875000000000
9221	0.501562500000000	0.496875000000000
9241	0.501562500000000	0.496875000000000
9261	0.501562500000000	0.496875000000000
9281	0.501562500000000	0.496875000000000
9301	0.501562500000000	0.496875000000000
9321	0.501562500000000	0.496875000000000
9341	0.501562500000000	0.496875000000000
9361	0.501562500000000	0.496875000000000
9381	0.501562500000000	0.496875000000000
9401	0.501562500000000	0.496875000000000
9421	0.501562500000000	0.496875000000000
9441	0.501562500000000	0.496875000000000
9461	0.501562500000000	0.496875000000000
9481	0.501562500000000	0.496875000000000
9501	0.501562500000000	0.496875000000000
9521	0.501562500000000	0.496875000000000
9541	0.501562500000000	0.496875000000000
9561	0.501562500000000	0.496875000000000
9581	0.501562500000000	0.496875000000000
9601	0.501562500000000	0.496875000000000
9621	0.501562500000000	0.496875000000000
9641	0.501562500000000	0.496875000000000
9661	0.501562500000000	0.496875000000000
9681	0.501562500000000	0.496875000000000
9701	0.501562500000000	0.496875000000000
9721	0.501562500000000	0.496875000000000
9741	0.501562500000000	0.496875000000000
9761	0.501562500000000	0.496875000000000
9781	0.501562500000000	0.496875000000000
9801	0.501562500000000	0.496875000000000
9821	0.501562500000000	0.496875000000000
9841	0.501562500000000	0.496875000000000
9861	0.501562500000000	0.496875000000000
9881	0.501562500000000	0.496875000000000
9901	0.501562500000000	0.496875000000000
9921	0.501562500000000	0.496875000000000
9941	0.501562500000000	0.496875000000000
9961	0.501562500000000	0.496875000000000
9981	0.501562500000000	0.496875000000000
10001	0.501562500000000	0.496875000000000
10021	0.501562500000000	0.496875000000000
10041	0.501562500000000	0.496875000000000
10061	0.501562500000000	0.496875000000000
10081	0.501562500000000	0.496875000000000
10101	0.501562500000000	0.496875000000000
10121	0.501562500000000	0.496875000000000
10141	0.501562500000000	0.496875000000000
10161	0.501562500000000	0.496875000000000
10181	0.501562500000000	0.496875000000000
10201	0.501562500000000	0.496875000000000
10221	0.501562500000000	0.496875000000000
10241	0.501562500000000	0.496875000000000
10261	0.501562500000000	0.496875000000000
10281	0.501562500000000	0.496875000000000
10301	0.501562500000000	0.496875000000000
10321	0.501562500000000	0.496875000000000
10341	0.501562500000000	0.496875000000000
10361	0.501562500000000	0.496875000000000
10381	0.501562500000000	0.496875000000000
10401	0.501562500000000	0.496875000000000
10421	0.501562500000000	0.496875000000000
10441	0.501562500000000	0.496875000000000
10461	0.501562500000000	0.496875000000000
10481	0.501562500000000	0.496875000000000
10501	0.501562500000000	0.496875000000000
10521	0.501562500000000	0.496875000000000
10541	0.501562500000000	0.496875000000000
10561	0.501562500000000	0.496875000000000
10581	0.501562500000000	0.496875000000000
10601	0.501562500000000	0.496875000000000
10621	0.501562500000000	0.496875000000000
10641	0.501562500000000	0.496875000000000
10661	0.501562500000000	0.496875000000000
10681	0.501562500000000	0.496875000000000
10701	0.501562500000000	0.496875000000000
10721	0.501562500000000	0.496875000000000
10741	0.501562500000000	0.496875000000000
10761	0.501562500000000	0.496875000000000
10781	0.501562500000000	0.496875000000000
10801	0.501562500000000	0.496875000000000
10821	0.501562500000000	0.496875000000000
10841	0.501562500000000	0.496875000000000
10861	0.501562500000000	0.496875000000000
10881	0.501562500000000	0.496875000000000
10901	0.501562500000000	0.496875000000000
10921	0.501562500000000	0.496875000000000
10941	0.501562500000000	0.496875000000000
10961	0.501562500000000	0.496875000000000
10981	0.501562500000000	0.496875000000000
11001	0.501562500000000	0.496875000000000
11021	0.501562500000000	0.496875000000000
11041	0.503125000000000	0.496875000000000
11061	0.503125000000000	0.496875000000000
11081	0.503125000000000	0.496875000000000
11101	0.503125000000000	0.496875000000000
11121	0.503125000000000	0.496875000000000
11141	0.503125000000000	0.496875000000000
11161	0.503125000000000	0.496875000000000
11181	0.503125000000000	0.496875000000000
11201	0.503125000000000	0.496875000000000
11221	0.503125000000000	0.496875000000000
11241	0.503125000000000	0.496875000000000
11261	0.503125000000000	0.496875000000000
11281	0.503125000000000	0.496875000000000
11301	0.503125000000000	0.496875000000000
11321	0.503125000000000	0.496875000000000
11341	0.503125000000000	0.496875000000000
11361	0.503125000000000	0.496875000000000
11381	0.503125000000000	0.496875000000000
11401	0.503125000000000	0.496875000000000
11421	0.503125000000000	0.496875000000000
11441	0.503125000000000	0.496875000000000
11461	0.503125000000000	0.496875000000000
11481	0.503125000000000	0.496875000000000
11501	0.503125000000000	0.496875000000000
11521	0.503125000000000	0.496875000000000
11541	0.503125000000000	0.496875000000000
11561	0.503125000000000	0.496875000000000
11581	0.503125000000000	0.496875000000000
11601	0.503125000000000	0.496875000000000
11621	0.503125000000000	0.496875000000000
11641	0.503125000000000	0.496875000000000
11661	0.503125000000000	0.496875000000000
11681	0.504687500000000	0.496875000000000
11701	0.504687500000000	0.496875000000000
11721	0.504687500000000	0.496875000000000
11741	0.504687500000000	0.496875000000000
11761	0.504687500000000	0.496875000000000
11781	0.504687500000000	0.496875000000000
11801	0.504687500000000	0.496875000000000
11821	0.504687500000000	0.496875000000000
11841	0.504687500000000	0.496875000000000
11861	0.504687500000000	0.496875000000000
11881	0.504687500000000	0.496875000000000
11901	0.504687500000000	0.496875000000000
11921	0.504687500000000	0.496875000000000
11941	0.504687500000000	0.496875000000000
11961	0.504687500000000	0.496875000000000
11981	0.504687500000000	0.496875000000000
12001	0.504687500000000	0.496875000000000
12021	0.504687500000000	0.496875000000000
12041	0.504687500000000	0.496875000000000
12061	0.504687500000000	0.496875000000000
12081	0.504687500000000	0.496875000000000
12101	0.504687500000000	0.496875000000000
12121	0.504687500000000	0.496875000000000
12141	0.504687500000000	0.496875000000000
12161	0.504687500000000	0.496875000000000
12181	0.504687500000000	0.496875000000000
12201	0.504687500000000	0.496875000000000
12221	0.504687500000000	0.496875000000000
12241	0.504687500000000	0.496875000000000
12261	0.504687500000000	0.496875000000000
12281	0.504687500000000	0.496875000000000
12301	0.504687500000000	0.496875000000000
12321	0.504687500000000	0.496875000000000
12341	0.504687500000000	0.496875000000000
12361	0.504687500000000	0.496875000000000
12381	0.504687500000000	0.496875000000000
12401	0.504687500000000	0.496875000000000
12421	0.504687500000000	0.496875000000000
12441	0.504687500000000	0.496875000000000
12461	0.504687500000000	0.496875000000000
12481	0.504687500000000	0.496875000000000
12501	0.504687500000000	0.496875000000000
12521	0.504687500000000	0.496875000000000
12541	0.504687500000000	0.496875000000000
12561	0.504687500000000	0.496875000000000
12581	0.504687500000000	0.496875000000000
12601	0.504687500000000	0.496875000000000
12621	0.504687500000000	0.496875000000000
12641	0.504687500000000	0.496875000000000
12661	0.504687500000000	0.496875000000000
12681	0.504687500000000	0.496875000000000
12701	0.504687500000000	0.496875000000000
12721	0.504687500000000	0.496875000000000
12741	0.504687500000000	0.496875000000000
12761	0.504687500000000	0.496875000000000
12781	0.504687500000000	0.496875000000000
12801	0.504687500000000	0.496875000000000
12821	0.504687500000000	0.496875000000000
12841	0.504687500000000	0.496875000000000
12861	0.504687500000000	0.496875000000000
12881	0.504687500000000	0.496875000000000
12901	0.504687500000000	0.496875000000000
12921	0.504687500000000	0.496875000000000
12941	0.504687500000000	0.496875000000000
12961	0.504687500000000	0.496875000000000
12981	0.504687500000000	0.496875000000000
13001	0.504687500000000	0.496875000000000
13021	0.504687500000000	0.496875000000000
13041	0.504687500000000	0.496875000000000
13061	0.504687500000000	0.496875000000000
13081	0.504687500000000	0.496875000000000
13101	0.504687500000000	0.496875000000000
13121	0.504687500000000	0.496875000000000
13141	0.504687500000000	0.496875000000000
13161	0.504687500000000	0.496875000000000
13181	0.504687500000000	0.496875000000000
13201	0.504687500000000	0.496875000000000
13221	0.504687500000000	0.496875000000000
13241	0.504687500000000	0.496875000000000
13261	0.504687500000000	0.496875000000000
13281	0.504687500000000	0.496875000000000
13301	0.504687500000000	0.496875000000000
13321	0.504687500000000	0.496875000000000
13341	0.504687500000000	0.496875000000000
13361	0.504687500000000	0.496875000000000
13381	0.504687500000000	0.496875000000000
13401	0.504687500000000	0.496875000000000
13421	0.504687500000000	0.496875000000000
13441	0.504687500000000	0.496875000000000
13461	0.504687500000000	0.496875000000000
13481	0.504687500000000	0.496875000000000
13501	0.504687500000000	0.496875000000000
13521	0.504687500000000	0.496875000000000
13541	0.504687500000000	0.496875000000000
13561	0.504687500000000	0.496875000000000
13581	0.504687500000000	0.496875000000000
13601	0.504687500000000	0.496875000000000
13621	0.504687500000000	0.496875000000000
13641	0.504687500000000	0.496875000000000
13661	0.504687500000000	0.496875000000000
13681	0.504687500000000	0.496875000000000
13701	0.504687500000000	0.496875000000000
13721	0.504687500000000	0.496875000000000
13741	0.504687500000000	0.496875000000000
13761	0.504687500000000	0.496875000000000
13781	0.504687500000000	0.496875000000000
13801	0.504687500000000	0.496875000000000
13821	0.504687500000000	0.496875000000000
13841	0.504687500000000	0.496875000000000
13861	0.504687500000000	0.496875000000000
13881	0.504687500000000	0.496875000000000
13901	0.504687500000000	0.496875000000000
13921	0.504687500000000	0.496875000000000
13941	0.504687500000000	0.496875000000000
13961	0.504687500000000	0.496875000000000
13981	0.504687500000000	0.496875000000000
14001	0.504687500000000	0.496875000000000
14021	0.504687500000000	0.496875000000000
14041	0.504687500000000	0.496875000000000
14061	0.504687500000000	0.496875000000000
14081	0.504687500000000	0.496875000000000
14101	0.504687500000000	0.496875000000000
14121	0.504687500000000	0.496875000000000
14141	0.504687500000000	0.496875000000000
14161	0.504687500000000	0.496875000000000
14181	0.504687500000000	0.496875000000000
14201	0.504687500000000	0.496875000000000
14221	0.504687500000000	0.496875000000000
14241	0.504687500000000	0.496875000000000
14261	0.506250000000000	0.496875000000000
14281	0.506250000000000	0.496875000000000
14301	0.506250000000000	0.496875000000000
14321	0.506250000000000	0.496875000000000
14341	0.506250000000000	0.496875000000000
14361	0.506250000000000	0.496875000000000
14381	0.506250000000000	0.496875000000000
14401	0.506250000000000	0.496875000000000
14421	0.506250000000000	0.496875000000000
14441	0.506250000000000	0.496875000000000
14461	0.506250000000000	0.496875000000000
14481	0.506250000000000	0.496875000000000
14501	0.506250000000000	0.496875000000000
14521	0.506250000000000	0.496875000000000
14541	0.506250000000000	0.496875000000000
14561	0.506250000000000	0.496875000000000
14581	0.506250000000000	0.496875000000000
14601	0.506250000000000	0.496875000000000
14621	0.506250000000000	0.496875000000000
14641	0.506250000000000	0.496875000000000
14661	0.506250000000000	0.496875000000000
14681	0.506250000000000	0.496875000000000
14701	0.506250000000000	0.496875000000000
14721	0.506250000000000	0.496875000000000
14741	0.506250000000000	0.496875000000000
14761	0.506250000000000	0.496875000000000
14781	0.506250000000000	0.496875000000000
14801	0.506250000000000	0.496875000000000
14821	0.506250000000000	0.496875000000000
14841	0.506250000000000	0.496875000000000
14861	0.506250000000000	0.496875000000000
14881	0.506250000000000	0.496875000000000
14901	0.506250000000000	0.496875000000000
14921	0.506250000000000	0.496875000000000
14941	0.506250000000000	0.496875000000000
14961	0.506250000000000	0.496875000000000
14981	0.506250000000000	0.496875000000000
15001	0.506250000000000	0.496875000000000
15021	0.506250000000000	0.496875000000000
15041	0.506250000000000	0.496875000000000
15061	0.506250000000000	0.496875000000000
15081	0.506250000000000	0.496875000000000
15101	0.506250000000000	0.496875000000000
15121	0.506250000000000	0.496875000000000
15141	0.506250000000000	0.496875000000000
15161	0.506250000000000	0.496875000000000
15181	0.506250000000000	0.496875000000000
15201	0.506250000000000	0.496875000000000
15221	0.506250000000000	0.496875000000000
15241	0.506250000000000	0.496875000000000
15261	0.506250000000000	0.496875000000000
15281	0.506250000000000	0.496875000000000
15301	0.506250000000000	0.496875000000000
15321	0.506250000000000	0.496875000000000
15341	0.506250000000000	0.496875000000000
15361	0.506250000000000	0.496875000000000
15381	0.506250000000000	0.496875000000000
15401	0.506250000000000	0.496875000000000
15421	0.506250000000000	0.496875000000000
15441	0.506250000000000	0.496875000000000
15461	0.506250000000000	0.496875000000000
15481	0.506250000000000	0.496875000000000
15501	0.506250000000000	0.496875000000000
15521	0.506250000000000	0.496875000000000
15541	0.506250000000000	0.496875000000000
15561	0.506250000000000	0.496875000000000
15581	0.506250000000000	0.496875000000000
15601	0.506250000000000	0.496875000000000
15621	0.506250000000000	0.496875000000000
15641	0.506250000000000	0.496875000000000
15661	0.506250000000000	0.496875000000000
15681	0.506250000000000	0.496875000000000
15701	0.506250000000000	0.496875000000000
15721	0.506250000000000	0.496875000000000
15741	0.506250000000000	0.496875000000000
15761	0.506250000000000	0.496875000000000
15781	0.506250000000000	0.496875000000000
15801	0.506250000000000	0.496875000000000
15821	0.506250000000000	0.496875000000000
15841	0.506250000000000	0.496875000000000
15861	0.506250000000000	0.496875000000000
15881	0.506250000000000	0.496875000000000
15901	0.506250000000000	0.496875000000000
15921	0.506250000000000	0.496875000000000
15941	0.506250000000000	0.496875000000000
15961	0.506250000000000	0.496875000000000
15981	0.506250000000000	0.496875000000000
16001	0.506250000000000	0.496875000000000
16021	0.506250000000000	0.496875000000000
16041	0.506250000000000	0.496875000000000
16061	0.506250000000000	0.496875000000000
16081	0.506250000000000	0.496875000000000
16101	0.506250000000000	0.496875000000000
16121	0.506250000000000	0.496875000000000
16141	0.506250000000000	0.496875000000000
16161	0.506250000000000	0.496875000000000
16181	0.506250000000000	0.496875000000000
16201	0.506250000000000	0.496875000000000
16221	0.506250000000000	0.496875000000000
16241	0.506250000000000	0.496875000000000
16261	0.506250000000000	0.496875000000000
16281	0.506250000000000	0.496875000000000
16301	0.506250000000000	0.496875000000000
16321	0.506250000000000	0.496875000000000
16341	0.506250000000000	0.496875000000000
16361	0.506250000000000	0.496875000000000
16381	0.506250000000000	0.496875000000000
16401	0.506250000000000	0.496875000000000
16421	0.506250000000000	0.496875000000000
16441	0.506250000000000	0.496875000000000
16461	0.506250000000000	0.496875000000000
16481	0.506250000000000	0.496875000000000
16501	0.506250000000000	0.496875000000000
16521	0.506250000000000	0.496875000000000
16541	0.506250000000000	0.496875000000000
16561	0.506250000000000	0.496875000000000
16581	0.506250000000000	0.496875000000000
16601	0.506250000000000	0.496875000000000
16621	0.506250000000000	0.496875000000000
16641	0.506250000000000	0.496875000000000
16661	0.506250000000000	0.496875000000000
16681	0.506250000000000	0.496875000000000
16701	0.506250000000000	0.496875000000000
16721	0.506250000000000	0.496875000000000
16741	0.506250000000000	0.496875000000000
16761	0.506250000000000	0.496875000000000
16781	0.506250000000000	0.496875000000000
16801	0.506250000000000	0.496875000000000
16821	0.506250000000000	0.496875000000000
16841	0.506250000000000	0.496875000000000
16861	0.506250000000000	0.496875000000000
16881	0.506250000000000	0.496875000000000
16901	0.506250000000000	0.496875000000000
16921	0.506250000000000	0.496875000000000
16941	0.506250000000000	0.496875000000000
16961	0.506250000000000	0.496875000000000
16981	0.506250000000000	0.496875000000000
17001	0.506250000000000	0.496875000000000
17021	0.506250000000000	0.496875000000000
17041	0.506250000000000	0.496875000000000
17061	0.506250000000000	0.496875000000000
17081	0.506250000000000	0.496875000000000
17101	0.506250000000000	0.496875000000000
17121	0.506250000000000	0.496875000000000
17141	0.506250000000000	0.496875000000000
17161	0.506250000000000	0.496875000000000
17181	0.506250000000000	0.496875000000000
17201	0.506250000000000	0.496875000000000
17221	0.506250000000000	0.496875000000000
17241	0.506250000000000	0.496875000000000
17261	0.506250000000000	0.496875000000000
17281	0.506250000000000	0.496875000000000
17301	0.506250000000000	0.496875000000000
17321	0.506250000000000	0.496875000000000
17341	0.506250000000000	0.496875000000000
17361	0.506250000000000	0.496875000000000
17381	0.506250000000000	0.496875000000000
17401	0.506250000000000	0.496875000000000
17421	0.506250000000000	0.496875000000000
17441	0.506250000000000	0.496875000000000
17461	0.506250000000000	0.496875000000000
17481	0.506250000000000	0.496875000000000
17501	0.506250000000000	0.496875000000000
17521	0.506250000000000	0.496875000000000
17541	0.506250000000000	0.496875000000000
17561	0.506250000000000	0.496875000000000
17581	0.506250000000000	0.496875000000000
17601	0.506250000000000	0.496875000000000
17621	0.506250000000000	0.496875000000000
17641	0.506250000000000	0.496875000000000
17661	0.506250000000000	0.496875000000000
17681	0.506250000000000	0.496875000000000
17701	0.506250000000000	0.496875000000000
17721	0.506250000000000	0.496875000000000
17741	0.506250000000000	0.496875000000000
17761	0.506250000000000	0.496875000000000
17781	0.506250000000000	0.496875000000000
17801	0.506250000000000	0.496875000000000
17821	0.506250000000000	0.496875000000000
17841	0.506250000000000	0.496875000000000
17861	0.506250000000000	0.496875000000000
17881	0.506250000000000	0.496875000000000
17901	0.506250000000000	0.496875000000000
17921	0.506250000000000	0.496875000000000
17941	0.506250000000000	0.496875000000000
17961	0.506250000000000	0.496875000000000
17981	0.506250000000000	0.496875000000000
18001	0.506250000000000	0.496875000000000
18021	0.506250000000000	0.496875000000000
18041	0.506250000000000	0.496875000000000
18061	0.506250000000000	0.496875000000000
18081	0.506250000000000	0.496875000000000
18101	0.506250000000000	0.496875000000000
18121	0.506250000000000	0.496875000000000
18141	0.506250000000000	0.496875000000000
18161	0.506250000000000	0.496875000000000
18181	0.506250000000000	0.496875000000000
18201	0.506250000000000	0.496875000000000
18221	0.506250000000000	0.496875000000000
18241	0.506250000000000	0.496875000000000
18261	0.506250000000000	0.496875000000000
18281	0.506250000000000	0.496875000000000
18301	0.506250000000000	0.496875000000000
18321	0.506250000000000	0.496875000000000
18341	0.506250000000000	0.496875000000000
18361	0.506250000000000	0.496875000000000
18381	0.506250000000000	0.496875000000000
18401	0.506250000000000	0.496875000000000
18421	0.506250000000000	0.496875000000000
18441	0.506250000000000	0.496875000000000
18461	0.506250000000000	0.496875000000000
18481	0.506250000000000	0.496875000000000
18501	0.506250000000000	0.496875000000000
18521	0.506250000000000	0.496875000000000
18541	0.506250000000000	0.496875000000000
18561	0.506250000000000	0.496875000000000
18581	0.506250000000000	0.496875000000000
18601	0.506250000000000	0.496875000000000
18621	0.506250000000000	0.496875000000000
18641	0.506250000000000	0.496875000000000
18661	0.506250000000000	0.496875000000000
18681	0.506250000000000	0.496875000000000
18701	0.506250000000000	0.496875000000000
18721	0.506250000000000	0.496875000000000
18741	0.506250000000000	0.496875000000000
18761	0.506250000000000	0.496875000000000
18781	0.506250000000000	0.496875000000000
18801	0.506250000000000	0.496875000000000
18821	0.506250000000000	0.496875000000000
18841	0.506250000000000	0.496875000000000
18861	0.506250000000000	0.496875000000000
18881	0.506250000000000	0.496875000000000
18901	0.506250000000000	0.496875000000000
18921	0.506250000000000	0.496875000000000
18941	0.506250000000000	0.496875000000000
18961	0.506250000000000	0.496875000000000
18981	0.506250000000000	0.496875000000000
19001	0.506250000000000	0.496875000000000
19021	0.506250000000000	0.496875000000000
19041	0.506250000000000	0.496875000000000
19061	0.506250000000000	0.496875000000000
19081	0.506250000000000	0.496875000000000
19101	0.506250000000000	0.496875000000000
19121	0.506250000000000	0.496875000000000
19141	0.506250000000000	0.496875000000000
19161	0.506250000000000	0.496875000000000
19181	0.506250000000000	0.496875000000000
19201	0.506250000000000	0.496875000000000
19221	0.506250000000000	0.496875000000000
19241	0.506250000000000	0.496875000000000
19261	0.506250000000000	0.496875000000000
19281	0.506250000000000	0.496875000000000
19301	0.506250000000000	0.496875000000000
19321	0.506250000000000	0.496875000000000
19341	0.506250000000000	0.496875000000000
19361	0.506250000000000	0.496875000000000
19381	0.506250000000000	0.496875000000000
19401	0.506250000000000	0.496875000000000
19421	0.506250000000000	0.496875000000000
19441	0.506250000000000	0.496875000000000
19461	0.506250000000000	0.496875000000000
19481	0.506250000000000	0.496875000000000
19501	0.506250000000000	0.496875000000000
19521	0.506250000000000	0.496875000000000
19541	0.506250000000000	0.496875000000000
19561	0.506250000000000	0.496875000000000
19581	0.506250000000000	0.496875000000000
19601	0.506250000000000	0.496875000000000
19621	0.506250000000000	0.496875000000000
19641	0.506250000000000	0.496875000000000
19661	0.506250000000000	0.496875000000000
19681	0.506250000000000	0.496875000000000
19701	0.506250000000000	0.496875000000000
19721	0.506250000000000	0.496875000000000
19741	0.506250000000000	0.496875000000000
19761	0.506250000000000	0.496875000000000
19781	0.506250000000000	0.496875000000000
19801	0.506250000000000	0.496875000000000
19821	0.506250000000000	0.496875000000000
19841	0.506250000000000	0.496875000000000
19861	0.506250000000000	0.496875000000000
19881	0.506250000000000	0.496875000000000
19901	0.506250000000000	0.496875000000000
19921	0.506250000000000	0.496875000000000
19941	0.506250000000000	0.496875000000000
19961	0.506250000000000	0.496875000000000
19981	0.506250000000000	0.496875000000000

==> Revised version arXiv/NewPics/FAOL_Synthetic_Close.txt <==
t	l55n0	l60n0
1	0	0
2	0	0
3	0	0
4	0	0
5	0	0
6	0	0
7	0	0
8	0	0
9	0.00234375000000000	0
10	0.0164062500000000	0.00312500000000000
11	0.0328125000000000	0.0164062500000000
12	0.0718750000000000	0.0554687500000000
13	0.117187500000000	0.0953125000000000
14	0.189843750000000	0.156250000000000
15	0.251562500000000	0.234375000000000
16	0.317968750000000	0.307031250000000
17	0.384375000000000	0.394531250000000
18	0.441406250000000	0.456250000000000
19	0.492187500000000	0.515625000000000
20	0.538281250000000	0.573437500000000
21	0.578906250000000	0.610937500000000
22	0.612500000000000	0.650000000000000
23	0.635937500000000	0.680468750000000
24	0.667968750000000	0.706250000000000
25	0.693750000000000	0.729687500000000
26	0.707812500000000	0.746875000000000
27	0.717187500000000	0.758593750000000
28	0.736718750000000	0.775781250000000
29	0.748437500000000	0.788281250000000
30	0.761718750000000	0.800000000000000
31	0.769531250000000	0.811718750000000
32	0.782812500000000	0.816406250000000
33	0.792968750000000	0.825000000000000
34	0.801562500000000	0.835156250000000
35	0.806250000000000	0.840625000000000
36	0.814062500000000	0.846875000000000
37	0.818750000000000	0.852343750000000
38	0.823437500000000	0.855468750000000
39	0.828906250000000	0.857812500000000
40	0.832031250000000	0.860156250000000
41	0.835156250000000	0.863281250000000
42	0.838281250000000	0.870312500000000
43	0.845312500000000	0.871093750000000
44	0.848437500000000	0.871875000000000
45	0.850000000000000	0.876562500000000
46	0.853906250000000	0.878906250000000
47	0.857031250000000	0.882812500000000
48	0.860156250000000	0.888281250000000
49	0.863281250000000	0.889843750000000
50	0.866406250000000	0.892968750000000
51	0.869531250000000	0.897656250000000
52	0.873437500000000	0.898437500000000
53	0.876562500000000	0.903125000000000
54	0.877343750000000	0.905468750000000
55	0.878906250000000	0.906250000000000
56	0.878906250000000	0.906250000000000
57	0.881250000000000	0.906250000000000
58	0.883593750000000	0.907812500000000
59	0.884375000000000	0.910156250000000
60	0.889062500000000	0.911718750000000
61	0.891406250000000	0.912500000000000
62	0.891406250000000	0.914843750000000
63	0.894531250000000	0.916406250000000
64	0.896875000000000	0.917187500000000
65	0.896875000000000	0.917187500000000
66	0.899218750000000	0.918750000000000
67	0.902343750000000	0.920312500000000
68	0.903125000000000	0.923437500000000
69	0.905468750000000	0.924218750000000
70	0.905468750000000	0.925000000000000
71	0.907812500000000	0.925781250000000
72	0.909375000000000	0.925781250000000
73	0.910156250000000	0.926562500000000
74	0.914062500000000	0.928125000000000
75	0.914062500000000	0.929687500000000
76	0.914062500000000	0.931250000000000
77	0.914062500000000	0.932031250000000
78	0.914062500000000	0.932812500000000
79	0.916406250000000	0.932812500000000
80	0.919531250000000	0.932812500000000
81	0.919531250000000	0.935156250000000
82	0.921875000000000	0.935156250000000
83	0.921875000000000	0.935937500000000
84	0.921875000000000	0.937500000000000
85	0.923437500000000	0.937500000000000
86	0.923437500000000	0.938281250000000
87	0.923437500000000	0.939062500000000
88	0.925000000000000	0.940625000000000
89	0.928906250000000	0.941406250000000
90	0.929687500000000	0.942187500000000
91	0.930468750000000	0.942968750000000
92	0.932031250000000	0.943750000000000
93	0.932031250000000	0.943750000000000
94	0.932812500000000	0.944531250000000
95	0.932812500000000	0.945312500000000
96	0.935156250000000	0.946093750000000
97	0.935937500000000	0.946875000000000
98	0.935937500000000	0.947656250000000
99	0.935937500000000	0.947656250000000
100	0.935937500000000	0.947656250000000
101	0.937500000000000	0.947656250000000
102	0.938281250000000	0.947656250000000
103	0.939843750000000	0.947656250000000
104	0.939843750000000	0.948437500000000
105	0.939843750000000	0.948437500000000
106	0.941406250000000	0.948437500000000
107	0.941406250000000	0.950000000000000
108	0.941406250000000	0.950781250000000
109	0.941406250000000	0.950781250000000
110	0.941406250000000	0.953125000000000
111	0.942187500000000	0.953125000000000
112	0.942968750000000	0.953125000000000
113	0.943750000000000	0.953125000000000
114	0.944531250000000	0.954687500000000
115	0.946093750000000	0.954687500000000
116	0.946875000000000	0.955468750000000
117	0.947656250000000	0.955468750000000
118	0.947656250000000	0.955468750000000
119	0.947656250000000	0.955468750000000
120	0.947656250000000	0.955468750000000
121	0.947656250000000	0.955468750000000
122	0.947656250000000	0.955468750000000
123	0.948437500000000	0.955468750000000
124	0.948437500000000	0.956250000000000
125	0.948437500000000	0.956250000000000
126	0.948437500000000	0.956250000000000
127	0.948437500000000	0.957031250000000
128	0.948437500000000	0.957031250000000
129	0.949218750000000	0.958593750000000
130	0.949218750000000	0.960156250000000
131	0.950000000000000	0.960156250000000
132	0.950781250000000	0.960937500000000
133	0.951562500000000	0.960937500000000
134	0.951562500000000	0.960937500000000
135	0.951562500000000	0.961718750000000
136	0.951562500000000	0.961718750000000
137	0.951562500000000	0.962500000000000
138	0.952343750000000	0.962500000000000
139	0.952343750000000	0.962500000000000
140	0.952343750000000	0.963281250000000
141	0.952343750000000	0.963281250000000
142	0.953125000000000	0.963281250000000
143	0.954687500000000	0.964062500000000
144	0.955468750000000	0.964062500000000
145	0.955468750000000	0.964062500000000
146	0.956250000000000	0.964062500000000
147	0.956250000000000	0.964062500000000
148	0.956250000000000	0.964062500000000
149	0.956250000000000	0.964062500000000
150	0.956250000000000	0.964843750000000
151	0.957031250000000	0.964843750000000
152	0.957031250000000	0.964843750000000
153	0.957812500000000	0.964843750000000
154	0.957812500000000	0.964843750000000
155	0.959375000000000	0.964843750000000
156	0.959375000000000	0.964843750000000
157	0.959375000000000	0.964843750000000
158	0.959375000000000	0.965625000000000
159	0.960156250000000	0.965625000000000
160	0.960937500000000	0.966406250000000
161	0.960937500000000	0.966406250000000
162	0.960937500000000	0.966406250000000
163	0.961718750000000	0.966406250000000
164	0.961718750000000	0.966406250000000
165	0.961718750000000	0.966406250000000
166	0.961718750000000	0.966406250000000
167	0.961718750000000	0.967187500000000
168	0.962500000000000	0.967187500000000
169	0.962500000000000	0.967187500000000
170	0.962500000000000	0.967968750000000
171	0.963281250000000	0.967968750000000
172	0.963281250000000	0.967968750000000
173	0.963281250000000	0.968750000000000
174	0.964062500000000	0.968750000000000
175	0.964843750000000	0.968750000000000
176	0.964843750000000	0.968750000000000
177	0.965625000000000	0.968750000000000
178	0.966406250000000	0.968750000000000
179	0.967187500000000	0.968750000000000
180	0.967187500000000	0.968750000000000
181	0.967187500000000	0.968750000000000
182	0.967968750000000	0.969531250000000
183	0.968750000000000	0.969531250000000
184	0.969531250000000	0.970312500000000
185	0.969531250000000	0.970312500000000
186	0.969531250000000	0.970312500000000
187	0.969531250000000	0.971093750000000
188	0.969531250000000	0.971875000000000
189	0.969531250000000	0.971875000000000
190	0.969531250000000	0.971875000000000
191	0.969531250000000	0.971875000000000
192	0.969531250000000	0.972656250000000
193	0.971093750000000	0.972656250000000
194	0.971093750000000	0.972656250000000
195	0.971093750000000	0.974218750000000
196	0.971093750000000	0.974218750000000
197	0.971093750000000	0.974218750000000
198	0.971093750000000	0.974218750000000
199	0.971875000000000	0.975000000000000
200	0.971875000000000	0.975000000000000
201	0.971875000000000	0.975000000000000
202	0.972656250000000	0.975781250000000
203	0.972656250000000	0.975781250000000
204	0.972656250000000	0.975781250000000
205	0.972656250000000	0.975781250000000
206	0.974218750000000	0.975781250000000
207	0.974218750000000	0.975781250000000
208	0.974218750000000	0.975781250000000
209	0.974218750000000	0.975781250000000
210	0.974218750000000	0.975781250000000
211	0.974218750000000	0.975781250000000
212	0.975000000000000	0.977343750000000
213	0.975000000000000	0.977343750000000
214	0.975000000000000	0.977343750000000
215	0.975000000000000	0.977343750000000
216	0.975000000000000	0.978125000000000
217	0.975000000000000	0.978125000000000
218	0.975781250000000	0.978125000000000
219	0.975781250000000	0.978125000000000
220	0.975781250000000	0.978125000000000
221	0.975781250000000	0.978125000000000
222	0.976562500000000	0.978125000000000
223	0.977343750000000	0.978125000000000
224	0.977343750000000	0.978125000000000
225	0.977343750000000	0.978125000000000
226	0.977343750000000	0.978125000000000
227	0.977343750000000	0.978906250000000
228	0.977343750000000	0.978906250000000
229	0.977343750000000	0.978906250000000
230	0.977343750000000	0.978906250000000
231	0.977343750000000	0.978906250000000
232	0.977343750000000	0.978906250000000
233	0.977343750000000	0.978906250000000
234	0.977343750000000	0.978906250000000
235	0.978125000000000	0.978906250000000
236	0.978906250000000	0.978906250000000
237	0.978906250000000	0.978906250000000
238	0.978906250000000	0.980468750000000
239	0.978906250000000	0.980468750000000
240	0.978906250000000	0.980468750000000
241	0.978906250000000	0.980468750000000
242	0.979687500000000	0.981250000000000
243	0.979687500000000	0.982031250000000
244	0.979687500000000	0.982031250000000
245	0.979687500000000	0.982812500000000
246	0.979687500000000	0.982812500000000
247	0.979687500000000	0.982812500000000
248	0.979687500000000	0.982812500000000
249	0.979687500000000	0.982812500000000
250	0.979687500000000	0.982812500000000
251	0.979687500000000	0.982812500000000
252	0.980468750000000	0.982812500000000
253	0.980468750000000	0.982812500000000
254	0.980468750000000	0.982812500000000
255	0.980468750000000	0.982812500000000
256	0.980468750000000	0.982812500000000
257	0.980468750000000	0.982812500000000
258	0.980468750000000	0.982812500000000
259	0.980468750000000	0.982812500000000
260	0.981250000000000	0.982812500000000
261	0.981250000000000	0.982812500000000
262	0.981250000000000	0.984375000000000
263	0.981250000000000	0.984375000000000
264	0.981250000000000	0.984375000000000
265	0.981250000000000	0.985156250000000
266	0.981250000000000	0.985156250000000
267	0.981250000000000	0.985156250000000
268	0.981250000000000	0.985156250000000
269	0.981250000000000	0.985156250000000
270	0.981250000000000	0.985156250000000
271	0.981250000000000	0.985156250000000
272	0.981250000000000	0.985156250000000
273	0.981250000000000	0.985156250000000
274	0.982031250000000	0.985156250000000
275	0.982031250000000	0.985156250000000
276	0.982812500000000	0.985937500000000
277	0.982812500000000	0.985937500000000
278	0.982812500000000	0.985937500000000
279	0.982812500000000	0.985937500000000
280	0.982812500000000	0.985937500000000
281	0.983593750000000	0.986718750000000
282	0.983593750000000	0.986718750000000
283	0.983593750000000	0.986718750000000
284	0.983593750000000	0.987500000000000
285	0.983593750000000	0.987500000000000
286	0.984375000000000	0.987500000000000
287	0.984375000000000	0.987500000000000
288	0.984375000000000	0.987500000000000
289	0.984375000000000	0.987500000000000
290	0.984375000000000	0.987500000000000
291	0.984375000000000	0.987500000000000
292	0.984375000000000	0.986718750000000
293	0.984375000000000	0.986718750000000
294	0.984375000000000	0.986718750000000
295	0.984375000000000	0.987500000000000
296	0.984375000000000	0.987500000000000
297	0.984375000000000	0.987500000000000
298	0.984375000000000	0.987500000000000
299	0.984375000000000	0.987500000000000
300	0.984375000000000	0.987500000000000
301	0.984375000000000	0.987500000000000
302	0.984375000000000	0.987500000000000
303	0.984375000000000	0.988281250000000
304	0.984375000000000	0.988281250000000
305	0.984375000000000	0.988281250000000
306	0.985156250000000	0.988281250000000
307	0.985156250000000	0.988281250000000
308	0.985156250000000	0.988281250000000
309	0.985156250000000	0.988281250000000
310	0.985156250000000	0.988281250000000
311	0.985156250000000	0.988281250000000
312	0.985156250000000	0.988281250000000
313	0.985156250000000	0.988281250000000
314	0.985156250000000	0.988281250000000
315	0.985156250000000	0.988281250000000
316	0.985156250000000	0.988281250000000
317	0.985156250000000	0.988281250000000
318	0.985156250000000	0.988281250000000
319	0.985156250000000	0.988281250000000
320	0.985156250000000	0.988281250000000
321	0.985156250000000	0.988281250000000
322	0.985156250000000	0.988281250000000
323	0.985937500000000	0.988281250000000
324	0.985937500000000	0.988281250000000
325	0.985937500000000	0.988281250000000
326	0.985937500000000	0.988281250000000
327	0.985937500000000	0.988281250000000
328	0.985937500000000	0.988281250000000
329	0.985937500000000	0.988281250000000
330	0.985937500000000	0.988281250000000
331	0.985937500000000	0.988281250000000
332	0.985937500000000	0.988281250000000
333	0.985937500000000	0.988281250000000
334	0.985937500000000	0.989062500000000
335	0.986718750000000	0.989062500000000
336	0.986718750000000	0.989062500000000
337	0.986718750000000	0.989062500000000
338	0.986718750000000	0.989062500000000
339	0.986718750000000	0.989062500000000
340	0.986718750000000	0.989062500000000
341	0.987500000000000	0.989062500000000
342	0.985156250000000	0.989062500000000
343	0.985156250000000	0.989062500000000
344	0.985156250000000	0.989062500000000
345	0.985156250000000	0.989062500000000
346	0.985937500000000	0.989062500000000
347	0.985937500000000	0.989062500000000
348	0.985937500000000	0.989062500000000
349	0.985937500000000	0.989062500000000
350	0.986718750000000	0.989062500000000
351	0.986718750000000	0.989062500000000
352	0.986718750000000	0.989062500000000
353	0.986718750000000	0.989062500000000
354	0.986718750000000	0.989062500000000
355	0.986718750000000	0.989062500000000
356	0.986718750000000	0.989062500000000
357	0.986718750000000	0.989062500000000
358	0.986718750000000	0.989062500000000
359	0.986718750000000	0.989062500000000
360	0.986718750000000	0.989062500000000
361	0.986718750000000	0.989062500000000
362	0.986718750000000	0.989062500000000
363	0.986718750000000	0.989062500000000
364	0.986718750000000	0.989062500000000
365	0.986718750000000	0.989062500000000
366	0.986718750000000	0.989062500000000
367	0.986718750000000	0.989062500000000
368	0.986718750000000	0.989062500000000
369	0.986718750000000	0.989062500000000
370	0.986718750000000	0.989062500000000
371	0.986718750000000	0.989062500000000
372	0.986718750000000	0.989062500000000
373	0.986718750000000	0.989062500000000
374	0.986718750000000	0.989062500000000
375	0.986718750000000	0.989062500000000
376	0.986718750000000	0.989062500000000
377	0.986718750000000	0.989062500000000
378	0.986718750000000	0.989062500000000
379	0.986718750000000	0.989062500000000
380	0.986718750000000	0.989062500000000
381	0.986718750000000	0.989062500000000
382	0.986718750000000	0.989062500000000
383	0.986718750000000	0.989062500000000
384	0.986718750000000	0.989062500000000
385	0.986718750000000	0.989062500000000
386	0.986718750000000	0.989062500000000
387	0.986718750000000	0.989062500000000
388	0.986718750000000	0.989062500000000
389	0.986718750000000	0.989062500000000
390	0.986718750000000	0.989062500000000
391	0.986718750000000	0.989062500000000
392	0.986718750000000	0.989062500000000
393	0.987500000000000	0.989062500000000
394	0.987500000000000	0.989062500000000
395	0.987500000000000	0.989062500000000
396	0.987500000000000	0.989062500000000
397	0.987500000000000	0.989062500000000
398	0.987500000000000	0.989062500000000
399	0.987500000000000	0.989062500000000
400	0.988281250000000	0.989062500000000
401	0.988281250000000	0.989062500000000
402	0.988281250000000	0.989062500000000
403	0.988281250000000	0.989062500000000
404	0.988281250000000	0.989062500000000
405	0.988281250000000	0.989062500000000
406	0.988281250000000	0.989062500000000
407	0.988281250000000	0.989062500000000
408	0.988281250000000	0.989062500000000
409	0.988281250000000	0.989062500000000
410	0.988281250000000	0.989062500000000
411	0.988281250000000	0.989062500000000
412	0.988281250000000	0.989062500000000
413	0.988281250000000	0.989062500000000
414	0.988281250000000	0.989843750000000
415	0.988281250000000	0.989843750000000
416	0.988281250000000	0.989843750000000
417	0.988281250000000	0.989843750000000
418	0.988281250000000	0.990625000000000
419	0.988281250000000	0.990625000000000
420	0.988281250000000	0.990625000000000
421	0.988281250000000	0.990625000000000
422	0.988281250000000	0.990625000000000
423	0.988281250000000	0.990625000000000
424	0.988281250000000	0.990625000000000
425	0.988281250000000	0.990625000000000
426	0.988281250000000	0.990625000000000
427	0.988281250000000	0.990625000000000
428	0.988281250000000	0.990625000000000
429	0.988281250000000	0.990625000000000
430	0.988281250000000	0.990625000000000
431	0.988281250000000	0.990625000000000
432	0.988281250000000	0.990625000000000
433	0.988281250000000	0.990625000000000
434	0.988281250000000	0.990625000000000
435	0.988281250000000	0.990625000000000
436	0.988281250000000	0.990625000000000
437	0.988281250000000	0.990625000000000
438	0.988281250000000	0.990625000000000
439	0.988281250000000	0.990625000000000
440	0.988281250000000	0.990625000000000
441	0.988281250000000	0.990625000000000
442	0.988281250000000	0.990625000000000
443	0.988281250000000	0.990625000000000
444	0.988281250000000	0.990625000000000
445	0.988281250000000	0.990625000000000
446	0.988281250000000	0.990625000000000
447	0.988281250000000	0.990625000000000
448	0.988281250000000	0.990625000000000
449	0.988281250000000	0.990625000000000
450	0.988281250000000	0.990625000000000
451	0.988281250000000	0.991406250000000
452	0.988281250000000	0.991406250000000
453	0.988281250000000	0.991406250000000
454	0.988281250000000	0.991406250000000
455	0.988281250000000	0.991406250000000
456	0.989062500000000	0.991406250000000
457	0.989062500000000	0.991406250000000
458	0.989062500000000	0.991406250000000
459	0.989062500000000	0.991406250000000
460	0.989062500000000	0.992187500000000
461	0.989062500000000	0.992187500000000
462	0.989062500000000	0.992968750000000
463	0.989062500000000	0.992968750000000
464	0.989062500000000	0.992968750000000
465	0.989062500000000	0.992968750000000
466	0.989062500000000	0.992968750000000
467	0.989062500000000	0.992968750000000
468	0.989843750000000	0.992968750000000
469	0.989843750000000	0.992968750000000
470	0.989843750000000	0.992968750000000
471	0.989843750000000	0.992968750000000
472	0.989843750000000	0.992968750000000
473	0.989843750000000	0.992968750000000
474	0.989843750000000	0.992968750000000
475	0.989843750000000	0.993750000000000
476	0.989843750000000	0.993750000000000
477	0.989843750000000	0.993750000000000
478	0.989843750000000	0.993750000000000
479	0.989843750000000	0.993750000000000
480	0.989843750000000	0.993750000000000
481	0.989843750000000	0.992187500000000
482	0.989843750000000	0.992187500000000
483	0.989843750000000	0.992187500000000
484	0.989843750000000	0.992187500000000
485	0.989843750000000	0.992187500000000
486	0.989843750000000	0.992187500000000
487	0.989843750000000	0.992187500000000
488	0.989843750000000	0.992187500000000
489	0.989843750000000	0.992187500000000
490	0.989843750000000	0.992187500000000
491	0.989843750000000	0.992187500000000
492	0.989843750000000	0.992187500000000
493	0.989843750000000	0.992187500000000
494	0.989843750000000	0.992187500000000
495	0.989843750000000	0.992187500000000
496	0.989843750000000	0.992187500000000
497	0.989843750000000	0.992187500000000
498	0.989843750000000	0.992187500000000
499	0.989843750000000	0.992187500000000
500	0.989843750000000	0.992187500000000

==> Revised version arXiv/NewPics/FAOL_Synthetic_Noisefree.txt <==
t	l55n0
1	0
6	0
11	0
16	0
21	0.00156250000000000
26	0.00156250000000000
31	0.00312500000000000
36	0.00937500000000000
41	0.0187500000000000
46	0.0242187500000000
51	0.0429687500000000
56	0.0609375000000000
61	0.0875000000000000
66	0.101562500000000
71	0.118750000000000
76	0.138281250000000
81	0.158593750000000
86	0.176562500000000
91	0.186718750000000
96	0.207812500000000
101	0.217187500000000
106	0.224218750000000
111	0.234375000000000
116	0.244531250000000
121	0.253906250000000
126	0.264843750000000
131	0.276562500000000
136	0.283593750000000
141	0.292968750000000
146	0.299218750000000
151	0.310156250000000
156	0.314843750000000
161	0.320312500000000
166	0.328906250000000
171	0.342968750000000
176	0.348437500000000
181	0.351562500000000
186	0.359375000000000
191	0.364062500000000
196	0.374218750000000
201	0.378906250000000
206	0.381250000000000
211	0.388281250000000
216	0.393750000000000
221	0.395312500000000
226	0.396093750000000
231	0.400000000000000
236	0.404687500000000
241	0.411718750000000
246	0.414062500000000
251	0.418750000000000
256	0.421093750000000
261	0.425781250000000
266	0.429687500000000
271	0.430468750000000
276	0.433593750000000
281	0.435156250000000
286	0.438281250000000
291	0.441406250000000
296	0.441406250000000
301	0.442968750000000
306	0.450000000000000
311	0.450781250000000
316	0.453906250000000
321	0.456250000000000
326	0.460156250000000
331	0.462500000000000
336	0.464062500000000
341	0.467187500000000
346	0.471875000000000
351	0.475000000000000
356	0.477343750000000
361	0.477343750000000
366	0.478906250000000
371	0.478906250000000
376	0.479687500000000
381	0.482031250000000
386	0.484375000000000
391	0.485156250000000
396	0.487500000000000
401	0.489062500000000
406	0.490625000000000
411	0.490625000000000
416	0.491406250000000
421	0.494531250000000
426	0.495312500000000
431	0.498437500000000
436	0.500000000000000
441	0.500000000000000
446	0.501562500000000
451	0.501562500000000
456	0.502343750000000
461	0.502343750000000
466	0.502343750000000
471	0.503906250000000
476	0.504687500000000
481	0.504687500000000
486	0.504687500000000
491	0.505468750000000
496	0.507812500000000
501	0.507812500000000
506	0.508593750000000
511	0.510156250000000
516	0.510937500000000
521	0.512500000000000
526	0.514062500000000
531	0.514843750000000
536	0.514843750000000
541	0.514843750000000
546	0.515625000000000
551	0.516406250000000
556	0.517187500000000
561	0.517968750000000
566	0.518750000000000
571	0.518750000000000
576	0.518750000000000
581	0.518750000000000
586	0.520312500000000
591	0.522656250000000
596	0.522656250000000
601	0.522656250000000
606	0.524218750000000
611	0.525781250000000
616	0.527343750000000
621	0.528125000000000
626	0.529687500000000
631	0.530468750000000
636	0.530468750000000
641	0.530468750000000
646	0.530468750000000
651	0.532031250000000
656	0.532812500000000
661	0.533593750000000
666	0.533593750000000
671	0.533593750000000
676	0.534375000000000
681	0.535156250000000
686	0.535156250000000
691	0.536718750000000
696	0.537500000000000
701	0.538281250000000
706	0.539062500000000
711	0.540625000000000
716	0.542187500000000
721	0.544531250000000
726	0.544531250000000
731	0.545312500000000
736	0.546093750000000
741	0.546093750000000
746	0.546093750000000
751	0.546093750000000
756	0.546093750000000
761	0.546875000000000
766	0.548437500000000
771	0.550000000000000
776	0.550000000000000
781	0.550781250000000
786	0.551562500000000
791	0.551562500000000
796	0.553125000000000
801	0.553125000000000
806	0.553125000000000
811	0.554687500000000
816	0.554687500000000
821	0.554687500000000
826	0.556250000000000
831	0.557031250000000
836	0.557031250000000
841	0.557031250000000
846	0.557031250000000
851	0.557812500000000
856	0.559375000000000
861	0.559375000000000
866	0.560156250000000
871	0.560937500000000
876	0.560937500000000
881	0.560937500000000
886	0.561718750000000
891	0.561718750000000
896	0.562500000000000
901	0.562500000000000
906	0.563281250000000
911	0.563281250000000
916	0.564062500000000
921	0.564062500000000
926	0.565625000000000
931	0.565625000000000
936	0.565625000000000
941	0.565625000000000
946	0.565625000000000
951	0.565625000000000
956	0.566406250000000
961	0.566406250000000
966	0.566406250000000
971	0.567187500000000
976	0.567187500000000
981	0.567187500000000
986	0.567187500000000
991	0.568750000000000
996	0.568750000000000
1001	0.568750000000000
1006	0.569531250000000
1011	0.570312500000000
1016	0.570312500000000
1021	0.571093750000000
1026	0.571093750000000
1031	0.571093750000000
1036	0.571093750000000
1041	0.573437500000000
1046	0.573437500000000
1051	0.573437500000000
1056	0.573437500000000
1061	0.573437500000000
1066	0.574218750000000
1071	0.574218750000000
1076	0.575781250000000
1081	0.575781250000000
1086	0.575781250000000
1091	0.575781250000000
1096	0.576562500000000
1101	0.576562500000000
1106	0.577343750000000
1111	0.577343750000000
1116	0.577343750000000
1121	0.577343750000000
1126	0.578125000000000
1131	0.578906250000000
1136	0.578906250000000
1141	0.580468750000000
1146	0.581250000000000
1151	0.581250000000000
1156	0.582812500000000
1161	0.582812500000000
1166	0.582812500000000
1171	0.583593750000000
1176	0.584375000000000
1181	0.584375000000000
1186	0.584375000000000
1191	0.584375000000000
1196	0.585156250000000
1201	0.585156250000000
1206	0.585156250000000
1211	0.585937500000000
1216	0.585937500000000
1221	0.585937500000000
1226	0.585937500000000
1231	0.587500000000000
1236	0.587500000000000
1241	0.587500000000000
1246	0.587500000000000
1251	0.587500000000000
1256	0.588281250000000
1261	0.588281250000000
1266	0.589062500000000
1271	0.589843750000000
1276	0.589843750000000
1281	0.589843750000000
1286	0.590625000000000
1291	0.590625000000000
1296	0.590625000000000
1301	0.590625000000000
1306	0.590625000000000
1311	0.591406250000000
1316	0.591406250000000
1321	0.591406250000000
1326	0.591406250000000
1331	0.591406250000000
1336	0.591406250000000
1341	0.591406250000000
1346	0.591406250000000
1351	0.592187500000000
1356	0.592968750000000
1361	0.592968750000000
1366	0.592968750000000
1371	0.592968750000000
1376	0.592968750000000
1381	0.592968750000000
1386	0.592968750000000
1391	0.592968750000000
1396	0.593750000000000
1401	0.593750000000000
1406	0.593750000000000
1411	0.593750000000000
1416	0.593750000000000
1421	0.594531250000000
1426	0.594531250000000
1431	0.595312500000000
1436	0.596093750000000
1441	0.596875000000000
1446	0.596875000000000
1451	0.596875000000000
1456	0.596875000000000
1461	0.596875000000000
1466	0.596875000000000
1471	0.596875000000000
1476	0.596875000000000
1481	0.597656250000000
1486	0.598437500000000
1491	0.599218750000000
1496	0.599218750000000
1501	0.599218750000000
1506	0.599218750000000
1511	0.599218750000000
1516	0.599218750000000
1521	0.599218750000000
1526	0.599218750000000
1531	0.599218750000000
1536	0.599218750000000
1541	0.600000000000000
1546	0.600000000000000
1551	0.600781250000000
1556	0.600781250000000
1561	0.600781250000000
1566	0.601562500000000
1571	0.602343750000000
1576	0.603125000000000
1581	0.603125000000000
1586	0.603125000000000
1591	0.603125000000000
1596	0.603906250000000
1601	0.603906250000000
1606	0.603906250000000
1611	0.603906250000000
1616	0.603906250000000
1621	0.603906250000000
1626	0.603906250000000
1631	0.603906250000000
1636	0.603906250000000
1641	0.603906250000000
1646	0.603906250000000
1651	0.603906250000000
1656	0.603906250000000
1661	0.603906250000000
1666	0.603906250000000
1671	0.603906250000000
1676	0.603906250000000
1681	0.603906250000000
1686	0.603906250000000
1691	0.603906250000000
1696	0.603906250000000
1701	0.603906250000000
1706	0.603906250000000
1711	0.603906250000000
1716	0.603906250000000
1721	0.603906250000000
1726	0.603906250000000
1731	0.603906250000000
1736	0.603906250000000
1741	0.603906250000000
1746	0.603906250000000
1751	0.603906250000000
1756	0.603906250000000
1761	0.603906250000000
1766	0.603906250000000
1771	0.603906250000000
1776	0.604687500000000
1781	0.604687500000000
1786	0.604687500000000
1791	0.604687500000000
1796	0.604687500000000
1801	0.604687500000000
1806	0.604687500000000
1811	0.604687500000000
1816	0.604687500000000
1821	0.604687500000000
1826	0.604687500000000
1831	0.605468750000000
1836	0.605468750000000
1841	0.605468750000000
1846	0.605468750000000
1851	0.605468750000000
1856	0.606250000000000
1861	0.606250000000000
1866	0.606250000000000
1871	0.606250000000000
1876	0.606250000000000
1881	0.607031250000000
1886	0.607031250000000
1891	0.607031250000000
1896	0.607812500000000
1901	0.607812500000000
1906	0.607812500000000
1911	0.607812500000000
1916	0.607812500000000
1921	0.607812500000000
1926	0.607812500000000
1931	0.608593750000000
1936	0.608593750000000
1941	0.608593750000000
1946	0.608593750000000
1951	0.608593750000000
1956	0.608593750000000
1961	0.608593750000000
1966	0.608593750000000
1971	0.608593750000000
1976	0.608593750000000
1981	0.608593750000000
1986	0.608593750000000
1991	0.608593750000000
1996	0.608593750000000

==> Revised version arXiv/NewPics/FAOL_Synthetic_Noisy.txt <==
t	l55n02
1	0
6	0
11	0
16	0
21	0
26	0.00156250000000000
31	0.00156250000000000
36	0.00156250000000000
41	0.00468750000000000
46	0.00937500000000000
51	0.0117187500000000
56	0.0195312500000000
61	0.0289062500000000
66	0.0382812500000000
71	0.0468750000000000
76	0.0617187500000000
81	0.0781250000000000
86	0.0859375000000000
91	0.0968750000000000
96	0.108593750000000
101	0.123437500000000
106	0.130468750000000
111	0.147656250000000
116	0.160156250000000
121	0.169531250000000
126	0.175781250000000
131	0.183593750000000
136	0.192187500000000
141	0.200781250000000
146	0.209375000000000
151	0.217187500000000
156	0.225000000000000
161	0.231250000000000
166	0.239062500000000
171	0.242968750000000
176	0.253125000000000
181	0.258593750000000
186	0.261718750000000
191	0.268750000000000
196	0.274218750000000
201	0.278125000000000
206	0.286718750000000
211	0.290625000000000
216	0.292968750000000
221	0.296093750000000
226	0.299218750000000
231	0.305468750000000
236	0.314843750000000
241	0.324218750000000
246	0.328125000000000
251	0.330468750000000
256	0.332031250000000
261	0.338281250000000
266	0.340625000000000
271	0.344531250000000
276	0.348437500000000
281	0.357031250000000
286	0.357031250000000
291	0.359375000000000
296	0.362500000000000
301	0.365625000000000
306	0.368750000000000
311	0.371093750000000
316	0.372656250000000
321	0.375000000000000
326	0.378125000000000
331	0.379687500000000
336	0.382031250000000
341	0.385937500000000
346	0.386718750000000
351	0.389062500000000
356	0.391406250000000
361	0.393750000000000
366	0.393750000000000
371	0.396093750000000
376	0.400000000000000
381	0.403125000000000
386	0.404687500000000
391	0.404687500000000
396	0.407031250000000
401	0.407031250000000
406	0.409375000000000
411	0.410937500000000
416	0.411718750000000
421	0.412500000000000
426	0.414843750000000
431	0.415625000000000
436	0.420312500000000
441	0.421093750000000
446	0.421875000000000
451	0.422656250000000
456	0.424218750000000
461	0.425781250000000
466	0.427343750000000
471	0.429687500000000
476	0.429687500000000
481	0.430468750000000
486	0.432812500000000
491	0.435156250000000
496	0.435937500000000
501	0.436718750000000
506	0.437500000000000
511	0.439843750000000
516	0.440625000000000
521	0.441406250000000
526	0.442187500000000
531	0.443750000000000
536	0.445312500000000
541	0.446875000000000
546	0.447656250000000
551	0.448437500000000
556	0.448437500000000
561	0.448437500000000
566	0.450000000000000
571	0.450000000000000
576	0.451562500000000
581	0.452343750000000
586	0.453125000000000
591	0.453906250000000
596	0.455468750000000
601	0.456250000000000
606	0.456250000000000
611	0.457031250000000
616	0.458593750000000
621	0.458593750000000
626	0.459375000000000
631	0.460156250000000
636	0.461718750000000
641	0.461718750000000
646	0.462500000000000
651	0.462500000000000
656	0.464843750000000
661	0.464843750000000
666	0.465625000000000
671	0.466406250000000
676	0.466406250000000
681	0.466406250000000
686	0.467187500000000
691	0.467187500000000
696	0.467968750000000
701	0.468750000000000
706	0.469531250000000
711	0.469531250000000
716	0.469531250000000
721	0.471875000000000
726	0.472656250000000
731	0.474218750000000
736	0.474218750000000
741	0.474218750000000
746	0.474218750000000
751	0.474218750000000
756	0.475000000000000
761	0.476562500000000
766	0.476562500000000
771	0.477343750000000
776	0.477343750000000
781	0.479687500000000
786	0.479687500000000
791	0.479687500000000
796	0.480468750000000
801	0.481250000000000
806	0.481250000000000
811	0.481250000000000
816	0.482031250000000
821	0.482812500000000
826	0.483593750000000
831	0.483593750000000
836	0.483593750000000
841	0.483593750000000
846	0.483593750000000
851	0.483593750000000
856	0.483593750000000
861	0.483593750000000
866	0.485156250000000
871	0.485937500000000
876	0.485937500000000
881	0.485937500000000
886	0.485937500000000
891	0.485937500000000
896	0.485937500000000
901	0.486718750000000
906	0.488281250000000
911	0.489062500000000
916	0.489843750000000
921	0.489843750000000
926	0.489843750000000
931	0.489843750000000
936	0.490625000000000
941	0.490625000000000
946	0.490625000000000
951	0.490625000000000
956	0.490625000000000
961	0.490625000000000
966	0.491406250000000
971	0.491406250000000
976	0.491406250000000
981	0.491406250000000
986	0.492187500000000
991	0.492187500000000
996	0.492187500000000
1001	0.492187500000000
1006	0.492968750000000
1011	0.492968750000000
1016	0.492968750000000
1021	0.493750000000000
1026	0.493750000000000
1031	0.493750000000000
1036	0.493750000000000
1041	0.494531250000000
1046	0.494531250000000
1051	0.494531250000000
1056	0.494531250000000
1061	0.494531250000000
1066	0.494531250000000
1071	0.494531250000000
1076	0.495312500000000
1081	0.495312500000000
1086	0.495312500000000
1091	0.495312500000000
1096	0.495312500000000
1101	0.495312500000000
1106	0.496093750000000
1111	0.496875000000000
1116	0.496875000000000
1121	0.497656250000000
1126	0.497656250000000
1131	0.497656250000000
1136	0.497656250000000
1141	0.497656250000000
1146	0.497656250000000
1151	0.497656250000000
1156	0.498437500000000
1161	0.498437500000000
1166	0.498437500000000
1171	0.499218750000000
1176	0.500000000000000
1181	0.500000000000000
1186	0.500000000000000
1191	0.500000000000000
1196	0.500000000000000
1201	0.500000000000000
1206	0.500000000000000
1211	0.500000000000000
1216	0.500000000000000
1221	0.500000000000000
1226	0.500000000000000
1231	0.500000000000000
1236	0.500000000000000
1241	0.500000000000000
1246	0.500000000000000
1251	0.500000000000000
1256	0.500000000000000
1261	0.500000000000000
1266	0.500781250000000
1271	0.500781250000000
1276	0.500781250000000
1281	0.500781250000000
1286	0.500781250000000
1291	0.500781250000000
1296	0.500781250000000
1301	0.500781250000000
1306	0.500781250000000
1311	0.500781250000000
1316	0.500781250000000
1321	0.500781250000000
1326	0.500781250000000
1331	0.500781250000000
1336	0.500781250000000
1341	0.500781250000000
1346	0.500781250000000
1351	0.500781250000000
1356	0.500781250000000
1361	0.500781250000000
1366	0.500781250000000
1371	0.500781250000000
1376	0.500781250000000
1381	0.500781250000000
1386	0.500781250000000
1391	0.500781250000000
1396	0.500781250000000
1401	0.500781250000000
1406	0.500781250000000
1411	0.500781250000000
1416	0.500781250000000
1421	0.500781250000000
1426	0.500781250000000
1431	0.501562500000000
1436	0.501562500000000
1441	0.501562500000000
1446	0.502343750000000
1451	0.502343750000000
1456	0.502343750000000
1461	0.502343750000000
1466	0.502343750000000
1471	0.502343750000000
1476	0.502343750000000
1481	0.502343750000000
1486	0.502343750000000
1491	0.502343750000000
1496	0.502343750000000
1501	0.502343750000000
1506	0.502343750000000
1511	0.502343750000000
1516	0.503125000000000
1521	0.503125000000000
1526	0.503125000000000
1531	0.504687500000000
1536	0.504687500000000
1541	0.504687500000000
1546	0.504687500000000
1551	0.504687500000000
1556	0.504687500000000
1561	0.504687500000000
1566	0.505468750000000
1571	0.505468750000000
1576	0.505468750000000
1581	0.505468750000000
1586	0.505468750000000
1591	0.505468750000000
1596	0.505468750000000
1601	0.507031250000000
1606	0.507031250000000
1611	0.507031250000000
1616	0.507031250000000
1621	0.507031250000000
1626	0.507031250000000
1631	0.507031250000000
1636	0.507031250000000
1641	0.507031250000000
1646	0.507031250000000
1651	0.507031250000000
1656	0.507031250000000
1661	0.507031250000000
1666	0.507031250000000
1671	0.507031250000000
1676	0.507031250000000
1681	0.507031250000000
1686	0.507812500000000
1691	0.507812500000000
1696	0.507812500000000
1701	0.508593750000000
1706	0.508593750000000
1711	0.509375000000000
1716	0.509375000000000
1721	0.510156250000000
1726	0.510156250000000
1731	0.510156250000000
1736	0.510156250000000
1741	0.510156250000000
1746	0.510156250000000
1751	0.510156250000000
1756	0.510156250000000
1761	0.510156250000000
1766	0.510156250000000
1771	0.510156250000000
1776	0.510156250000000
1781	0.510156250000000
1786	0.510156250000000
1791	0.510156250000000
1796	0.510156250000000
1801	0.510156250000000
1806	0.510156250000000
1811	0.510156250000000
1816	0.510937500000000
1821	0.510937500000000
1826	0.510937500000000
1831	0.510937500000000
1836	0.510937500000000
1841	0.510937500000000
1846	0.510937500000000
1851	0.510937500000000
1856	0.511718750000000
1861	0.512500000000000
1866	0.512500000000000
1871	0.512500000000000
1876	0.512500000000000
1881	0.512500000000000
1886	0.512500000000000
1891	0.512500000000000
1896	0.512500000000000
1901	0.512500000000000
1906	0.512500000000000
1911	0.512500000000000
1916	0.512500000000000
1921	0.512500000000000
1926	0.512500000000000
1931	0.512500000000000
1936	0.512500000000000
1941	0.512500000000000
1946	0.512500000000000
1951	0.512500000000000
1956	0.512500000000000
1961	0.512500000000000
1966	0.512500000000000
1971	0.512500000000000
1976	0.512500000000000
1981	0.512500000000000
1986	0.512500000000000
1991	0.512500000000000
1996	0.512500000000000

==> Revised version arXiv/NewPics/FAOL_Synthetic_Replace.txt <==
t	l55n0	l60n0	l55n02	l60n02
1	0	0	0	0
21	0	0	0	0
41	0.00781250000000000	0.0187500000000000	0.00312500000000000	0.00468750000000000
61	0.0625000000000000	0.109375000000000	0.0171875000000000	0.0281250000000000
81	0.164062500000000	0.215625000000000	0.0531250000000000	0.0921875000000000
101	0.259375000000000	0.296875000000000	0.109375000000000	0.156250000000000
121	0.312500000000000	0.343750000000000	0.175000000000000	0.226562500000000
141	0.348437500000000	0.385937500000000	0.248437500000000	0.265625000000000
161	0.379687500000000	0.412500000000000	0.287500000000000	0.307812500000000
181	0.407812500000000	0.460937500000000	0.307812500000000	0.332812500000000
201	0.437500000000000	0.476562500000000	0.342187500000000	0.353125000000000
221	0.454687500000000	0.490625000000000	0.368750000000000	0.373437500000000
241	0.470312500000000	0.509375000000000	0.381250000000000	0.390625000000000
261	0.495312500000000	0.526562500000000	0.403125000000000	0.403125000000000
281	0.509375000000000	0.537500000000000	0.418750000000000	0.425000000000000
301	0.526562500000000	0.550000000000000	0.431250000000000	0.443750000000000
321	0.537500000000000	0.564062500000000	0.445312500000000	0.456250000000000
341	0.551562500000000	0.567187500000000	0.451562500000000	0.462500000000000
361	0.559375000000000	0.573437500000000	0.459375000000000	0.470312500000000
381	0.565625000000000	0.593750000000000	0.467187500000000	0.476562500000000
401	0.573437500000000	0.604687500000000	0.479687500000000	0.484375000000000
421	0.585937500000000	0.623437500000000	0.490625000000000	0.493750000000000
441	0.590625000000000	0.625000000000000	0.500000000000000	0.498437500000000
461	0.596875000000000	0.632812500000000	0.514062500000000	0.507812500000000
481	0.603125000000000	0.640625000000000	0.523437500000000	0.517187500000000
501	0.607812500000000	0.642187500000000	0.529687500000000	0.525000000000000
521	0.610937500000000	0.643750000000000	0.534375000000000	0.528125000000000
541	0.610937500000000	0.648437500000000	0.542187500000000	0.529687500000000
561	0.617187500000000	0.657812500000000	0.545312500000000	0.532812500000000
581	0.625000000000000	0.664062500000000	0.550000000000000	0.539062500000000
601	0.637500000000000	0.667187500000000	0.551562500000000	0.539062500000000
621	0.643750000000000	0.671875000000000	0.554687500000000	0.542187500000000
641	0.646875000000000	0.675000000000000	0.556250000000000	0.545312500000000
661	0.651562500000000	0.684375000000000	0.562500000000000	0.548437500000000
681	0.656250000000000	0.684375000000000	0.562500000000000	0.556250000000000
701	0.662500000000000	0.690625000000000	0.565625000000000	0.565625000000000
721	0.665625000000000	0.693750000000000	0.570312500000000	0.568750000000000
741	0.667187500000000	0.696875000000000	0.575000000000000	0.573437500000000
761	0.667187500000000	0.698437500000000	0.576562500000000	0.576562500000000
781	0.670312500000000	0.700000000000000	0.578125000000000	0.576562500000000
801	0.678125000000000	0.701562500000000	0.579687500000000	0.584375000000000
821	0.681250000000000	0.701562500000000	0.584375000000000	0.592187500000000
841	0.687500000000000	0.701562500000000	0.590625000000000	0.592187500000000
861	0.695312500000000	0.704687500000000	0.593750000000000	0.592187500000000
881	0.696875000000000	0.704687500000000	0.595312500000000	0.592187500000000
901	0.701562500000000	0.706250000000000	0.595312500000000	0.592187500000000
921	0.703125000000000	0.710937500000000	0.596875000000000	0.596875000000000
941	0.706250000000000	0.712500000000000	0.603125000000000	0.598437500000000
961	0.707812500000000	0.714062500000000	0.604687500000000	0.601562500000000
981	0.709375000000000	0.718750000000000	0.604687500000000	0.604687500000000
1001	0.712500000000000	0.721875000000000	0.609375000000000	0.606250000000000
1021	0.715625000000000	0.726562500000000	0.609375000000000	0.607812500000000
1041	0.717187500000000	0.728125000000000	0.614062500000000	0.607812500000000
1061	0.717187500000000	0.728125000000000	0.615625000000000	0.609375000000000
1081	0.718750000000000	0.731250000000000	0.617187500000000	0.609375000000000
1101	0.723437500000000	0.732812500000000	0.617187500000000	0.612500000000000
1121	0.723437500000000	0.739062500000000	0.620312500000000	0.614062500000000
1141	0.723437500000000	0.742187500000000	0.621875000000000	0.618750000000000
1161	0.728125000000000	0.743750000000000	0.621875000000000	0.620312500000000
1181	0.728125000000000	0.743750000000000	0.625000000000000	0.620312500000000
1201	0.728125000000000	0.746875000000000	0.625000000000000	0.620312500000000
1221	0.731250000000000	0.746875000000000	0.626562500000000	0.621875000000000
1241	0.734375000000000	0.748437500000000	0.628125000000000	0.625000000000000
1261	0.734375000000000	0.748437500000000	0.629687500000000	0.628125000000000
1281	0.735937500000000	0.748437500000000	0.632812500000000	0.628125000000000
1301	0.737500000000000	0.748437500000000	0.632812500000000	0.631250000000000
1321	0.737500000000000	0.748437500000000	0.634375000000000	0.631250000000000
1341	0.740625000000000	0.750000000000000	0.634375000000000	0.631250000000000
1361	0.742187500000000	0.751562500000000	0.634375000000000	0.632812500000000
1381	0.742187500000000	0.753125000000000	0.637500000000000	0.635937500000000
1401	0.742187500000000	0.754687500000000	0.637500000000000	0.635937500000000
1421	0.743750000000000	0.754687500000000	0.642187500000000	0.637500000000000
1441	0.743750000000000	0.756250000000000	0.643750000000000	0.637500000000000
1461	0.745312500000000	0.756250000000000	0.643750000000000	0.637500000000000
1481	0.746875000000000	0.759375000000000	0.645312500000000	0.640625000000000
1501	0.748437500000000	0.759375000000000	0.646875000000000	0.640625000000000
1521	0.751562500000000	0.759375000000000	0.646875000000000	0.642187500000000
1541	0.753125000000000	0.760937500000000	0.646875000000000	0.642187500000000
1561	0.753125000000000	0.762500000000000	0.646875000000000	0.642187500000000
1581	0.753125000000000	0.764062500000000	0.648437500000000	0.642187500000000
1601	0.754687500000000	0.765625000000000	0.650000000000000	0.642187500000000
1621	0.756250000000000	0.765625000000000	0.650000000000000	0.642187500000000
1641	0.756250000000000	0.765625000000000	0.650000000000000	0.643750000000000
1661	0.756250000000000	0.767187500000000	0.650000000000000	0.643750000000000
1681	0.760937500000000	0.767187500000000	0.650000000000000	0.643750000000000
1701	0.762500000000000	0.770312500000000	0.650000000000000	0.645312500000000
1721	0.762500000000000	0.770312500000000	0.651562500000000	0.646875000000000
1741	0.764062500000000	0.773437500000000	0.651562500000000	0.648437500000000
1761	0.764062500000000	0.775000000000000	0.653125000000000	0.650000000000000
1781	0.764062500000000	0.775000000000000	0.653125000000000	0.651562500000000
1801	0.765625000000000	0.775000000000000	0.653125000000000	0.651562500000000
1821	0.765625000000000	0.775000000000000	0.656250000000000	0.651562500000000
1841	0.765625000000000	0.776562500000000	0.657812500000000	0.653125000000000
1861	0.767187500000000	0.778125000000000	0.657812500000000	0.654687500000000
1881	0.768750000000000	0.778125000000000	0.657812500000000	0.654687500000000
1901	0.768750000000000	0.779687500000000	0.659375000000000	0.654687500000000
1921	0.768750000000000	0.779687500000000	0.659375000000000	0.654687500000000
1941	0.768750000000000	0.779687500000000	0.659375000000000	0.654687500000000
1961	0.771875000000000	0.779687500000000	0.659375000000000	0.654687500000000
1981	0.771875000000000	0.782812500000000	0.660937500000000	0.654687500000000
2001	0.771875000000000	0.782812500000000	0.660937500000000	0.654687500000000
2021	0.771875000000000	0.782812500000000	0.660937500000000	0.656250000000000
2041	0.773437500000000	0.782812500000000	0.662500000000000	0.656250000000000
2061	0.778125000000000	0.784375000000000	0.664062500000000	0.656250000000000
2081	0.778125000000000	0.784375000000000	0.667187500000000	0.656250000000000
2101	0.779687500000000	0.784375000000000	0.667187500000000	0.656250000000000
2121	0.779687500000000	0.787500000000000	0.670312500000000	0.657812500000000
2141	0.781250000000000	0.789062500000000	0.670312500000000	0.657812500000000
2161	0.784375000000000	0.789062500000000	0.671875000000000	0.657812500000000
2181	0.784375000000000	0.789062500000000	0.673437500000000	0.659375000000000
2201	0.784375000000000	0.789062500000000	0.673437500000000	0.662500000000000
2221	0.784375000000000	0.790625000000000	0.676562500000000	0.665625000000000
2241	0.785937500000000	0.792187500000000	0.676562500000000	0.665625000000000
2261	0.787500000000000	0.792187500000000	0.676562500000000	0.668750000000000
2281	0.787500000000000	0.792187500000000	0.676562500000000	0.668750000000000
2301	0.787500000000000	0.792187500000000	0.676562500000000	0.668750000000000
2321	0.789062500000000	0.793750000000000	0.679687500000000	0.668750000000000
2341	0.789062500000000	0.793750000000000	0.679687500000000	0.668750000000000
2361	0.789062500000000	0.795312500000000	0.679687500000000	0.668750000000000
2381	0.792187500000000	0.796875000000000	0.681250000000000	0.668750000000000
2401	0.792187500000000	0.798437500000000	0.681250000000000	0.668750000000000
2421	0.792187500000000	0.798437500000000	0.681250000000000	0.670312500000000
2441	0.792187500000000	0.798437500000000	0.681250000000000	0.671875000000000
2461	0.792187500000000	0.798437500000000	0.681250000000000	0.671875000000000
2481	0.792187500000000	0.798437500000000	0.682812500000000	0.671875000000000
2501	0.793750000000000	0.798437500000000	0.682812500000000	0.673437500000000
2521	0.795312500000000	0.798437500000000	0.682812500000000	0.673437500000000
2541	0.796875000000000	0.798437500000000	0.682812500000000	0.673437500000000
2561	0.796875000000000	0.800000000000000	0.682812500000000	0.673437500000000
2581	0.796875000000000	0.800000000000000	0.682812500000000	0.673437500000000
2601	0.796875000000000	0.800000000000000	0.682812500000000	0.675000000000000
2621	0.798437500000000	0.800000000000000	0.682812500000000	0.675000000000000
2641	0.798437500000000	0.800000000000000	0.684375000000000	0.675000000000000
2661	0.798437500000000	0.800000000000000	0.685937500000000	0.675000000000000
2681	0.800000000000000	0.801562500000000	0.685937500000000	0.675000000000000
2701	0.800000000000000	0.804687500000000	0.685937500000000	0.676562500000000
2721	0.800000000000000	0.804687500000000	0.685937500000000	0.678125000000000
2741	0.800000000000000	0.806250000000000	0.685937500000000	0.678125000000000
2761	0.800000000000000	0.806250000000000	0.685937500000000	0.678125000000000
2781	0.800000000000000	0.809375000000000	0.685937500000000	0.678125000000000
2801	0.800000000000000	0.809375000000000	0.685937500000000	0.678125000000000
2821	0.801562500000000	0.809375000000000	0.685937500000000	0.679687500000000
2841	0.801562500000000	0.809375000000000	0.685937500000000	0.681250000000000
2861	0.803125000000000	0.809375000000000	0.685937500000000	0.681250000000000
2881	0.803125000000000	0.809375000000000	0.685937500000000	0.682812500000000
2901	0.804687500000000	0.809375000000000	0.685937500000000	0.682812500000000
2921	0.804687500000000	0.809375000000000	0.685937500000000	0.682812500000000
2941	0.804687500000000	0.810937500000000	0.685937500000000	0.684375000000000
2961	0.804687500000000	0.810937500000000	0.685937500000000	0.684375000000000
2981	0.804687500000000	0.814062500000000	0.687500000000000	0.684375000000000
3001	0.806250000000000	0.814062500000000	0.687500000000000	0.684375000000000
3021	0.806250000000000	0.814062500000000	0.687500000000000	0.684375000000000
3041	0.806250000000000	0.814062500000000	0.689062500000000	0.684375000000000
3061	0.806250000000000	0.814062500000000	0.689062500000000	0.685937500000000
3081	0.806250000000000	0.814062500000000	0.689062500000000	0.685937500000000
3101	0.806250000000000	0.814062500000000	0.689062500000000	0.687500000000000
3121	0.807812500000000	0.814062500000000	0.689062500000000	0.687500000000000
3141	0.807812500000000	0.814062500000000	0.689062500000000	0.687500000000000
3161	0.807812500000000	0.817187500000000	0.690625000000000	0.689062500000000
3181	0.807812500000000	0.817187500000000	0.690625000000000	0.689062500000000
3201	0.809375000000000	0.817187500000000	0.690625000000000	0.689062500000000
3221	0.809375000000000	0.817187500000000	0.690625000000000	0.689062500000000
3241	0.810937500000000	0.817187500000000	0.692187500000000	0.689062500000000
3261	0.814062500000000	0.817187500000000	0.692187500000000	0.689062500000000
3281	0.815625000000000	0.817187500000000	0.692187500000000	0.689062500000000
3301	0.815625000000000	0.817187500000000	0.693750000000000	0.689062500000000
3321	0.815625000000000	0.817187500000000	0.693750000000000	0.689062500000000
3341	0.817187500000000	0.817187500000000	0.693750000000000	0.689062500000000
3361	0.820312500000000	0.817187500000000	0.693750000000000	0.689062500000000
3381	0.820312500000000	0.817187500000000	0.693750000000000	0.689062500000000
3401	0.820312500000000	0.818750000000000	0.693750000000000	0.689062500000000
3421	0.820312500000000	0.818750000000000	0.693750000000000	0.689062500000000
3441	0.821875000000000	0.818750000000000	0.693750000000000	0.689062500000000
3461	0.821875000000000	0.818750000000000	0.693750000000000	0.689062500000000
3481	0.821875000000000	0.818750000000000	0.695312500000000	0.689062500000000
3501	0.821875000000000	0.818750000000000	0.695312500000000	0.689062500000000
3521	0.821875000000000	0.818750000000000	0.695312500000000	0.689062500000000
3541	0.821875000000000	0.818750000000000	0.698437500000000	0.689062500000000
3561	0.821875000000000	0.818750000000000	0.698437500000000	0.690625000000000
3581	0.821875000000000	0.818750000000000	0.698437500000000	0.690625000000000
3601	0.821875000000000	0.818750000000000	0.698437500000000	0.690625000000000
3621	0.821875000000000	0.818750000000000	0.698437500000000	0.690625000000000
3641	0.821875000000000	0.818750000000000	0.698437500000000	0.690625000000000
3661	0.821875000000000	0.818750000000000	0.698437500000000	0.690625000000000
3681	0.821875000000000	0.818750000000000	0.700000000000000	0.690625000000000
3701	0.821875000000000	0.818750000000000	0.700000000000000	0.690625000000000
3721	0.821875000000000	0.820312500000000	0.701562500000000	0.690625000000000
3741	0.821875000000000	0.820312500000000	0.703125000000000	0.690625000000000
3761	0.821875000000000	0.821875000000000	0.703125000000000	0.690625000000000
3781	0.823437500000000	0.821875000000000	0.703125000000000	0.690625000000000
3801	0.823437500000000	0.821875000000000	0.704687500000000	0.690625000000000
3821	0.823437500000000	0.821875000000000	0.704687500000000	0.690625000000000
3841	0.823437500000000	0.821875000000000	0.704687500000000	0.690625000000000
3861	0.825000000000000	0.823437500000000	0.704687500000000	0.690625000000000
3881	0.825000000000000	0.823437500000000	0.704687500000000	0.690625000000000
3901	0.825000000000000	0.825000000000000	0.704687500000000	0.690625000000000
3921	0.825000000000000	0.825000000000000	0.704687500000000	0.690625000000000
3941	0.826562500000000	0.825000000000000	0.704687500000000	0.690625000000000
3961	0.828125000000000	0.825000000000000	0.704687500000000	0.690625000000000
3981	0.829687500000000	0.825000000000000	0.704687500000000	0.692187500000000
4001	0.829687500000000	0.825000000000000	0.704687500000000	0.692187500000000
4021	0.829687500000000	0.825000000000000	0.704687500000000	0.692187500000000
4041	0.829687500000000	0.825000000000000	0.704687500000000	0.692187500000000
4061	0.829687500000000	0.825000000000000	0.704687500000000	0.692187500000000
4081	0.829687500000000	0.825000000000000	0.704687500000000	0.692187500000000
4101	0.829687500000000	0.825000000000000	0.704687500000000	0.692187500000000
4121	0.829687500000000	0.825000000000000	0.706250000000000	0.693750000000000
4141	0.829687500000000	0.826562500000000	0.707812500000000	0.695312500000000
4161	0.829687500000000	0.828125000000000	0.707812500000000	0.695312500000000
4181	0.829687500000000	0.828125000000000	0.707812500000000	0.695312500000000
4201	0.829687500000000	0.828125000000000	0.707812500000000	0.695312500000000
4221	0.829687500000000	0.828125000000000	0.707812500000000	0.695312500000000
4241	0.829687500000000	0.828125000000000	0.707812500000000	0.696875000000000
4261	0.829687500000000	0.828125000000000	0.707812500000000	0.696875000000000
4281	0.829687500000000	0.829687500000000	0.707812500000000	0.696875000000000
4301	0.829687500000000	0.829687500000000	0.707812500000000	0.696875000000000
4321	0.829687500000000	0.829687500000000	0.707812500000000	0.698437500000000
4341	0.829687500000000	0.829687500000000	0.707812500000000	0.700000000000000
4361	0.829687500000000	0.831250000000000	0.707812500000000	0.700000000000000
4381	0.829687500000000	0.831250000000000	0.707812500000000	0.700000000000000
4401	0.829687500000000	0.831250000000000	0.707812500000000	0.700000000000000
4421	0.829687500000000	0.831250000000000	0.707812500000000	0.700000000000000
4441	0.829687500000000	0.831250000000000	0.707812500000000	0.700000000000000
4461	0.829687500000000	0.832812500000000	0.707812500000000	0.700000000000000
4481	0.829687500000000	0.832812500000000	0.707812500000000	0.700000000000000
4501	0.829687500000000	0.832812500000000	0.707812500000000	0.700000000000000
4521	0.831250000000000	0.834375000000000	0.707812500000000	0.700000000000000
4541	0.832812500000000	0.834375000000000	0.707812500000000	0.701562500000000
4561	0.832812500000000	0.834375000000000	0.707812500000000	0.701562500000000
4581	0.832812500000000	0.834375000000000	0.707812500000000	0.701562500000000
4601	0.832812500000000	0.834375000000000	0.707812500000000	0.701562500000000
4621	0.832812500000000	0.834375000000000	0.707812500000000	0.701562500000000
4641	0.832812500000000	0.834375000000000	0.709375000000000	0.701562500000000
4661	0.832812500000000	0.834375000000000	0.709375000000000	0.701562500000000
4681	0.832812500000000	0.834375000000000	0.709375000000000	0.701562500000000
4701	0.832812500000000	0.835937500000000	0.709375000000000	0.701562500000000
4721	0.832812500000000	0.835937500000000	0.709375000000000	0.701562500000000
4741	0.832812500000000	0.835937500000000	0.709375000000000	0.701562500000000
4761	0.832812500000000	0.835937500000000	0.710937500000000	0.701562500000000
4781	0.832812500000000	0.835937500000000	0.710937500000000	0.701562500000000
4801	0.834375000000000	0.835937500000000	0.710937500000000	0.701562500000000
4821	0.835937500000000	0.835937500000000	0.710937500000000	0.701562500000000
4841	0.835937500000000	0.835937500000000	0.712500000000000	0.701562500000000
4861	0.835937500000000	0.835937500000000	0.712500000000000	0.703125000000000
4881	0.835937500000000	0.835937500000000	0.712500000000000	0.704687500000000
4901	0.835937500000000	0.835937500000000	0.712500000000000	0.706250000000000
4921	0.835937500000000	0.835937500000000	0.712500000000000	0.706250000000000
4941	0.835937500000000	0.835937500000000	0.712500000000000	0.706250000000000
4961	0.835937500000000	0.835937500000000	0.712500000000000	0.706250000000000
4981	0.835937500000000	0.835937500000000	0.712500000000000	0.706250000000000
5001	0.835937500000000	0.835937500000000	0.712500000000000	0.706250000000000
5021	0.835937500000000	0.835937500000000	0.712500000000000	0.706250000000000
5041	0.837500000000000	0.835937500000000	0.712500000000000	0.706250000000000
5061	0.837500000000000	0.835937500000000	0.712500000000000	0.706250000000000
5081	0.837500000000000	0.835937500000000	0.714062500000000	0.706250000000000
5101	0.837500000000000	0.835937500000000	0.714062500000000	0.706250000000000
5121	0.837500000000000	0.835937500000000	0.714062500000000	0.706250000000000
5141	0.837500000000000	0.837500000000000	0.714062500000000	0.707812500000000
5161	0.837500000000000	0.837500000000000	0.714062500000000	0.707812500000000
5181	0.837500000000000	0.837500000000000	0.714062500000000	0.707812500000000
5201	0.837500000000000	0.837500000000000	0.715625000000000	0.707812500000000
5221	0.837500000000000	0.837500000000000	0.715625000000000	0.707812500000000
5241	0.839062500000000	0.837500000000000	0.715625000000000	0.707812500000000
5261	0.839062500000000	0.837500000000000	0.715625000000000	0.707812500000000
5281	0.839062500000000	0.837500000000000	0.715625000000000	0.707812500000000
5301	0.839062500000000	0.837500000000000	0.715625000000000	0.707812500000000
5321	0.839062500000000	0.837500000000000	0.715625000000000	0.707812500000000
5341	0.839062500000000	0.839062500000000	0.715625000000000	0.707812500000000
5361	0.839062500000000	0.839062500000000	0.715625000000000	0.707812500000000
5381	0.839062500000000	0.839062500000000	0.715625000000000	0.707812500000000
5401	0.839062500000000	0.839062500000000	0.715625000000000	0.707812500000000
5421	0.839062500000000	0.839062500000000	0.715625000000000	0.707812500000000
5441	0.840625000000000	0.839062500000000	0.715625000000000	0.707812500000000
5461	0.840625000000000	0.839062500000000	0.715625000000000	0.707812500000000
5481	0.840625000000000	0.839062500000000	0.715625000000000	0.707812500000000
5501	0.840625000000000	0.839062500000000	0.715625000000000	0.707812500000000
5521	0.840625000000000	0.840625000000000	0.717187500000000	0.707812500000000
5541	0.840625000000000	0.840625000000000	0.717187500000000	0.707812500000000
5561	0.840625000000000	0.840625000000000	0.717187500000000	0.707812500000000
5581	0.840625000000000	0.840625000000000	0.717187500000000	0.707812500000000
5601	0.840625000000000	0.840625000000000	0.717187500000000	0.707812500000000
5621	0.842187500000000	0.842187500000000	0.717187500000000	0.707812500000000
5641	0.843750000000000	0.843750000000000	0.717187500000000	0.707812500000000
5661	0.843750000000000	0.845312500000000	0.717187500000000	0.707812500000000
5681	0.843750000000000	0.845312500000000	0.717187500000000	0.707812500000000
5701	0.845312500000000	0.845312500000000	0.718750000000000	0.707812500000000
5721	0.845312500000000	0.845312500000000	0.718750000000000	0.707812500000000
5741	0.845312500000000	0.846875000000000	0.718750000000000	0.707812500000000
5761	0.846875000000000	0.846875000000000	0.718750000000000	0.707812500000000
5781	0.846875000000000	0.846875000000000	0.718750000000000	0.707812500000000
5801	0.846875000000000	0.846875000000000	0.718750000000000	0.707812500000000
5821	0.846875000000000	0.846875000000000	0.718750000000000	0.707812500000000
5841	0.846875000000000	0.848437500000000	0.718750000000000	0.707812500000000
5861	0.846875000000000	0.848437500000000	0.718750000000000	0.707812500000000
5881	0.846875000000000	0.848437500000000	0.718750000000000	0.707812500000000
5901	0.846875000000000	0.850000000000000	0.718750000000000	0.707812500000000
5921	0.848437500000000	0.850000000000000	0.718750000000000	0.707812500000000
5941	0.848437500000000	0.851562500000000	0.718750000000000	0.707812500000000
5961	0.848437500000000	0.851562500000000	0.718750000000000	0.707812500000000
5981	0.848437500000000	0.851562500000000	0.718750000000000	0.707812500000000
6001	0.848437500000000	0.851562500000000	0.718750000000000	0.707812500000000
6021	0.848437500000000	0.851562500000000	0.718750000000000	0.707812500000000
6041	0.850000000000000	0.851562500000000	0.718750000000000	0.707812500000000
6061	0.850000000000000	0.851562500000000	0.718750000000000	0.707812500000000
6081	0.851562500000000	0.851562500000000	0.718750000000000	0.707812500000000
6101	0.851562500000000	0.851562500000000	0.718750000000000	0.707812500000000
6121	0.853125000000000	0.853125000000000	0.718750000000000	0.709375000000000
6141	0.854687500000000	0.853125000000000	0.718750000000000	0.709375000000000
6161	0.854687500000000	0.853125000000000	0.718750000000000	0.709375000000000
6181	0.854687500000000	0.853125000000000	0.718750000000000	0.710937500000000
6201	0.854687500000000	0.853125000000000	0.718750000000000	0.710937500000000
6221	0.854687500000000	0.854687500000000	0.718750000000000	0.712500000000000
6241	0.854687500000000	0.854687500000000	0.718750000000000	0.712500000000000
6261	0.854687500000000	0.854687500000000	0.718750000000000	0.712500000000000
6281	0.854687500000000	0.854687500000000	0.718750000000000	0.712500000000000
6301	0.854687500000000	0.854687500000000	0.718750000000000	0.712500000000000
6321	0.854687500000000	0.854687500000000	0.718750000000000	0.712500000000000
6341	0.854687500000000	0.854687500000000	0.718750000000000	0.712500000000000
6361	0.854687500000000	0.856250000000000	0.718750000000000	0.712500000000000
6381	0.854687500000000	0.856250000000000	0.718750000000000	0.712500000000000
6401	0.854687500000000	0.856250000000000	0.718750000000000	0.714062500000000
6421	0.854687500000000	0.857812500000000	0.718750000000000	0.714062500000000
6441	0.854687500000000	0.857812500000000	0.718750000000000	0.714062500000000
6461	0.854687500000000	0.857812500000000	0.720312500000000	0.714062500000000
6481	0.854687500000000	0.857812500000000	0.720312500000000	0.715625000000000
6501	0.854687500000000	0.857812500000000	0.720312500000000	0.715625000000000
6521	0.854687500000000	0.857812500000000	0.720312500000000	0.715625000000000
6541	0.854687500000000	0.857812500000000	0.720312500000000	0.715625000000000
6561	0.854687500000000	0.857812500000000	0.720312500000000	0.715625000000000
6581	0.854687500000000	0.857812500000000	0.720312500000000	0.715625000000000
6601	0.854687500000000	0.857812500000000	0.720312500000000	0.715625000000000
6621	0.854687500000000	0.857812500000000	0.720312500000000	0.715625000000000
6641	0.854687500000000	0.859375000000000	0.721875000000000	0.715625000000000
6661	0.854687500000000	0.859375000000000	0.723437500000000	0.715625000000000
6681	0.854687500000000	0.859375000000000	0.723437500000000	0.715625000000000
6701	0.854687500000000	0.859375000000000	0.723437500000000	0.715625000000000
6721	0.854687500000000	0.859375000000000	0.723437500000000	0.715625000000000
6741	0.856250000000000	0.859375000000000	0.723437500000000	0.715625000000000
6761	0.856250000000000	0.859375000000000	0.723437500000000	0.717187500000000
6781	0.856250000000000	0.859375000000000	0.723437500000000	0.717187500000000
6801	0.856250000000000	0.859375000000000	0.723437500000000	0.717187500000000
6821	0.856250000000000	0.859375000000000	0.723437500000000	0.717187500000000
6841	0.856250000000000	0.859375000000000	0.723437500000000	0.717187500000000
6861	0.856250000000000	0.859375000000000	0.723437500000000	0.717187500000000
6881	0.856250000000000	0.859375000000000	0.723437500000000	0.717187500000000
6901	0.856250000000000	0.859375000000000	0.723437500000000	0.717187500000000
6921	0.856250000000000	0.859375000000000	0.723437500000000	0.717187500000000
6941	0.856250000000000	0.859375000000000	0.723437500000000	0.717187500000000
6961	0.856250000000000	0.859375000000000	0.723437500000000	0.717187500000000
6981	0.856250000000000	0.859375000000000	0.723437500000000	0.718750000000000
7001	0.856250000000000	0.859375000000000	0.723437500000000	0.718750000000000
7021	0.856250000000000	0.859375000000000	0.723437500000000	0.718750000000000
7041	0.856250000000000	0.859375000000000	0.723437500000000	0.718750000000000
7061	0.856250000000000	0.859375000000000	0.723437500000000	0.718750000000000
7081	0.856250000000000	0.859375000000000	0.723437500000000	0.718750000000000
7101	0.856250000000000	0.859375000000000	0.723437500000000	0.718750000000000
7121	0.856250000000000	0.859375000000000	0.723437500000000	0.718750000000000
7141	0.856250000000000	0.859375000000000	0.723437500000000	0.718750000000000
7161	0.856250000000000	0.859375000000000	0.723437500000000	0.718750000000000
7181	0.856250000000000	0.860937500000000	0.723437500000000	0.718750000000000
7201	0.857812500000000	0.862500000000000	0.723437500000000	0.718750000000000
7221	0.857812500000000	0.864062500000000	0.723437500000000	0.718750000000000
7241	0.857812500000000	0.864062500000000	0.723437500000000	0.718750000000000
7261	0.857812500000000	0.864062500000000	0.723437500000000	0.718750000000000
7281	0.857812500000000	0.865625000000000	0.723437500000000	0.718750000000000
7301	0.857812500000000	0.865625000000000	0.723437500000000	0.720312500000000
7321	0.857812500000000	0.865625000000000	0.725000000000000	0.720312500000000
7341	0.857812500000000	0.865625000000000	0.725000000000000	0.720312500000000
7361	0.857812500000000	0.865625000000000	0.725000000000000	0.720312500000000
7381	0.857812500000000	0.865625000000000	0.725000000000000	0.720312500000000
7401	0.857812500000000	0.865625000000000	0.725000000000000	0.720312500000000
7421	0.857812500000000	0.865625000000000	0.726562500000000	0.720312500000000
7441	0.857812500000000	0.865625000000000	0.726562500000000	0.720312500000000
7461	0.857812500000000	0.865625000000000	0.726562500000000	0.720312500000000
7481	0.857812500000000	0.865625000000000	0.726562500000000	0.720312500000000
7501	0.857812500000000	0.865625000000000	0.726562500000000	0.720312500000000
7521	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7541	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7561	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7581	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7601	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7621	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7641	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7661	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7681	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7701	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7721	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7741	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7761	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7781	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7801	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7821	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7841	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7861	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7881	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7901	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7921	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7941	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7961	0.857812500000000	0.867187500000000	0.726562500000000	0.720312500000000
7981	0.857812500000000	0.867187500000000	0.728125000000000	0.720312500000000
8001	0.857812500000000	0.867187500000000	0.728125000000000	0.720312500000000
8021	0.857812500000000	0.867187500000000	0.728125000000000	0.720312500000000
8041	0.857812500000000	0.867187500000000	0.728125000000000	0.720312500000000
8061	0.857812500000000	0.867187500000000	0.728125000000000	0.720312500000000
8081	0.857812500000000	0.868750000000000	0.728125000000000	0.720312500000000
8101	0.857812500000000	0.868750000000000	0.728125000000000	0.720312500000000
8121	0.857812500000000	0.868750000000000	0.728125000000000	0.720312500000000
8141	0.857812500000000	0.868750000000000	0.728125000000000	0.720312500000000
8161	0.859375000000000	0.868750000000000	0.728125000000000	0.720312500000000
8181	0.859375000000000	0.868750000000000	0.728125000000000	0.720312500000000
8201	0.860937500000000	0.870312500000000	0.728125000000000	0.721875000000000
8221	0.860937500000000	0.870312500000000	0.728125000000000	0.721875000000000
8241	0.860937500000000	0.870312500000000	0.728125000000000	0.721875000000000
8261	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8281	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8301	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8321	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8341	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8361	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8381	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8401	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8421	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8441	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8461	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8481	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8501	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8521	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8541	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8561	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8581	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8601	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8621	0.862500000000000	0.870312500000000	0.728125000000000	0.721875000000000
8641	0.862500000000000	0.871875000000000	0.728125000000000	0.721875000000000
8661	0.862500000000000	0.871875000000000	0.728125000000000	0.721875000000000
8681	0.862500000000000	0.871875000000000	0.728125000000000	0.721875000000000
8701	0.862500000000000	0.871875000000000	0.728125000000000	0.721875000000000
8721	0.862500000000000	0.871875000000000	0.728125000000000	0.721875000000000
8741	0.862500000000000	0.871875000000000	0.728125000000000	0.721875000000000
8761	0.864062500000000	0.871875000000000	0.728125000000000	0.721875000000000
8781	0.864062500000000	0.871875000000000	0.728125000000000	0.725000000000000
8801	0.864062500000000	0.871875000000000	0.728125000000000	0.725000000000000
8821	0.864062500000000	0.871875000000000	0.728125000000000	0.725000000000000
8841	0.864062500000000	0.871875000000000	0.728125000000000	0.725000000000000
8861	0.864062500000000	0.871875000000000	0.728125000000000	0.725000000000000
8881	0.864062500000000	0.871875000000000	0.728125000000000	0.725000000000000
8901	0.864062500000000	0.873437500000000	0.728125000000000	0.725000000000000
8921	0.864062500000000	0.873437500000000	0.728125000000000	0.725000000000000
8941	0.864062500000000	0.873437500000000	0.728125000000000	0.725000000000000
8961	0.865625000000000	0.873437500000000	0.728125000000000	0.725000000000000
8981	0.865625000000000	0.873437500000000	0.729687500000000	0.725000000000000
9001	0.865625000000000	0.873437500000000	0.729687500000000	0.725000000000000
9021	0.865625000000000	0.873437500000000	0.729687500000000	0.725000000000000
9041	0.865625000000000	0.873437500000000	0.729687500000000	0.725000000000000
9061	0.865625000000000	0.873437500000000	0.729687500000000	0.725000000000000
9081	0.865625000000000	0.873437500000000	0.729687500000000	0.725000000000000
9101	0.865625000000000	0.873437500000000	0.729687500000000	0.725000000000000
9121	0.865625000000000	0.873437500000000	0.729687500000000	0.725000000000000
9141	0.865625000000000	0.873437500000000	0.729687500000000	0.725000000000000
9161	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9181	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9201	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9221	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9241	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9261	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9281	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9301	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9321	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9341	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9361	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9381	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9401	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9421	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9441	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9461	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9481	0.865625000000000	0.873437500000000	0.729687500000000	0.726562500000000
9501	0.865625000000000	0.875000000000000	0.729687500000000	0.726562500000000
9521	0.865625000000000	0.875000000000000	0.729687500000000	0.726562500000000
9541	0.865625000000000	0.875000000000000	0.729687500000000	0.726562500000000
9561	0.865625000000000	0.875000000000000	0.729687500000000	0.726562500000000
9581	0.865625000000000	0.875000000000000	0.729687500000000	0.726562500000000
9601	0.865625000000000	0.875000000000000	0.729687500000000	0.726562500000000
9621	0.865625000000000	0.875000000000000	0.729687500000000	0.726562500000000
9641	0.865625000000000	0.875000000000000	0.729687500000000	0.726562500000000
9661	0.865625000000000	0.875000000000000	0.729687500000000	0.726562500000000
9681	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
9701	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
9721	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
9741	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
9761	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
9781	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
9801	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
9821	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
9841	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
9861	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
9881	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
9901	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
9921	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
9941	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
9961	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
9981	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
10001	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
10021	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
10041	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
10061	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
10081	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
10101	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
10121	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
10141	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
10161	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
10181	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
10201	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
10221	0.865625000000000	0.876562500000000	0.729687500000000	0.726562500000000
10241	0.867187500000000	0.878125000000000	0.729687500000000	0.726562500000000
10261	0.867187500000000	0.878125000000000	0.729687500000000	0.726562500000000
10281	0.867187500000000	0.878125000000000	0.729687500000000	0.726562500000000
10301	0.868750000000000	0.878125000000000	0.729687500000000	0.726562500000000
10321	0.868750000000000	0.878125000000000	0.729687500000000	0.726562500000000
10341	0.868750000000000	0.878125000000000	0.731250000000000	0.726562500000000
10361	0.870312500000000	0.878125000000000	0.731250000000000	0.729687500000000
10381	0.870312500000000	0.878125000000000	0.731250000000000	0.729687500000000
10401	0.870312500000000	0.879687500000000	0.731250000000000	0.729687500000000
10421	0.870312500000000	0.879687500000000	0.731250000000000	0.729687500000000
10441	0.870312500000000	0.879687500000000	0.731250000000000	0.729687500000000
10461	0.871875000000000	0.879687500000000	0.731250000000000	0.729687500000000
10481	0.871875000000000	0.879687500000000	0.731250000000000	0.729687500000000
10501	0.871875000000000	0.879687500000000	0.731250000000000	0.729687500000000
10521	0.871875000000000	0.879687500000000	0.731250000000000	0.729687500000000
10541	0.871875000000000	0.879687500000000	0.731250000000000	0.729687500000000
10561	0.871875000000000	0.879687500000000	0.731250000000000	0.729687500000000
10581	0.871875000000000	0.879687500000000	0.731250000000000	0.729687500000000
10601	0.871875000000000	0.879687500000000	0.731250000000000	0.729687500000000
10621	0.871875000000000	0.879687500000000	0.731250000000000	0.729687500000000
10641	0.871875000000000	0.879687500000000	0.731250000000000	0.729687500000000
10661	0.871875000000000	0.879687500000000	0.731250000000000	0.729687500000000
10681	0.871875000000000	0.879687500000000	0.731250000000000	0.729687500000000
10701	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
10721	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
10741	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
10761	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
10781	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
10801	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
10821	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
10841	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
10861	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
10881	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
10901	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
10921	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
10941	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
10961	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
10981	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
11001	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
11021	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
11041	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
11061	0.871875000000000	0.882812500000000	0.731250000000000	0.729687500000000
11081	0.871875000000000	0.882812500000000	0.731250000000000	0.731250000000000
11101	0.871875000000000	0.884375000000000	0.731250000000000	0.732812500000000
11121	0.871875000000000	0.884375000000000	0.731250000000000	0.732812500000000
11141	0.871875000000000	0.884375000000000	0.731250000000000	0.732812500000000
11161	0.871875000000000	0.884375000000000	0.731250000000000	0.732812500000000
11181	0.871875000000000	0.884375000000000	0.731250000000000	0.732812500000000
11201	0.871875000000000	0.884375000000000	0.731250000000000	0.732812500000000
11221	0.871875000000000	0.884375000000000	0.731250000000000	0.732812500000000
11241	0.871875000000000	0.884375000000000	0.731250000000000	0.732812500000000
11261	0.871875000000000	0.884375000000000	0.731250000000000	0.732812500000000
11281	0.871875000000000	0.884375000000000	0.731250000000000	0.732812500000000
11301	0.871875000000000	0.884375000000000	0.731250000000000	0.732812500000000
11321	0.871875000000000	0.884375000000000	0.731250000000000	0.732812500000000
11341	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11361	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11381	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11401	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11421	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11441	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11461	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11481	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11501	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11521	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11541	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11561	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11581	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11601	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11621	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11641	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11661	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11681	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11701	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11721	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11741	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11761	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11781	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11801	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11821	0.871875000000000	0.884375000000000	0.732812500000000	0.732812500000000
11841	0.871875000000000	0.884375000000000	0.734375000000000	0.732812500000000
11861	0.871875000000000	0.884375000000000	0.734375000000000	0.732812500000000
11881	0.871875000000000	0.884375000000000	0.734375000000000	0.732812500000000
11901	0.871875000000000	0.884375000000000	0.734375000000000	0.732812500000000
11921	0.871875000000000	0.884375000000000	0.734375000000000	0.732812500000000
11941	0.873437500000000	0.884375000000000	0.734375000000000	0.732812500000000
11961	0.873437500000000	0.884375000000000	0.734375000000000	0.732812500000000
11981	0.873437500000000	0.884375000000000	0.734375000000000	0.732812500000000
12001	0.873437500000000	0.884375000000000	0.734375000000000	0.732812500000000
12021	0.873437500000000	0.884375000000000	0.734375000000000	0.732812500000000
12041	0.873437500000000	0.884375000000000	0.734375000000000	0.732812500000000
12061	0.873437500000000	0.885937500000000	0.734375000000000	0.732812500000000
12081	0.873437500000000	0.885937500000000	0.734375000000000	0.732812500000000
12101	0.873437500000000	0.885937500000000	0.734375000000000	0.732812500000000
12121	0.873437500000000	0.885937500000000	0.734375000000000	0.732812500000000
12141	0.873437500000000	0.885937500000000	0.734375000000000	0.732812500000000
12161	0.873437500000000	0.885937500000000	0.734375000000000	0.732812500000000
12181	0.873437500000000	0.887500000000000	0.734375000000000	0.732812500000000
12201	0.873437500000000	0.887500000000000	0.734375000000000	0.732812500000000
12221	0.873437500000000	0.887500000000000	0.734375000000000	0.732812500000000
12241	0.873437500000000	0.887500000000000	0.734375000000000	0.732812500000000
12261	0.873437500000000	0.887500000000000	0.734375000000000	0.732812500000000
12281	0.873437500000000	0.887500000000000	0.734375000000000	0.732812500000000
12301	0.873437500000000	0.887500000000000	0.734375000000000	0.732812500000000
12321	0.873437500000000	0.887500000000000	0.734375000000000	0.732812500000000
12341	0.873437500000000	0.887500000000000	0.734375000000000	0.732812500000000
12361	0.873437500000000	0.887500000000000	0.734375000000000	0.732812500000000
12381	0.873437500000000	0.887500000000000	0.734375000000000	0.732812500000000
12401	0.873437500000000	0.887500000000000	0.734375000000000	0.732812500000000
12421	0.873437500000000	0.887500000000000	0.734375000000000	0.732812500000000
12441	0.873437500000000	0.887500000000000	0.734375000000000	0.732812500000000
12461	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12481	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12501	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12521	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12541	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12561	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12581	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12601	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12621	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12641	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12661	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12681	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12701	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12721	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12741	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12761	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12781	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12801	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12821	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12841	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12861	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12881	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12901	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12921	0.873437500000000	0.889062500000000	0.734375000000000	0.732812500000000
12941	0.875000000000000	0.889062500000000	0.734375000000000	0.732812500000000
12961	0.875000000000000	0.889062500000000	0.734375000000000	0.732812500000000
12981	0.875000000000000	0.889062500000000	0.734375000000000	0.732812500000000
13001	0.875000000000000	0.889062500000000	0.734375000000000	0.732812500000000
13021	0.875000000000000	0.889062500000000	0.734375000000000	0.732812500000000
13041	0.875000000000000	0.889062500000000	0.734375000000000	0.732812500000000
13061	0.875000000000000	0.889062500000000	0.734375000000000	0.732812500000000
13081	0.875000000000000	0.889062500000000	0.734375000000000	0.732812500000000
13101	0.875000000000000	0.889062500000000	0.734375000000000	0.732812500000000
13121	0.875000000000000	0.889062500000000	0.734375000000000	0.732812500000000
13141	0.875000000000000	0.889062500000000	0.734375000000000	0.732812500000000
13161	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13181	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13201	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13221	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13241	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13261	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13281	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13301	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13321	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13341	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13361	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13381	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13401	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13421	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13441	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13461	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13481	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13501	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13521	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13541	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13561	0.875000000000000	0.889062500000000	0.735937500000000	0.732812500000000
13581	0.875000000000000	0.889062500000000	0.737500000000000	0.732812500000000
13601	0.875000000000000	0.889062500000000	0.737500000000000	0.732812500000000
13621	0.875000000000000	0.889062500000000	0.737500000000000	0.732812500000000
13641	0.875000000000000	0.889062500000000	0.737500000000000	0.732812500000000
13661	0.875000000000000	0.889062500000000	0.737500000000000	0.732812500000000
13681	0.875000000000000	0.889062500000000	0.737500000000000	0.732812500000000
13701	0.875000000000000	0.889062500000000	0.737500000000000	0.732812500000000
13721	0.875000000000000	0.889062500000000	0.737500000000000	0.732812500000000
13741	0.875000000000000	0.889062500000000	0.737500000000000	0.732812500000000
13761	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
13781	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
13801	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
13821	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
13841	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
13861	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
13881	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
13901	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
13921	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
13941	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
13961	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
13981	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
14001	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
14021	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
14041	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
14061	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
14081	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
14101	0.875000000000000	0.890625000000000	0.737500000000000	0.732812500000000
14121	0.876562500000000	0.890625000000000	0.737500000000000	0.732812500000000
14141	0.876562500000000	0.890625000000000	0.737500000000000	0.732812500000000
14161	0.876562500000000	0.890625000000000	0.737500000000000	0.732812500000000
14181	0.876562500000000	0.892187500000000	0.737500000000000	0.732812500000000
14201	0.876562500000000	0.892187500000000	0.737500000000000	0.732812500000000
14221	0.876562500000000	0.892187500000000	0.737500000000000	0.732812500000000
14241	0.876562500000000	0.892187500000000	0.737500000000000	0.734375000000000
14261	0.876562500000000	0.892187500000000	0.737500000000000	0.734375000000000
14281	0.876562500000000	0.892187500000000	0.737500000000000	0.734375000000000
14301	0.876562500000000	0.892187500000000	0.737500000000000	0.734375000000000
14321	0.876562500000000	0.892187500000000	0.737500000000000	0.734375000000000
14341	0.876562500000000	0.892187500000000	0.737500000000000	0.734375000000000
14361	0.876562500000000	0.892187500000000	0.737500000000000	0.734375000000000
14381	0.876562500000000	0.892187500000000	0.737500000000000	0.734375000000000
14401	0.876562500000000	0.892187500000000	0.737500000000000	0.734375000000000
14421	0.876562500000000	0.892187500000000	0.737500000000000	0.734375000000000
14441	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14461	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14481	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14501	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14521	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14541	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14561	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14581	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14601	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14621	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14641	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14661	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14681	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14701	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14721	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14741	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14761	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14781	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14801	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14821	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14841	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14861	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14881	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14901	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14921	0.876562500000000	0.893750000000000	0.737500000000000	0.734375000000000
14941	0.876562500000000	0.893750000000000	0.739062500000000	0.734375000000000
14961	0.876562500000000	0.893750000000000	0.739062500000000	0.734375000000000
14981	0.876562500000000	0.893750000000000	0.739062500000000	0.734375000000000
15001	0.876562500000000	0.893750000000000	0.739062500000000	0.734375000000000
15021	0.876562500000000	0.893750000000000	0.739062500000000	0.734375000000000
15041	0.876562500000000	0.893750000000000	0.739062500000000	0.734375000000000
15061	0.878125000000000	0.893750000000000	0.739062500000000	0.734375000000000
15081	0.878125000000000	0.893750000000000	0.739062500000000	0.734375000000000
15101	0.878125000000000	0.895312500000000	0.739062500000000	0.734375000000000
15121	0.878125000000000	0.895312500000000	0.739062500000000	0.734375000000000
15141	0.878125000000000	0.895312500000000	0.739062500000000	0.734375000000000
15161	0.878125000000000	0.895312500000000	0.739062500000000	0.734375000000000
15181	0.878125000000000	0.895312500000000	0.739062500000000	0.734375000000000
15201	0.878125000000000	0.895312500000000	0.739062500000000	0.734375000000000
15221	0.878125000000000	0.895312500000000	0.739062500000000	0.734375000000000
15241	0.878125000000000	0.895312500000000	0.739062500000000	0.735937500000000
15261	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15281	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15301	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15321	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15341	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15361	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15381	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15401	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15421	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15441	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15461	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15481	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15501	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15521	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15541	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15561	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15581	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15601	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15621	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15641	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15661	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15681	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15701	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15721	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15741	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15761	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15781	0.878125000000000	0.895312500000000	0.740625000000000	0.735937500000000
15801	0.879687500000000	0.895312500000000	0.740625000000000	0.735937500000000
15821	0.879687500000000	0.895312500000000	0.740625000000000	0.735937500000000
15841	0.879687500000000	0.895312500000000	0.740625000000000	0.735937500000000
15861	0.879687500000000	0.895312500000000	0.740625000000000	0.735937500000000
15881	0.879687500000000	0.895312500000000	0.740625000000000	0.735937500000000
15901	0.879687500000000	0.895312500000000	0.740625000000000	0.735937500000000
15921	0.879687500000000	0.895312500000000	0.740625000000000	0.735937500000000
15941	0.879687500000000	0.895312500000000	0.740625000000000	0.735937500000000
15961	0.879687500000000	0.895312500000000	0.740625000000000	0.735937500000000
15981	0.879687500000000	0.895312500000000	0.740625000000000	0.735937500000000
16001	0.879687500000000	0.896875000000000	0.740625000000000	0.735937500000000
16021	0.879687500000000	0.896875000000000	0.740625000000000	0.735937500000000
16041	0.879687500000000	0.896875000000000	0.740625000000000	0.735937500000000
16061	0.879687500000000	0.896875000000000	0.740625000000000	0.735937500000000
16081	0.879687500000000	0.896875000000000	0.740625000000000	0.735937500000000
16101	0.879687500000000	0.896875000000000	0.740625000000000	0.735937500000000
16121	0.879687500000000	0.896875000000000	0.740625000000000	0.735937500000000
16141	0.879687500000000	0.896875000000000	0.740625000000000	0.735937500000000
16161	0.879687500000000	0.898437500000000	0.740625000000000	0.735937500000000
16181	0.879687500000000	0.898437500000000	0.740625000000000	0.735937500000000
16201	0.879687500000000	0.898437500000000	0.740625000000000	0.735937500000000
16221	0.879687500000000	0.898437500000000	0.740625000000000	0.735937500000000
16241	0.879687500000000	0.898437500000000	0.740625000000000	0.735937500000000
16261	0.879687500000000	0.898437500000000	0.740625000000000	0.735937500000000
16281	0.879687500000000	0.898437500000000	0.740625000000000	0.735937500000000
16301	0.879687500000000	0.898437500000000	0.740625000000000	0.735937500000000
16321	0.879687500000000	0.898437500000000	0.740625000000000	0.735937500000000
16341	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16361	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16381	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16401	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16421	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16441	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16461	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16481	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16501	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16521	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16541	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16561	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16581	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16601	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16621	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16641	0.879687500000000	0.900000000000000	0.740625000000000	0.735937500000000
16661	0.881250000000000	0.900000000000000	0.740625000000000	0.735937500000000
16681	0.881250000000000	0.900000000000000	0.740625000000000	0.735937500000000
16701	0.881250000000000	0.900000000000000	0.740625000000000	0.735937500000000
16721	0.881250000000000	0.900000000000000	0.740625000000000	0.735937500000000
16741	0.881250000000000	0.900000000000000	0.740625000000000	0.735937500000000
16761	0.881250000000000	0.900000000000000	0.740625000000000	0.735937500000000
16781	0.881250000000000	0.900000000000000	0.740625000000000	0.735937500000000
16801	0.881250000000000	0.900000000000000	0.740625000000000	0.735937500000000
16821	0.881250000000000	0.900000000000000	0.740625000000000	0.735937500000000
16841	0.881250000000000	0.900000000000000	0.740625000000000	0.735937500000000
16861	0.881250000000000	0.900000000000000	0.740625000000000	0.735937500000000
16881	0.881250000000000	0.900000000000000	0.740625000000000	0.737500000000000
16901	0.881250000000000	0.900000000000000	0.740625000000000	0.737500000000000
16921	0.881250000000000	0.900000000000000	0.740625000000000	0.737500000000000
16941	0.881250000000000	0.900000000000000	0.740625000000000	0.737500000000000
16961	0.881250000000000	0.900000000000000	0.740625000000000	0.737500000000000
16981	0.881250000000000	0.900000000000000	0.740625000000000	0.737500000000000
17001	0.881250000000000	0.900000000000000	0.740625000000000	0.737500000000000
17021	0.881250000000000	0.900000000000000	0.740625000000000	0.737500000000000
17041	0.881250000000000	0.900000000000000	0.740625000000000	0.737500000000000
17061	0.881250000000000	0.900000000000000	0.740625000000000	0.737500000000000
17081	0.881250000000000	0.900000000000000	0.740625000000000	0.737500000000000
17101	0.881250000000000	0.900000000000000	0.740625000000000	0.737500000000000
17121	0.881250000000000	0.900000000000000	0.740625000000000	0.737500000000000
17141	0.881250000000000	0.900000000000000	0.740625000000000	0.737500000000000
17161	0.881250000000000	0.900000000000000	0.740625000000000	0.737500000000000
17181	0.882812500000000	0.900000000000000	0.740625000000000	0.737500000000000
17201	0.882812500000000	0.900000000000000	0.740625000000000	0.737500000000000
17221	0.882812500000000	0.900000000000000	0.740625000000000	0.737500000000000
17241	0.882812500000000	0.900000000000000	0.740625000000000	0.737500000000000
17261	0.882812500000000	0.900000000000000	0.740625000000000	0.737500000000000
17281	0.884375000000000	0.900000000000000	0.740625000000000	0.737500000000000
17301	0.884375000000000	0.900000000000000	0.740625000000000	0.737500000000000
17321	0.884375000000000	0.900000000000000	0.740625000000000	0.737500000000000
17341	0.884375000000000	0.900000000000000	0.740625000000000	0.737500000000000
17361	0.884375000000000	0.900000000000000	0.740625000000000	0.737500000000000
17381	0.884375000000000	0.900000000000000	0.740625000000000	0.737500000000000
17401	0.884375000000000	0.900000000000000	0.740625000000000	0.737500000000000
17421	0.884375000000000	0.900000000000000	0.740625000000000	0.737500000000000
17441	0.884375000000000	0.900000000000000	0.740625000000000	0.737500000000000
17461	0.884375000000000	0.900000000000000	0.740625000000000	0.737500000000000
17481	0.884375000000000	0.900000000000000	0.740625000000000	0.737500000000000
17501	0.884375000000000	0.900000000000000	0.740625000000000	0.737500000000000
17521	0.884375000000000	0.900000000000000	0.740625000000000	0.737500000000000
17541	0.884375000000000	0.900000000000000	0.740625000000000	0.737500000000000
17561	0.884375000000000	0.900000000000000	0.740625000000000	0.737500000000000
17581	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17601	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17621	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17641	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17661	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17681	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17701	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17721	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17741	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17761	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17781	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17801	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17821	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17841	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17861	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17881	0.884375000000000	0.901562500000000	0.740625000000000	0.737500000000000
17901	0.884375000000000	0.903125000000000	0.740625000000000	0.737500000000000
17921	0.884375000000000	0.903125000000000	0.740625000000000	0.737500000000000
17941	0.884375000000000	0.903125000000000	0.740625000000000	0.737500000000000
17961	0.884375000000000	0.903125000000000	0.740625000000000	0.737500000000000
17981	0.884375000000000	0.903125000000000	0.742187500000000	0.737500000000000
18001	0.884375000000000	0.903125000000000	0.742187500000000	0.737500000000000
18021	0.884375000000000	0.903125000000000	0.742187500000000	0.737500000000000
18041	0.884375000000000	0.903125000000000	0.742187500000000	0.737500000000000
18061	0.884375000000000	0.903125000000000	0.742187500000000	0.737500000000000
18081	0.884375000000000	0.903125000000000	0.742187500000000	0.737500000000000
18101	0.884375000000000	0.903125000000000	0.742187500000000	0.737500000000000
18121	0.884375000000000	0.903125000000000	0.742187500000000	0.737500000000000
18141	0.884375000000000	0.903125000000000	0.742187500000000	0.737500000000000
18161	0.884375000000000	0.903125000000000	0.742187500000000	0.737500000000000
18181	0.884375000000000	0.903125000000000	0.742187500000000	0.737500000000000
18201	0.884375000000000	0.903125000000000	0.742187500000000	0.737500000000000
18221	0.884375000000000	0.903125000000000	0.742187500000000	0.737500000000000
18241	0.884375000000000	0.903125000000000	0.742187500000000	0.737500000000000
18261	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18281	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18301	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18321	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18341	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18361	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18381	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18401	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18421	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18441	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18461	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18481	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18501	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18521	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18541	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18561	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18581	0.884375000000000	0.904687500000000	0.742187500000000	0.737500000000000
18601	0.884375000000000	0.904687500000000	0.743750000000000	0.737500000000000
18621	0.884375000000000	0.904687500000000	0.743750000000000	0.737500000000000
18641	0.884375000000000	0.904687500000000	0.743750000000000	0.737500000000000
18661	0.884375000000000	0.904687500000000	0.743750000000000	0.737500000000000
18681	0.884375000000000	0.904687500000000	0.743750000000000	0.737500000000000
18701	0.884375000000000	0.904687500000000	0.743750000000000	0.737500000000000
18721	0.884375000000000	0.904687500000000	0.743750000000000	0.737500000000000
18741	0.884375000000000	0.904687500000000	0.743750000000000	0.737500000000000
18761	0.884375000000000	0.906250000000000	0.743750000000000	0.737500000000000
18781	0.884375000000000	0.906250000000000	0.743750000000000	0.737500000000000
18801	0.884375000000000	0.906250000000000	0.743750000000000	0.737500000000000
18821	0.884375000000000	0.906250000000000	0.743750000000000	0.737500000000000
18841	0.884375000000000	0.906250000000000	0.743750000000000	0.737500000000000
18861	0.884375000000000	0.906250000000000	0.743750000000000	0.737500000000000
18881	0.885937500000000	0.906250000000000	0.743750000000000	0.737500000000000
18901	0.885937500000000	0.906250000000000	0.743750000000000	0.737500000000000
18921	0.885937500000000	0.907812500000000	0.743750000000000	0.737500000000000
18941	0.885937500000000	0.907812500000000	0.743750000000000	0.737500000000000
18961	0.885937500000000	0.907812500000000	0.743750000000000	0.737500000000000
18981	0.885937500000000	0.907812500000000	0.743750000000000	0.737500000000000
19001	0.885937500000000	0.907812500000000	0.743750000000000	0.737500000000000
19021	0.885937500000000	0.907812500000000	0.743750000000000	0.737500000000000
19041	0.885937500000000	0.907812500000000	0.743750000000000	0.737500000000000
19061	0.885937500000000	0.907812500000000	0.743750000000000	0.737500000000000
19081	0.885937500000000	0.907812500000000	0.743750000000000	0.737500000000000
19101	0.885937500000000	0.907812500000000	0.743750000000000	0.737500000000000
19121	0.885937500000000	0.907812500000000	0.743750000000000	0.737500000000000
19141	0.887500000000000	0.907812500000000	0.743750000000000	0.737500000000000
19161	0.887500000000000	0.907812500000000	0.743750000000000	0.737500000000000
19181	0.887500000000000	0.907812500000000	0.743750000000000	0.737500000000000
19201	0.887500000000000	0.907812500000000	0.743750000000000	0.737500000000000
19221	0.887500000000000	0.907812500000000	0.743750000000000	0.737500000000000
19241	0.887500000000000	0.907812500000000	0.743750000000000	0.737500000000000
19261	0.887500000000000	0.907812500000000	0.743750000000000	0.737500000000000
19281	0.887500000000000	0.907812500000000	0.743750000000000	0.737500000000000
19301	0.887500000000000	0.907812500000000	0.743750000000000	0.737500000000000
19321	0.887500000000000	0.907812500000000	0.743750000000000	0.737500000000000
19341	0.887500000000000	0.907812500000000	0.743750000000000	0.737500000000000
19361	0.889062500000000	0.907812500000000	0.743750000000000	0.737500000000000
19381	0.889062500000000	0.907812500000000	0.743750000000000	0.737500000000000
19401	0.889062500000000	0.907812500000000	0.743750000000000	0.737500000000000
19421	0.889062500000000	0.907812500000000	0.743750000000000	0.739062500000000
19441	0.889062500000000	0.907812500000000	0.743750000000000	0.739062500000000
19461	0.889062500000000	0.907812500000000	0.743750000000000	0.739062500000000
19481	0.890625000000000	0.907812500000000	0.743750000000000	0.739062500000000
19501	0.890625000000000	0.909375000000000	0.743750000000000	0.739062500000000
19521	0.890625000000000	0.910937500000000	0.743750000000000	0.739062500000000
19541	0.890625000000000	0.910937500000000	0.743750000000000	0.739062500000000
19561	0.890625000000000	0.910937500000000	0.743750000000000	0.739062500000000
19581	0.890625000000000	0.910937500000000	0.743750000000000	0.739062500000000
19601	0.890625000000000	0.910937500000000	0.743750000000000	0.739062500000000
19621	0.890625000000000	0.910937500000000	0.743750000000000	0.739062500000000
19641	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19661	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19681	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19701	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19721	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19741	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19761	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19781	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19801	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19821	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19841	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19861	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19881	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19901	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19921	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19941	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19961	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000
19981	0.890625000000000	0.910937500000000	0.745312500000000	0.739062500000000

==> Revised version arXiv/NewPics/FAOL_replacement_55.txt <==
t	NewRepl	RandRepl	SimCORepl
1	0	0	0
11	0	0	0
21	0	0	0
31	0.00312500000000000	0.00312500000000000	0.00312500000000000
41.0000000000000	0.00781250000000000	0.0109375000000000	0.00937500000000000
51.0000000000000	0.0281250000000000	0.0234375000000000	0.0218750000000000
61.0000000000000	0.0562500000000000	0.0593750000000000	0.0546875000000000
71	0.107812500000000	0.110937500000000	0.104687500000000
81	0.160937500000000	0.153125000000000	0.135937500000000
91	0.210937500000000	0.196875000000000	0.187500000000000
101.000000000000	0.251562500000000	0.246875000000000	0.210937500000000
111.000000000000	0.285937500000000	0.273437500000000	0.232812500000000
121.000000000000	0.312500000000000	0.300000000000000	0.257812500000000
131	0.328125000000000	0.318750000000000	0.273437500000000
141	0.351562500000000	0.345312500000000	0.276562500000000
151	0.371875000000000	0.353125000000000	0.295312500000000
161	0.382812500000000	0.375000000000000	0.301562500000000
171	0.396875000000000	0.376562500000000	0.314062500000000
181	0.404687500000000	0.390625000000000	0.335937500000000
191	0.421875000000000	0.400000000000000	0.350000000000000
201	0.439062500000000	0.420312500000000	0.359375000000000
211	0.451562500000000	0.431250000000000	0.368750000000000
221	0.462500000000000	0.442187500000000	0.376562500000000
231	0.467187500000000	0.448437500000000	0.385937500000000
241	0.478125000000000	0.457812500000000	0.400000000000000
251	0.481250000000000	0.465625000000000	0.410937500000000
261	0.484375000000000	0.478125000000000	0.420312500000000
271	0.498437500000000	0.490625000000000	0.421875000000000
281	0.509375000000000	0.493750000000000	0.429687500000000
291	0.523437500000000	0.498437500000000	0.432812500000000
301	0.529687500000000	0.509375000000000	0.448437500000000
311	0.537500000000000	0.514062500000000	0.450000000000000
321	0.542187500000000	0.518750000000000	0.456250000000000
331	0.550000000000000	0.518750000000000	0.467187500000000
341	0.553125000000000	0.526562500000000	0.467187500000000
351	0.557812500000000	0.528125000000000	0.476562500000000
361	0.564062500000000	0.528125000000000	0.485937500000000
371	0.567187500000000	0.532812500000000	0.495312500000000
381	0.573437500000000	0.542187500000000	0.500000000000000
391	0.576562500000000	0.553125000000000	0.504687500000000
401	0.584375000000000	0.559375000000000	0.509375000000000
411	0.585937500000000	0.559375000000000	0.510937500000000
421	0.587500000000000	0.560937500000000	0.512500000000000
431	0.592187500000000	0.562500000000000	0.514062500000000
441	0.592187500000000	0.567187500000000	0.512500000000000
451	0.593750000000000	0.571875000000000	0.512500000000000
461	0.598437500000000	0.571875000000000	0.512500000000000
471	0.603125000000000	0.573437500000000	0.515625000000000
481	0.603125000000000	0.576562500000000	0.517187500000000
491	0.607812500000000	0.582812500000000	0.520312500000000
501	0.610937500000000	0.581250000000000	0.525000000000000
511	0.615625000000000	0.584375000000000	0.526562500000000
521	0.617187500000000	0.585937500000000	0.529687500000000
531	0.618750000000000	0.589062500000000	0.532812500000000
541	0.626562500000000	0.590625000000000	0.537500000000000
551	0.628125000000000	0.596875000000000	0.539062500000000
561	0.629687500000000	0.601562500000000	0.540625000000000
571	0.631250000000000	0.603125000000000	0.542187500000000
581	0.631250000000000	0.606250000000000	0.546875000000000
591	0.631250000000000	0.607812500000000	0.545312500000000
601	0.637500000000000	0.610937500000000	0.546875000000000
611	0.637500000000000	0.610937500000000	0.550000000000000
621	0.639062500000000	0.612500000000000	0.553125000000000
631	0.639062500000000	0.617187500000000	0.553125000000000
641.000000000000	0.643750000000000	0.614062500000000	0.556250000000000
651.000000000000	0.645312500000000	0.614062500000000	0.554687500000000
661.000000000000	0.650000000000000	0.615625000000000	0.556250000000000
671.000000000000	0.650000000000000	0.623437500000000	0.559375000000000
681.000000000000	0.653125000000000	0.629687500000000	0.560937500000000
691.000000000000	0.656250000000000	0.634375000000000	0.565625000000000
701.000000000000	0.659375000000000	0.634375000000000	0.567187500000000
711.000000000000	0.660937500000000	0.640625000000000	0.568750000000000
721.000000000000	0.660937500000000	0.643750000000000	0.570312500000000
731.000000000000	0.662500000000000	0.645312500000000	0.570312500000000
741.000000000000	0.662500000000000	0.645312500000000	0.570312500000000
751.000000000000	0.665625000000000	0.642187500000000	0.570312500000000
761.000000000000	0.667187500000000	0.643750000000000	0.571875000000000
771.000000000000	0.670312500000000	0.653125000000000	0.576562500000000
781.000000000000	0.671875000000000	0.654687500000000	0.576562500000000
791.000000000000	0.673437500000000	0.656250000000000	0.579687500000000
801.000000000000	0.675000000000000	0.656250000000000	0.581250000000000
811.000000000000	0.676562500000000	0.657812500000000	0.579687500000000
821.000000000000	0.678125000000000	0.662500000000000	0.581250000000000
831.000000000000	0.679687500000000	0.665625000000000	0.579687500000000
841.000000000000	0.681250000000000	0.665625000000000	0.579687500000000
851.000000000000	0.682812500000000	0.668750000000000	0.581250000000000
861.000000000000	0.687500000000000	0.668750000000000	0.581250000000000
871.000000000000	0.689062500000000	0.668750000000000	0.584375000000000
881.000000000000	0.689062500000000	0.668750000000000	0.584375000000000
891.000000000000	0.689062500000000	0.670312500000000	0.582812500000000
901.000000000000	0.689062500000000	0.671875000000000	0.585937500000000
911.000000000000	0.689062500000000	0.673437500000000	0.585937500000000
921.000000000000	0.689062500000000	0.670312500000000	0.584375000000000
931.000000000000	0.690625000000000	0.671875000000000	0.585937500000000
941.000000000000	0.692187500000000	0.671875000000000	0.584375000000000
951.000000000000	0.693750000000000	0.675000000000000	0.582812500000000
961.000000000000	0.695312500000000	0.675000000000000	0.584375000000000
971.000000000000	0.696875000000000	0.673437500000000	0.585937500000000
981.000000000000	0.696875000000000	0.676562500000000	0.585937500000000
991.000000000000	0.696875000000000	0.675000000000000	0.585937500000000
1001.00000000000	0.700000000000000	0.675000000000000	0.585937500000000
1011.00000000000	0.700000000000000	0.678125000000000	0.587500000000000
1021.00000000000	0.701562500000000	0.682812500000000	0.587500000000000
1031	0.703125000000000	0.684375000000000	0.585937500000000
1041	0.703125000000000	0.689062500000000	0.589062500000000
1051	0.704687500000000	0.685937500000000	0.589062500000000
1061	0.704687500000000	0.685937500000000	0.590625000000000
1071	0.704687500000000	0.689062500000000	0.587500000000000
1081	0.706250000000000	0.690625000000000	0.587500000000000
1091	0.706250000000000	0.696875000000000	0.590625000000000
1101	0.706250000000000	0.695312500000000	0.593750000000000
1111	0.707812500000000	0.700000000000000	0.595312500000000
1121	0.707812500000000	0.701562500000000	0.592187500000000
1131	0.707812500000000	0.703125000000000	0.593750000000000
1141	0.709375000000000	0.704687500000000	0.593750000000000
1151	0.712500000000000	0.704687500000000	0.593750000000000
1161	0.714062500000000	0.704687500000000	0.593750000000000
1171	0.715625000000000	0.703125000000000	0.595312500000000
1181	0.717187500000000	0.701562500000000	0.595312500000000
1191	0.718750000000000	0.703125000000000	0.596875000000000
1201	0.720312500000000	0.704687500000000	0.593750000000000
1211	0.721875000000000	0.707812500000000	0.596875000000000
1221	0.723437500000000	0.706250000000000	0.596875000000000
1231	0.725000000000000	0.704687500000000	0.595312500000000
1241	0.725000000000000	0.704687500000000	0.593750000000000
1251	0.726562500000000	0.706250000000000	0.595312500000000
1261	0.728125000000000	0.709375000000000	0.595312500000000
1271	0.731250000000000	0.710937500000000	0.595312500000000
1281	0.731250000000000	0.712500000000000	0.595312500000000
1291	0.731250000000000	0.709375000000000	0.596875000000000
1301	0.731250000000000	0.709375000000000	0.595312500000000
1311	0.731250000000000	0.712500000000000	0.595312500000000
1321	0.731250000000000	0.710937500000000	0.595312500000000
1331	0.734375000000000	0.712500000000000	0.595312500000000
1341	0.737500000000000	0.712500000000000	0.595312500000000
1351	0.739062500000000	0.714062500000000	0.595312500000000
1361	0.739062500000000	0.714062500000000	0.598437500000000
1371	0.742187500000000	0.714062500000000	0.598437500000000
1381	0.743750000000000	0.715625000000000	0.598437500000000
1391	0.745312500000000	0.717187500000000	0.600000000000000
1401	0.745312500000000	0.720312500000000	0.601562500000000
1411	0.745312500000000	0.720312500000000	0.601562500000000
1421	0.745312500000000	0.720312500000000	0.601562500000000
1431	0.745312500000000	0.718750000000000	0.603125000000000
1441	0.745312500000000	0.717187500000000	0.606250000000000
1451	0.745312500000000	0.718750000000000	0.606250000000000
1461	0.746875000000000	0.720312500000000	0.603125000000000
1471	0.746875000000000	0.723437500000000	0.603125000000000
1481	0.748437500000000	0.725000000000000	0.604687500000000
1491	0.748437500000000	0.725000000000000	0.604687500000000
1501	0.748437500000000	0.725000000000000	0.604687500000000
1511	0.751562500000000	0.725000000000000	0.606250000000000
1521	0.753125000000000	0.723437500000000	0.606250000000000
1531	0.754687500000000	0.725000000000000	0.604687500000000
1541.00000000000	0.754687500000000	0.726562500000000	0.604687500000000
1551.00000000000	0.754687500000000	0.726562500000000	0.606250000000000
1561.00000000000	0.754687500000000	0.726562500000000	0.606250000000000
1571.00000000000	0.754687500000000	0.728125000000000	0.606250000000000
1581.00000000000	0.756250000000000	0.726562500000000	0.606250000000000
1591.00000000000	0.756250000000000	0.725000000000000	0.606250000000000
1601.00000000000	0.757812500000000	0.726562500000000	0.606250000000000
1611.00000000000	0.759375000000000	0.728125000000000	0.604687500000000
1621.00000000000	0.760937500000000	0.726562500000000	0.604687500000000
1631.00000000000	0.760937500000000	0.725000000000000	0.607812500000000
1641.00000000000	0.760937500000000	0.728125000000000	0.609375000000000
1651.00000000000	0.762500000000000	0.729687500000000	0.607812500000000
1661.00000000000	0.762500000000000	0.728125000000000	0.609375000000000
1671.00000000000	0.762500000000000	0.728125000000000	0.609375000000000
1681.00000000000	0.762500000000000	0.728125000000000	0.607812500000000
1691.00000000000	0.762500000000000	0.728125000000000	0.607812500000000
1701.00000000000	0.762500000000000	0.729687500000000	0.609375000000000
1711.00000000000	0.762500000000000	0.729687500000000	0.609375000000000
1721.00000000000	0.762500000000000	0.731250000000000	0.609375000000000
1731.00000000000	0.762500000000000	0.732812500000000	0.609375000000000
1741.00000000000	0.762500000000000	0.732812500000000	0.609375000000000
1751.00000000000	0.762500000000000	0.732812500000000	0.609375000000000
1761.00000000000	0.764062500000000	0.734375000000000	0.607812500000000
1771.00000000000	0.764062500000000	0.734375000000000	0.609375000000000
1781.00000000000	0.764062500000000	0.734375000000000	0.609375000000000
1791.00000000000	0.764062500000000	0.734375000000000	0.609375000000000
1801.00000000000	0.764062500000000	0.734375000000000	0.609375000000000
1811.00000000000	0.764062500000000	0.737500000000000	0.610937500000000
1821.00000000000	0.764062500000000	0.737500000000000	0.610937500000000
1831.00000000000	0.765625000000000	0.737500000000000	0.610937500000000
1841.00000000000	0.765625000000000	0.737500000000000	0.610937500000000
1851.00000000000	0.765625000000000	0.737500000000000	0.610937500000000
1861.00000000000	0.765625000000000	0.739062500000000	0.610937500000000
1871.00000000000	0.765625000000000	0.739062500000000	0.610937500000000
1881.00000000000	0.765625000000000	0.739062500000000	0.610937500000000
1891.00000000000	0.765625000000000	0.742187500000000	0.610937500000000
1901.00000000000	0.765625000000000	0.742187500000000	0.610937500000000
1911.00000000000	0.767187500000000	0.742187500000000	0.609375000000000
1921.00000000000	0.768750000000000	0.742187500000000	0.609375000000000
1931.00000000000	0.770312500000000	0.743750000000000	0.609375000000000
1941.00000000000	0.770312500000000	0.743750000000000	0.609375000000000
1951.00000000000	0.770312500000000	0.743750000000000	0.609375000000000
1961.00000000000	0.770312500000000	0.743750000000000	0.610937500000000
1971.00000000000	0.770312500000000	0.745312500000000	0.609375000000000
1981.00000000000	0.770312500000000	0.746875000000000	0.609375000000000
1991.00000000000	0.771875000000000	0.748437500000000	0.610937500000000
2001.00000000000	0.773437500000000	0.750000000000000	0.610937500000000
2011.00000000000	0.773437500000000	0.750000000000000	0.610937500000000
2021.00000000000	0.775000000000000	0.748437500000000	0.609375000000000
2031.00000000000	0.775000000000000	0.750000000000000	0.609375000000000
2041.00000000000	0.775000000000000	0.751562500000000	0.610937500000000
2051	0.775000000000000	0.751562500000000	0.609375000000000
2061	0.775000000000000	0.751562500000000	0.609375000000000
2071	0.775000000000000	0.753125000000000	0.609375000000000
2081	0.776562500000000	0.756250000000000	0.609375000000000
2091	0.776562500000000	0.756250000000000	0.610937500000000
2101	0.776562500000000	0.756250000000000	0.609375000000000
2111	0.776562500000000	0.754687500000000	0.610937500000000
2121	0.776562500000000	0.754687500000000	0.610937500000000
2131	0.776562500000000	0.756250000000000	0.610937500000000
2141	0.776562500000000	0.757812500000000	0.610937500000000
2151	0.776562500000000	0.760937500000000	0.610937500000000
2161	0.776562500000000	0.759375000000000	0.610937500000000
2171	0.776562500000000	0.759375000000000	0.610937500000000
2181	0.776562500000000	0.762500000000000	0.610937500000000
2191	0.776562500000000	0.762500000000000	0.609375000000000
2201	0.778125000000000	0.762500000000000	0.609375000000000
2211	0.778125000000000	0.764062500000000	0.609375000000000
2221	0.778125000000000	0.764062500000000	0.610937500000000
2231	0.778125000000000	0.764062500000000	0.610937500000000
2241	0.778125000000000	0.762500000000000	0.609375000000000
2251	0.778125000000000	0.760937500000000	0.609375000000000
2261	0.778125000000000	0.764062500000000	0.609375000000000
2271	0.779687500000000	0.762500000000000	0.610937500000000
2281	0.779687500000000	0.764062500000000	0.610937500000000
2291	0.781250000000000	0.765625000000000	0.610937500000000
2301	0.782812500000000	0.765625000000000	0.610937500000000
2311	0.782812500000000	0.767187500000000	0.610937500000000
2321	0.782812500000000	0.767187500000000	0.610937500000000
2331	0.782812500000000	0.768750000000000	0.610937500000000
2341	0.782812500000000	0.768750000000000	0.609375000000000
2351	0.782812500000000	0.770312500000000	0.610937500000000
2361	0.782812500000000	0.768750000000000	0.609375000000000
2371	0.782812500000000	0.768750000000000	0.610937500000000
2381	0.784375000000000	0.770312500000000	0.610937500000000
2391	0.784375000000000	0.770312500000000	0.610937500000000
2401	0.784375000000000	0.770312500000000	0.609375000000000
2411	0.787500000000000	0.768750000000000	0.609375000000000
2421	0.787500000000000	0.771875000000000	0.612500000000000
2431	0.790625000000000	0.771875000000000	0.612500000000000
2441	0.790625000000000	0.771875000000000	0.612500000000000
2451	0.790625000000000	0.771875000000000	0.612500000000000
2461	0.790625000000000	0.773437500000000	0.612500000000000
2471	0.790625000000000	0.773437500000000	0.612500000000000
2481	0.790625000000000	0.775000000000000	0.612500000000000
2491	0.790625000000000	0.776562500000000	0.612500000000000
2501	0.790625000000000	0.776562500000000	0.612500000000000
2511	0.790625000000000	0.776562500000000	0.612500000000000
2521	0.790625000000000	0.776562500000000	0.612500000000000
2531	0.790625000000000	0.776562500000000	0.612500000000000
2541	0.790625000000000	0.776562500000000	0.612500000000000
2551	0.790625000000000	0.775000000000000	0.610937500000000
2561	0.790625000000000	0.775000000000000	0.612500000000000
2571	0.792187500000000	0.775000000000000	0.612500000000000
2581	0.792187500000000	0.776562500000000	0.612500000000000
2591	0.792187500000000	0.779687500000000	0.612500000000000
2601	0.792187500000000	0.781250000000000	0.612500000000000
2611	0.792187500000000	0.781250000000000	0.612500000000000
2621	0.792187500000000	0.781250000000000	0.612500000000000
2631	0.792187500000000	0.782812500000000	0.612500000000000
2641	0.792187500000000	0.782812500000000	0.610937500000000
2651	0.793750000000000	0.784375000000000	0.610937500000000
2661	0.793750000000000	0.781250000000000	0.610937500000000
2671	0.793750000000000	0.781250000000000	0.610937500000000
2681	0.793750000000000	0.782812500000000	0.610937500000000
2691	0.795312500000000	0.784375000000000	0.614062500000000
2701	0.795312500000000	0.784375000000000	0.612500000000000
2711	0.795312500000000	0.782812500000000	0.614062500000000
2721	0.795312500000000	0.782812500000000	0.614062500000000
2731	0.795312500000000	0.784375000000000	0.614062500000000
2741	0.795312500000000	0.784375000000000	0.614062500000000
2751	0.795312500000000	0.784375000000000	0.614062500000000
2761	0.796875000000000	0.784375000000000	0.614062500000000
2771	0.796875000000000	0.785937500000000	0.614062500000000
2781	0.796875000000000	0.785937500000000	0.614062500000000
2791	0.796875000000000	0.784375000000000	0.614062500000000
2801	0.796875000000000	0.787500000000000	0.612500000000000
2811	0.796875000000000	0.789062500000000	0.614062500000000
2821	0.796875000000000	0.789062500000000	0.614062500000000
2831	0.796875000000000	0.787500000000000	0.612500000000000
2841	0.796875000000000	0.787500000000000	0.615625000000000
2851	0.796875000000000	0.789062500000000	0.615625000000000
2861	0.796875000000000	0.790625000000000	0.614062500000000
2871	0.796875000000000	0.790625000000000	0.614062500000000
2881	0.796875000000000	0.790625000000000	0.614062500000000
2891	0.796875000000000	0.790625000000000	0.615625000000000
2901	0.796875000000000	0.790625000000000	0.615625000000000
2911	0.798437500000000	0.790625000000000	0.615625000000000
2921	0.801562500000000	0.790625000000000	0.615625000000000
2931	0.801562500000000	0.789062500000000	0.615625000000000
2941	0.801562500000000	0.787500000000000	0.615625000000000
2951	0.803125000000000	0.789062500000000	0.615625000000000
2961	0.804687500000000	0.792187500000000	0.615625000000000
2971	0.804687500000000	0.793750000000000	0.615625000000000
2981	0.804687500000000	0.793750000000000	0.615625000000000
2991	0.804687500000000	0.792187500000000	0.615625000000000
3001	0.804687500000000	0.790625000000000	0.615625000000000
3011	0.806250000000000	0.790625000000000	0.615625000000000
3021	0.806250000000000	0.793750000000000	0.614062500000000
3031	0.806250000000000	0.793750000000000	0.614062500000000
3041	0.806250000000000	0.793750000000000	0.614062500000000
3051	0.806250000000000	0.793750000000000	0.614062500000000
3061	0.806250000000000	0.793750000000000	0.614062500000000
3071	0.806250000000000	0.793750000000000	0.615625000000000
3081	0.806250000000000	0.793750000000000	0.615625000000000
3091	0.806250000000000	0.793750000000000	0.614062500000000
3101	0.806250000000000	0.793750000000000	0.614062500000000
3111	0.806250000000000	0.795312500000000	0.614062500000000
3121	0.806250000000000	0.795312500000000	0.614062500000000
3131	0.807812500000000	0.795312500000000	0.614062500000000
3141	0.809375000000000	0.795312500000000	0.614062500000000
3151	0.809375000000000	0.796875000000000	0.614062500000000
3161	0.809375000000000	0.798437500000000	0.615625000000000
3171	0.810937500000000	0.796875000000000	0.615625000000000
3181	0.810937500000000	0.796875000000000	0.614062500000000
3191	0.810937500000000	0.798437500000000	0.614062500000000
3201	0.810937500000000	0.798437500000000	0.615625000000000
3211	0.810937500000000	0.798437500000000	0.615625000000000
3221	0.810937500000000	0.798437500000000	0.615625000000000
3231	0.810937500000000	0.798437500000000	0.615625000000000
3241	0.810937500000000	0.801562500000000	0.615625000000000
3251	0.810937500000000	0.801562500000000	0.617187500000000
3261	0.812500000000000	0.801562500000000	0.617187500000000
3271	0.812500000000000	0.801562500000000	0.617187500000000
3281	0.812500000000000	0.804687500000000	0.615625000000000
3291	0.812500000000000	0.804687500000000	0.615625000000000
3301	0.812500000000000	0.806250000000000	0.615625000000000
3311	0.812500000000000	0.806250000000000	0.617187500000000
3321	0.812500000000000	0.806250000000000	0.615625000000000
3331	0.812500000000000	0.806250000000000	0.615625000000000
3341	0.812500000000000	0.807812500000000	0.617187500000000
3351	0.812500000000000	0.807812500000000	0.617187500000000
3361	0.812500000000000	0.807812500000000	0.617187500000000
3371	0.812500000000000	0.807812500000000	0.617187500000000
3381	0.812500000000000	0.807812500000000	0.615625000000000
3391	0.812500000000000	0.809375000000000	0.615625000000000
3401	0.812500000000000	0.810937500000000	0.617187500000000
3411	0.812500000000000	0.810937500000000	0.617187500000000
3421	0.812500000000000	0.810937500000000	0.617187500000000
3431	0.812500000000000	0.810937500000000	0.617187500000000
3441	0.812500000000000	0.810937500000000	0.617187500000000
3451	0.812500000000000	0.810937500000000	0.617187500000000
3461	0.812500000000000	0.814062500000000	0.617187500000000
3471	0.812500000000000	0.814062500000000	0.617187500000000
3481	0.812500000000000	0.814062500000000	0.615625000000000
3491	0.812500000000000	0.814062500000000	0.618750000000000
3501	0.812500000000000	0.812500000000000	0.618750000000000
3511	0.812500000000000	0.814062500000000	0.618750000000000
3521	0.812500000000000	0.815625000000000	0.618750000000000
3531	0.812500000000000	0.814062500000000	0.618750000000000
3541	0.814062500000000	0.814062500000000	0.618750000000000
3551	0.814062500000000	0.815625000000000	0.618750000000000
3561	0.814062500000000	0.815625000000000	0.618750000000000
3571	0.814062500000000	0.817187500000000	0.618750000000000
3581	0.814062500000000	0.817187500000000	0.617187500000000
3591	0.814062500000000	0.817187500000000	0.617187500000000
3601	0.814062500000000	0.817187500000000	0.617187500000000
3611	0.814062500000000	0.817187500000000	0.618750000000000
3621	0.814062500000000	0.817187500000000	0.618750000000000
3631	0.814062500000000	0.817187500000000	0.618750000000000
3641	0.814062500000000	0.817187500000000	0.617187500000000
3651	0.815625000000000	0.817187500000000	0.618750000000000
3661	0.815625000000000	0.817187500000000	0.618750000000000
3671	0.815625000000000	0.817187500000000	0.618750000000000
3681	0.815625000000000	0.818750000000000	0.618750000000000
3691	0.817187500000000	0.818750000000000	0.618750000000000
3701	0.817187500000000	0.818750000000000	0.618750000000000
3711	0.817187500000000	0.818750000000000	0.618750000000000
3721	0.817187500000000	0.820312500000000	0.617187500000000
3731	0.817187500000000	0.820312500000000	0.618750000000000
3741	0.817187500000000	0.820312500000000	0.618750000000000
3751	0.817187500000000	0.818750000000000	0.618750000000000
3761	0.817187500000000	0.820312500000000	0.617187500000000
3771	0.817187500000000	0.820312500000000	0.617187500000000
3781	0.817187500000000	0.821875000000000	0.618750000000000
3791	0.817187500000000	0.823437500000000	0.618750000000000
3801	0.817187500000000	0.823437500000000	0.618750000000000
3811	0.817187500000000	0.823437500000000	0.617187500000000
3821	0.817187500000000	0.823437500000000	0.618750000000000
3831	0.817187500000000	0.823437500000000	0.618750000000000
3841	0.817187500000000	0.825000000000000	0.618750000000000
3851	0.817187500000000	0.821875000000000	0.618750000000000
3861	0.817187500000000	0.821875000000000	0.618750000000000
3871	0.818750000000000	0.823437500000000	0.618750000000000
3881	0.818750000000000	0.825000000000000	0.618750000000000
3891	0.818750000000000	0.825000000000000	0.618750000000000
3901	0.818750000000000	0.825000000000000	0.618750000000000
3911	0.818750000000000	0.825000000000000	0.618750000000000
3921	0.818750000000000	0.825000000000000	0.618750000000000
3931	0.818750000000000	0.825000000000000	0.618750000000000
3941	0.818750000000000	0.823437500000000	0.618750000000000
3951	0.818750000000000	0.823437500000000	0.618750000000000
3961	0.818750000000000	0.823437500000000	0.618750000000000
3971	0.820312500000000	0.823437500000000	0.618750000000000
3981	0.820312500000000	0.825000000000000	0.618750000000000
3991	0.820312500000000	0.825000000000000	0.618750000000000
4001	0.820312500000000	0.825000000000000	0.617187500000000
4011	0.820312500000000	0.826562500000000	0.617187500000000
4021	0.820312500000000	0.826562500000000	0.617187500000000
4031	0.820312500000000	0.826562500000000	0.617187500000000
4041	0.820312500000000	0.826562500000000	0.617187500000000
4051	0.820312500000000	0.828125000000000	0.617187500000000
4061	0.820312500000000	0.828125000000000	0.617187500000000
4071	0.821875000000000	0.828125000000000	0.618750000000000
4081	0.823437500000000	0.829687500000000	0.618750000000000
4091	0.823437500000000	0.829687500000000	0.618750000000000
4101	0.823437500000000	0.829687500000000	0.617187500000000
4111	0.823437500000000	0.829687500000000	0.617187500000000
4121	0.823437500000000	0.831250000000000	0.618750000000000
4131	0.823437500000000	0.831250000000000	0.618750000000000
4141	0.823437500000000	0.831250000000000	0.618750000000000
4151	0.823437500000000	0.831250000000000	0.617187500000000
4161	0.823437500000000	0.831250000000000	0.617187500000000
4171	0.823437500000000	0.831250000000000	0.618750000000000
4181	0.823437500000000	0.831250000000000	0.618750000000000
4191	0.825000000000000	0.831250000000000	0.618750000000000
4201	0.825000000000000	0.831250000000000	0.618750000000000
4211	0.825000000000000	0.831250000000000	0.617187500000000
4221	0.825000000000000	0.832812500000000	0.617187500000000
4231	0.825000000000000	0.832812500000000	0.617187500000000
4241	0.825000000000000	0.832812500000000	0.617187500000000
4251	0.825000000000000	0.832812500000000	0.617187500000000
4261	0.825000000000000	0.832812500000000	0.618750000000000
4271	0.825000000000000	0.834375000000000	0.618750000000000
4281	0.825000000000000	0.835937500000000	0.618750000000000
4291	0.825000000000000	0.835937500000000	0.618750000000000
4301	0.825000000000000	0.837500000000000	0.618750000000000
4311	0.825000000000000	0.837500000000000	0.618750000000000
4321	0.825000000000000	0.837500000000000	0.617187500000000
4331	0.825000000000000	0.837500000000000	0.617187500000000
4341	0.825000000000000	0.837500000000000	0.618750000000000
4351	0.825000000000000	0.837500000000000	0.618750000000000
4361	0.825000000000000	0.837500000000000	0.617187500000000
4371	0.826562500000000	0.837500000000000	0.617187500000000
4381	0.826562500000000	0.837500000000000	0.617187500000000
4391	0.826562500000000	0.837500000000000	0.617187500000000
4401	0.826562500000000	0.837500000000000	0.618750000000000
4411	0.826562500000000	0.837500000000000	0.618750000000000
4421	0.826562500000000	0.837500000000000	0.618750000000000
4431	0.826562500000000	0.837500000000000	0.618750000000000
4441	0.826562500000000	0.837500000000000	0.618750000000000
4451	0.826562500000000	0.837500000000000	0.618750000000000
4461	0.826562500000000	0.837500000000000	0.618750000000000
4471	0.826562500000000	0.837500000000000	0.617187500000000
4481	0.826562500000000	0.837500000000000	0.617187500000000
4491	0.826562500000000	0.837500000000000	0.617187500000000
4501	0.826562500000000	0.837500000000000	0.618750000000000
4511	0.826562500000000	0.835937500000000	0.618750000000000
4521	0.826562500000000	0.837500000000000	0.618750000000000
4531	0.826562500000000	0.837500000000000	0.618750000000000
4541	0.826562500000000	0.837500000000000	0.618750000000000
4551	0.828125000000000	0.839062500000000	0.618750000000000
4561	0.828125000000000	0.839062500000000	0.618750000000000
4571	0.828125000000000	0.839062500000000	0.618750000000000
4581	0.828125000000000	0.839062500000000	0.618750000000000
4591	0.829687500000000	0.840625000000000	0.618750000000000
4601	0.829687500000000	0.840625000000000	0.618750000000000
4611	0.829687500000000	0.840625000000000	0.618750000000000
4621	0.829687500000000	0.840625000000000	0.618750000000000
4631	0.831250000000000	0.840625000000000	0.618750000000000
4641	0.831250000000000	0.840625000000000	0.618750000000000
4651	0.831250000000000	0.842187500000000	0.618750000000000
4661	0.831250000000000	0.842187500000000	0.618750000000000
4671	0.831250000000000	0.845312500000000	0.618750000000000
4681	0.831250000000000	0.845312500000000	0.618750000000000
4691	0.831250000000000	0.845312500000000	0.618750000000000
4701	0.831250000000000	0.845312500000000	0.618750000000000
4711	0.831250000000000	0.845312500000000	0.618750000000000
4721	0.831250000000000	0.845312500000000	0.618750000000000
4731	0.831250000000000	0.845312500000000	0.618750000000000
4741	0.831250000000000	0.845312500000000	0.618750000000000
4751	0.832812500000000	0.845312500000000	0.618750000000000
4761	0.832812500000000	0.846875000000000	0.618750000000000
4771	0.832812500000000	0.846875000000000	0.618750000000000
4781	0.832812500000000	0.846875000000000	0.617187500000000
4791	0.832812500000000	0.846875000000000	0.618750000000000
4801	0.832812500000000	0.846875000000000	0.617187500000000
4811	0.832812500000000	0.846875000000000	0.618750000000000
4821	0.832812500000000	0.846875000000000	0.618750000000000
4831	0.832812500000000	0.846875000000000	0.618750000000000
4841	0.832812500000000	0.846875000000000	0.618750000000000
4851	0.832812500000000	0.846875000000000	0.618750000000000
4861	0.834375000000000	0.846875000000000	0.618750000000000
4871	0.834375000000000	0.846875000000000	0.618750000000000
4881	0.834375000000000	0.846875000000000	0.618750000000000
4891	0.834375000000000	0.846875000000000	0.617187500000000
4901	0.834375000000000	0.846875000000000	0.618750000000000
4911	0.835937500000000	0.846875000000000	0.618750000000000
4921	0.835937500000000	0.846875000000000	0.620312500000000
4931	0.835937500000000	0.846875000000000	0.620312500000000
4941	0.835937500000000	0.848437500000000	0.618750000000000
4951	0.835937500000000	0.848437500000000	0.620312500000000
4961	0.835937500000000	0.846875000000000	0.620312500000000
4971	0.835937500000000	0.846875000000000	0.620312500000000
4981	0.835937500000000	0.846875000000000	0.618750000000000
4991	0.835937500000000	0.848437500000000	0.618750000000000
5001	0.835937500000000	0.848437500000000	0.618750000000000
5011	0.835937500000000	0.848437500000000	0.618750000000000
5021	0.837500000000000	0.848437500000000	0.618750000000000
5031	0.837500000000000	0.848437500000000	0.618750000000000
5041	0.839062500000000	0.848437500000000	0.618750000000000
5051	0.839062500000000	0.848437500000000	0.618750000000000
5061	0.839062500000000	0.848437500000000	0.618750000000000
5071	0.839062500000000	0.848437500000000	0.620312500000000
5081	0.839062500000000	0.848437500000000	0.618750000000000
5091	0.839062500000000	0.848437500000000	0.620312500000000
5101	0.839062500000000	0.848437500000000	0.618750000000000
5111	0.839062500000000	0.848437500000000	0.618750000000000
5121	0.839062500000000	0.848437500000000	0.618750000000000
5131	0.839062500000000	0.848437500000000	0.620312500000000
5141	0.839062500000000	0.848437500000000	0.620312500000000
5151	0.839062500000000	0.848437500000000	0.618750000000000
5161	0.839062500000000	0.846875000000000	0.618750000000000
5171	0.839062500000000	0.846875000000000	0.620312500000000
5181	0.839062500000000	0.846875000000000	0.620312500000000
5191	0.839062500000000	0.848437500000000	0.620312500000000
5201	0.839062500000000	0.848437500000000	0.618750000000000
5211	0.839062500000000	0.848437500000000	0.620312500000000
5221	0.839062500000000	0.848437500000000	0.618750000000000
5231	0.839062500000000	0.848437500000000	0.618750000000000
5241	0.840625000000000	0.848437500000000	0.621875000000000
5251	0.840625000000000	0.848437500000000	0.620312500000000
5261	0.840625000000000	0.848437500000000	0.620312500000000
5271	0.840625000000000	0.848437500000000	0.620312500000000
5281	0.840625000000000	0.848437500000000	0.620312500000000
5291	0.840625000000000	0.848437500000000	0.620312500000000
5301	0.840625000000000	0.848437500000000	0.620312500000000
5311	0.840625000000000	0.848437500000000	0.618750000000000
5321	0.840625000000000	0.848437500000000	0.618750000000000
5331	0.840625000000000	0.850000000000000	0.620312500000000
5341	0.840625000000000	0.850000000000000	0.620312500000000
5351	0.840625000000000	0.850000000000000	0.620312500000000
5361	0.840625000000000	0.851562500000000	0.618750000000000
5371	0.840625000000000	0.851562500000000	0.620312500000000
5381	0.842187500000000	0.851562500000000	0.620312500000000
5391	0.842187500000000	0.851562500000000	0.620312500000000
5401	0.842187500000000	0.851562500000000	0.620312500000000
5411	0.842187500000000	0.851562500000000	0.620312500000000
5421	0.842187500000000	0.853125000000000	0.618750000000000
5431	0.842187500000000	0.853125000000000	0.620312500000000
5441	0.842187500000000	0.853125000000000	0.620312500000000
5451	0.842187500000000	0.853125000000000	0.620312500000000
5461	0.842187500000000	0.853125000000000	0.620312500000000
5471	0.842187500000000	0.853125000000000	0.620312500000000
5481	0.842187500000000	0.853125000000000	0.620312500000000
5491	0.842187500000000	0.853125000000000	0.620312500000000
5501	0.842187500000000	0.853125000000000	0.620312500000000
5511	0.842187500000000	0.853125000000000	0.618750000000000
5521	0.842187500000000	0.854687500000000	0.618750000000000
5531	0.842187500000000	0.854687500000000	0.618750000000000
5541	0.842187500000000	0.854687500000000	0.618750000000000
5551	0.842187500000000	0.854687500000000	0.620312500000000
5561	0.842187500000000	0.854687500000000	0.620312500000000
5571	0.842187500000000	0.854687500000000	0.620312500000000
5581	0.842187500000000	0.854687500000000	0.620312500000000
5591	0.842187500000000	0.856250000000000	0.620312500000000
5601	0.842187500000000	0.856250000000000	0.618750000000000
5611	0.842187500000000	0.856250000000000	0.618750000000000
5621	0.842187500000000	0.856250000000000	0.618750000000000
5631	0.842187500000000	0.856250000000000	0.618750000000000
5641	0.842187500000000	0.856250000000000	0.618750000000000
5651	0.842187500000000	0.856250000000000	0.620312500000000
5661	0.842187500000000	0.856250000000000	0.620312500000000
5671	0.842187500000000	0.857812500000000	0.620312500000000
5681	0.842187500000000	0.857812500000000	0.620312500000000
5691	0.842187500000000	0.856250000000000	0.618750000000000
5701	0.843750000000000	0.856250000000000	0.620312500000000
5711	0.843750000000000	0.856250000000000	0.620312500000000
5721	0.843750000000000	0.857812500000000	0.620312500000000
5731	0.843750000000000	0.856250000000000	0.620312500000000
5741	0.843750000000000	0.856250000000000	0.620312500000000
5751	0.843750000000000	0.856250000000000	0.620312500000000
5761	0.843750000000000	0.856250000000000	0.620312500000000
5771	0.843750000000000	0.857812500000000	0.620312500000000
5781	0.843750000000000	0.857812500000000	0.620312500000000
5791	0.843750000000000	0.857812500000000	0.620312500000000
5801	0.843750000000000	0.857812500000000	0.620312500000000
5811	0.843750000000000	0.857812500000000	0.618750000000000
5821	0.843750000000000	0.856250000000000	0.620312500000000
5831	0.843750000000000	0.857812500000000	0.620312500000000
5841	0.843750000000000	0.857812500000000	0.620312500000000
5851	0.843750000000000	0.859375000000000	0.620312500000000
5861	0.845312500000000	0.859375000000000	0.620312500000000
5871	0.845312500000000	0.859375000000000	0.620312500000000
5881	0.845312500000000	0.859375000000000	0.620312500000000
5891	0.845312500000000	0.859375000000000	0.620312500000000
5901	0.845312500000000	0.859375000000000	0.620312500000000
5911	0.845312500000000	0.859375000000000	0.620312500000000
5921	0.845312500000000	0.859375000000000	0.620312500000000
5931	0.845312500000000	0.859375000000000	0.621875000000000
5941	0.845312500000000	0.859375000000000	0.620312500000000
5951	0.845312500000000	0.859375000000000	0.620312500000000
5961	0.845312500000000	0.859375000000000	0.620312500000000
5971	0.845312500000000	0.859375000000000	0.620312500000000
5981	0.845312500000000	0.859375000000000	0.620312500000000
5991	0.845312500000000	0.859375000000000	0.620312500000000
6001	0.845312500000000	0.859375000000000	0.620312500000000
6011	0.846875000000000	0.859375000000000	0.620312500000000
6021	0.846875000000000	0.859375000000000	0.620312500000000
6031	0.846875000000000	0.859375000000000	0.620312500000000
6041	0.846875000000000	0.860937500000000	0.620312500000000
6051	0.846875000000000	0.860937500000000	0.620312500000000
6061	0.846875000000000	0.860937500000000	0.621875000000000
6071	0.846875000000000	0.860937500000000	0.620312500000000
6081	0.846875000000000	0.860937500000000	0.620312500000000
6091	0.846875000000000	0.860937500000000	0.618750000000000
6101	0.846875000000000	0.860937500000000	0.618750000000000
6111	0.846875000000000	0.860937500000000	0.618750000000000
6121	0.846875000000000	0.860937500000000	0.618750000000000
6131	0.846875000000000	0.860937500000000	0.620312500000000
6141	0.846875000000000	0.860937500000000	0.620312500000000
6151	0.846875000000000	0.860937500000000	0.620312500000000
6161	0.846875000000000	0.860937500000000	0.618750000000000
6171	0.846875000000000	0.860937500000000	0.620312500000000
6181	0.846875000000000	0.860937500000000	0.620312500000000
6191	0.846875000000000	0.860937500000000	0.620312500000000
6201	0.846875000000000	0.860937500000000	0.620312500000000
6211	0.846875000000000	0.860937500000000	0.620312500000000
6221	0.846875000000000	0.860937500000000	0.620312500000000
6231	0.846875000000000	0.860937500000000	0.620312500000000
6241	0.846875000000000	0.860937500000000	0.620312500000000
6251	0.846875000000000	0.860937500000000	0.620312500000000
6261	0.846875000000000	0.860937500000000	0.620312500000000
6271	0.846875000000000	0.860937500000000	0.618750000000000
6281	0.846875000000000	0.860937500000000	0.618750000000000
6291	0.846875000000000	0.860937500000000	0.620312500000000
6301	0.846875000000000	0.860937500000000	0.620312500000000
6311	0.846875000000000	0.860937500000000	0.620312500000000
6321	0.846875000000000	0.860937500000000	0.620312500000000
6331	0.846875000000000	0.860937500000000	0.620312500000000
6341	0.846875000000000	0.860937500000000	0.620312500000000
6351	0.846875000000000	0.860937500000000	0.620312500000000
6361	0.846875000000000	0.860937500000000	0.618750000000000
6371	0.846875000000000	0.860937500000000	0.620312500000000
6381	0.846875000000000	0.860937500000000	0.620312500000000
6391	0.846875000000000	0.860937500000000	0.618750000000000
6401	0.846875000000000	0.860937500000000	0.618750000000000
6411	0.846875000000000	0.860937500000000	0.618750000000000
6421	0.846875000000000	0.860937500000000	0.618750000000000
6431	0.848437500000000	0.860937500000000	0.620312500000000
6441	0.848437500000000	0.860937500000000	0.618750000000000
6451	0.848437500000000	0.860937500000000	0.618750000000000
6461	0.848437500000000	0.860937500000000	0.620312500000000
6471	0.848437500000000	0.860937500000000	0.620312500000000
6481	0.848437500000000	0.860937500000000	0.618750000000000
6491	0.848437500000000	0.860937500000000	0.618750000000000
6501	0.848437500000000	0.860937500000000	0.620312500000000
6511	0.848437500000000	0.860937500000000	0.618750000000000
6521	0.848437500000000	0.860937500000000	0.618750000000000
6531	0.848437500000000	0.860937500000000	0.620312500000000
6541	0.848437500000000	0.859375000000000	0.620312500000000
6551	0.848437500000000	0.859375000000000	0.620312500000000
6561	0.850000000000000	0.859375000000000	0.620312500000000
6571	0.850000000000000	0.860937500000000	0.620312500000000
6581	0.850000000000000	0.860937500000000	0.620312500000000
6591	0.850000000000000	0.860937500000000	0.620312500000000
6601	0.850000000000000	0.860937500000000	0.620312500000000
6611	0.850000000000000	0.860937500000000	0.620312500000000
6621	0.850000000000000	0.860937500000000	0.618750000000000
6631	0.850000000000000	0.860937500000000	0.618750000000000
6641	0.850000000000000	0.860937500000000	0.618750000000000
6651	0.850000000000000	0.860937500000000	0.618750000000000
6661	0.850000000000000	0.860937500000000	0.618750000000000
6671	0.850000000000000	0.860937500000000	0.618750000000000
6681	0.850000000000000	0.860937500000000	0.618750000000000
6691	0.850000000000000	0.860937500000000	0.618750000000000
6701	0.850000000000000	0.860937500000000	0.618750000000000
6711	0.850000000000000	0.860937500000000	0.620312500000000
6721	0.850000000000000	0.860937500000000	0.620312500000000
6731	0.850000000000000	0.862500000000000	0.621875000000000
6741	0.850000000000000	0.862500000000000	0.620312500000000
6751	0.850000000000000	0.862500000000000	0.620312500000000
6761	0.850000000000000	0.862500000000000	0.620312500000000
6771	0.850000000000000	0.862500000000000	0.618750000000000
6781	0.850000000000000	0.862500000000000	0.620312500000000
6791	0.850000000000000	0.862500000000000	0.618750000000000
6801	0.850000000000000	0.862500000000000	0.620312500000000
6811	0.850000000000000	0.862500000000000	0.620312500000000
6821	0.850000000000000	0.862500000000000	0.620312500000000
6831	0.850000000000000	0.862500000000000	0.618750000000000
6841	0.850000000000000	0.862500000000000	0.620312500000000
6851	0.850000000000000	0.862500000000000	0.618750000000000
6861	0.850000000000000	0.862500000000000	0.620312500000000
6871	0.850000000000000	0.862500000000000	0.618750000000000
6881	0.850000000000000	0.862500000000000	0.620312500000000
6891	0.850000000000000	0.862500000000000	0.618750000000000
6901	0.850000000000000	0.862500000000000	0.618750000000000
6911	0.850000000000000	0.862500000000000	0.620312500000000
6921	0.850000000000000	0.862500000000000	0.620312500000000
6931	0.850000000000000	0.862500000000000	0.620312500000000
6941	0.850000000000000	0.862500000000000	0.620312500000000
6951	0.851562500000000	0.862500000000000	0.618750000000000
6961	0.851562500000000	0.862500000000000	0.620312500000000
6971	0.851562500000000	0.862500000000000	0.620312500000000
6981	0.851562500000000	0.862500000000000	0.620312500000000
6991	0.851562500000000	0.862500000000000	0.620312500000000
7001	0.851562500000000	0.862500000000000	0.618750000000000
7011	0.851562500000000	0.862500000000000	0.618750000000000
7021	0.851562500000000	0.862500000000000	0.618750000000000
7031	0.851562500000000	0.862500000000000	0.620312500000000
7041	0.851562500000000	0.862500000000000	0.620312500000000
7051	0.851562500000000	0.862500000000000	0.618750000000000
7061	0.851562500000000	0.862500000000000	0.620312500000000
7071	0.851562500000000	0.862500000000000	0.620312500000000
7081	0.851562500000000	0.862500000000000	0.620312500000000
7091	0.851562500000000	0.862500000000000	0.620312500000000
7101	0.851562500000000	0.862500000000000	0.620312500000000
7111	0.851562500000000	0.862500000000000	0.620312500000000
7121	0.851562500000000	0.862500000000000	0.620312500000000
7131	0.851562500000000	0.862500000000000	0.618750000000000
7141	0.853125000000000	0.862500000000000	0.618750000000000
7151	0.853125000000000	0.860937500000000	0.620312500000000
7161	0.853125000000000	0.860937500000000	0.620312500000000
7171	0.853125000000000	0.860937500000000	0.620312500000000
7181	0.853125000000000	0.862500000000000	0.618750000000000
7191	0.853125000000000	0.862500000000000	0.620312500000000
7201	0.853125000000000	0.862500000000000	0.620312500000000
7211	0.853125000000000	0.862500000000000	0.620312500000000
7221	0.854687500000000	0.862500000000000	0.618750000000000
7231	0.854687500000000	0.862500000000000	0.620312500000000
7241	0.854687500000000	0.862500000000000	0.620312500000000
7251	0.854687500000000	0.862500000000000	0.618750000000000
7261	0.854687500000000	0.862500000000000	0.618750000000000
7271	0.854687500000000	0.862500000000000	0.618750000000000
7281	0.854687500000000	0.862500000000000	0.620312500000000
7291	0.854687500000000	0.862500000000000	0.618750000000000
7301	0.854687500000000	0.862500000000000	0.618750000000000
7311	0.854687500000000	0.862500000000000	0.620312500000000
7321	0.854687500000000	0.862500000000000	0.620312500000000
7331	0.854687500000000	0.865625000000000	0.620312500000000
7341	0.854687500000000	0.865625000000000	0.620312500000000
7351	0.854687500000000	0.865625000000000	0.620312500000000
7361	0.854687500000000	0.867187500000000	0.620312500000000
7371	0.854687500000000	0.867187500000000	0.618750000000000
7381	0.854687500000000	0.867187500000000	0.618750000000000
7391	0.854687500000000	0.867187500000000	0.618750000000000
7401	0.854687500000000	0.867187500000000	0.618750000000000
7411	0.854687500000000	0.867187500000000	0.618750000000000
7421	0.854687500000000	0.867187500000000	0.620312500000000
7431	0.854687500000000	0.867187500000000	0.620312500000000
7441	0.854687500000000	0.867187500000000	0.620312500000000
7451	0.854687500000000	0.867187500000000	0.618750000000000
7461	0.854687500000000	0.867187500000000	0.618750000000000
7471	0.854687500000000	0.867187500000000	0.620312500000000
7481	0.854687500000000	0.867187500000000	0.620312500000000
7491	0.856250000000000	0.867187500000000	0.620312500000000
7501	0.856250000000000	0.867187500000000	0.620312500000000
7511	0.856250000000000	0.867187500000000	0.618750000000000
7521	0.856250000000000	0.867187500000000	0.620312500000000
7531	0.856250000000000	0.867187500000000	0.620312500000000
7541	0.856250000000000	0.867187500000000	0.620312500000000
7551	0.856250000000000	0.867187500000000	0.618750000000000
7561	0.856250000000000	0.867187500000000	0.620312500000000
7571	0.856250000000000	0.868750000000000	0.620312500000000
7581	0.856250000000000	0.868750000000000	0.620312500000000
7591	0.856250000000000	0.868750000000000	0.620312500000000
7601	0.856250000000000	0.868750000000000	0.620312500000000
7611	0.856250000000000	0.868750000000000	0.620312500000000
7621	0.856250000000000	0.868750000000000	0.620312500000000
7631	0.856250000000000	0.868750000000000	0.620312500000000
7641	0.856250000000000	0.868750000000000	0.620312500000000
7651	0.856250000000000	0.868750000000000	0.620312500000000
7661	0.856250000000000	0.870312500000000	0.620312500000000
7671	0.856250000000000	0.870312500000000	0.620312500000000
7681	0.856250000000000	0.870312500000000	0.620312500000000
7691	0.856250000000000	0.870312500000000	0.620312500000000
7701	0.856250000000000	0.870312500000000	0.620312500000000
7711	0.856250000000000	0.870312500000000	0.620312500000000
7721	0.857812500000000	0.870312500000000	0.620312500000000
7731	0.857812500000000	0.870312500000000	0.618750000000000
7741	0.857812500000000	0.870312500000000	0.618750000000000
7751	0.857812500000000	0.870312500000000	0.618750000000000
7761	0.857812500000000	0.870312500000000	0.618750000000000
7771	0.857812500000000	0.870312500000000	0.618750000000000
7781	0.857812500000000	0.870312500000000	0.618750000000000
7791	0.857812500000000	0.870312500000000	0.618750000000000
7801	0.857812500000000	0.870312500000000	0.618750000000000
7811	0.859375000000000	0.870312500000000	0.620312500000000
7821	0.859375000000000	0.870312500000000	0.620312500000000
7831	0.859375000000000	0.870312500000000	0.620312500000000
7841	0.859375000000000	0.870312500000000	0.620312500000000
7851	0.859375000000000	0.870312500000000	0.618750000000000
7861	0.859375000000000	0.870312500000000	0.620312500000000
7871	0.859375000000000	0.870312500000000	0.618750000000000
7881	0.859375000000000	0.870312500000000	0.620312500000000
7891	0.859375000000000	0.870312500000000	0.621875000000000
7901	0.859375000000000	0.870312500000000	0.621875000000000
7911	0.859375000000000	0.870312500000000	0.621875000000000
7921	0.859375000000000	0.870312500000000	0.621875000000000
7931	0.859375000000000	0.870312500000000	0.621875000000000
7941	0.859375000000000	0.870312500000000	0.621875000000000
7951	0.859375000000000	0.870312500000000	0.620312500000000
7961	0.859375000000000	0.870312500000000	0.620312500000000
7971	0.859375000000000	0.870312500000000	0.618750000000000
7981	0.859375000000000	0.870312500000000	0.618750000000000
7991	0.859375000000000	0.871875000000000	0.618750000000000
8001	0.859375000000000	0.873437500000000	0.618750000000000
8011	0.859375000000000	0.873437500000000	0.617187500000000
8021	0.859375000000000	0.873437500000000	0.617187500000000
8031	0.859375000000000	0.873437500000000	0.620312500000000
8041	0.859375000000000	0.873437500000000	0.620312500000000
8051	0.859375000000000	0.873437500000000	0.620312500000000
8061	0.859375000000000	0.873437500000000	0.620312500000000
8071	0.859375000000000	0.873437500000000	0.620312500000000
8081	0.859375000000000	0.873437500000000	0.620312500000000
8091	0.859375000000000	0.875000000000000	0.620312500000000
8101	0.859375000000000	0.875000000000000	0.618750000000000
8111	0.859375000000000	0.876562500000000	0.618750000000000
8121	0.859375000000000	0.878125000000000	0.620312500000000
8131	0.859375000000000	0.878125000000000	0.618750000000000
8141	0.859375000000000	0.878125000000000	0.618750000000000
8151	0.859375000000000	0.878125000000000	0.618750000000000
8161	0.859375000000000	0.878125000000000	0.620312500000000
8171	0.859375000000000	0.878125000000000	0.620312500000000
8181	0.859375000000000	0.878125000000000	0.620312500000000
8191	0.859375000000000	0.878125000000000	0.620312500000000
8201	0.859375000000000	0.878125000000000	0.620312500000000
8211	0.859375000000000	0.878125000000000	0.620312500000000
8221	0.859375000000000	0.878125000000000	0.620312500000000
8231	0.859375000000000	0.878125000000000	0.620312500000000
8241	0.859375000000000	0.878125000000000	0.618750000000000
8251	0.859375000000000	0.878125000000000	0.620312500000000
8261	0.859375000000000	0.878125000000000	0.618750000000000
8271	0.859375000000000	0.878125000000000	0.618750000000000
8281	0.860937500000000	0.878125000000000	0.618750000000000
8291	0.860937500000000	0.878125000000000	0.618750000000000
8301	0.860937500000000	0.879687500000000	0.620312500000000
8311	0.860937500000000	0.879687500000000	0.620312500000000
8321	0.860937500000000	0.879687500000000	0.618750000000000
8331	0.860937500000000	0.879687500000000	0.618750000000000
8341	0.860937500000000	0.879687500000000	0.618750000000000
8351	0.860937500000000	0.879687500000000	0.618750000000000
8361	0.860937500000000	0.879687500000000	0.620312500000000
8371	0.860937500000000	0.879687500000000	0.620312500000000
8381	0.860937500000000	0.879687500000000	0.620312500000000
8391	0.860937500000000	0.879687500000000	0.620312500000000
8401	0.860937500000000	0.879687500000000	0.620312500000000
8411	0.860937500000000	0.879687500000000	0.620312500000000
8421	0.860937500000000	0.879687500000000	0.620312500000000
8431	0.860937500000000	0.879687500000000	0.620312500000000
8441	0.860937500000000	0.879687500000000	0.620312500000000
8451	0.860937500000000	0.879687500000000	0.620312500000000
8461	0.860937500000000	0.879687500000000	0.620312500000000
8471	0.862500000000000	0.879687500000000	0.620312500000000
8481	0.862500000000000	0.879687500000000	0.620312500000000
8491	0.862500000000000	0.879687500000000	0.620312500000000
8501	0.862500000000000	0.879687500000000	0.620312500000000
8511	0.862500000000000	0.879687500000000	0.618750000000000
8521	0.862500000000000	0.879687500000000	0.618750000000000
8531	0.862500000000000	0.879687500000000	0.620312500000000
8541	0.862500000000000	0.879687500000000	0.620312500000000
8551	0.862500000000000	0.879687500000000	0.618750000000000
8561	0.862500000000000	0.879687500000000	0.620312500000000
8571	0.862500000000000	0.879687500000000	0.620312500000000
8581	0.862500000000000	0.879687500000000	0.620312500000000
8591	0.862500000000000	0.879687500000000	0.620312500000000
8601	0.862500000000000	0.879687500000000	0.620312500000000
8611	0.862500000000000	0.879687500000000	0.618750000000000
8621	0.862500000000000	0.879687500000000	0.620312500000000
8631	0.862500000000000	0.879687500000000	0.620312500000000
8641	0.862500000000000	0.879687500000000	0.620312500000000
8651	0.862500000000000	0.879687500000000	0.620312500000000
8661	0.862500000000000	0.879687500000000	0.620312500000000
8671	0.862500000000000	0.879687500000000	0.620312500000000
8681	0.862500000000000	0.879687500000000	0.620312500000000
8691	0.862500000000000	0.879687500000000	0.620312500000000
8701	0.862500000000000	0.879687500000000	0.620312500000000
8711	0.862500000000000	0.879687500000000	0.620312500000000
8721	0.862500000000000	0.879687500000000	0.620312500000000
8731	0.862500000000000	0.879687500000000	0.620312500000000
8741	0.862500000000000	0.879687500000000	0.620312500000000
8751	0.862500000000000	0.879687500000000	0.620312500000000
8761	0.862500000000000	0.879687500000000	0.621875000000000
8771	0.862500000000000	0.879687500000000	0.618750000000000
8781	0.862500000000000	0.879687500000000	0.620312500000000
8791	0.862500000000000	0.879687500000000	0.620312500000000
8801	0.862500000000000	0.879687500000000	0.620312500000000
8811	0.862500000000000	0.879687500000000	0.618750000000000
8821	0.862500000000000	0.879687500000000	0.620312500000000
8831	0.862500000000000	0.879687500000000	0.620312500000000
8841	0.862500000000000	0.879687500000000	0.620312500000000
8851	0.862500000000000	0.879687500000000	0.620312500000000
8861	0.862500000000000	0.879687500000000	0.620312500000000
8871	0.862500000000000	0.879687500000000	0.618750000000000
8881	0.862500000000000	0.879687500000000	0.620312500000000
8891	0.862500000000000	0.879687500000000	0.620312500000000
8901	0.862500000000000	0.879687500000000	0.620312500000000
8911	0.862500000000000	0.879687500000000	0.620312500000000
8921	0.862500000000000	0.879687500000000	0.620312500000000
8931	0.862500000000000	0.879687500000000	0.618750000000000
8941	0.862500000000000	0.879687500000000	0.620312500000000
8951	0.862500000000000	0.879687500000000	0.620312500000000
8961	0.862500000000000	0.879687500000000	0.621875000000000
8971	0.862500000000000	0.879687500000000	0.621875000000000
8981	0.862500000000000	0.879687500000000	0.620312500000000
8991	0.862500000000000	0.879687500000000	0.620312500000000
9001	0.862500000000000	0.879687500000000	0.620312500000000
9011	0.862500000000000	0.879687500000000	0.618750000000000
9021	0.862500000000000	0.879687500000000	0.620312500000000
9031	0.862500000000000	0.879687500000000	0.618750000000000
9041	0.862500000000000	0.879687500000000	0.620312500000000
9051	0.862500000000000	0.879687500000000	0.620312500000000
9061	0.862500000000000	0.881250000000000	0.620312500000000
9071	0.862500000000000	0.881250000000000	0.620312500000000
9081	0.862500000000000	0.881250000000000	0.618750000000000
9091	0.862500000000000	0.881250000000000	0.618750000000000
9101	0.862500000000000	0.881250000000000	0.620312500000000
9111	0.862500000000000	0.881250000000000	0.620312500000000
9121	0.862500000000000	0.881250000000000	0.620312500000000
9131	0.862500000000000	0.881250000000000	0.620312500000000
9141	0.864062500000000	0.882812500000000	0.621875000000000
9151	0.865625000000000	0.882812500000000	0.620312500000000
9161	0.865625000000000	0.882812500000000	0.620312500000000
9171	0.865625000000000	0.882812500000000	0.620312500000000
9181	0.865625000000000	0.882812500000000	0.620312500000000
9191	0.865625000000000	0.882812500000000	0.618750000000000
9201	0.865625000000000	0.882812500000000	0.618750000000000
9211	0.865625000000000	0.882812500000000	0.620312500000000
9221	0.865625000000000	0.882812500000000	0.621875000000000
9231	0.865625000000000	0.882812500000000	0.618750000000000
9241	0.865625000000000	0.882812500000000	0.620312500000000
9251	0.865625000000000	0.882812500000000	0.618750000000000
9261	0.865625000000000	0.882812500000000	0.621875000000000
9271	0.865625000000000	0.882812500000000	0.620312500000000
9281	0.867187500000000	0.882812500000000	0.620312500000000
9291	0.867187500000000	0.882812500000000	0.621875000000000
9301	0.867187500000000	0.882812500000000	0.620312500000000
9311	0.867187500000000	0.884375000000000	0.620312500000000
9321	0.867187500000000	0.884375000000000	0.618750000000000
9331	0.867187500000000	0.884375000000000	0.618750000000000
9341	0.867187500000000	0.884375000000000	0.618750000000000
9351	0.867187500000000	0.884375000000000	0.620312500000000
9361	0.867187500000000	0.884375000000000	0.620312500000000
9371	0.867187500000000	0.884375000000000	0.620312500000000
9381	0.867187500000000	0.884375000000000	0.620312500000000
9391	0.867187500000000	0.884375000000000	0.620312500000000
9401	0.867187500000000	0.884375000000000	0.620312500000000
9411	0.867187500000000	0.884375000000000	0.620312500000000
9421	0.867187500000000	0.884375000000000	0.620312500000000
9431	0.867187500000000	0.884375000000000	0.618750000000000
9441	0.867187500000000	0.884375000000000	0.620312500000000
9451	0.867187500000000	0.884375000000000	0.618750000000000
9461	0.867187500000000	0.884375000000000	0.618750000000000
9471	0.867187500000000	0.884375000000000	0.618750000000000
9481	0.867187500000000	0.884375000000000	0.618750000000000
9491	0.867187500000000	0.884375000000000	0.618750000000000
9501	0.867187500000000	0.884375000000000	0.620312500000000
9511	0.867187500000000	0.884375000000000	0.618750000000000
9521	0.867187500000000	0.884375000000000	0.618750000000000
9531	0.867187500000000	0.884375000000000	0.620312500000000
9541	0.867187500000000	0.884375000000000	0.620312500000000
9551	0.867187500000000	0.884375000000000	0.620312500000000
9561	0.867187500000000	0.884375000000000	0.620312500000000
9571	0.867187500000000	0.884375000000000	0.620312500000000
9581	0.867187500000000	0.884375000000000	0.618750000000000
9591	0.867187500000000	0.884375000000000	0.618750000000000
9601	0.867187500000000	0.884375000000000	0.618750000000000
9611	0.868750000000000	0.884375000000000	0.618750000000000
9621	0.868750000000000	0.884375000000000	0.618750000000000
9631	0.868750000000000	0.884375000000000	0.618750000000000
9641	0.868750000000000	0.884375000000000	0.620312500000000
9651	0.868750000000000	0.885937500000000	0.620312500000000
9661	0.868750000000000	0.885937500000000	0.620312500000000
9671	0.868750000000000	0.885937500000000	0.620312500000000
9681	0.868750000000000	0.885937500000000	0.620312500000000
9691	0.868750000000000	0.885937500000000	0.620312500000000
9701	0.868750000000000	0.885937500000000	0.620312500000000
9711	0.868750000000000	0.885937500000000	0.620312500000000
9721	0.868750000000000	0.885937500000000	0.620312500000000
9731	0.868750000000000	0.885937500000000	0.620312500000000
9741	0.868750000000000	0.885937500000000	0.620312500000000
9751	0.868750000000000	0.885937500000000	0.618750000000000
9761	0.868750000000000	0.885937500000000	0.620312500000000
9771	0.868750000000000	0.885937500000000	0.620312500000000
9781	0.868750000000000	0.885937500000000	0.618750000000000
9791	0.868750000000000	0.885937500000000	0.618750000000000
9801	0.868750000000000	0.885937500000000	0.620312500000000
9811	0.868750000000000	0.885937500000000	0.620312500000000
9821	0.868750000000000	0.885937500000000	0.620312500000000
9831	0.868750000000000	0.885937500000000	0.620312500000000
9841	0.868750000000000	0.885937500000000	0.620312500000000
9851	0.868750000000000	0.885937500000000	0.620312500000000
9861	0.868750000000000	0.885937500000000	0.620312500000000
9871	0.868750000000000	0.885937500000000	0.620312500000000
9881	0.868750000000000	0.885937500000000	0.621875000000000
9891	0.868750000000000	0.885937500000000	0.620312500000000
9901	0.868750000000000	0.885937500000000	0.620312500000000
9911	0.868750000000000	0.885937500000000	0.618750000000000
9921	0.868750000000000	0.885937500000000	0.618750000000000
9931	0.868750000000000	0.885937500000000	0.618750000000000
9941	0.868750000000000	0.885937500000000	0.620312500000000
9951	0.868750000000000	0.885937500000000	0.618750000000000
9961	0.868750000000000	0.885937500000000	0.618750000000000
9971	0.868750000000000	0.885937500000000	0.618750000000000
9981	0.868750000000000	0.885937500000000	0.620312500000000
9991	0.868750000000000	0.885937500000000	0.620312500000000

==> Revised version arXiv/NewPics/FAOL_replacement_60.txt <==
t	NewRepl	RandRepl	SimCORepl
1	0	0	0
11	0	0	0
21	0	0	0
31	0.00468750000000000	0.00468750000000000	0.00468750000000000
41.0000000000000	0.0187500000000000	0.0171875000000000	0.0156250000000000
51.0000000000000	0.0515625000000000	0.0468750000000000	0.0484375000000000
61.0000000000000	0.107812500000000	0.109375000000000	0.0968750000000000
71	0.165625000000000	0.159375000000000	0.142187500000000
81	0.217187500000000	0.196875000000000	0.178125000000000
91	0.256250000000000	0.248437500000000	0.206250000000000
101.000000000000	0.298437500000000	0.282812500000000	0.234375000000000
111.000000000000	0.323437500000000	0.307812500000000	0.243750000000000
121.000000000000	0.339062500000000	0.321875000000000	0.254687500000000
131	0.357812500000000	0.343750000000000	0.276562500000000
141	0.381250000000000	0.360937500000000	0.290625000000000
151	0.390625000000000	0.368750000000000	0.292187500000000
161	0.420312500000000	0.395312500000000	0.296875000000000
171	0.439062500000000	0.406250000000000	0.310937500000000
181	0.453125000000000	0.418750000000000	0.321875000000000
191	0.464062500000000	0.439062500000000	0.325000000000000
201	0.468750000000000	0.450000000000000	0.337500000000000
211	0.481250000000000	0.459375000000000	0.345312500000000
221	0.490625000000000	0.462500000000000	0.351562500000000
231	0.504687500000000	0.470312500000000	0.364062500000000
241	0.512500000000000	0.482812500000000	0.371875000000000
251	0.523437500000000	0.489062500000000	0.387500000000000
261	0.531250000000000	0.492187500000000	0.395312500000000
271	0.534375000000000	0.496875000000000	0.392187500000000
281	0.540625000000000	0.507812500000000	0.398437500000000
291	0.543750000000000	0.510937500000000	0.406250000000000
301	0.550000000000000	0.512500000000000	0.409375000000000
311	0.554687500000000	0.518750000000000	0.410937500000000
321	0.559375000000000	0.525000000000000	0.414062500000000
331	0.564062500000000	0.526562500000000	0.425000000000000
341	0.568750000000000	0.534375000000000	0.429687500000000
351	0.571875000000000	0.535937500000000	0.434375000000000
361	0.575000000000000	0.542187500000000	0.443750000000000
371	0.582812500000000	0.554687500000000	0.450000000000000
381	0.589062500000000	0.557812500000000	0.453125000000000
391	0.595312500000000	0.560937500000000	0.453125000000000
401	0.596875000000000	0.560937500000000	0.453125000000000
411	0.598437500000000	0.567187500000000	0.456250000000000
421	0.603125000000000	0.564062500000000	0.467187500000000
431	0.607812500000000	0.568750000000000	0.470312500000000
441	0.610937500000000	0.573437500000000	0.473437500000000
451	0.612500000000000	0.578125000000000	0.476562500000000
461	0.615625000000000	0.585937500000000	0.482812500000000
471	0.618750000000000	0.589062500000000	0.485937500000000
481	0.626562500000000	0.590625000000000	0.487500000000000
491	0.629687500000000	0.596875000000000	0.484375000000000
501	0.631250000000000	0.600000000000000	0.487500000000000
511	0.632812500000000	0.601562500000000	0.487500000000000
521	0.634375000000000	0.604687500000000	0.487500000000000
531	0.635937500000000	0.607812500000000	0.492187500000000
541	0.640625000000000	0.612500000000000	0.493750000000000
551	0.643750000000000	0.614062500000000	0.496875000000000
561	0.646875000000000	0.614062500000000	0.498437500000000
571	0.650000000000000	0.618750000000000	0.500000000000000
581	0.651562500000000	0.618750000000000	0.501562500000000
591	0.654687500000000	0.623437500000000	0.503125000000000
601	0.656250000000000	0.625000000000000	0.501562500000000
611	0.660937500000000	0.626562500000000	0.501562500000000
621	0.660937500000000	0.626562500000000	0.503125000000000
631	0.665625000000000	0.628125000000000	0.503125000000000
641.000000000000	0.668750000000000	0.631250000000000	0.504687500000000
651.000000000000	0.670312500000000	0.637500000000000	0.503125000000000
661.000000000000	0.673437500000000	0.634375000000000	0.507812500000000
671.000000000000	0.673437500000000	0.642187500000000	0.512500000000000
681.000000000000	0.675000000000000	0.645312500000000	0.515625000000000
691.000000000000	0.676562500000000	0.646875000000000	0.515625000000000
701.000000000000	0.678125000000000	0.648437500000000	0.514062500000000
711.000000000000	0.679687500000000	0.648437500000000	0.518750000000000
721.000000000000	0.679687500000000	0.651562500000000	0.518750000000000
731.000000000000	0.679687500000000	0.653125000000000	0.525000000000000
741.000000000000	0.679687500000000	0.657812500000000	0.525000000000000
751.000000000000	0.679687500000000	0.656250000000000	0.526562500000000
761.000000000000	0.679687500000000	0.657812500000000	0.525000000000000
771.000000000000	0.679687500000000	0.657812500000000	0.526562500000000
781.000000000000	0.679687500000000	0.664062500000000	0.529687500000000
791.000000000000	0.682812500000000	0.665625000000000	0.529687500000000
801.000000000000	0.684375000000000	0.662500000000000	0.529687500000000
811.000000000000	0.687500000000000	0.660937500000000	0.532812500000000
821.000000000000	0.687500000000000	0.667187500000000	0.532812500000000
831.000000000000	0.689062500000000	0.667187500000000	0.534375000000000
841.000000000000	0.690625000000000	0.664062500000000	0.534375000000000
851.000000000000	0.693750000000000	0.665625000000000	0.534375000000000
861.000000000000	0.693750000000000	0.664062500000000	0.535937500000000
871.000000000000	0.696875000000000	0.671875000000000	0.537500000000000
881.000000000000	0.698437500000000	0.673437500000000	0.537500000000000
891.000000000000	0.698437500000000	0.673437500000000	0.537500000000000
901.000000000000	0.701562500000000	0.676562500000000	0.537500000000000
911.000000000000	0.701562500000000	0.681250000000000	0.539062500000000
921.000000000000	0.701562500000000	0.681250000000000	0.537500000000000
931.000000000000	0.701562500000000	0.682812500000000	0.539062500000000
941.000000000000	0.703125000000000	0.684375000000000	0.540625000000000
951.000000000000	0.703125000000000	0.684375000000000	0.540625000000000
961.000000000000	0.703125000000000	0.684375000000000	0.540625000000000
971.000000000000	0.703125000000000	0.685937500000000	0.542187500000000
981.000000000000	0.704687500000000	0.685937500000000	0.540625000000000
991.000000000000	0.706250000000000	0.690625000000000	0.540625000000000
1001.00000000000	0.707812500000000	0.693750000000000	0.540625000000000
1011.00000000000	0.710937500000000	0.695312500000000	0.539062500000000
1021.00000000000	0.710937500000000	0.695312500000000	0.542187500000000
1031	0.712500000000000	0.693750000000000	0.542187500000000
1041	0.712500000000000	0.692187500000000	0.542187500000000
1051	0.712500000000000	0.696875000000000	0.540625000000000
1061	0.715625000000000	0.698437500000000	0.540625000000000
1071	0.715625000000000	0.696875000000000	0.540625000000000
1081	0.715625000000000	0.698437500000000	0.542187500000000
1091	0.715625000000000	0.700000000000000	0.543750000000000
1101	0.717187500000000	0.700000000000000	0.546875000000000
1111	0.717187500000000	0.700000000000000	0.548437500000000
1121	0.720312500000000	0.700000000000000	0.548437500000000
1131	0.720312500000000	0.703125000000000	0.548437500000000
1141	0.720312500000000	0.703125000000000	0.548437500000000
1151	0.720312500000000	0.704687500000000	0.546875000000000
1161	0.720312500000000	0.707812500000000	0.550000000000000
1171	0.723437500000000	0.709375000000000	0.553125000000000
1181	0.725000000000000	0.707812500000000	0.554687500000000
1191	0.725000000000000	0.707812500000000	0.554687500000000
1201	0.725000000000000	0.707812500000000	0.554687500000000
1211	0.725000000000000	0.712500000000000	0.556250000000000
1221	0.725000000000000	0.714062500000000	0.556250000000000
1231	0.726562500000000	0.714062500000000	0.554687500000000
1241	0.726562500000000	0.715625000000000	0.553125000000000
1251	0.726562500000000	0.715625000000000	0.553125000000000
1261	0.726562500000000	0.715625000000000	0.554687500000000
1271	0.728125000000000	0.714062500000000	0.553125000000000
1281	0.729687500000000	0.717187500000000	0.554687500000000
1291	0.729687500000000	0.717187500000000	0.554687500000000
1301	0.729687500000000	0.718750000000000	0.554687500000000
1311	0.729687500000000	0.718750000000000	0.553125000000000
1321	0.729687500000000	0.718750000000000	0.554687500000000
1331	0.732812500000000	0.718750000000000	0.554687500000000
1341	0.732812500000000	0.723437500000000	0.554687500000000
1351	0.734375000000000	0.725000000000000	0.556250000000000
1361	0.734375000000000	0.726562500000000	0.557812500000000
1371	0.734375000000000	0.726562500000000	0.557812500000000
1381	0.735937500000000	0.728125000000000	0.557812500000000
1391	0.735937500000000	0.729687500000000	0.557812500000000
1401	0.737500000000000	0.728125000000000	0.557812500000000
1411	0.737500000000000	0.729687500000000	0.556250000000000
1421	0.737500000000000	0.734375000000000	0.557812500000000
1431	0.739062500000000	0.734375000000000	0.557812500000000
1441	0.740625000000000	0.734375000000000	0.557812500000000
1451	0.743750000000000	0.735937500000000	0.557812500000000
1461	0.745312500000000	0.735937500000000	0.557812500000000
1471	0.748437500000000	0.735937500000000	0.557812500000000
1481	0.750000000000000	0.734375000000000	0.557812500000000
1491	0.751562500000000	0.734375000000000	0.557812500000000
1501	0.751562500000000	0.735937500000000	0.557812500000000
1511	0.753125000000000	0.735937500000000	0.557812500000000
1521	0.754687500000000	0.735937500000000	0.559375000000000
1531	0.756250000000000	0.739062500000000	0.559375000000000
1541.00000000000	0.756250000000000	0.739062500000000	0.559375000000000
1551.00000000000	0.756250000000000	0.740625000000000	0.559375000000000
1561.00000000000	0.756250000000000	0.740625000000000	0.559375000000000
1571.00000000000	0.756250000000000	0.740625000000000	0.559375000000000
1581.00000000000	0.756250000000000	0.737500000000000	0.559375000000000
1591.00000000000	0.757812500000000	0.737500000000000	0.559375000000000
1601.00000000000	0.759375000000000	0.737500000000000	0.562500000000000
1611.00000000000	0.759375000000000	0.735937500000000	0.562500000000000
1621.00000000000	0.759375000000000	0.739062500000000	0.562500000000000
1631.00000000000	0.760937500000000	0.740625000000000	0.562500000000000
1641.00000000000	0.760937500000000	0.742187500000000	0.564062500000000
1651.00000000000	0.762500000000000	0.743750000000000	0.564062500000000
1661.00000000000	0.765625000000000	0.742187500000000	0.565625000000000
1671.00000000000	0.767187500000000	0.743750000000000	0.565625000000000
1681.00000000000	0.767187500000000	0.745312500000000	0.564062500000000
1691.00000000000	0.767187500000000	0.748437500000000	0.564062500000000
1701.00000000000	0.767187500000000	0.748437500000000	0.567187500000000
1711.00000000000	0.767187500000000	0.748437500000000	0.565625000000000
1721.00000000000	0.768750000000000	0.748437500000000	0.567187500000000
1731.00000000000	0.768750000000000	0.748437500000000	0.567187500000000
1741.00000000000	0.768750000000000	0.748437500000000	0.567187500000000
1751.00000000000	0.768750000000000	0.750000000000000	0.565625000000000
1761.00000000000	0.770312500000000	0.751562500000000	0.567187500000000
1771.00000000000	0.770312500000000	0.751562500000000	0.567187500000000
1781.00000000000	0.770312500000000	0.748437500000000	0.567187500000000
1791.00000000000	0.771875000000000	0.751562500000000	0.567187500000000
1801.00000000000	0.771875000000000	0.751562500000000	0.567187500000000
1811.00000000000	0.773437500000000	0.751562500000000	0.567187500000000
1821.00000000000	0.775000000000000	0.754687500000000	0.568750000000000
1831.00000000000	0.776562500000000	0.754687500000000	0.568750000000000
1841.00000000000	0.776562500000000	0.754687500000000	0.568750000000000
1851.00000000000	0.776562500000000	0.754687500000000	0.568750000000000
1861.00000000000	0.776562500000000	0.753125000000000	0.570312500000000
1871.00000000000	0.776562500000000	0.753125000000000	0.570312500000000
1881.00000000000	0.776562500000000	0.754687500000000	0.570312500000000
1891.00000000000	0.776562500000000	0.753125000000000	0.570312500000000
1901.00000000000	0.778125000000000	0.753125000000000	0.570312500000000
1911.00000000000	0.778125000000000	0.754687500000000	0.570312500000000
1921.00000000000	0.778125000000000	0.754687500000000	0.570312500000000
1931.00000000000	0.778125000000000	0.754687500000000	0.570312500000000
1941.00000000000	0.778125000000000	0.754687500000000	0.571875000000000
1951.00000000000	0.778125000000000	0.754687500000000	0.571875000000000
1961.00000000000	0.778125000000000	0.756250000000000	0.571875000000000
1971.00000000000	0.778125000000000	0.757812500000000	0.570312500000000
1981.00000000000	0.778125000000000	0.760937500000000	0.571875000000000
1991.00000000000	0.778125000000000	0.760937500000000	0.571875000000000
2001.00000000000	0.778125000000000	0.760937500000000	0.571875000000000
2011.00000000000	0.778125000000000	0.760937500000000	0.570312500000000
2021.00000000000	0.779687500000000	0.760937500000000	0.571875000000000
2031.00000000000	0.779687500000000	0.760937500000000	0.571875000000000
2041.00000000000	0.781250000000000	0.760937500000000	0.571875000000000
2051	0.781250000000000	0.759375000000000	0.570312500000000
2061	0.781250000000000	0.762500000000000	0.570312500000000
2071	0.782812500000000	0.762500000000000	0.571875000000000
2081	0.785937500000000	0.762500000000000	0.571875000000000
2091	0.785937500000000	0.764062500000000	0.571875000000000
2101	0.785937500000000	0.762500000000000	0.571875000000000
2111	0.785937500000000	0.764062500000000	0.571875000000000
2121	0.785937500000000	0.767187500000000	0.570312500000000
2131	0.787500000000000	0.767187500000000	0.571875000000000
2141	0.789062500000000	0.768750000000000	0.571875000000000
2151	0.789062500000000	0.768750000000000	0.570312500000000
2161	0.789062500000000	0.768750000000000	0.570312500000000
2171	0.789062500000000	0.770312500000000	0.570312500000000
2181	0.789062500000000	0.773437500000000	0.571875000000000
2191	0.789062500000000	0.773437500000000	0.571875000000000
2201	0.790625000000000	0.771875000000000	0.571875000000000
2211	0.790625000000000	0.771875000000000	0.571875000000000
2221	0.790625000000000	0.771875000000000	0.571875000000000
2231	0.790625000000000	0.773437500000000	0.571875000000000
2241	0.790625000000000	0.775000000000000	0.571875000000000
2251	0.792187500000000	0.773437500000000	0.571875000000000
2261	0.792187500000000	0.775000000000000	0.571875000000000
2271	0.792187500000000	0.775000000000000	0.571875000000000
2281	0.793750000000000	0.775000000000000	0.571875000000000
2291	0.793750000000000	0.779687500000000	0.571875000000000
2301	0.793750000000000	0.778125000000000	0.571875000000000
2311	0.795312500000000	0.778125000000000	0.570312500000000
2321	0.795312500000000	0.778125000000000	0.570312500000000
2331	0.795312500000000	0.779687500000000	0.571875000000000
2341	0.795312500000000	0.778125000000000	0.571875000000000
2351	0.795312500000000	0.776562500000000	0.571875000000000
2361	0.796875000000000	0.778125000000000	0.571875000000000
2371	0.796875000000000	0.779687500000000	0.571875000000000
2381	0.796875000000000	0.782812500000000	0.571875000000000
2391	0.796875000000000	0.781250000000000	0.571875000000000
2401	0.796875000000000	0.781250000000000	0.573437500000000
2411	0.796875000000000	0.782812500000000	0.573437500000000
2421	0.796875000000000	0.782812500000000	0.573437500000000
2431	0.796875000000000	0.782812500000000	0.573437500000000
2441	0.796875000000000	0.782812500000000	0.571875000000000
2451	0.796875000000000	0.782812500000000	0.573437500000000
2461	0.796875000000000	0.782812500000000	0.575000000000000
2471	0.800000000000000	0.782812500000000	0.575000000000000
2481	0.800000000000000	0.784375000000000	0.575000000000000
2491	0.800000000000000	0.784375000000000	0.576562500000000
2501	0.800000000000000	0.784375000000000	0.576562500000000
2511	0.800000000000000	0.784375000000000	0.576562500000000
2521	0.800000000000000	0.784375000000000	0.575000000000000
2531	0.800000000000000	0.785937500000000	0.576562500000000
2541	0.800000000000000	0.787500000000000	0.576562500000000
2551	0.801562500000000	0.784375000000000	0.576562500000000
2561	0.801562500000000	0.784375000000000	0.576562500000000
2571	0.801562500000000	0.789062500000000	0.576562500000000
2581	0.801562500000000	0.789062500000000	0.576562500000000
2591	0.801562500000000	0.789062500000000	0.576562500000000
2601	0.801562500000000	0.789062500000000	0.576562500000000
2611	0.803125000000000	0.790625000000000	0.576562500000000
2621	0.803125000000000	0.792187500000000	0.576562500000000
2631	0.804687500000000	0.792187500000000	0.576562500000000
2641	0.804687500000000	0.792187500000000	0.576562500000000
2651	0.804687500000000	0.792187500000000	0.576562500000000
2661	0.804687500000000	0.792187500000000	0.576562500000000
2671	0.804687500000000	0.790625000000000	0.576562500000000
2681	0.804687500000000	0.790625000000000	0.576562500000000
2691	0.804687500000000	0.790625000000000	0.576562500000000
2701	0.804687500000000	0.790625000000000	0.576562500000000
2711	0.806250000000000	0.792187500000000	0.576562500000000
2721	0.806250000000000	0.793750000000000	0.576562500000000
2731	0.806250000000000	0.793750000000000	0.573437500000000
2741	0.806250000000000	0.793750000000000	0.575000000000000
2751	0.806250000000000	0.793750000000000	0.575000000000000
2761	0.806250000000000	0.793750000000000	0.575000000000000
2771	0.806250000000000	0.795312500000000	0.576562500000000
2781	0.806250000000000	0.795312500000000	0.576562500000000
2791	0.806250000000000	0.795312500000000	0.576562500000000
2801	0.806250000000000	0.795312500000000	0.575000000000000
2811	0.806250000000000	0.795312500000000	0.575000000000000
2821	0.806250000000000	0.795312500000000	0.576562500000000
2831	0.806250000000000	0.795312500000000	0.576562500000000
2841	0.806250000000000	0.795312500000000	0.576562500000000
2851	0.806250000000000	0.793750000000000	0.576562500000000
2861	0.806250000000000	0.793750000000000	0.576562500000000
2871	0.806250000000000	0.796875000000000	0.576562500000000
2881	0.807812500000000	0.796875000000000	0.576562500000000
2891	0.807812500000000	0.798437500000000	0.576562500000000
2901	0.807812500000000	0.798437500000000	0.575000000000000
2911	0.807812500000000	0.798437500000000	0.576562500000000
2921	0.807812500000000	0.798437500000000	0.576562500000000
2931	0.807812500000000	0.798437500000000	0.576562500000000
2941	0.807812500000000	0.798437500000000	0.576562500000000
2951	0.807812500000000	0.798437500000000	0.575000000000000
2961	0.807812500000000	0.798437500000000	0.576562500000000
2971	0.807812500000000	0.798437500000000	0.576562500000000
2981	0.807812500000000	0.798437500000000	0.576562500000000
2991	0.807812500000000	0.798437500000000	0.576562500000000
3001	0.807812500000000	0.796875000000000	0.576562500000000
3011	0.807812500000000	0.796875000000000	0.576562500000000
3021	0.807812500000000	0.798437500000000	0.575000000000000
3031	0.807812500000000	0.800000000000000	0.576562500000000
3041	0.807812500000000	0.800000000000000	0.576562500000000
3051	0.807812500000000	0.800000000000000	0.576562500000000
3061	0.807812500000000	0.800000000000000	0.576562500000000
3071	0.807812500000000	0.801562500000000	0.576562500000000
3081	0.807812500000000	0.801562500000000	0.576562500000000
3091	0.809375000000000	0.801562500000000	0.576562500000000
3101	0.810937500000000	0.803125000000000	0.576562500000000
3111	0.810937500000000	0.803125000000000	0.576562500000000
3121	0.810937500000000	0.803125000000000	0.576562500000000
3131	0.810937500000000	0.804687500000000	0.576562500000000
3141	0.810937500000000	0.804687500000000	0.576562500000000
3151	0.810937500000000	0.804687500000000	0.576562500000000
3161	0.810937500000000	0.804687500000000	0.576562500000000
3171	0.810937500000000	0.804687500000000	0.575000000000000
3181	0.810937500000000	0.804687500000000	0.576562500000000
3191	0.810937500000000	0.804687500000000	0.575000000000000
3201	0.810937500000000	0.806250000000000	0.576562500000000
3211	0.810937500000000	0.807812500000000	0.576562500000000
3221	0.810937500000000	0.807812500000000	0.576562500000000
3231	0.810937500000000	0.807812500000000	0.576562500000000
3241	0.810937500000000	0.807812500000000	0.576562500000000
3251	0.810937500000000	0.807812500000000	0.576562500000000
3261	0.812500000000000	0.807812500000000	0.576562500000000
3271	0.812500000000000	0.809375000000000	0.576562500000000
3281	0.815625000000000	0.809375000000000	0.576562500000000
3291	0.815625000000000	0.809375000000000	0.576562500000000
3301	0.815625000000000	0.809375000000000	0.576562500000000
3311	0.815625000000000	0.809375000000000	0.576562500000000
3321	0.815625000000000	0.809375000000000	0.576562500000000
3331	0.815625000000000	0.807812500000000	0.576562500000000
3341	0.815625000000000	0.807812500000000	0.576562500000000
3351	0.815625000000000	0.807812500000000	0.576562500000000
3361	0.815625000000000	0.807812500000000	0.576562500000000
3371	0.815625000000000	0.807812500000000	0.575000000000000
3381	0.815625000000000	0.806250000000000	0.576562500000000
3391	0.817187500000000	0.806250000000000	0.576562500000000
3401	0.817187500000000	0.807812500000000	0.576562500000000
3411	0.817187500000000	0.810937500000000	0.576562500000000
3421	0.817187500000000	0.810937500000000	0.576562500000000
3431	0.818750000000000	0.810937500000000	0.576562500000000
3441	0.818750000000000	0.810937500000000	0.576562500000000
3451	0.818750000000000	0.814062500000000	0.576562500000000
3461	0.818750000000000	0.814062500000000	0.576562500000000
3471	0.818750000000000	0.814062500000000	0.576562500000000
3481	0.818750000000000	0.814062500000000	0.576562500000000
3491	0.818750000000000	0.814062500000000	0.576562500000000
3501	0.818750000000000	0.815625000000000	0.576562500000000
3511	0.818750000000000	0.815625000000000	0.576562500000000
3521	0.818750000000000	0.815625000000000	0.576562500000000
3531	0.821875000000000	0.815625000000000	0.576562500000000
3541	0.821875000000000	0.814062500000000	0.576562500000000
3551	0.821875000000000	0.814062500000000	0.576562500000000
3561	0.821875000000000	0.815625000000000	0.576562500000000
3571	0.821875000000000	0.815625000000000	0.576562500000000
3581	0.821875000000000	0.815625000000000	0.576562500000000
3591	0.821875000000000	0.815625000000000	0.576562500000000
3601	0.823437500000000	0.815625000000000	0.576562500000000
3611	0.823437500000000	0.815625000000000	0.578125000000000
3621	0.823437500000000	0.815625000000000	0.575000000000000
3631	0.823437500000000	0.815625000000000	0.576562500000000
3641	0.823437500000000	0.817187500000000	0.578125000000000
3651	0.823437500000000	0.817187500000000	0.576562500000000
3661	0.823437500000000	0.817187500000000	0.576562500000000
3671	0.823437500000000	0.817187500000000	0.576562500000000
3681	0.825000000000000	0.817187500000000	0.576562500000000
3691	0.825000000000000	0.815625000000000	0.576562500000000
3701	0.825000000000000	0.815625000000000	0.576562500000000
3711	0.825000000000000	0.817187500000000	0.576562500000000
3721	0.825000000000000	0.817187500000000	0.576562500000000
3731	0.825000000000000	0.817187500000000	0.576562500000000
3741	0.826562500000000	0.815625000000000	0.576562500000000
3751	0.826562500000000	0.818750000000000	0.576562500000000
3761	0.826562500000000	0.818750000000000	0.576562500000000
3771	0.826562500000000	0.818750000000000	0.576562500000000
3781	0.826562500000000	0.818750000000000	0.576562500000000
3791	0.826562500000000	0.818750000000000	0.575000000000000
3801	0.826562500000000	0.820312500000000	0.576562500000000
3811	0.826562500000000	0.820312500000000	0.576562500000000
3821	0.826562500000000	0.820312500000000	0.576562500000000
3831	0.826562500000000	0.820312500000000	0.576562500000000
3841	0.826562500000000	0.820312500000000	0.576562500000000
3851	0.826562500000000	0.820312500000000	0.576562500000000
3861	0.826562500000000	0.820312500000000	0.576562500000000
3871	0.826562500000000	0.820312500000000	0.576562500000000
3881	0.828125000000000	0.820312500000000	0.576562500000000
3891	0.828125000000000	0.820312500000000	0.576562500000000
3901	0.828125000000000	0.820312500000000	0.576562500000000
3911	0.828125000000000	0.820312500000000	0.576562500000000
3921	0.828125000000000	0.820312500000000	0.576562500000000
3931	0.828125000000000	0.820312500000000	0.576562500000000
3941	0.828125000000000	0.820312500000000	0.578125000000000
3951	0.828125000000000	0.820312500000000	0.576562500000000
3961	0.828125000000000	0.821875000000000	0.575000000000000
3971	0.828125000000000	0.821875000000000	0.576562500000000
3981	0.828125000000000	0.821875000000000	0.576562500000000
3991	0.828125000000000	0.821875000000000	0.576562500000000
4001	0.828125000000000	0.820312500000000	0.578125000000000
4011	0.828125000000000	0.820312500000000	0.578125000000000
4021	0.828125000000000	0.821875000000000	0.576562500000000
4031	0.829687500000000	0.821875000000000	0.578125000000000
4041	0.829687500000000	0.821875000000000	0.578125000000000
4051	0.829687500000000	0.821875000000000	0.578125000000000
4061	0.829687500000000	0.820312500000000	0.578125000000000
4071	0.829687500000000	0.820312500000000	0.578125000000000
4081	0.831250000000000	0.821875000000000	0.579687500000000
4091	0.831250000000000	0.821875000000000	0.579687500000000
4101	0.831250000000000	0.825000000000000	0.579687500000000
4111	0.832812500000000	0.825000000000000	0.578125000000000
4121	0.832812500000000	0.825000000000000	0.578125000000000
4131	0.832812500000000	0.825000000000000	0.579687500000000
4141	0.832812500000000	0.826562500000000	0.579687500000000
4151	0.832812500000000	0.828125000000000	0.579687500000000
4161	0.834375000000000	0.828125000000000	0.579687500000000
4171	0.834375000000000	0.828125000000000	0.579687500000000
4181	0.834375000000000	0.828125000000000	0.579687500000000
4191	0.834375000000000	0.826562500000000	0.579687500000000
4201	0.834375000000000	0.825000000000000	0.579687500000000
4211	0.835937500000000	0.826562500000000	0.579687500000000
4221	0.835937500000000	0.828125000000000	0.579687500000000
4231	0.835937500000000	0.829687500000000	0.578125000000000
4241	0.835937500000000	0.829687500000000	0.579687500000000
4251	0.835937500000000	0.829687500000000	0.579687500000000
4261	0.835937500000000	0.829687500000000	0.579687500000000
4271	0.835937500000000	0.831250000000000	0.578125000000000
4281	0.835937500000000	0.831250000000000	0.579687500000000
4291	0.835937500000000	0.831250000000000	0.579687500000000
4301	0.835937500000000	0.831250000000000	0.579687500000000
4311	0.835937500000000	0.831250000000000	0.579687500000000
4321	0.835937500000000	0.831250000000000	0.579687500000000
4331	0.835937500000000	0.832812500000000	0.579687500000000
4341	0.835937500000000	0.832812500000000	0.579687500000000
4351	0.835937500000000	0.832812500000000	0.579687500000000
4361	0.835937500000000	0.834375000000000	0.579687500000000
4371	0.835937500000000	0.834375000000000	0.579687500000000
4381	0.835937500000000	0.834375000000000	0.578125000000000
4391	0.835937500000000	0.834375000000000	0.579687500000000
4401	0.835937500000000	0.834375000000000	0.578125000000000
4411	0.835937500000000	0.834375000000000	0.578125000000000
4421	0.835937500000000	0.834375000000000	0.579687500000000
4431	0.835937500000000	0.834375000000000	0.579687500000000
4441	0.835937500000000	0.834375000000000	0.579687500000000
4451	0.835937500000000	0.834375000000000	0.578125000000000
4461	0.835937500000000	0.834375000000000	0.579687500000000
4471	0.837500000000000	0.835937500000000	0.579687500000000
4481	0.837500000000000	0.835937500000000	0.579687500000000
4491	0.837500000000000	0.835937500000000	0.579687500000000
4501	0.837500000000000	0.835937500000000	0.579687500000000
4511	0.837500000000000	0.835937500000000	0.579687500000000
4521	0.837500000000000	0.835937500000000	0.579687500000000
4531	0.837500000000000	0.837500000000000	0.581250000000000
4541	0.837500000000000	0.835937500000000	0.579687500000000
4551	0.837500000000000	0.834375000000000	0.579687500000000
4561	0.837500000000000	0.834375000000000	0.581250000000000
4571	0.837500000000000	0.839062500000000	0.579687500000000
4581	0.837500000000000	0.839062500000000	0.579687500000000
4591	0.837500000000000	0.839062500000000	0.579687500000000
4601	0.837500000000000	0.839062500000000	0.578125000000000
4611	0.837500000000000	0.840625000000000	0.578125000000000
4621	0.837500000000000	0.837500000000000	0.579687500000000
4631	0.837500000000000	0.837500000000000	0.579687500000000
4641	0.837500000000000	0.839062500000000	0.578125000000000
4651	0.837500000000000	0.840625000000000	0.579687500000000
4661	0.837500000000000	0.840625000000000	0.579687500000000
4671	0.837500000000000	0.840625000000000	0.579687500000000
4681	0.837500000000000	0.840625000000000	0.579687500000000
4691	0.839062500000000	0.840625000000000	0.579687500000000
4701	0.839062500000000	0.840625000000000	0.579687500000000
4711	0.839062500000000	0.840625000000000	0.579687500000000
4721	0.840625000000000	0.840625000000000	0.579687500000000
4731	0.840625000000000	0.840625000000000	0.579687500000000
4741	0.840625000000000	0.840625000000000	0.579687500000000
4751	0.840625000000000	0.840625000000000	0.578125000000000
4761	0.840625000000000	0.840625000000000	0.576562500000000
4771	0.840625000000000	0.840625000000000	0.578125000000000
4781	0.840625000000000	0.840625000000000	0.579687500000000
4791	0.840625000000000	0.840625000000000	0.579687500000000
4801	0.840625000000000	0.840625000000000	0.579687500000000
4811	0.840625000000000	0.840625000000000	0.579687500000000
4821	0.840625000000000	0.840625000000000	0.579687500000000
4831	0.840625000000000	0.840625000000000	0.579687500000000
4841	0.840625000000000	0.840625000000000	0.579687500000000
4851	0.840625000000000	0.840625000000000	0.576562500000000
4861	0.840625000000000	0.840625000000000	0.578125000000000
4871	0.840625000000000	0.840625000000000	0.578125000000000
4881	0.840625000000000	0.842187500000000	0.579687500000000
4891	0.840625000000000	0.843750000000000	0.579687500000000
4901	0.840625000000000	0.843750000000000	0.579687500000000
4911	0.840625000000000	0.843750000000000	0.579687500000000
4921	0.840625000000000	0.845312500000000	0.578125000000000
4931	0.840625000000000	0.845312500000000	0.579687500000000
4941	0.840625000000000	0.845312500000000	0.578125000000000
4951	0.840625000000000	0.845312500000000	0.579687500000000
4961	0.840625000000000	0.846875000000000	0.579687500000000
4971	0.840625000000000	0.846875000000000	0.579687500000000
4981	0.840625000000000	0.848437500000000	0.579687500000000
4991	0.840625000000000	0.848437500000000	0.579687500000000
5001	0.840625000000000	0.848437500000000	0.579687500000000
5011	0.840625000000000	0.848437500000000	0.578125000000000
5021	0.840625000000000	0.848437500000000	0.579687500000000
5031	0.840625000000000	0.850000000000000	0.578125000000000
5041	0.840625000000000	0.848437500000000	0.579687500000000
5051	0.840625000000000	0.848437500000000	0.579687500000000
5061	0.840625000000000	0.848437500000000	0.579687500000000
5071	0.840625000000000	0.850000000000000	0.579687500000000
5081	0.840625000000000	0.850000000000000	0.579687500000000
5091	0.840625000000000	0.851562500000000	0.579687500000000
5101	0.840625000000000	0.851562500000000	0.579687500000000
5111	0.840625000000000	0.851562500000000	0.579687500000000
5121	0.840625000000000	0.851562500000000	0.579687500000000
5131	0.840625000000000	0.851562500000000	0.579687500000000
5141	0.840625000000000	0.851562500000000	0.579687500000000
5151	0.840625000000000	0.851562500000000	0.578125000000000
5161	0.840625000000000	0.851562500000000	0.576562500000000
5171	0.840625000000000	0.851562500000000	0.578125000000000
5181	0.840625000000000	0.851562500000000	0.576562500000000
5191	0.840625000000000	0.851562500000000	0.579687500000000
5201	0.840625000000000	0.851562500000000	0.579687500000000
5211	0.840625000000000	0.851562500000000	0.579687500000000
5221	0.840625000000000	0.851562500000000	0.579687500000000
5231	0.842187500000000	0.851562500000000	0.579687500000000
5241	0.843750000000000	0.851562500000000	0.579687500000000
5251	0.843750000000000	0.851562500000000	0.579687500000000
5261	0.843750000000000	0.851562500000000	0.579687500000000
5271	0.843750000000000	0.851562500000000	0.579687500000000
5281	0.843750000000000	0.851562500000000	0.579687500000000
5291	0.843750000000000	0.851562500000000	0.579687500000000
5301	0.843750000000000	0.851562500000000	0.579687500000000
5311	0.843750000000000	0.851562500000000	0.581250000000000
5321	0.843750000000000	0.851562500000000	0.579687500000000
5331	0.843750000000000	0.851562500000000	0.581250000000000
5341	0.843750000000000	0.851562500000000	0.579687500000000
5351	0.843750000000000	0.851562500000000	0.579687500000000
5361	0.843750000000000	0.851562500000000	0.579687500000000
5371	0.843750000000000	0.851562500000000	0.579687500000000
5381	0.843750000000000	0.851562500000000	0.578125000000000
5391	0.843750000000000	0.851562500000000	0.578125000000000
5401	0.843750000000000	0.851562500000000	0.579687500000000
5411	0.843750000000000	0.851562500000000	0.579687500000000
5421	0.843750000000000	0.851562500000000	0.579687500000000
5431	0.843750000000000	0.851562500000000	0.578125000000000
5441	0.843750000000000	0.851562500000000	0.579687500000000
5451	0.843750000000000	0.851562500000000	0.579687500000000
5461	0.843750000000000	0.851562500000000	0.579687500000000
5471	0.843750000000000	0.851562500000000	0.579687500000000
5481	0.843750000000000	0.851562500000000	0.579687500000000
5491	0.843750000000000	0.853125000000000	0.579687500000000
5501	0.843750000000000	0.853125000000000	0.579687500000000
5511	0.843750000000000	0.854687500000000	0.579687500000000
5521	0.843750000000000	0.856250000000000	0.579687500000000
5531	0.843750000000000	0.856250000000000	0.579687500000000
5541	0.843750000000000	0.856250000000000	0.579687500000000
5551	0.843750000000000	0.856250000000000	0.579687500000000
5561	0.843750000000000	0.856250000000000	0.579687500000000
5571	0.843750000000000	0.856250000000000	0.578125000000000
5581	0.843750000000000	0.856250000000000	0.579687500000000
5591	0.843750000000000	0.856250000000000	0.579687500000000
5601	0.845312500000000	0.857812500000000	0.578125000000000
5611	0.845312500000000	0.857812500000000	0.578125000000000
5621	0.845312500000000	0.857812500000000	0.579687500000000
5631	0.845312500000000	0.857812500000000	0.579687500000000
5641	0.845312500000000	0.857812500000000	0.579687500000000
5651	0.845312500000000	0.857812500000000	0.579687500000000
5661	0.845312500000000	0.857812500000000	0.581250000000000
5671	0.845312500000000	0.857812500000000	0.579687500000000
5681	0.846875000000000	0.859375000000000	0.579687500000000
5691	0.846875000000000	0.859375000000000	0.579687500000000
5701	0.846875000000000	0.859375000000000	0.579687500000000
5711	0.846875000000000	0.859375000000000	0.579687500000000
5721	0.846875000000000	0.859375000000000	0.579687500000000
5731	0.846875000000000	0.860937500000000	0.579687500000000
5741	0.846875000000000	0.860937500000000	0.579687500000000
5751	0.846875000000000	0.860937500000000	0.579687500000000
5761	0.846875000000000	0.860937500000000	0.581250000000000
5771	0.846875000000000	0.860937500000000	0.579687500000000
5781	0.846875000000000	0.860937500000000	0.578125000000000
5791	0.846875000000000	0.860937500000000	0.578125000000000
5801	0.846875000000000	0.860937500000000	0.579687500000000
5811	0.846875000000000	0.860937500000000	0.578125000000000
5821	0.846875000000000	0.860937500000000	0.579687500000000
5831	0.846875000000000	0.860937500000000	0.579687500000000
5841	0.846875000000000	0.860937500000000	0.579687500000000
5851	0.846875000000000	0.860937500000000	0.579687500000000
5861	0.846875000000000	0.860937500000000	0.578125000000000
5871	0.846875000000000	0.860937500000000	0.579687500000000
5881	0.846875000000000	0.860937500000000	0.579687500000000
5891	0.846875000000000	0.860937500000000	0.579687500000000
5901	0.846875000000000	0.860937500000000	0.579687500000000
5911	0.846875000000000	0.860937500000000	0.578125000000000
5921	0.846875000000000	0.860937500000000	0.578125000000000
5931	0.846875000000000	0.860937500000000	0.579687500000000
5941	0.846875000000000	0.860937500000000	0.579687500000000
5951	0.846875000000000	0.860937500000000	0.578125000000000
5961	0.846875000000000	0.860937500000000	0.578125000000000
5971	0.846875000000000	0.860937500000000	0.579687500000000
5981	0.846875000000000	0.860937500000000	0.579687500000000
5991	0.846875000000000	0.860937500000000	0.579687500000000
6001	0.846875000000000	0.860937500000000	0.579687500000000
6011	0.846875000000000	0.860937500000000	0.579687500000000
6021	0.846875000000000	0.860937500000000	0.578125000000000
6031	0.846875000000000	0.862500000000000	0.579687500000000
6041	0.846875000000000	0.862500000000000	0.579687500000000
6051	0.846875000000000	0.862500000000000	0.579687500000000
6061	0.848437500000000	0.862500000000000	0.579687500000000
6071	0.848437500000000	0.862500000000000	0.579687500000000
6081	0.848437500000000	0.864062500000000	0.578125000000000
6091	0.848437500000000	0.864062500000000	0.579687500000000
6101	0.848437500000000	0.864062500000000	0.579687500000000
6111	0.848437500000000	0.864062500000000	0.579687500000000
6121	0.848437500000000	0.864062500000000	0.579687500000000
6131	0.848437500000000	0.864062500000000	0.579687500000000
6141	0.848437500000000	0.864062500000000	0.579687500000000
6151	0.848437500000000	0.864062500000000	0.578125000000000
6161	0.848437500000000	0.864062500000000	0.579687500000000
6171	0.848437500000000	0.864062500000000	0.579687500000000
6181	0.848437500000000	0.864062500000000	0.576562500000000
6191	0.848437500000000	0.864062500000000	0.578125000000000
6201	0.848437500000000	0.864062500000000	0.579687500000000
6211	0.848437500000000	0.864062500000000	0.579687500000000
6221	0.848437500000000	0.864062500000000	0.579687500000000
6231	0.848437500000000	0.864062500000000	0.579687500000000
6241	0.848437500000000	0.864062500000000	0.578125000000000
6251	0.848437500000000	0.864062500000000	0.579687500000000
6261	0.848437500000000	0.864062500000000	0.579687500000000
6271	0.848437500000000	0.864062500000000	0.579687500000000
6281	0.848437500000000	0.864062500000000	0.578125000000000
6291	0.848437500000000	0.864062500000000	0.579687500000000
6301	0.848437500000000	0.864062500000000	0.579687500000000
6311	0.848437500000000	0.864062500000000	0.579687500000000
6321	0.848437500000000	0.864062500000000	0.579687500000000
6331	0.848437500000000	0.864062500000000	0.579687500000000
6341	0.848437500000000	0.864062500000000	0.578125000000000
6351	0.848437500000000	0.864062500000000	0.579687500000000
6361	0.848437500000000	0.864062500000000	0.579687500000000
6371	0.848437500000000	0.864062500000000	0.579687500000000
6381	0.848437500000000	0.864062500000000	0.579687500000000
6391	0.848437500000000	0.864062500000000	0.579687500000000
6401	0.848437500000000	0.865625000000000	0.579687500000000
6411	0.848437500000000	0.865625000000000	0.579687500000000
6421	0.848437500000000	0.865625000000000	0.579687500000000
6431	0.848437500000000	0.867187500000000	0.579687500000000
6441	0.848437500000000	0.867187500000000	0.579687500000000
6451	0.848437500000000	0.867187500000000	0.579687500000000
6461	0.848437500000000	0.865625000000000	0.579687500000000
6471	0.848437500000000	0.865625000000000	0.579687500000000
6481	0.848437500000000	0.865625000000000	0.579687500000000
6491	0.848437500000000	0.867187500000000	0.579687500000000
6501	0.848437500000000	0.867187500000000	0.579687500000000
6511	0.848437500000000	0.867187500000000	0.579687500000000
6521	0.848437500000000	0.867187500000000	0.581250000000000
6531	0.848437500000000	0.867187500000000	0.579687500000000
6541	0.848437500000000	0.867187500000000	0.579687500000000
6551	0.848437500000000	0.867187500000000	0.579687500000000
6561	0.848437500000000	0.867187500000000	0.579687500000000
6571	0.848437500000000	0.868750000000000	0.579687500000000
6581	0.848437500000000	0.868750000000000	0.579687500000000
6591	0.848437500000000	0.868750000000000	0.579687500000000
6601	0.848437500000000	0.868750000000000	0.579687500000000
6611	0.848437500000000	0.868750000000000	0.579687500000000
6621	0.848437500000000	0.868750000000000	0.578125000000000
6631	0.848437500000000	0.868750000000000	0.579687500000000
6641	0.850000000000000	0.868750000000000	0.579687500000000
6651	0.850000000000000	0.868750000000000	0.579687500000000
6661	0.850000000000000	0.868750000000000	0.579687500000000
6671	0.850000000000000	0.868750000000000	0.579687500000000
6681	0.850000000000000	0.868750000000000	0.579687500000000
6691	0.850000000000000	0.868750000000000	0.579687500000000
6701	0.850000000000000	0.868750000000000	0.579687500000000
6711	0.850000000000000	0.870312500000000	0.579687500000000
6721	0.850000000000000	0.870312500000000	0.578125000000000
6731	0.850000000000000	0.870312500000000	0.578125000000000
6741	0.850000000000000	0.870312500000000	0.576562500000000
6751	0.850000000000000	0.870312500000000	0.579687500000000
6761	0.850000000000000	0.871875000000000	0.579687500000000
6771	0.850000000000000	0.871875000000000	0.579687500000000
6781	0.850000000000000	0.871875000000000	0.579687500000000
6791	0.850000000000000	0.871875000000000	0.578125000000000
6801	0.851562500000000	0.871875000000000	0.579687500000000
6811	0.851562500000000	0.871875000000000	0.579687500000000
6821	0.851562500000000	0.871875000000000	0.579687500000000
6831	0.851562500000000	0.870312500000000	0.578125000000000
6841	0.853125000000000	0.870312500000000	0.579687500000000
6851	0.853125000000000	0.870312500000000	0.579687500000000
6861	0.853125000000000	0.871875000000000	0.579687500000000
6871	0.853125000000000	0.871875000000000	0.579687500000000
6881	0.853125000000000	0.871875000000000	0.579687500000000
6891	0.853125000000000	0.871875000000000	0.579687500000000
6901	0.853125000000000	0.871875000000000	0.579687500000000
6911	0.853125000000000	0.871875000000000	0.579687500000000
6921	0.853125000000000	0.871875000000000	0.579687500000000
6931	0.853125000000000	0.871875000000000	0.579687500000000
6941	0.853125000000000	0.871875000000000	0.579687500000000
6951	0.853125000000000	0.871875000000000	0.579687500000000
6961	0.853125000000000	0.871875000000000	0.579687500000000
6971	0.853125000000000	0.871875000000000	0.579687500000000
6981	0.853125000000000	0.871875000000000	0.579687500000000
6991	0.853125000000000	0.871875000000000	0.581250000000000
7001	0.853125000000000	0.871875000000000	0.579687500000000
7011	0.854687500000000	0.871875000000000	0.578125000000000
7021	0.854687500000000	0.871875000000000	0.579687500000000
7031	0.854687500000000	0.871875000000000	0.579687500000000
7041	0.854687500000000	0.871875000000000	0.579687500000000
7051	0.854687500000000	0.871875000000000	0.579687500000000
7061	0.854687500000000	0.871875000000000	0.579687500000000
7071	0.854687500000000	0.871875000000000	0.579687500000000
7081	0.854687500000000	0.871875000000000	0.578125000000000
7091	0.854687500000000	0.871875000000000	0.579687500000000
7101	0.854687500000000	0.871875000000000	0.579687500000000
7111	0.854687500000000	0.871875000000000	0.579687500000000
7121	0.854687500000000	0.871875000000000	0.578125000000000
7131	0.854687500000000	0.871875000000000	0.579687500000000
7141	0.854687500000000	0.871875000000000	0.579687500000000
7151	0.854687500000000	0.871875000000000	0.579687500000000
7161	0.854687500000000	0.873437500000000	0.579687500000000
7171	0.854687500000000	0.873437500000000	0.579687500000000
7181	0.854687500000000	0.873437500000000	0.579687500000000
7191	0.854687500000000	0.873437500000000	0.579687500000000
7201	0.854687500000000	0.873437500000000	0.579687500000000
7211	0.854687500000000	0.873437500000000	0.579687500000000
7221	0.854687500000000	0.873437500000000	0.579687500000000
7231	0.854687500000000	0.873437500000000	0.579687500000000
7241	0.854687500000000	0.873437500000000	0.579687500000000
7251	0.854687500000000	0.873437500000000	0.579687500000000
7261	0.854687500000000	0.873437500000000	0.579687500000000
7271	0.854687500000000	0.875000000000000	0.578125000000000
7281	0.854687500000000	0.878125000000000	0.579687500000000
7291	0.854687500000000	0.878125000000000	0.579687500000000
7301	0.854687500000000	0.878125000000000	0.579687500000000
7311	0.854687500000000	0.878125000000000	0.579687500000000
7321	0.854687500000000	0.878125000000000	0.578125000000000
7331	0.854687500000000	0.878125000000000	0.581250000000000
7341	0.854687500000000	0.879687500000000	0.579687500000000
7351	0.854687500000000	0.879687500000000	0.579687500000000
7361	0.854687500000000	0.879687500000000	0.579687500000000
7371	0.854687500000000	0.879687500000000	0.579687500000000
7381	0.854687500000000	0.879687500000000	0.579687500000000
7391	0.854687500000000	0.879687500000000	0.579687500000000
7401	0.854687500000000	0.879687500000000	0.579687500000000
7411	0.854687500000000	0.879687500000000	0.579687500000000
7421	0.854687500000000	0.879687500000000	0.579687500000000
7431	0.854687500000000	0.879687500000000	0.579687500000000
7441	0.854687500000000	0.879687500000000	0.578125000000000
7451	0.854687500000000	0.879687500000000	0.579687500000000
7461	0.854687500000000	0.879687500000000	0.579687500000000
7471	0.854687500000000	0.879687500000000	0.579687500000000
7481	0.854687500000000	0.879687500000000	0.579687500000000
7491	0.854687500000000	0.879687500000000	0.579687500000000
7501	0.854687500000000	0.879687500000000	0.579687500000000
7511	0.854687500000000	0.879687500000000	0.579687500000000
7521	0.854687500000000	0.878125000000000	0.579687500000000
7531	0.854687500000000	0.878125000000000	0.579687500000000
7541	0.854687500000000	0.878125000000000	0.579687500000000
7551	0.854687500000000	0.879687500000000	0.579687500000000
7561	0.854687500000000	0.879687500000000	0.579687500000000
7571	0.854687500000000	0.879687500000000	0.579687500000000
7581	0.854687500000000	0.879687500000000	0.578125000000000
7591	0.854687500000000	0.879687500000000	0.581250000000000
7601	0.854687500000000	0.879687500000000	0.579687500000000
7611	0.854687500000000	0.879687500000000	0.579687500000000
7621	0.854687500000000	0.879687500000000	0.579687500000000
7631	0.854687500000000	0.879687500000000	0.581250000000000
7641	0.854687500000000	0.879687500000000	0.579687500000000
7651	0.854687500000000	0.881250000000000	0.578125000000000
7661	0.854687500000000	0.881250000000000	0.579687500000000
7671	0.854687500000000	0.881250000000000	0.579687500000000
7681	0.856250000000000	0.881250000000000	0.579687500000000
7691	0.856250000000000	0.881250000000000	0.579687500000000
7701	0.856250000000000	0.881250000000000	0.581250000000000
7711	0.856250000000000	0.881250000000000	0.582812500000000
7721	0.856250000000000	0.881250000000000	0.581250000000000
7731	0.856250000000000	0.881250000000000	0.582812500000000
7741	0.856250000000000	0.881250000000000	0.581250000000000
7751	0.856250000000000	0.881250000000000	0.581250000000000
7761	0.856250000000000	0.881250000000000	0.581250000000000
7771	0.856250000000000	0.881250000000000	0.579687500000000
7781	0.856250000000000	0.881250000000000	0.579687500000000
7791	0.856250000000000	0.881250000000000	0.578125000000000
7801	0.856250000000000	0.881250000000000	0.579687500000000
7811	0.856250000000000	0.881250000000000	0.581250000000000
7821	0.856250000000000	0.881250000000000	0.581250000000000
7831	0.856250000000000	0.881250000000000	0.581250000000000
7841	0.856250000000000	0.881250000000000	0.581250000000000
7851	0.856250000000000	0.881250000000000	0.581250000000000
7861	0.856250000000000	0.881250000000000	0.581250000000000
7871	0.856250000000000	0.881250000000000	0.581250000000000
7881	0.856250000000000	0.881250000000000	0.581250000000000
7891	0.856250000000000	0.881250000000000	0.581250000000000
7901	0.856250000000000	0.881250000000000	0.581250000000000
7911	0.856250000000000	0.881250000000000	0.581250000000000
7921	0.856250000000000	0.881250000000000	0.579687500000000
7931	0.856250000000000	0.881250000000000	0.581250000000000
7941	0.856250000000000	0.881250000000000	0.581250000000000
7951	0.856250000000000	0.881250000000000	0.581250000000000
7961	0.856250000000000	0.882812500000000	0.581250000000000
7971	0.856250000000000	0.884375000000000	0.581250000000000
7981	0.856250000000000	0.884375000000000	0.581250000000000
7991	0.856250000000000	0.884375000000000	0.581250000000000
8001	0.856250000000000	0.885937500000000	0.579687500000000
8011	0.856250000000000	0.885937500000000	0.579687500000000
8021	0.856250000000000	0.884375000000000	0.581250000000000
8031	0.856250000000000	0.884375000000000	0.581250000000000
8041	0.856250000000000	0.884375000000000	0.581250000000000
8051	0.857812500000000	0.885937500000000	0.579687500000000
8061	0.857812500000000	0.885937500000000	0.579687500000000
8071	0.857812500000000	0.885937500000000	0.581250000000000
8081	0.857812500000000	0.885937500000000	0.581250000000000
8091	0.857812500000000	0.885937500000000	0.581250000000000
8101	0.857812500000000	0.885937500000000	0.581250000000000
8111	0.857812500000000	0.885937500000000	0.581250000000000
8121	0.857812500000000	0.885937500000000	0.581250000000000
8131	0.857812500000000	0.887500000000000	0.582812500000000
8141	0.857812500000000	0.887500000000000	0.581250000000000
8151	0.857812500000000	0.887500000000000	0.579687500000000
8161	0.857812500000000	0.887500000000000	0.579687500000000
8171	0.857812500000000	0.887500000000000	0.581250000000000
8181	0.857812500000000	0.887500000000000	0.581250000000000
8191	0.857812500000000	0.887500000000000	0.581250000000000
8201	0.857812500000000	0.887500000000000	0.581250000000000
8211	0.857812500000000	0.887500000000000	0.581250000000000
8221	0.857812500000000	0.887500000000000	0.581250000000000
8231	0.857812500000000	0.887500000000000	0.581250000000000
8241	0.857812500000000	0.887500000000000	0.581250000000000
8251	0.857812500000000	0.887500000000000	0.579687500000000
8261	0.857812500000000	0.887500000000000	0.581250000000000
8271	0.857812500000000	0.887500000000000	0.579687500000000
8281	0.857812500000000	0.887500000000000	0.581250000000000
8291	0.857812500000000	0.887500000000000	0.579687500000000
8301	0.857812500000000	0.887500000000000	0.581250000000000
8311	0.857812500000000	0.887500000000000	0.581250000000000
8321	0.857812500000000	0.887500000000000	0.581250000000000
8331	0.857812500000000	0.887500000000000	0.579687500000000
8341	0.857812500000000	0.887500000000000	0.582812500000000
8351	0.857812500000000	0.887500000000000	0.581250000000000
8361	0.857812500000000	0.887500000000000	0.581250000000000
8371	0.857812500000000	0.887500000000000	0.581250000000000
8381	0.857812500000000	0.887500000000000	0.581250000000000
8391	0.857812500000000	0.887500000000000	0.581250000000000
8401	0.857812500000000	0.887500000000000	0.581250000000000
8411	0.857812500000000	0.889062500000000	0.581250000000000
8421	0.857812500000000	0.889062500000000	0.581250000000000
8431	0.857812500000000	0.889062500000000	0.582812500000000
8441	0.857812500000000	0.889062500000000	0.582812500000000
8451	0.857812500000000	0.889062500000000	0.582812500000000
8461	0.857812500000000	0.889062500000000	0.582812500000000
8471	0.857812500000000	0.889062500000000	0.579687500000000
8481	0.857812500000000	0.889062500000000	0.581250000000000
8491	0.857812500000000	0.889062500000000	0.581250000000000
8501	0.857812500000000	0.889062500000000	0.582812500000000
8511	0.857812500000000	0.889062500000000	0.582812500000000
8521	0.857812500000000	0.889062500000000	0.581250000000000
8531	0.857812500000000	0.889062500000000	0.582812500000000
8541	0.857812500000000	0.889062500000000	0.581250000000000
8551	0.857812500000000	0.889062500000000	0.581250000000000
8561	0.857812500000000	0.889062500000000	0.581250000000000
8571	0.857812500000000	0.889062500000000	0.581250000000000
8581	0.857812500000000	0.889062500000000	0.579687500000000
8591	0.857812500000000	0.889062500000000	0.582812500000000
8601	0.857812500000000	0.889062500000000	0.579687500000000
8611	0.857812500000000	0.889062500000000	0.581250000000000
8621	0.859375000000000	0.889062500000000	0.581250000000000
8631	0.859375000000000	0.889062500000000	0.581250000000000
8641	0.860937500000000	0.889062500000000	0.581250000000000
8651	0.860937500000000	0.889062500000000	0.579687500000000
8661	0.860937500000000	0.889062500000000	0.581250000000000
8671	0.860937500000000	0.889062500000000	0.581250000000000
8681	0.860937500000000	0.889062500000000	0.581250000000000
8691	0.860937500000000	0.889062500000000	0.581250000000000
8701	0.860937500000000	0.889062500000000	0.579687500000000
8711	0.860937500000000	0.889062500000000	0.579687500000000
8721	0.862500000000000	0.889062500000000	0.581250000000000
8731	0.862500000000000	0.890625000000000	0.581250000000000
8741	0.862500000000000	0.890625000000000	0.582812500000000
8751	0.862500000000000	0.890625000000000	0.581250000000000
8761	0.862500000000000	0.890625000000000	0.581250000000000
8771	0.862500000000000	0.892187500000000	0.579687500000000
8781	0.862500000000000	0.892187500000000	0.581250000000000
8791	0.862500000000000	0.892187500000000	0.581250000000000
8801	0.862500000000000	0.892187500000000	0.581250000000000
8811	0.862500000000000	0.892187500000000	0.581250000000000
8821	0.862500000000000	0.892187500000000	0.581250000000000
8831	0.862500000000000	0.892187500000000	0.582812500000000
8841	0.862500000000000	0.892187500000000	0.579687500000000
8851	0.862500000000000	0.892187500000000	0.581250000000000
8861	0.862500000000000	0.892187500000000	0.581250000000000
8871	0.862500000000000	0.892187500000000	0.581250000000000
8881	0.862500000000000	0.892187500000000	0.581250000000000
8891	0.862500000000000	0.892187500000000	0.581250000000000
8901	0.862500000000000	0.892187500000000	0.579687500000000
8911	0.862500000000000	0.892187500000000	0.581250000000000
8921	0.862500000000000	0.892187500000000	0.582812500000000
8931	0.862500000000000	0.892187500000000	0.581250000000000
8941	0.862500000000000	0.892187500000000	0.582812500000000
8951	0.862500000000000	0.892187500000000	0.581250000000000
8961	0.862500000000000	0.892187500000000	0.581250000000000
8971	0.862500000000000	0.892187500000000	0.581250000000000
8981	0.862500000000000	0.892187500000000	0.579687500000000
8991	0.862500000000000	0.892187500000000	0.579687500000000
9001	0.862500000000000	0.892187500000000	0.579687500000000
9011	0.862500000000000	0.892187500000000	0.581250000000000
9021	0.862500000000000	0.892187500000000	0.581250000000000
9031	0.862500000000000	0.892187500000000	0.581250000000000
9041	0.862500000000000	0.892187500000000	0.582812500000000
9051	0.862500000000000	0.890625000000000	0.579687500000000
9061	0.862500000000000	0.890625000000000	0.581250000000000
9071	0.862500000000000	0.890625000000000	0.581250000000000
9081	0.864062500000000	0.892187500000000	0.581250000000000
9091	0.864062500000000	0.892187500000000	0.581250000000000
9101	0.864062500000000	0.892187500000000	0.581250000000000
9111	0.864062500000000	0.892187500000000	0.581250000000000
9121	0.864062500000000	0.892187500000000	0.579687500000000
9131	0.864062500000000	0.892187500000000	0.581250000000000
9141	0.864062500000000	0.892187500000000	0.581250000000000
9151	0.864062500000000	0.893750000000000	0.579687500000000
9161	0.864062500000000	0.893750000000000	0.581250000000000
9171	0.864062500000000	0.893750000000000	0.579687500000000
9181	0.864062500000000	0.893750000000000	0.581250000000000
9191	0.864062500000000	0.893750000000000	0.582812500000000
9201	0.864062500000000	0.893750000000000	0.582812500000000
9211	0.864062500000000	0.893750000000000	0.579687500000000
9221	0.864062500000000	0.893750000000000	0.582812500000000
9231	0.864062500000000	0.893750000000000	0.581250000000000
9241	0.864062500000000	0.893750000000000	0.581250000000000
9251	0.864062500000000	0.893750000000000	0.581250000000000
9261	0.864062500000000	0.893750000000000	0.581250000000000
9271	0.864062500000000	0.893750000000000	0.581250000000000
9281	0.864062500000000	0.893750000000000	0.581250000000000
9291	0.864062500000000	0.893750000000000	0.581250000000000
9301	0.864062500000000	0.893750000000000	0.581250000000000
9311	0.865625000000000	0.893750000000000	0.581250000000000
9321	0.865625000000000	0.893750000000000	0.581250000000000
9331	0.865625000000000	0.893750000000000	0.581250000000000
9341	0.865625000000000	0.893750000000000	0.582812500000000
9351	0.865625000000000	0.893750000000000	0.578125000000000
9361	0.865625000000000	0.893750000000000	0.581250000000000
9371	0.865625000000000	0.893750000000000	0.581250000000000
9381	0.865625000000000	0.893750000000000	0.581250000000000
9391	0.865625000000000	0.893750000000000	0.581250000000000
9401	0.867187500000000	0.893750000000000	0.581250000000000
9411	0.867187500000000	0.893750000000000	0.581250000000000
9421	0.867187500000000	0.893750000000000	0.579687500000000
9431	0.867187500000000	0.893750000000000	0.579687500000000
9441	0.867187500000000	0.893750000000000	0.579687500000000
9451	0.867187500000000	0.893750000000000	0.581250000000000
9461	0.868750000000000	0.893750000000000	0.581250000000000
9471	0.868750000000000	0.893750000000000	0.581250000000000
9481	0.868750000000000	0.893750000000000	0.581250000000000
9491	0.868750000000000	0.893750000000000	0.581250000000000
9501	0.868750000000000	0.893750000000000	0.581250000000000
9511	0.870312500000000	0.893750000000000	0.582812500000000
9521	0.871875000000000	0.893750000000000	0.581250000000000
9531	0.871875000000000	0.893750000000000	0.581250000000000
9541	0.871875000000000	0.893750000000000	0.581250000000000
9551	0.871875000000000	0.893750000000000	0.581250000000000
9561	0.871875000000000	0.893750000000000	0.579687500000000
9571	0.871875000000000	0.893750000000000	0.578125000000000
9581	0.871875000000000	0.893750000000000	0.581250000000000
9591	0.871875000000000	0.893750000000000	0.581250000000000
9601	0.871875000000000	0.893750000000000	0.582812500000000
9611	0.871875000000000	0.893750000000000	0.581250000000000
9621	0.871875000000000	0.893750000000000	0.581250000000000
9631	0.873437500000000	0.892187500000000	0.581250000000000
9641	0.873437500000000	0.892187500000000	0.581250000000000
9651	0.873437500000000	0.892187500000000	0.582812500000000
9661	0.873437500000000	0.893750000000000	0.581250000000000
9671	0.873437500000000	0.893750000000000	0.581250000000000
9681	0.873437500000000	0.893750000000000	0.581250000000000
9691	0.873437500000000	0.893750000000000	0.582812500000000
9701	0.873437500000000	0.893750000000000	0.581250000000000
9711	0.873437500000000	0.893750000000000	0.581250000000000
9721	0.873437500000000	0.893750000000000	0.581250000000000
9731	0.873437500000000	0.893750000000000	0.581250000000000
9741	0.873437500000000	0.893750000000000	0.581250000000000
9751	0.873437500000000	0.893750000000000	0.581250000000000
9761	0.873437500000000	0.893750000000000	0.581250000000000
9771	0.873437500000000	0.893750000000000	0.581250000000000
9781	0.873437500000000	0.893750000000000	0.581250000000000
9791	0.873437500000000	0.895312500000000	0.581250000000000
9801	0.873437500000000	0.895312500000000	0.581250000000000
9811	0.873437500000000	0.895312500000000	0.581250000000000
9821	0.873437500000000	0.895312500000000	0.581250000000000
9831	0.875000000000000	0.895312500000000	0.581250000000000
9841	0.875000000000000	0.896875000000000	0.581250000000000
9851	0.876562500000000	0.896875000000000	0.579687500000000
9861	0.876562500000000	0.896875000000000	0.581250000000000
9871	0.878125000000000	0.896875000000000	0.579687500000000
9881	0.879687500000000	0.896875000000000	0.579687500000000
9891	0.879687500000000	0.896875000000000	0.578125000000000
9901	0.879687500000000	0.896875000000000	0.581250000000000
9911	0.879687500000000	0.896875000000000	0.579687500000000
9921	0.879687500000000	0.896875000000000	0.579687500000000
9931	0.879687500000000	0.896875000000000	0.579687500000000
9941	0.879687500000000	0.896875000000000	0.581250000000000
9951	0.879687500000000	0.896875000000000	0.581250000000000
9961	0.879687500000000	0.896875000000000	0.579687500000000
9971	0.879687500000000	0.896875000000000	0.581250000000000
9981	0.879687500000000	0.896875000000000	0.581250000000000
9991	0.881250000000000	0.896875000000000	0.582812500000000

==> Revised version arXiv/NewPics/Figure1_L115_noisefree.txt <==
t	FAOL	SAOL
1	0	0
2	0	0
3	0	0
4	0	0
5	0	0
6	0	0
7	0	0
8	0	0
9	0	0
10	0	0
11	0	0
12	0	0
13	0	0
14	0	0
15	0	0
16	0	0
17	0	0
18	0	0
19	0	0
20	0	0
21	0	0
22	0	0
23	0	0
24	0	0
25	0	0
26	0	0
27	0	0
28	0	0
29	0	0
30	0	0
31	0	0
32	0	0
33	0	0
34	0	0
35	0	0
36	0	0
37	0	0
38	0	0
39	0	0
40	0	0
41	0	0
42	0	0
43	0	0
44	0	0
45	0	0
46	0	0
47	0	0
48	0	0
49	0	0
50	0	0
51	0	0
52	0	0
53	0	0
54	0	0
55	0	0
56	0	0
57	0	0
58	0	0
59	0	0
60	0	0
61	0	0
62	0	0
63	0	0
64	0	0
65	0	0
66	0	0
67	0	0
68	0	0
69	0	0
70	0	0
71	0	0
72	0	0
73	0	0
74	0	0
75	0	0
76	0	0
77	0	0
78	0	0
79	0	0
80	0	0
81	0	0
82	0	0
83	0	0
84	0	0
85	0	0
86	0	0
87	0	0
88	0	0
89	0	0
90	0	0
91	0	0
92	0	0
93	0	0,000390625000000000
94	0,000390625000000000	0,000781250000000000
95	0,000390625000000000	0,000781250000000000
96	0,000781250000000000	0,000781250000000000
97	0,000781250000000000	0,000781250000000000
98	0,000781250000000000	0,000781250000000000
99	0,000781250000000000	0,000781250000000000
100	0,000781250000000000	0,000781250000000000
101	0,000781250000000000	0,00117187500000000
102	0,000781250000000000	0,00117187500000000
103	0,000781250000000000	0,00117187500000000
104	0,00117187500000000	0,00117187500000000
105	0,00117187500000000	0,00156250000000000
106	0,00117187500000000	0,00156250000000000
107	0,00117187500000000	0,00195312500000000
108	0,00156250000000000	0,00195312500000000
109	0,00156250000000000	0,00234375000000000
110	0,00195312500000000	0,00234375000000000
111	0,00234375000000000	0,00234375000000000
112	0,00234375000000000	0,00234375000000000
113	0,00234375000000000	0,00234375000000000
114	0,00273437500000000	0,00273437500000000
115	0,00273437500000000	0,00312500000000000
116	0,00312500000000000	0,00312500000000000
117	0,00312500000000000	0,00312500000000000
118	0,00312500000000000	0,00312500000000000
119	0,00312500000000000	0,00312500000000000
120	0,00312500000000000	0,00312500000000000
121	0,00390625000000000	0,00312500000000000
122	0,00390625000000000	0,00351562500000000
123	0,00429687500000000	0,00429687500000000
124	0,00507812500000000	0,00468750000000000
125	0,00546875000000000	0,00546875000000000
126	0,00546875000000000	0,00546875000000000
127	0,00585937500000000	0,00625000000000000
128	0,00585937500000000	0,00625000000000000
129	0,00703125000000000	0,00703125000000000
130	0,00703125000000000	0,00742187500000000
131	0,00703125000000000	0,00742187500000000
132	0,00742187500000000	0,00781250000000000
133	0,00820312500000000	0,00820312500000000
134	0,00859375000000000	0,00898437500000000
135	0,00859375000000000	0,00937500000000000
136	0,00859375000000000	0,00937500000000000
137	0,00898437500000000	0,00976562500000000
138	0,00898437500000000	0,0101562500000000
139	0,00976562500000000	0,0101562500000000
140	0,0105468750000000	0,0101562500000000
141	0,0109375000000000	0,0105468750000000
142	0,0113281250000000	0,0113281250000000
143	0,0113281250000000	0,0113281250000000
144	0,0113281250000000	0,0121093750000000
145	0,0121093750000000	0,0125000000000000
146	0,0125000000000000	0,0132812500000000
147	0,0132812500000000	0,0136718750000000
148	0,0140625000000000	0,0144531250000000
149	0,0144531250000000	0,0152343750000000
150	0,0148437500000000	0,0156250000000000
151	0,0152343750000000	0,0156250000000000
152	0,0160156250000000	0,0160156250000000
153	0,0164062500000000	0,0164062500000000
154	0,0164062500000000	0,0164062500000000
155	0,0167968750000000	0,0167968750000000
156	0,0171875000000000	0,0175781250000000
157	0,0175781250000000	0,0175781250000000
158	0,0175781250000000	0,0183593750000000
159	0,0175781250000000	0,0187500000000000
160	0,0183593750000000	0,0187500000000000
161	0,0183593750000000	0,0195312500000000
162	0,0183593750000000	0,0195312500000000
163	0,0191406250000000	0,0199218750000000
164	0,0199218750000000	0,0203125000000000
165	0,0210937500000000	0,0207031250000000
166	0,0210937500000000	0,0214843750000000
167	0,0214843750000000	0,0214843750000000
168	0,0214843750000000	0,0214843750000000
169	0,0214843750000000	0,0214843750000000
170	0,0214843750000000	0,0218750000000000
171	0,0218750000000000	0,0222656250000000
172	0,0226562500000000	0,0226562500000000
173	0,0230468750000000	0,0226562500000000
174	0,0230468750000000	0,0226562500000000
175	0,0234375000000000	0,0234375000000000
176	0,0242187500000000	0,0234375000000000
177	0,0250000000000000	0,0234375000000000
178	0,0253906250000000	0,0250000000000000
179	0,0261718750000000	0,0257812500000000
180	0,0269531250000000	0,0273437500000000
181	0,0273437500000000	0,0273437500000000
182	0,0277343750000000	0,0277343750000000
183	0,0277343750000000	0,0281250000000000
184	0,0285156250000000	0,0285156250000000
185	0,0289062500000000	0,0285156250000000
186	0,0292968750000000	0,0292968750000000
187	0,0304687500000000	0,0304687500000000
188	0,0312500000000000	0,0312500000000000
189	0,0316406250000000	0,0312500000000000
190	0,0320312500000000	0,0312500000000000
191	0,0324218750000000	0,0320312500000000
192	0,0332031250000000	0,0320312500000000
193	0,0339843750000000	0,0328125000000000
194	0,0351562500000000	0,0335937500000000
195	0,0351562500000000	0,0351562500000000
196	0,0355468750000000	0,0351562500000000
197	0,0355468750000000	0,0355468750000000
198	0,0359375000000000	0,0355468750000000
199	0,0363281250000000	0,0363281250000000
200	0,0363281250000000	0,0363281250000000
201	0,0363281250000000	0,0367187500000000
202	0,0367187500000000	0,0371093750000000
203	0,0371093750000000	0,0378906250000000
204	0,0382812500000000	0,0390625000000000
205	0,0382812500000000	0,0394531250000000
206	0,0382812500000000	0,0398437500000000
207	0,0390625000000000	0,0398437500000000
208	0,0402343750000000	0,0406250000000000
209	0,0406250000000000	0,0406250000000000
210	0,0414062500000000	0,0414062500000000
211	0,0425781250000000	0,0417968750000000
212	0,0433593750000000	0,0417968750000000
213	0,0441406250000000	0,0421875000000000
214	0,0441406250000000	0,0425781250000000
215	0,0445312500000000	0,0425781250000000
216	0,0449218750000000	0,0437500000000000
217	0,0449218750000000	0,0445312500000000
218	0,0453125000000000	0,0449218750000000
219	0,0453125000000000	0,0460937500000000
220	0,0457031250000000	0,0464843750000000
221	0,0464843750000000	0,0464843750000000
222	0,0468750000000000	0,0464843750000000
223	0,0472656250000000	0,0472656250000000
224	0,0480468750000000	0,0484375000000000
225	0,0484375000000000	0,0496093750000000
226	0,0500000000000000	0,0496093750000000
227	0,0507812500000000	0,0511718750000000
228	0,0511718750000000	0,0519531250000000
229	0,0515625000000000	0,0531250000000000
230	0,0523437500000000	0,0531250000000000
231	0,0539062500000000	0,0535156250000000
232	0,0539062500000000	0,0535156250000000
233	0,0546875000000000	0,0546875000000000
234	0,0550781250000000	0,0554687500000000
235	0,0554687500000000	0,0562500000000000
236	0,0554687500000000	0,0570312500000000
237	0,0558593750000000	0,0574218750000000
238	0,0558593750000000	0,0574218750000000
239	0,0570312500000000	0,0574218750000000
240	0,0582031250000000	0,0574218750000000
241	0,0589843750000000	0,0578125000000000
242	0,0597656250000000	0,0578125000000000
243	0,0601562500000000	0,0589843750000000
244	0,0601562500000000	0,0589843750000000
245	0,0601562500000000	0,0597656250000000
246	0,0601562500000000	0,0597656250000000
247	0,0605468750000000	0,0601562500000000
248	0,0605468750000000	0,0609375000000000
249	0,0609375000000000	0,0613281250000000
250	0,0621093750000000	0,0617187500000000
251	0,0628906250000000	0,0621093750000000
252	0,0632812500000000	0,0628906250000000
253	0,0636718750000000	0,0632812500000000
254	0,0636718750000000	0,0632812500000000
255	0,0644531250000000	0,0636718750000000
256	0,0652343750000000	0,0644531250000000
257	0,0664062500000000	0,0660156250000000
258	0,0675781250000000	0,0671875000000000
259	0,0679687500000000	0,0683593750000000
260	0,0691406250000000	0,0687500000000000
261	0,0691406250000000	0,0703125000000000
262	0,0707031250000000	0,0714843750000000
263	0,0718750000000000	0,0726562500000000
264	0,0726562500000000	0,0730468750000000
265	0,0730468750000000	0,0734375000000000
266	0,0738281250000000	0,0742187500000000
267	0,0742187500000000	0,0742187500000000
268	0,0750000000000000	0,0746093750000000
269	0,0761718750000000	0,0753906250000000
270	0,0761718750000000	0,0757812500000000
271	0,0773437500000000	0,0765625000000000
272	0,0781250000000000	0,0773437500000000
273	0,0785156250000000	0,0781250000000000
274	0,0785156250000000	0,0785156250000000
275	0,0789062500000000	0,0785156250000000
276	0,0792968750000000	0,0796875000000000
277	0,0812500000000000	0,0800781250000000
278	0,0812500000000000	0,0804687500000000
279	0,0812500000000000	0,0812500000000000
280	0,0812500000000000	0,0820312500000000
281	0,0816406250000000	0,0824218750000000
282	0,0824218750000000	0,0832031250000000
283	0,0839843750000000	0,0835937500000000
284	0,0839843750000000	0,0843750000000000
285	0,0843750000000000	0,0851562500000000
286	0,0851562500000000	0,0855468750000000
287	0,0855468750000000	0,0859375000000000
288	0,0855468750000000	0,0871093750000000
289	0,0855468750000000	0,0875000000000000
290	0,0863281250000000	0,0886718750000000
291	0,0878906250000000	0,0902343750000000
292	0,0890625000000000	0,0906250000000000
293	0,0894531250000000	0,0910156250000000
294	0,0906250000000000	0,0914062500000000
295	0,0921875000000000	0,0921875000000000
296	0,0921875000000000	0,0937500000000000
297	0,0945312500000000	0,0949218750000000
298	0,0945312500000000	0,0972656250000000
299	0,0960937500000000	0,0972656250000000
300	0,0968750000000000	0,0976562500000000
301	0,0980468750000000	0,0980468750000000
302	0,0980468750000000	0,0996093750000000
303	0,0992187500000000	0,0996093750000000
304	0,0996093750000000	0,101171875000000
305	0,100390625000000	0,101562500000000
306	0,101953125000000	0,101953125000000
307	0,101953125000000	0,103906250000000
308	0,102343750000000	0,104687500000000
309	0,102734375000000	0,104687500000000
310	0,103515625000000	0,105078125000000
311	0,103906250000000	0,105468750000000
312	0,104687500000000	0,105468750000000
313	0,106250000000000	0,105859375000000
314	0,108203125000000	0,107031250000000
315	0,108593750000000	0,108984375000000
316	0,108984375000000	0,108984375000000
317	0,109375000000000	0,109375000000000
318	0,109375000000000	0,110156250000000
319	0,109765625000000	0,110156250000000
320	0,110546875000000	0,110156250000000
321	0,110937500000000	0,110937500000000
322	0,112109375000000	0,110937500000000
323	0,113671875000000	0,112109375000000
324	0,114062500000000	0,112890625000000
325	0,114062500000000	0,113671875000000
326	0,114062500000000	0,114062500000000
327	0,114453125000000	0,114453125000000
328	0,115625000000000	0,115234375000000
329	0,116796875000000	0,115625000000000
330	0,117187500000000	0,116406250000000
331	0,118359375000000	0,116796875000000
332	0,119140625000000	0,117187500000000
333	0,120312500000000	0,118750000000000
334	0,121875000000000	0,119531250000000
335	0,122656250000000	0,121093750000000
336	0,123828125000000	0,121875000000000
337	0,124218750000000	0,121875000000000
338	0,124609375000000	0,122656250000000
339	0,125000000000000	0,123828125000000
340	0,125000000000000	0,123828125000000
341	0,125390625000000	0,124609375000000
342	0,125781250000000	0,125000000000000
343	0,126953125000000	0,126171875000000
344	0,127343750000000	0,126562500000000
345	0,128906250000000	0,126953125000000
346	0,129296875000000	0,127734375000000
347	0,129687500000000	0,128125000000000
348	0,129687500000000	0,128906250000000
349	0,130859375000000	0,129687500000000
350	0,131640625000000	0,130468750000000
351	0,132421875000000	0,130859375000000
352	0,133203125000000	0,131640625000000
353	0,133593750000000	0,132421875000000
354	0,134375000000000	0,132812500000000
355	0,134765625000000	0,133203125000000
356	0,136328125000000	0,134375000000000
357	0,136328125000000	0,134765625000000
358	0,136328125000000	0,135156250000000
359	0,137500000000000	0,135937500000000
360	0,138281250000000	0,136328125000000
361	0,138671875000000	0,136328125000000
362	0,139453125000000	0,137109375000000
363	0,140234375000000	0,137890625000000
364	0,141796875000000	0,139062500000000
365	0,142187500000000	0,140234375000000
366	0,142578125000000	0,141796875000000
367	0,142968750000000	0,142968750000000
368	0,143750000000000	0,144921875000000
369	0,144140625000000	0,145312500000000
370	0,145312500000000	0,145312500000000
371	0,145703125000000	0,145703125000000
372	0,146093750000000	0,146875000000000
373	0,146484375000000	0,146875000000000
374	0,146484375000000	0,147265625000000
375	0,148046875000000	0,148046875000000
376	0,150000000000000	0,148046875000000
377	0,150781250000000	0,148046875000000
378	0,150781250000000	0,148437500000000
379	0,150781250000000	0,150000000000000
380	0,150781250000000	0,150781250000000
381	0,151562500000000	0,150781250000000
382	0,151953125000000	0,151953125000000
383	0,152343750000000	0,152734375000000
384	0,153515625000000	0,153515625000000
385	0,153906250000000	0,153515625000000
386	0,154296875000000	0,154687500000000
387	0,154687500000000	0,155078125000000
388	0,154687500000000	0,155078125000000
389	0,155468750000000	0,155859375000000
390	0,155859375000000	0,157812500000000
391	0,156250000000000	0,158203125000000
392	0,157421875000000	0,158203125000000
393	0,158593750000000	0,158593750000000
394	0,158984375000000	0,158593750000000
395	0,159375000000000	0,159765625000000
396	0,159765625000000	0,160156250000000
397	0,159765625000000	0,160546875000000
398	0,159765625000000	0,161328125000000
399	0,160156250000000	0,161718750000000
400	0,160546875000000	0,162109375000000
401	0,161328125000000	0,162109375000000
402	0,161328125000000	0,162109375000000
403	0,162500000000000	0,162500000000000
404	0,162500000000000	0,162500000000000
405	0,162500000000000	0,162890625000000
406	0,162500000000000	0,162890625000000
407	0,162890625000000	0,162890625000000
408	0,163671875000000	0,163281250000000
409	0,164062500000000	0,163671875000000
410	0,164062500000000	0,164062500000000
411	0,164843750000000	0,164453125000000
412	0,166015625000000	0,164453125000000
413	0,166015625000000	0,164453125000000
414	0,166406250000000	0,165234375000000
415	0,166796875000000	0,166015625000000
416	0,167187500000000	0,167187500000000
417	0,168359375000000	0,167578125000000
418	0,168359375000000	0,167968750000000
419	0,168750000000000	0,168750000000000
420	0,168750000000000	0,169140625000000
421	0,169921875000000	0,169531250000000
422	0,171093750000000	0,170312500000000
423	0,171875000000000	0,170312500000000
424	0,172656250000000	0,171484375000000
425	0,173437500000000	0,172656250000000
426	0,173828125000000	0,172656250000000
427	0,173828125000000	0,173828125000000
428	0,175000000000000	0,174218750000000
429	0,175000000000000	0,174609375000000
430	0,175781250000000	0,174609375000000
431	0,175781250000000	0,175000000000000
432	0,176171875000000	0,176171875000000
433	0,176562500000000	0,176171875000000
434	0,177734375000000	0,176562500000000
435	0,178515625000000	0,176562500000000
436	0,178515625000000	0,176953125000000
437	0,178906250000000	0,177734375000000
438	0,178906250000000	0,178515625000000
439	0,178906250000000	0,178906250000000
440	0,179296875000000	0,179687500000000
441	0,180078125000000	0,180078125000000
442	0,180078125000000	0,180468750000000
443	0,180468750000000	0,180468750000000
444	0,180468750000000	0,180468750000000
445	0,180468750000000	0,180468750000000
446	0,180468750000000	0,180468750000000
447	0,180468750000000	0,180468750000000
448	0,180859375000000	0,180468750000000
449	0,180859375000000	0,180859375000000
450	0,181640625000000	0,180859375000000
451	0,182812500000000	0,181250000000000
452	0,183203125000000	0,181640625000000
453	0,183984375000000	0,181640625000000
454	0,184375000000000	0,182812500000000
455	0,185156250000000	0,183203125000000
456	0,185546875000000	0,184375000000000
457	0,185937500000000	0,184765625000000
458	0,186328125000000	0,184765625000000
459	0,186328125000000	0,185156250000000
460	0,186718750000000	0,185546875000000
461	0,187109375000000	0,185937500000000
462	0,187109375000000	0,185937500000000
463	0,187500000000000	0,187500000000000
464	0,187500000000000	0,187890625000000
465	0,187890625000000	0,187890625000000
466	0,188281250000000	0,187890625000000
467	0,189062500000000	0,188281250000000
468	0,189843750000000	0,189453125000000
469	0,190234375000000	0,189453125000000
470	0,191406250000000	0,189843750000000
471	0,192578125000000	0,191015625000000
472	0,192578125000000	0,191796875000000
473	0,192578125000000	0,191796875000000
474	0,192968750000000	0,191796875000000
475	0,193359375000000	0,192187500000000
476	0,194140625000000	0,192578125000000
477	0,194140625000000	0,192968750000000
478	0,194531250000000	0,193359375000000
479	0,195312500000000	0,194140625000000
480	0,196093750000000	0,194140625000000
481	0,196484375000000	0,194531250000000
482	0,197265625000000	0,194531250000000
483	0,198046875000000	0,194531250000000
484	0,198046875000000	0,196093750000000
485	0,198828125000000	0,196484375000000
486	0,198828125000000	0,196484375000000
487	0,200000000000000	0,196875000000000
488	0,200390625000000	0,198046875000000
489	0,200781250000000	0,199218750000000
490	0,201171875000000	0,199218750000000
491	0,201953125000000	0,199609375000000
492	0,202343750000000	0,200390625000000
493	0,202734375000000	0,201171875000000
494	0,203125000000000	0,201953125000000
495	0,203125000000000	0,201953125000000
496	0,203515625000000	0,201953125000000
497	0,203515625000000	0,202734375000000
498	0,204296875000000	0,202734375000000
499	0,204687500000000	0,203906250000000
500	0,205859375000000	0,204687500000000
501	0,206250000000000	0,205859375000000
502	0,206640625000000	0,205859375000000
503	0,206640625000000	0,206250000000000
504	0,207421875000000	0,206640625000000
505	0,207421875000000	0,207031250000000
506	0,208203125000000	0,207031250000000
507	0,208593750000000	0,207421875000000
508	0,208593750000000	0,207421875000000
509	0,208593750000000	0,207421875000000
510	0,208984375000000	0,207421875000000
511	0,208984375000000	0,208203125000000
512	0,209765625000000	0,208203125000000
513	0,209765625000000	0,208203125000000
514	0,209765625000000	0,208203125000000
515	0,210546875000000	0,208593750000000
516	0,211328125000000	0,208984375000000
517	0,212109375000000	0,208984375000000
518	0,212109375000000	0,209375000000000
519	0,212500000000000	0,210156250000000
520	0,212890625000000	0,210546875000000
521	0,213281250000000	0,210546875000000
522	0,213281250000000	0,210546875000000
523	0,213671875000000	0,210937500000000
524	0,213671875000000	0,211718750000000
525	0,214453125000000	0,211718750000000
526	0,214453125000000	0,212109375000000
527	0,214843750000000	0,212109375000000
528	0,214843750000000	0,212500000000000
529	0,214843750000000	0,213671875000000
530	0,215234375000000	0,214843750000000
531	0,215625000000000	0,214843750000000
532	0,216015625000000	0,214843750000000
533	0,216406250000000	0,214843750000000
534	0,216406250000000	0,214843750000000
535	0,217187500000000	0,214843750000000
536	0,217968750000000	0,214843750000000
537	0,217968750000000	0,214843750000000
538	0,217968750000000	0,215234375000000
539	0,218750000000000	0,215234375000000
540	0,218750000000000	0,215234375000000
541	0,219531250000000	0,215625000000000
542	0,219921875000000	0,216406250000000
543	0,220703125000000	0,216796875000000
544	0,221093750000000	0,216796875000000
545	0,221093750000000	0,217968750000000
546	0,221093750000000	0,218359375000000
547	0,221093750000000	0,218750000000000
548	0,222265625000000	0,218750000000000
549	0,222265625000000	0,218750000000000
550	0,222265625000000	0,219531250000000
551	0,222265625000000	0,219531250000000
552	0,222265625000000	0,219531250000000
553	0,223046875000000	0,220312500000000
554	0,223437500000000	0,221093750000000
555	0,223437500000000	0,222265625000000
556	0,223437500000000	0,222656250000000
557	0,223437500000000	0,222656250000000
558	0,223437500000000	0,222656250000000
559	0,224218750000000	0,223046875000000
560	0,224609375000000	0,223828125000000
561	0,225390625000000	0,224218750000000
562	0,225390625000000	0,224218750000000
563	0,225390625000000	0,224218750000000
564	0,225781250000000	0,225000000000000
565	0,226171875000000	0,225000000000000
566	0,226562500000000	0,225000000000000
567	0,226953125000000	0,225390625000000
568	0,226953125000000	0,225390625000000
569	0,227734375000000	0,225781250000000
570	0,227734375000000	0,225781250000000
571	0,228125000000000	0,226171875000000
572	0,228125000000000	0,226171875000000
573	0,228906250000000	0,226562500000000
574	0,228906250000000	0,226953125000000
575	0,229296875000000	0,227343750000000
576	0,229296875000000	0,227734375000000
577	0,229296875000000	0,227734375000000
578	0,229687500000000	0,228125000000000
579	0,229687500000000	0,228125000000000
580	0,230078125000000	0,228125000000000
581	0,230078125000000	0,228125000000000
582	0,230078125000000	0,228125000000000
583	0,230078125000000	0,228515625000000
584	0,230078125000000	0,228515625000000
585	0,230468750000000	0,228906250000000
586	0,230859375000000	0,229296875000000
587	0,231640625000000	0,229687500000000
588	0,231640625000000	0,229687500000000
589	0,232031250000000	0,230078125000000
590	0,233203125000000	0,230859375000000
591	0,233203125000000	0,230859375000000
592	0,233203125000000	0,230859375000000
593	0,233593750000000	0,230859375000000
594	0,233984375000000	0,231250000000000
595	0,233984375000000	0,232031250000000
596	0,233984375000000	0,232421875000000
597	0,233984375000000	0,232812500000000
598	0,234765625000000	0,233984375000000
599	0,235937500000000	0,234375000000000
600	0,236718750000000	0,235156250000000
601	0,237109375000000	0,235156250000000
602	0,237500000000000	0,235546875000000
603	0,238281250000000	0,236328125000000
604	0,238671875000000	0,236328125000000
605	0,238671875000000	0,236328125000000
606	0,239062500000000	0,236328125000000
607	0,239062500000000	0,236718750000000
608	0,239453125000000	0,237890625000000
609	0,239843750000000	0,238281250000000
610	0,240234375000000	0,238281250000000
611	0,241406250000000	0,239062500000000
612	0,241796875000000	0,239453125000000
613	0,242578125000000	0,239453125000000
614	0,242968750000000	0,239453125000000
615	0,242968750000000	0,240234375000000
616	0,242968750000000	0,240625000000000
617	0,244140625000000	0,241015625000000
618	0,244140625000000	0,241015625000000
619	0,244140625000000	0,241406250000000
620	0,244531250000000	0,242187500000000
621	0,244531250000000	0,242187500000000
622	0,244921875000000	0,242578125000000
623	0,244921875000000	0,242968750000000
624	0,246093750000000	0,242968750000000
625	0,246093750000000	0,243750000000000
626	0,246484375000000	0,244140625000000
627	0,246875000000000	0,244921875000000
628	0,247265625000000	0,244921875000000
629	0,247656250000000	0,244921875000000
630	0,247656250000000	0,245703125000000
631	0,247656250000000	0,245703125000000
632	0,247656250000000	0,246093750000000
633	0,248046875000000	0,246093750000000
634	0,248046875000000	0,246484375000000
635	0,248046875000000	0,246484375000000
636	0,248046875000000	0,246484375000000
637	0,248437500000000	0,246484375000000
638	0,248437500000000	0,246875000000000
639	0,248828125000000	0,247265625000000
640	0,248828125000000	0,247265625000000
641	0,248828125000000	0,247656250000000
642	0,249609375000000	0,248046875000000
643	0,250390625000000	0,248046875000000
644	0,250781250000000	0,248046875000000
645	0,250781250000000	0,248046875000000
646	0,251562500000000	0,248046875000000
647	0,251562500000000	0,248046875000000
648	0,251562500000000	0,248437500000000
649	0,251953125000000	0,248437500000000
650	0,251953125000000	0,249218750000000
651	0,251953125000000	0,249218750000000
652	0,251953125000000	0,249218750000000
653	0,251953125000000	0,249218750000000
654	0,252343750000000	0,249218750000000
655	0,252734375000000	0,249218750000000
656	0,252734375000000	0,250000000000000
657	0,252734375000000	0,250000000000000
658	0,252734375000000	0,250390625000000
659	0,253515625000000	0,250781250000000
660	0,253515625000000	0,250781250000000
661	0,253906250000000	0,251171875000000
662	0,255078125000000	0,251171875000000
663	0,255468750000000	0,251171875000000
664	0,255468750000000	0,251171875000000
665	0,255468750000000	0,251562500000000
666	0,255859375000000	0,251562500000000
667	0,256250000000000	0,252343750000000
668	0,256250000000000	0,253125000000000
669	0,256250000000000	0,253125000000000
670	0,256640625000000	0,253515625000000
671	0,256640625000000	0,254296875000000
672	0,257031250000000	0,254687500000000
673	0,257031250000000	0,254687500000000
674	0,257812500000000	0,254687500000000
675	0,258203125000000	0,255078125000000
676	0,258203125000000	0,255078125000000
677	0,258203125000000	0,255468750000000
678	0,258593750000000	0,255468750000000
679	0,258593750000000	0,255468750000000
680	0,258593750000000	0,255859375000000
681	0,258593750000000	0,255859375000000
682	0,258593750000000	0,256250000000000
683	0,259765625000000	0,256250000000000
684	0,260156250000000	0,256640625000000
685	0,260546875000000	0,256640625000000
686	0,260937500000000	0,257031250000000
687	0,261328125000000	0,257421875000000
688	0,261328125000000	0,258203125000000
689	0,261718750000000	0,258203125000000
690	0,262890625000000	0,258203125000000
691	0,262890625000000	0,259375000000000
692	0,263281250000000	0,260156250000000
693	0,263671875000000	0,260156250000000
694	0,263671875000000	0,260156250000000
695	0,263671875000000	0,260546875000000
696	0,264062500000000	0,260937500000000
697	0,264062500000000	0,260937500000000
698	0,264062500000000	0,261328125000000
699	0,264062500000000	0,261328125000000
700	0,264062500000000	0,261328125000000
701	0,264062500000000	0,261328125000000
702	0,264453125000000	0,261718750000000
703	0,264453125000000	0,262109375000000
704	0,264843750000000	0,262890625000000
705	0,264843750000000	0,262890625000000
706	0,265234375000000	0,262890625000000
707	0,265234375000000	0,264062500000000
708	0,265234375000000	0,264062500000000
709	0,266015625000000	0,264062500000000
710	0,266015625000000	0,264062500000000
711	0,266015625000000	0,264062500000000
712	0,266015625000000	0,264062500000000
713	0,266015625000000	0,264062500000000
714	0,266406250000000	0,264453125000000
715	0,266406250000000	0,264843750000000
716	0,266796875000000	0,265234375000000
717	0,266796875000000	0,265625000000000
718	0,266796875000000	0,266015625000000
719	0,266796875000000	0,266406250000000
720	0,266796875000000	0,266406250000000
721	0,267578125000000	0,266796875000000
722	0,267578125000000	0,266796875000000
723	0,268359375000000	0,266796875000000
724	0,268750000000000	0,266796875000000
725	0,269140625000000	0,267578125000000
726	0,269140625000000	0,267968750000000
727	0,269531250000000	0,268359375000000
728	0,269531250000000	0,268359375000000
729	0,269531250000000	0,268750000000000
730	0,269531250000000	0,268750000000000
731	0,269921875000000	0,268750000000000
732	0,269921875000000	0,268750000000000
733	0,269921875000000	0,268750000000000
734	0,269921875000000	0,269140625000000
735	0,269921875000000	0,269140625000000
736	0,270312500000000	0,269140625000000
737	0,270703125000000	0,269140625000000
738	0,270703125000000	0,269140625000000
739	0,271093750000000	0,269140625000000
740	0,271093750000000	0,269140625000000
741	0,271484375000000	0,269140625000000
742	0,271484375000000	0,269531250000000
743	0,271484375000000	0,269531250000000
744	0,271484375000000	0,269531250000000
745	0,271875000000000	0,269531250000000
746	0,272656250000000	0,269531250000000
747	0,272656250000000	0,269531250000000
748	0,272656250000000	0,269531250000000
749	0,272656250000000	0,270312500000000
750	0,272656250000000	0,270703125000000
751	0,272656250000000	0,271093750000000
752	0,272656250000000	0,271093750000000
753	0,272656250000000	0,271484375000000
754	0,272656250000000	0,271484375000000
755	0,273046875000000	0,271484375000000
756	0,273046875000000	0,271484375000000
757	0,273046875000000	0,271875000000000
758	0,273046875000000	0,272265625000000
759	0,273437500000000	0,272656250000000
760	0,273437500000000	0,272656250000000
761	0,273828125000000	0,273046875000000
762	0,274218750000000	0,273437500000000
763	0,274218750000000	0,273828125000000
764	0,274218750000000	0,274218750000000
765	0,274609375000000	0,274218750000000
766	0,275390625000000	0,274218750000000
767	0,275390625000000	0,274609375000000
768	0,275390625000000	0,274609375000000
769	0,275390625000000	0,275390625000000
770	0,275390625000000	0,276171875000000
771	0,275390625000000	0,276171875000000
772	0,275390625000000	0,276562500000000
773	0,275781250000000	0,276562500000000
774	0,276171875000000	0,276562500000000
775	0,276953125000000	0,277343750000000
776	0,277343750000000	0,277343750000000
777	0,277734375000000	0,277343750000000
778	0,278906250000000	0,277343750000000
779	0,278906250000000	0,277343750000000
780	0,278906250000000	0,278125000000000
781	0,278906250000000	0,278125000000000
782	0,278906250000000	0,278515625000000
783	0,278906250000000	0,278906250000000
784	0,279687500000000	0,279296875000000
785	0,280078125000000	0,279687500000000
786	0,280078125000000	0,280078125000000
787	0,280078125000000	0,280078125000000
788	0,280468750000000	0,280078125000000
789	0,280468750000000	0,280078125000000
790	0,280468750000000	0,280078125000000
791	0,280468750000000	0,280468750000000
792	0,281640625000000	0,280468750000000
793	0,282031250000000	0,280468750000000
794	0,282812500000000	0,280468750000000
795	0,283203125000000	0,280468750000000
796	0,283203125000000	0,280468750000000
797	0,283203125000000	0,280468750000000
798	0,283593750000000	0,280859375000000
799	0,283593750000000	0,280859375000000
800	0,283984375000000	0,280859375000000
801	0,283984375000000	0,280859375000000
802	0,284375000000000	0,281250000000000
803	0,284765625000000	0,281640625000000
804	0,284765625000000	0,281640625000000
805	0,284765625000000	0,282031250000000
806	0,285937500000000	0,282031250000000
807	0,285937500000000	0,282812500000000
808	0,285937500000000	0,282812500000000
809	0,286328125000000	0,283203125000000
810	0,286328125000000	0,283203125000000
811	0,286718750000000	0,283593750000000
812	0,287109375000000	0,284375000000000
813	0,287500000000000	0,284375000000000
814	0,287500000000000	0,284375000000000
815	0,287500000000000	0,284375000000000
816	0,287500000000000	0,284765625000000
817	0,287500000000000	0,284765625000000
818	0,287890625000000	0,284765625000000
819	0,287890625000000	0,284765625000000
820	0,287890625000000	0,284765625000000
821	0,287890625000000	0,284765625000000
822	0,287890625000000	0,285156250000000
823	0,288281250000000	0,285156250000000
824	0,288281250000000	0,285156250000000
825	0,288281250000000	0,285156250000000
826	0,289062500000000	0,285156250000000
827	0,289062500000000	0,285937500000000
828	0,289062500000000	0,286328125000000
829	0,289062500000000	0,286328125000000
830	0,289843750000000	0,286718750000000
831	0,289843750000000	0,287500000000000
832	0,290234375000000	0,288281250000000
833	0,291015625000000	0,288671875000000
834	0,291015625000000	0,288671875000000
835	0,291406250000000	0,288671875000000
836	0,291406250000000	0,288671875000000
837	0,291406250000000	0,288671875000000
838	0,291406250000000	0,288671875000000
839	0,291406250000000	0,288671875000000
840	0,291406250000000	0,288671875000000
841	0,291406250000000	0,288671875000000
842	0,291406250000000	0,289453125000000
843	0,291406250000000	0,289453125000000
844	0,291406250000000	0,289843750000000
845	0,291796875000000	0,290625000000000
846	0,292578125000000	0,291015625000000
847	0,292968750000000	0,291015625000000
848	0,292968750000000	0,291015625000000
849	0,292968750000000	0,291015625000000
850	0,293359375000000	0,291015625000000
851	0,293359375000000	0,291015625000000
852	0,293359375000000	0,291015625000000
853	0,294140625000000	0,291015625000000
854	0,294921875000000	0,291015625000000
855	0,294921875000000	0,291015625000000
856	0,294921875000000	0,291015625000000
857	0,294921875000000	0,291015625000000
858	0,295312500000000	0,291015625000000
859	0,295312500000000	0,291015625000000
860	0,295312500000000	0,291015625000000
861	0,295312500000000	0,291015625000000
862	0,295312500000000	0,291015625000000
863	0,295312500000000	0,291406250000000
864	0,295312500000000	0,291406250000000
865	0,295312500000000	0,292187500000000
866	0,295312500000000	0,292578125000000
867	0,295312500000000	0,292578125000000
868	0,295312500000000	0,292578125000000
869	0,295312500000000	0,292968750000000
870	0,295312500000000	0,292968750000000
871	0,295312500000000	0,292968750000000
872	0,295312500000000	0,293750000000000
873	0,295703125000000	0,293750000000000
874	0,295703125000000	0,294140625000000
875	0,295703125000000	0,294140625000000
876	0,295703125000000	0,294140625000000
877	0,296093750000000	0,294531250000000
878	0,296093750000000	0,294531250000000
879	0,296093750000000	0,294921875000000
880	0,296093750000000	0,295312500000000
881	0,296484375000000	0,295312500000000
882	0,296875000000000	0,295703125000000
883	0,297656250000000	0,296875000000000
884	0,298046875000000	0,296875000000000
885	0,298046875000000	0,296875000000000
886	0,298437500000000	0,296875000000000
887	0,299609375000000	0,296875000000000
888	0,299609375000000	0,297265625000000
889	0,299609375000000	0,297265625000000
890	0,300390625000000	0,297265625000000
891	0,300781250000000	0,297656250000000
892	0,301171875000000	0,297656250000000
893	0,301171875000000	0,297656250000000
894	0,301171875000000	0,298437500000000
895	0,301562500000000	0,298437500000000
896	0,301562500000000	0,298437500000000
897	0,301562500000000	0,298437500000000
898	0,301953125000000	0,298828125000000
899	0,301953125000000	0,299218750000000
900	0,301953125000000	0,299609375000000
901	0,302343750000000	0,299609375000000
902	0,302734375000000	0,299609375000000
903	0,302734375000000	0,299609375000000
904	0,302734375000000	0,299609375000000
905	0,303515625000000	0,300000000000000
906	0,303515625000000	0,300000000000000
907	0,303906250000000	0,300000000000000
908	0,303906250000000	0,300000000000000
909	0,303906250000000	0,300000000000000
910	0,304296875000000	0,300390625000000
911	0,304296875000000	0,300781250000000
912	0,304687500000000	0,300781250000000
913	0,305078125000000	0,301562500000000
914	0,305078125000000	0,301562500000000
915	0,305078125000000	0,301562500000000
916	0,305078125000000	0,301953125000000
917	0,305078125000000	0,301953125000000
918	0,305078125000000	0,301953125000000
919	0,305078125000000	0,301953125000000
920	0,305468750000000	0,301953125000000
921	0,305859375000000	0,302343750000000
922	0,306250000000000	0,302734375000000
923	0,306250000000000	0,303515625000000
924	0,306250000000000	0,303515625000000
925	0,306250000000000	0,303515625000000
926	0,306250000000000	0,303515625000000
927	0,306250000000000	0,303515625000000
928	0,306640625000000	0,303515625000000
929	0,306640625000000	0,303515625000000
930	0,306640625000000	0,304296875000000
931	0,306640625000000	0,304296875000000
932	0,307031250000000	0,304296875000000
933	0,307031250000000	0,304296875000000
934	0,307421875000000	0,304296875000000
935	0,307812500000000	0,304296875000000
936	0,307812500000000	0,304296875000000
937	0,307812500000000	0,304296875000000
938	0,308203125000000	0,304296875000000
939	0,308203125000000	0,304296875000000
940	0,308984375000000	0,304296875000000
941	0,309375000000000	0,304296875000000
942	0,309765625000000	0,304296875000000
943	0,309765625000000	0,304296875000000
944	0,309765625000000	0,304687500000000
945	0,309765625000000	0,305859375000000
946	0,309765625000000	0,305859375000000
947	0,309765625000000	0,305859375000000
948	0,309765625000000	0,305859375000000
949	0,310156250000000	0,305859375000000
950	0,310937500000000	0,305859375000000
951	0,310937500000000	0,305859375000000
952	0,310937500000000	0,305859375000000
953	0,310937500000000	0,305859375000000
954	0,310937500000000	0,305859375000000
955	0,311328125000000	0,306250000000000
956	0,311328125000000	0,306250000000000
957	0,311718750000000	0,306640625000000
958	0,311718750000000	0,306640625000000
959	0,311718750000000	0,306640625000000
960	0,311718750000000	0,307031250000000
961	0,312109375000000	0,307031250000000
962	0,312109375000000	0,307031250000000
963	0,312109375000000	0,307031250000000
964	0,312109375000000	0,307031250000000
965	0,312109375000000	0,307031250000000
966	0,312109375000000	0,307031250000000
967	0,312109375000000	0,307031250000000
968	0,312109375000000	0,307031250000000
969	0,312109375000000	0,307421875000000
970	0,312109375000000	0,307421875000000
971	0,312109375000000	0,307812500000000
972	0,312109375000000	0,307812500000000
973	0,312109375000000	0,307812500000000
974	0,312109375000000	0,307812500000000
975	0,312109375000000	0,307812500000000
976	0,312500000000000	0,308203125000000
977	0,312500000000000	0,308203125000000
978	0,312500000000000	0,308203125000000
979	0,312500000000000	0,308593750000000
980	0,312500000000000	0,308984375000000
981	0,312500000000000	0,310156250000000
982	0,312500000000000	0,310156250000000
983	0,312500000000000	0,310546875000000
984	0,312500000000000	0,311328125000000
985	0,312500000000000	0,311328125000000
986	0,312890625000000	0,311328125000000
987	0,312890625000000	0,311328125000000
988	0,312890625000000	0,311328125000000
989	0,312890625000000	0,311328125000000
990	0,313671875000000	0,311328125000000
991	0,313671875000000	0,311328125000000
992	0,313671875000000	0,311328125000000
993	0,313671875000000	0,311328125000000
994	0,314453125000000	0,311718750000000
995	0,314453125000000	0,311718750000000
996	0,314453125000000	0,312109375000000
997	0,314453125000000	0,312109375000000
998	0,314453125000000	0,312109375000000
999	0,314453125000000	0,312109375000000
1000	0,314453125000000	0,312109375000000

==> Revised version arXiv/NewPics/Figure1_L120_noisefree.txt <==
t	FAOL	SAOL
1	0	0
2	0	0
3	0	0
4	0	0
5	0	0
6	0	0
7	0	0
8	0	0
9	0	0
10	0	0
11	0	0
12	0	0
13	0	0
14	0	0
15	0	0
16	0	0
17	0	0
18	0	0
19	0	0
20	0	0
21	0	0
22	0	0
23	0	0
24	0	0
25	0	0
26	0	0
27	0	0
28	0	0
29	0	0
30	0	0
31	0	0
32	0	0
33	0	0
34	0	0
35	0	0
36	0	0
37	0	0
38	0	0
39	0	0
40	0	0
41	0	0
42	0	0
43	0	0
44	0	0
45	0	0
46	0	0
47	0	0
48	0	0
49	0	0
50	0	0
51	0	0
52	0	0
53	0	0
54	0	0
55	0	0
56	0	0
57	0	0
58	0	0
59	0	0
60	0	0
61	0	0
62	0	0
63	0	0
64	0	0
65	0	0
66	0	0
67	0	0
68	0	0
69	0	0
70	0	0
71	0	0
72	0	0
73	0	0
74	0	0
75	0	0
76	0	0
77	0	0
78	0	0
79	0	0
80	0	0
81	0	0
82	0	0
83	0	0
84	0	0
85	0	0
86	0	0
87	0	0
88	0	0,000390625000000000
89	0	0,000390625000000000
90	0	0,000390625000000000
91	0,000781250000000000	0,000781250000000000
92	0,000781250000000000	0,000781250000000000
93	0,000781250000000000	0,000781250000000000
94	0,000781250000000000	0,000781250000000000
95	0,00117187500000000	0,000781250000000000
96	0,00117187500000000	0,00117187500000000
97	0,00117187500000000	0,00117187500000000
98	0,00117187500000000	0,00117187500000000
99	0,00117187500000000	0,00117187500000000
100	0,00117187500000000	0,00117187500000000
101	0,00117187500000000	0,00117187500000000
102	0,00117187500000000	0,00117187500000000
103	0,00117187500000000	0,00117187500000000
104	0,00117187500000000	0,00117187500000000
105	0,00156250000000000	0,00195312500000000
106	0,00156250000000000	0,00273437500000000
107	0,00195312500000000	0,00273437500000000
108	0,00234375000000000	0,00273437500000000
109	0,00273437500000000	0,00273437500000000
110	0,00273437500000000	0,00312500000000000
111	0,00273437500000000	0,00312500000000000
112	0,00273437500000000	0,00312500000000000
113	0,00273437500000000	0,00312500000000000
114	0,00351562500000000	0,00351562500000000
115	0,00351562500000000	0,00390625000000000
116	0,00390625000000000	0,00390625000000000
117	0,00390625000000000	0,00429687500000000
118	0,00429687500000000	0,00507812500000000
119	0,00507812500000000	0,00507812500000000
120	0,00507812500000000	0,00546875000000000
121	0,00585937500000000	0,00546875000000000
122	0,00625000000000000	0,00585937500000000
123	0,00625000000000000	0,00625000000000000
124	0,00625000000000000	0,00664062500000000
125	0,00625000000000000	0,00664062500000000
126	0,00664062500000000	0,00664062500000000
127	0,00664062500000000	0,00703125000000000
128	0,00703125000000000	0,00742187500000000
129	0,00820312500000000	0,00781250000000000
130	0,00820312500000000	0,00781250000000000
131	0,00820312500000000	0,00898437500000000
132	0,00898437500000000	0,00898437500000000
133	0,00976562500000000	0,00937500000000000
134	0,00976562500000000	0,00976562500000000
135	0,00976562500000000	0,00976562500000000
136	0,0101562500000000	0,0105468750000000
137	0,0101562500000000	0,0113281250000000
138	0,0109375000000000	0,0117187500000000
139	0,0109375000000000	0,0117187500000000
140	0,0113281250000000	0,0121093750000000
141	0,0113281250000000	0,0121093750000000
142	0,0121093750000000	0,0125000000000000
143	0,0128906250000000	0,0132812500000000
144	0,0132812500000000	0,0144531250000000
145	0,0144531250000000	0,0148437500000000
146	0,0152343750000000	0,0156250000000000
147	0,0160156250000000	0,0164062500000000
148	0,0164062500000000	0,0164062500000000
149	0,0164062500000000	0,0167968750000000
150	0,0164062500000000	0,0167968750000000
151	0,0167968750000000	0,0167968750000000
152	0,0171875000000000	0,0179687500000000
153	0,0175781250000000	0,0179687500000000
154	0,0179687500000000	0,0179687500000000
155	0,0183593750000000	0,0191406250000000
156	0,0191406250000000	0,0199218750000000
157	0,0199218750000000	0,0207031250000000
158	0,0207031250000000	0,0214843750000000
159	0,0214843750000000	0,0218750000000000
160	0,0218750000000000	0,0222656250000000
161	0,0226562500000000	0,0226562500000000
162	0,0230468750000000	0,0230468750000000
163	0,0234375000000000	0,0230468750000000
164	0,0238281250000000	0,0230468750000000
165	0,0238281250000000	0,0230468750000000
166	0,0238281250000000	0,0234375000000000
167	0,0238281250000000	0,0242187500000000
168	0,0246093750000000	0,0242187500000000
169	0,0246093750000000	0,0250000000000000
170	0,0250000000000000	0,0250000000000000
171	0,0250000000000000	0,0257812500000000
172	0,0257812500000000	0,0261718750000000
173	0,0261718750000000	0,0265625000000000
174	0,0273437500000000	0,0265625000000000
175	0,0281250000000000	0,0277343750000000
176	0,0289062500000000	0,0281250000000000
177	0,0292968750000000	0,0292968750000000
178	0,0300781250000000	0,0292968750000000
179	0,0308593750000000	0,0300781250000000
180	0,0312500000000000	0,0312500000000000
181	0,0316406250000000	0,0312500000000000
182	0,0320312500000000	0,0316406250000000
183	0,0324218750000000	0,0316406250000000
184	0,0324218750000000	0,0324218750000000
185	0,0343750000000000	0,0332031250000000
186	0,0343750000000000	0,0335937500000000
187	0,0343750000000000	0,0339843750000000
188	0,0343750000000000	0,0343750000000000
189	0,0351562500000000	0,0347656250000000
190	0,0363281250000000	0,0359375000000000
191	0,0371093750000000	0,0371093750000000
192	0,0375000000000000	0,0378906250000000
193	0,0375000000000000	0,0382812500000000
194	0,0382812500000000	0,0382812500000000
195	0,0386718750000000	0,0382812500000000
196	0,0394531250000000	0,0390625000000000
197	0,0398437500000000	0,0390625000000000
198	0,0398437500000000	0,0394531250000000
199	0,0402343750000000	0,0398437500000000
200	0,0402343750000000	0,0406250000000000
201	0,0410156250000000	0,0414062500000000
202	0,0417968750000000	0,0417968750000000
203	0,0417968750000000	0,0417968750000000
204	0,0421875000000000	0,0425781250000000
205	0,0425781250000000	0,0425781250000000
206	0,0429687500000000	0,0433593750000000
207	0,0437500000000000	0,0441406250000000
208	0,0449218750000000	0,0441406250000000
209	0,0453125000000000	0,0445312500000000
210	0,0453125000000000	0,0449218750000000
211	0,0457031250000000	0,0449218750000000
212	0,0457031250000000	0,0457031250000000
213	0,0468750000000000	0,0460937500000000
214	0,0468750000000000	0,0464843750000000
215	0,0480468750000000	0,0480468750000000
216	0,0480468750000000	0,0484375000000000
217	0,0484375000000000	0,0484375000000000
218	0,0488281250000000	0,0484375000000000
219	0,0503906250000000	0,0492187500000000
220	0,0507812500000000	0,0503906250000000
221	0,0507812500000000	0,0511718750000000
222	0,0507812500000000	0,0523437500000000
223	0,0523437500000000	0,0527343750000000
224	0,0527343750000000	0,0531250000000000
225	0,0531250000000000	0,0531250000000000
226	0,0531250000000000	0,0535156250000000
227	0,0539062500000000	0,0539062500000000
228	0,0542968750000000	0,0542968750000000
229	0,0546875000000000	0,0546875000000000
230	0,0550781250000000	0,0550781250000000
231	0,0558593750000000	0,0554687500000000
232	0,0562500000000000	0,0558593750000000
233	0,0566406250000000	0,0558593750000000
234	0,0578125000000000	0,0570312500000000
235	0,0582031250000000	0,0574218750000000
236	0,0589843750000000	0,0578125000000000
237	0,0589843750000000	0,0585937500000000
238	0,0593750000000000	0,0593750000000000
239	0,0597656250000000	0,0601562500000000
240	0,0613281250000000	0,0605468750000000
241	0,0617187500000000	0,0609375000000000
242	0,0621093750000000	0,0609375000000000
243	0,0628906250000000	0,0617187500000000
244	0,0632812500000000	0,0621093750000000
245	0,0632812500000000	0,0640625000000000
246	0,0632812500000000	0,0648437500000000
247	0,0644531250000000	0,0652343750000000
248	0,0648437500000000	0,0660156250000000
249	0,0656250000000000	0,0664062500000000
250	0,0660156250000000	0,0667968750000000
251	0,0664062500000000	0,0679687500000000
252	0,0675781250000000	0,0691406250000000
253	0,0679687500000000	0,0710937500000000
254	0,0691406250000000	0,0714843750000000
255	0,0703125000000000	0,0718750000000000
256	0,0707031250000000	0,0718750000000000
257	0,0722656250000000	0,0718750000000000
258	0,0726562500000000	0,0722656250000000
259	0,0742187500000000	0,0734375000000000
260	0,0753906250000000	0,0738281250000000
261	0,0753906250000000	0,0753906250000000
262	0,0761718750000000	0,0773437500000000
263	0,0781250000000000	0,0773437500000000
264	0,0785156250000000	0,0773437500000000
265	0,0796875000000000	0,0781250000000000
266	0,0804687500000000	0,0789062500000000
267	0,0804687500000000	0,0796875000000000
268	0,0812500000000000	0,0800781250000000
269	0,0816406250000000	0,0804687500000000
270	0,0824218750000000	0,0816406250000000
271	0,0843750000000000	0,0828125000000000
272	0,0847656250000000	0,0832031250000000
273	0,0855468750000000	0,0839843750000000
274	0,0867187500000000	0,0851562500000000
275	0,0871093750000000	0,0867187500000000
276	0,0878906250000000	0,0878906250000000
277	0,0902343750000000	0,0890625000000000
278	0,0914062500000000	0,0906250000000000
279	0,0925781250000000	0,0914062500000000
280	0,0937500000000000	0,0921875000000000
281	0,0941406250000000	0,0933593750000000
282	0,0953125000000000	0,0941406250000000
283	0,0960937500000000	0,0941406250000000
284	0,0960937500000000	0,0945312500000000
285	0,0960937500000000	0,0953125000000000
286	0,0968750000000000	0,0957031250000000
287	0,0976562500000000	0,0968750000000000
288	0,0984375000000000	0,0972656250000000
289	0,0988281250000000	0,0976562500000000
290	0,0992187500000000	0,0976562500000000
291	0,100000000000000	0,0984375000000000
292	0,100390625000000	0,0996093750000000
293	0,100390625000000	0,100390625000000
294	0,100781250000000	0,101171875000000
295	0,101953125000000	0,101562500000000
296	0,102343750000000	0,102734375000000
297	0,103515625000000	0,103125000000000
298	0,103906250000000	0,103906250000000
299	0,104296875000000	0,104296875000000
300	0,104296875000000	0,104687500000000
301	0,104687500000000	0,105078125000000
302	0,105859375000000	0,105078125000000
303	0,107031250000000	0,105468750000000
304	0,107421875000000	0,105859375000000
305	0,107812500000000	0,105859375000000
306	0,108593750000000	0,107421875000000
307	0,109765625000000	0,107812500000000
308	0,110156250000000	0,108984375000000
309	0,110546875000000	0,109375000000000
310	0,111718750000000	0,111718750000000
311	0,112109375000000	0,112500000000000
312	0,112109375000000	0,113671875000000
313	0,112890625000000	0,113671875000000
314	0,113671875000000	0,114062500000000
315	0,113671875000000	0,114843750000000
316	0,113671875000000	0,115234375000000
317	0,114062500000000	0,115625000000000
318	0,114453125000000	0,115625000000000
319	0,115234375000000	0,116015625000000
320	0,116015625000000	0,116015625000000
321	0,116015625000000	0,116406250000000
322	0,116406250000000	0,116796875000000
323	0,117578125000000	0,117187500000000
324	0,118750000000000	0,118359375000000
325	0,119921875000000	0,119140625000000
326	0,121484375000000	0,119921875000000
327	0,122265625000000	0,120312500000000
328	0,123437500000000	0,120703125000000
329	0,123437500000000	0,121093750000000
330	0,123828125000000	0,121093750000000
331	0,124218750000000	0,121875000000000
332	0,124609375000000	0,122265625000000
333	0,125000000000000	0,123437500000000
334	0,125390625000000	0,124218750000000
335	0,126953125000000	0,125000000000000
336	0,127343750000000	0,126562500000000
337	0,127734375000000	0,127734375000000
338	0,128125000000000	0,127734375000000
339	0,128125000000000	0,128515625000000
340	0,128906250000000	0,128906250000000
341	0,130078125000000	0,129687500000000
342	0,131640625000000	0,130078125000000
343	0,132031250000000	0,131250000000000
344	0,132031250000000	0,131250000000000
345	0,133593750000000	0,131250000000000
346	0,134375000000000	0,132031250000000
347	0,135156250000000	0,133203125000000
348	0,135156250000000	0,133203125000000
349	0,136328125000000	0,133203125000000
350	0,136718750000000	0,133593750000000
351	0,137109375000000	0,135156250000000
352	0,137890625000000	0,135546875000000
353	0,138671875000000	0,136328125000000
354	0,139843750000000	0,137109375000000
355	0,140625000000000	0,137890625000000
356	0,141015625000000	0,138281250000000
357	0,142187500000000	0,139453125000000
358	0,142187500000000	0,141015625000000
359	0,142187500000000	0,141406250000000
360	0,142187500000000	0,141406250000000
361	0,142187500000000	0,143750000000000
362	0,142578125000000	0,145312500000000
363	0,143750000000000	0,146093750000000
364	0,143750000000000	0,146875000000000
365	0,144531250000000	0,146875000000000
366	0,144531250000000	0,148046875000000
367	0,144921875000000	0,148046875000000
368	0,145312500000000	0,148437500000000
369	0,146093750000000	0,148828125000000
370	0,146875000000000	0,150000000000000
371	0,147265625000000	0,150781250000000
372	0,147656250000000	0,150781250000000
373	0,149218750000000	0,151171875000000
374	0,149609375000000	0,151171875000000
375	0,150781250000000	0,151953125000000
376	0,151953125000000	0,151953125000000
377	0,152734375000000	0,151953125000000
378	0,153125000000000	0,152343750000000
379	0,153515625000000	0,152734375000000
380	0,154296875000000	0,153125000000000
381	0,155468750000000	0,153906250000000
382	0,155859375000000	0,155078125000000
383	0,156640625000000	0,155468750000000
384	0,157031250000000	0,156250000000000
385	0,158593750000000	0,156250000000000
386	0,158593750000000	0,156640625000000
387	0,158984375000000	0,158593750000000
388	0,160546875000000	0,158984375000000
389	0,161328125000000	0,160156250000000
390	0,162500000000000	0,160937500000000
391	0,163281250000000	0,161718750000000
392	0,163671875000000	0,162500000000000
393	0,164062500000000	0,163281250000000
394	0,164453125000000	0,163281250000000
395	0,165234375000000	0,163671875000000
396	0,165234375000000	0,164062500000000
397	0,165234375000000	0,164453125000000
398	0,165625000000000	0,164843750000000
399	0,166406250000000	0,164843750000000
400	0,166796875000000	0,165234375000000
401	0,167578125000000	0,166015625000000
402	0,167968750000000	0,166015625000000
403	0,168750000000000	0,166406250000000
404	0,169531250000000	0,167578125000000
405	0,169531250000000	0,167578125000000
406	0,170312500000000	0,168359375000000
407	0,170312500000000	0,169531250000000
408	0,170703125000000	0,170312500000000
409	0,170703125000000	0,170312500000000
410	0,170703125000000	0,170703125000000
411	0,170703125000000	0,171484375000000
412	0,171484375000000	0,172265625000000
413	0,171484375000000	0,172265625000000
414	0,171484375000000	0,173046875000000
415	0,172265625000000	0,173046875000000
416	0,173046875000000	0,173437500000000
417	0,173828125000000	0,174218750000000
418	0,174218750000000	0,174218750000000
419	0,174609375000000	0,175000000000000
420	0,175390625000000	0,175390625000000
421	0,175390625000000	0,175390625000000
422	0,176171875000000	0,176171875000000
423	0,176171875000000	0,176171875000000
424	0,176171875000000	0,176171875000000
425	0,176562500000000	0,176171875000000
426	0,176562500000000	0,176171875000000
427	0,177734375000000	0,176562500000000
428	0,178515625000000	0,176562500000000
429	0,178515625000000	0,176562500000000
430	0,179296875000000	0,178125000000000
431	0,179687500000000	0,178515625000000
432	0,180078125000000	0,178515625000000
433	0,180468750000000	0,180078125000000
434	0,180468750000000	0,180078125000000
435	0,181250000000000	0,180078125000000
436	0,182031250000000	0,180468750000000
437	0,182812500000000	0,181250000000000
438	0,183203125000000	0,182031250000000
439	0,183593750000000	0,182421875000000
440	0,183984375000000	0,183593750000000
441	0,185156250000000	0,184375000000000
442	0,185546875000000	0,184375000000000
443	0,186718750000000	0,184375000000000
444	0,187500000000000	0,185546875000000
445	0,187890625000000	0,185937500000000
446	0,188281250000000	0,186328125000000
447	0,188671875000000	0,186718750000000
448	0,189453125000000	0,186718750000000
449	0,190234375000000	0,187500000000000
450	0,191015625000000	0,187890625000000
451	0,191015625000000	0,188671875000000
452	0,191015625000000	0,189062500000000
453	0,191015625000000	0,189453125000000
454	0,191796875000000	0,189453125000000
455	0,191796875000000	0,189453125000000
456	0,191796875000000	0,189453125000000
457	0,191796875000000	0,189843750000000
458	0,191796875000000	0,190234375000000
459	0,191796875000000	0,191406250000000
460	0,192578125000000	0,191796875000000
461	0,192578125000000	0,192187500000000
462	0,192578125000000	0,192187500000000
463	0,192968750000000	0,192187500000000
464	0,193359375000000	0,192187500000000
465	0,193359375000000	0,192578125000000
466	0,193750000000000	0,192578125000000
467	0,194140625000000	0,192578125000000
468	0,194140625000000	0,192578125000000
469	0,194531250000000	0,192968750000000
470	0,194531250000000	0,193359375000000
471	0,194921875000000	0,193359375000000
472	0,195312500000000	0,193359375000000
473	0,195703125000000	0,193359375000000
474	0,195703125000000	0,193359375000000
475	0,196484375000000	0,193359375000000
476	0,196875000000000	0,193359375000000
477	0,197265625000000	0,193750000000000
478	0,197656250000000	0,194531250000000
479	0,198046875000000	0,194531250000000
480	0,198437500000000	0,194921875000000
481	0,198437500000000	0,194921875000000
482	0,198828125000000	0,195312500000000
483	0,199218750000000	0,195312500000000
484	0,199218750000000	0,195703125000000
485	0,199218750000000	0,197265625000000
486	0,199609375000000	0,198046875000000
487	0,200390625000000	0,198828125000000
488	0,200390625000000	0,198828125000000
489	0,200390625000000	0,199218750000000
490	0,200390625000000	0,199609375000000
491	0,200390625000000	0,200390625000000
492	0,200390625000000	0,200390625000000
493	0,201562500000000	0,200390625000000
494	0,201953125000000	0,200390625000000
495	0,201953125000000	0,200390625000000
496	0,201953125000000	0,200390625000000
497	0,201953125000000	0,200781250000000
498	0,201953125000000	0,201562500000000
499	0,202343750000000	0,201953125000000
500	0,202734375000000	0,202343750000000
501	0,202734375000000	0,202343750000000
502	0,203125000000000	0,202734375000000
503	0,203125000000000	0,202734375000000
504	0,203906250000000	0,202734375000000
505	0,205468750000000	0,203125000000000
506	0,205859375000000	0,203125000000000
507	0,207421875000000	0,203515625000000
508	0,207812500000000	0,203906250000000
509	0,207812500000000	0,204687500000000
510	0,208203125000000	0,205468750000000
511	0,208203125000000	0,205859375000000
512	0,208203125000000	0,206250000000000
513	0,208593750000000	0,206640625000000
514	0,208593750000000	0,206640625000000
515	0,208593750000000	0,207031250000000
516	0,208984375000000	0,207421875000000
517	0,209765625000000	0,207812500000000
518	0,210156250000000	0,207812500000000
519	0,211328125000000	0,208984375000000
520	0,211718750000000	0,208984375000000
521	0,212890625000000	0,208984375000000
522	0,213281250000000	0,209375000000000
523	0,213671875000000	0,210156250000000
524	0,214453125000000	0,210937500000000
525	0,214843750000000	0,210937500000000
526	0,214843750000000	0,211328125000000
527	0,214843750000000	0,211718750000000
528	0,215234375000000	0,211718750000000
529	0,215625000000000	0,212109375000000
530	0,215625000000000	0,212109375000000
531	0,216015625000000	0,212500000000000
532	0,216406250000000	0,213281250000000
533	0,217578125000000	0,214453125000000
534	0,217968750000000	0,214843750000000
535	0,217968750000000	0,214843750000000
536	0,218750000000000	0,215625000000000
537	0,218750000000000	0,216015625000000
538	0,219531250000000	0,216796875000000
539	0,219921875000000	0,217187500000000
540	0,220703125000000	0,217187500000000
541	0,221093750000000	0,218359375000000
542	0,221484375000000	0,218750000000000
543	0,221875000000000	0,219140625000000
544	0,221875000000000	0,219531250000000
545	0,221875000000000	0,219921875000000
546	0,222265625000000	0,219921875000000
547	0,222656250000000	0,220312500000000
548	0,223046875000000	0,220703125000000
549	0,223046875000000	0,220703125000000
550	0,223437500000000	0,220703125000000
551	0,223437500000000	0,220703125000000
552	0,223437500000000	0,221093750000000
553	0,223828125000000	0,221093750000000
554	0,224218750000000	0,221093750000000
555	0,224609375000000	0,222265625000000
556	0,224609375000000	0,222656250000000
557	0,225390625000000	0,223437500000000
558	0,226171875000000	0,223437500000000
559	0,226171875000000	0,223828125000000
560	0,226171875000000	0,223828125000000
561	0,226562500000000	0,223828125000000
562	0,226562500000000	0,223828125000000
563	0,226953125000000	0,224218750000000
564	0,227343750000000	0,225390625000000
565	0,227343750000000	0,225390625000000
566	0,227343750000000	0,225781250000000
567	0,227343750000000	0,225781250000000
568	0,228125000000000	0,226562500000000
569	0,228125000000000	0,226953125000000
570	0,228125000000000	0,226953125000000
571	0,229296875000000	0,227734375000000
572	0,229687500000000	0,227734375000000
573	0,229687500000000	0,227734375000000
574	0,229687500000000	0,227734375000000
575	0,230468750000000	0,227734375000000
576	0,230859375000000	0,228125000000000
577	0,230859375000000	0,228515625000000
578	0,230859375000000	0,228515625000000
579	0,230859375000000	0,228906250000000
580	0,230859375000000	0,229296875000000
581	0,230859375000000	0,229296875000000
582	0,230859375000000	0,229687500000000
583	0,231250000000000	0,230468750000000
584	0,231250000000000	0,230859375000000
585	0,231640625000000	0,231640625000000
586	0,232812500000000	0,231640625000000
587	0,233593750000000	0,232031250000000
588	0,233984375000000	0,232812500000000
589	0,234375000000000	0,232812500000000
590	0,234375000000000	0,232812500000000
591	0,234765625000000	0,233203125000000
592	0,235546875000000	0,233203125000000
593	0,235546875000000	0,233203125000000
594	0,236328125000000	0,233593750000000
595	0,236718750000000	0,233593750000000
596	0,237109375000000	0,233593750000000
597	0,237109375000000	0,233593750000000
598	0,237500000000000	0,233984375000000
599	0,238671875000000	0,234765625000000
600	0,238671875000000	0,235156250000000
601	0,239062500000000	0,235546875000000
602	0,239453125000000	0,235546875000000
603	0,240234375000000	0,235937500000000
604	0,240234375000000	0,236328125000000
605	0,240234375000000	0,236328125000000
606	0,240625000000000	0,237500000000000
607	0,240625000000000	0,237500000000000
608	0,240625000000000	0,237500000000000
609	0,240625000000000	0,237500000000000
610	0,240625000000000	0,237500000000000
611	0,240625000000000	0,237890625000000
612	0,241015625000000	0,238281250000000
613	0,241015625000000	0,238671875000000
614	0,241015625000000	0,238671875000000
615	0,241015625000000	0,238671875000000
616	0,241015625000000	0,239062500000000
617	0,241015625000000	0,239062500000000
618	0,241015625000000	0,239062500000000
619	0,241406250000000	0,240234375000000
620	0,241406250000000	0,240625000000000
621	0,241406250000000	0,241406250000000
622	0,241406250000000	0,241406250000000
623	0,241406250000000	0,241406250000000
624	0,242578125000000	0,241406250000000
625	0,243359375000000	0,241796875000000
626	0,243750000000000	0,242187500000000
627	0,244531250000000	0,242187500000000
628	0,244921875000000	0,242578125000000
629	0,245312500000000	0,243359375000000
630	0,246093750000000	0,243750000000000
631	0,246093750000000	0,244140625000000
632	0,246484375000000	0,244140625000000
633	0,246484375000000	0,244140625000000
634	0,247265625000000	0,244531250000000
635	0,248046875000000	0,244531250000000
636	0,248046875000000	0,245312500000000
637	0,248437500000000	0,245703125000000
638	0,248828125000000	0,245703125000000
639	0,248828125000000	0,245703125000000
640	0,248828125000000	0,246093750000000
641	0,249218750000000	0,246484375000000
642	0,249218750000000	0,246484375000000
643	0,249218750000000	0,246484375000000
644	0,249218750000000	0,246875000000000
645	0,249218750000000	0,247656250000000
646	0,249218750000000	0,248046875000000
647	0,249218750000000	0,248828125000000
648	0,249218750000000	0,249609375000000
649	0,249218750000000	0,249609375000000
650	0,249609375000000	0,250000000000000
651	0,249609375000000	0,250781250000000
652	0,250390625000000	0,250781250000000
653	0,251171875000000	0,251562500000000
654	0,251171875000000	0,251562500000000
655	0,251953125000000	0,251953125000000
656	0,251953125000000	0,252343750000000
657	0,252343750000000	0,252734375000000
658	0,252343750000000	0,253515625000000
659	0,252343750000000	0,253515625000000
660	0,252734375000000	0,253906250000000
661	0,253125000000000	0,253906250000000
662	0,253906250000000	0,253906250000000
663	0,254296875000000	0,253906250000000
664	0,254296875000000	0,254296875000000
665	0,254687500000000	0,254296875000000
666	0,254687500000000	0,254687500000000
667	0,254687500000000	0,254687500000000
668	0,255078125000000	0,254687500000000
669	0,255078125000000	0,254687500000000
670	0,255078125000000	0,255078125000000
671	0,255468750000000	0,255468750000000
672	0,256250000000000	0,255468750000000
673	0,256250000000000	0,255468750000000
674	0,256640625000000	0,255468750000000
675	0,256640625000000	0,255468750000000
676	0,257031250000000	0,256250000000000
677	0,257031250000000	0,256250000000000
678	0,257421875000000	0,256250000000000
679	0,257421875000000	0,256250000000000
680	0,258203125000000	0,256640625000000
681	0,258203125000000	0,257031250000000
682	0,258203125000000	0,257031250000000
683	0,258984375000000	0,257031250000000
684	0,258984375000000	0,257031250000000
685	0,259375000000000	0,257031250000000
686	0,259765625000000	0,257031250000000
687	0,259765625000000	0,257421875000000
688	0,260156250000000	0,258593750000000
689	0,262109375000000	0,258984375000000
690	0,262109375000000	0,259375000000000
691	0,262109375000000	0,259765625000000
692	0,262109375000000	0,260546875000000
693	0,262109375000000	0,260546875000000
694	0,262500000000000	0,260937500000000
695	0,262890625000000	0,260937500000000
696	0,263281250000000	0,261328125000000
697	0,263281250000000	0,261718750000000
698	0,263671875000000	0,261718750000000
699	0,263671875000000	0,262500000000000
700	0,263671875000000	0,262890625000000
701	0,263671875000000	0,262890625000000
702	0,263671875000000	0,262890625000000
703	0,264453125000000	0,263281250000000
704	0,264453125000000	0,264062500000000
705	0,264453125000000	0,264062500000000
706	0,265625000000000	0,264453125000000
707	0,266015625000000	0,264453125000000
708	0,266015625000000	0,264453125000000
709	0,266015625000000	0,264843750000000
710	0,266015625000000	0,265234375000000
711	0,266015625000000	0,266015625000000
712	0,266015625000000	0,266015625000000
713	0,266015625000000	0,266015625000000
714	0,266796875000000	0,266406250000000
715	0,267968750000000	0,266796875000000
716	0,268750000000000	0,266796875000000
717	0,268750000000000	0,267187500000000
718	0,269531250000000	0,267187500000000
719	0,269531250000000	0,267187500000000
720	0,269921875000000	0,267578125000000
721	0,270312500000000	0,268359375000000
722	0,270312500000000	0,268359375000000
723	0,270312500000000	0,268750000000000
724	0,270703125000000	0,269140625000000
725	0,270703125000000	0,269531250000000
726	0,270703125000000	0,269531250000000
727	0,271484375000000	0,269531250000000
728	0,271484375000000	0,269531250000000
729	0,271484375000000	0,269531250000000
730	0,271484375000000	0,269531250000000
731	0,271484375000000	0,269531250000000
732	0,271484375000000	0,269531250000000
733	0,271484375000000	0,269531250000000
734	0,271484375000000	0,270312500000000
735	0,271484375000000	0,270312500000000
736	0,271875000000000	0,270312500000000
737	0,271875000000000	0,270312500000000
738	0,271875000000000	0,270703125000000
739	0,271875000000000	0,270703125000000
740	0,271875000000000	0,270703125000000
741	0,272265625000000	0,270703125000000
742	0,272265625000000	0,271093750000000
743	0,272656250000000	0,271093750000000
744	0,272656250000000	0,271484375000000
745	0,273046875000000	0,271484375000000
746	0,273046875000000	0,272656250000000
747	0,273046875000000	0,272656250000000
748	0,273046875000000	0,273046875000000
749	0,273437500000000	0,273046875000000
750	0,273437500000000	0,273437500000000
751	0,273437500000000	0,273437500000000
752	0,273437500000000	0,273828125000000
753	0,273828125000000	0,274218750000000
754	0,273828125000000	0,274218750000000
755	0,273828125000000	0,274218750000000
756	0,273828125000000	0,274218750000000
757	0,273828125000000	0,274218750000000
758	0,274218750000000	0,274218750000000
759	0,274218750000000	0,274609375000000
760	0,274218750000000	0,274609375000000
761	0,274218750000000	0,274609375000000
762	0,274218750000000	0,274609375000000
763	0,274609375000000	0,275000000000000
764	0,274609375000000	0,275390625000000
765	0,275390625000000	0,275781250000000
766	0,275390625000000	0,275781250000000
767	0,275390625000000	0,276171875000000
768	0,276171875000000	0,276171875000000
769	0,276953125000000	0,276171875000000
770	0,276953125000000	0,276171875000000
771	0,276953125000000	0,276562500000000
772	0,276953125000000	0,276562500000000
773	0,276953125000000	0,276562500000000
774	0,276953125000000	0,276562500000000
775	0,276953125000000	0,276562500000000
776	0,276953125000000	0,276562500000000
777	0,277343750000000	0,277343750000000
778	0,277343750000000	0,277734375000000
779	0,277734375000000	0,277734375000000
780	0,277734375000000	0,277734375000000
781	0,278125000000000	0,277734375000000
782	0,278125000000000	0,277734375000000
783	0,278125000000000	0,277734375000000
784	0,278906250000000	0,277734375000000
785	0,278906250000000	0,277734375000000
786	0,279296875000000	0,277734375000000
787	0,279296875000000	0,278125000000000
788	0,279296875000000	0,278125000000000
789	0,279296875000000	0,278515625000000
790	0,279296875000000	0,278515625000000
791	0,279296875000000	0,278515625000000
792	0,279296875000000	0,278515625000000
793	0,280078125000000	0,278515625000000
794	0,280468750000000	0,278906250000000
795	0,280468750000000	0,279296875000000
796	0,281250000000000	0,279296875000000
797	0,281250000000000	0,279296875000000
798	0,281640625000000	0,279296875000000
799	0,281640625000000	0,279296875000000
800	0,282421875000000	0,279296875000000
801	0,282421875000000	0,279296875000000
802	0,282812500000000	0,279296875000000
803	0,283984375000000	0,279296875000000
804	0,283984375000000	0,279296875000000
805	0,283984375000000	0,279296875000000
806	0,283984375000000	0,279687500000000
807	0,284375000000000	0,280078125000000
808	0,284765625000000	0,280859375000000
809	0,284765625000000	0,281250000000000
810	0,285156250000000	0,281250000000000
811	0,285156250000000	0,282031250000000
812	0,285156250000000	0,282812500000000
813	0,285156250000000	0,282812500000000
814	0,285156250000000	0,283203125000000
815	0,285937500000000	0,283593750000000
816	0,285937500000000	0,283593750000000
817	0,285937500000000	0,283984375000000
818	0,285937500000000	0,283984375000000
819	0,286328125000000	0,283984375000000
820	0,286718750000000	0,284375000000000
821	0,286718750000000	0,284375000000000
822	0,286718750000000	0,284375000000000
823	0,286718750000000	0,284375000000000
824	0,286718750000000	0,284375000000000
825	0,287109375000000	0,284375000000000
826	0,287500000000000	0,284765625000000
827	0,287500000000000	0,285546875000000
828	0,287890625000000	0,285937500000000
829	0,287890625000000	0,285937500000000
830	0,287890625000000	0,285937500000000
831	0,287890625000000	0,285937500000000
832	0,288281250000000	0,285937500000000
833	0,288671875000000	0,286328125000000
834	0,288671875000000	0,286328125000000
835	0,288671875000000	0,287109375000000
836	0,288671875000000	0,287109375000000
837	0,288671875000000	0,287890625000000
838	0,288671875000000	0,288281250000000
839	0,289062500000000	0,289062500000000
840	0,289062500000000	0,289453125000000
841	0,289453125000000	0,289453125000000
842	0,289453125000000	0,289453125000000
843	0,289453125000000	0,289453125000000
844	0,290234375000000	0,289453125000000
845	0,290234375000000	0,289453125000000
846	0,290625000000000	0,289453125000000
847	0,290625000000000	0,289453125000000
848	0,291406250000000	0,289453125000000
849	0,292187500000000	0,289453125000000
850	0,292187500000000	0,289453125000000
851	0,292187500000000	0,289453125000000
852	0,292578125000000	0,289453125000000
853	0,292968750000000	0,289453125000000
854	0,292968750000000	0,289843750000000
855	0,293359375000000	0,289843750000000
856	0,293359375000000	0,290234375000000
857	0,293750000000000	0,290234375000000
858	0,294140625000000	0,290625000000000
859	0,294531250000000	0,290625000000000
860	0,294531250000000	0,291015625000000
861	0,294531250000000	0,291015625000000
862	0,294531250000000	0,291015625000000
863	0,295312500000000	0,291015625000000
864	0,296093750000000	0,291796875000000
865	0,296093750000000	0,292187500000000
866	0,296093750000000	0,292578125000000
867	0,296484375000000	0,292578125000000
868	0,296484375000000	0,292968750000000
869	0,296484375000000	0,292968750000000
870	0,296484375000000	0,293359375000000
871	0,296484375000000	0,293750000000000
872	0,296875000000000	0,293750000000000
873	0,296875000000000	0,293750000000000
874	0,297265625000000	0,293750000000000
875	0,297265625000000	0,294140625000000
876	0,297265625000000	0,294140625000000
877	0,297656250000000	0,294921875000000
878	0,298046875000000	0,294921875000000
879	0,298046875000000	0,294921875000000
880	0,298437500000000	0,294921875000000
881	0,298828125000000	0,295312500000000
882	0,298828125000000	0,295312500000000
883	0,298828125000000	0,295312500000000
884	0,298828125000000	0,295312500000000
885	0,299218750000000	0,296484375000000
886	0,299609375000000	0,296484375000000
887	0,299609375000000	0,296484375000000
888	0,299609375000000	0,296875000000000
889	0,299609375000000	0,297656250000000
890	0,299609375000000	0,298046875000000
891	0,299609375000000	0,298046875000000
892	0,299609375000000	0,298437500000000
893	0,299609375000000	0,298437500000000
894	0,300000000000000	0,298437500000000
895	0,300000000000000	0,299218750000000
896	0,300781250000000	0,299609375000000
897	0,300781250000000	0,300000000000000
898	0,301171875000000	0,300000000000000
899	0,301171875000000	0,300000000000000
900	0,301171875000000	0,300000000000000
901	0,301171875000000	0,300000000000000
902	0,301562500000000	0,300000000000000
903	0,301562500000000	0,300000000000000
904	0,302343750000000	0,300000000000000
905	0,302343750000000	0,300390625000000
906	0,302343750000000	0,300781250000000
907	0,302343750000000	0,301171875000000
908	0,302343750000000	0,301171875000000
909	0,302343750000000	0,301171875000000
910	0,303125000000000	0,301171875000000
911	0,303125000000000	0,301171875000000
912	0,303125000000000	0,301562500000000
913	0,303125000000000	0,301953125000000
914	0,303125000000000	0,302343750000000
915	0,303515625000000	0,302734375000000
916	0,303515625000000	0,302734375000000
917	0,303515625000000	0,302734375000000
918	0,303515625000000	0,303125000000000
919	0,303906250000000	0,303125000000000
920	0,304296875000000	0,303125000000000
921	0,304296875000000	0,303125000000000
922	0,304296875000000	0,303125000000000
923	0,304296875000000	0,303906250000000
924	0,304296875000000	0,303906250000000
925	0,304296875000000	0,303906250000000
926	0,304296875000000	0,303906250000000
927	0,305468750000000	0,303906250000000
928	0,305468750000000	0,304296875000000
929	0,305468750000000	0,304296875000000
930	0,305468750000000	0,304296875000000
931	0,305468750000000	0,304296875000000
932	0,305468750000000	0,304296875000000
933	0,305468750000000	0,304296875000000
934	0,305468750000000	0,304296875000000
935	0,305468750000000	0,304296875000000
936	0,305468750000000	0,304296875000000
937	0,305468750000000	0,304687500000000
938	0,305468750000000	0,304687500000000
939	0,305468750000000	0,304687500000000
940	0,305859375000000	0,305078125000000
941	0,305859375000000	0,305078125000000
942	0,306250000000000	0,305468750000000
943	0,306250000000000	0,306250000000000
944	0,306250000000000	0,306640625000000
945	0,306640625000000	0,307421875000000
946	0,307031250000000	0,307421875000000
947	0,307031250000000	0,307421875000000
948	0,307031250000000	0,307421875000000
949	0,307421875000000	0,307421875000000
950	0,307421875000000	0,307421875000000
951	0,307812500000000	0,307812500000000
952	0,308203125000000	0,307812500000000
953	0,308593750000000	0,307812500000000
954	0,308593750000000	0,307812500000000
955	0,308593750000000	0,308203125000000
956	0,308593750000000	0,308593750000000
957	0,308593750000000	0,308984375000000
958	0,308984375000000	0,309765625000000
959	0,308984375000000	0,310156250000000
960	0,309375000000000	0,310156250000000
961	0,309375000000000	0,310156250000000
962	0,309375000000000	0,310156250000000
963	0,309375000000000	0,310156250000000
964	0,309375000000000	0,310546875000000
965	0,309765625000000	0,310546875000000
966	0,310156250000000	0,310546875000000
967	0,310156250000000	0,310546875000000
968	0,310156250000000	0,310546875000000
969	0,310546875000000	0,310546875000000
970	0,310546875000000	0,310937500000000
971	0,310937500000000	0,311718750000000
972	0,310937500000000	0,311718750000000
973	0,310937500000000	0,311718750000000
974	0,311328125000000	0,312109375000000
975	0,311718750000000	0,312109375000000
976	0,311718750000000	0,312109375000000
977	0,312109375000000	0,312109375000000
978	0,312109375000000	0,312500000000000
979	0,312109375000000	0,312500000000000
980	0,312109375000000	0,312500000000000
981	0,312890625000000	0,312890625000000
982	0,313281250000000	0,313281250000000
983	0,313281250000000	0,313281250000000
984	0,313671875000000	0,313671875000000
985	0,313671875000000	0,313671875000000
986	0,314453125000000	0,313671875000000
987	0,314843750000000	0,313671875000000
988	0,315234375000000	0,314062500000000
989	0,315234375000000	0,314062500000000
990	0,315234375000000	0,314453125000000
991	0,315234375000000	0,314453125000000
992	0,315234375000000	0,314453125000000
993	0,315625000000000	0,314843750000000
994	0,315625000000000	0,315234375000000
995	0,316015625000000	0,315625000000000
996	0,316015625000000	0,315625000000000
997	0,316406250000000	0,315625000000000
998	0,316406250000000	0,315625000000000
999	0,316406250000000	0,316015625000000
1000	0,316406250000000	0,316015625000000

==> Revised version arXiv/NewPics/IAOL_Synthetic.txt <==
t	l55n0	l60n0	l55n02	l60n02
1	0	0	0	0
11	0.000976562500000000	0.00195312500000000	0	0
21	0.0175781250000000	0.0458984375000000	0.00173611111111111	0.00558035714285714
31	0.0849609375000000	0.167968750000000	0.0199652777777778	0.0412946428571429
41	0.177734375000000	0.248046875000000	0.0572916666666667	0.113839285714286
51	0.252929687500000	0.309570312500000	0.118923611111111	0.194196428571429
61	0.300781250000000	0.346679687500000	0.191840277777778	0.251116071428571
71	0.336914062500000	0.372070312500000	0.237847222222222	0.284598214285714
81	0.357421875000000	0.397460937500000	0.275173611111111	0.309151785714286
91	0.380859375000000	0.417968750000000	0.302951388888889	0.332589285714286
101	0.408203125000000	0.437500000000000	0.325520833333333	0.351562500000000
111	0.422851562500000	0.453125000000000	0.343750000000000	0.366071428571429
121	0.444335937500000	0.460937500000000	0.359375000000000	0.382812500000000
131	0.459960937500000	0.475585937500000	0.375000000000000	0.395089285714286
141	0.468750000000000	0.484375000000000	0.386284722222222	0.407366071428571
151	0.477539062500000	0.489257812500000	0.397569444444444	0.409598214285714
161	0.487304687500000	0.495117187500000	0.406250000000000	0.418526785714286
171	0.494140625000000	0.499023437500000	0.414062500000000	0.427455357142857
181	0.497070312500000	0.502929687500000	0.422743055555556	0.434151785714286
191	0.506835937500000	0.506835937500000	0.429687500000000	0.436383928571429
201	0.509765625000000	0.510742187500000	0.434027777777778	0.438616071428571
211	0.519531250000000	0.512695312500000	0.438368055555556	0.440848214285714
221	0.524414062500000	0.518554687500000	0.443576388888889	0.440848214285714
231	0.526367187500000	0.521484375000000	0.444444444444444	0.445312500000000
241	0.533203125000000	0.521484375000000	0.445312500000000	0.447544642857143
251	0.537109375000000	0.521484375000000	0.449652777777778	0.450892857142857
261	0.539062500000000	0.523437500000000	0.452256944444444	0.453125000000000
271	0.541992187500000	0.524414062500000	0.455729166666667	0.455357142857143
281	0.542968750000000	0.528320312500000	0.458333333333333	0.456473214285714
291	0.542968750000000	0.531250000000000	0.460937500000000	0.456473214285714
301	0.542968750000000	0.534179687500000	0.462673611111111	0.457589285714286
311	0.547851562500000	0.536132812500000	0.462673611111111	0.457589285714286
321	0.547851562500000	0.538085937500000	0.465277777777778	0.459821428571429
331	0.551757812500000	0.539062500000000	0.465277777777778	0.459821428571429
341	0.553710937500000	0.540039062500000	0.466145833333333	0.459821428571429
351	0.555664062500000	0.541015625000000	0.467881944444444	0.463169642857143
361	0.558593750000000	0.541992187500000	0.468750000000000	0.463169642857143
371	0.559570312500000	0.544921875000000	0.469618055555556	0.463169642857143
381	0.559570312500000	0.544921875000000	0.470486111111111	0.463169642857143
391	0.560546875000000	0.544921875000000	0.470486111111111	0.463169642857143
401	0.561523437500000	0.545898437500000	0.472222222222222	0.464285714285714
411	0.561523437500000	0.547851562500000	0.473090277777778	0.464285714285714
421	0.563476562500000	0.547851562500000	0.473090277777778	0.464285714285714
431	0.563476562500000	0.547851562500000	0.473090277777778	0.464285714285714
441	0.565429687500000	0.548828125000000	0.473090277777778	0.464285714285714
451	0.566406250000000	0.549804687500000	0.473958333333333	0.465401785714286
461	0.568359375000000	0.549804687500000	0.474826388888889	0.466517857142857
471	0.568359375000000	0.549804687500000	0.474826388888889	0.466517857142857
481	0.569335937500000	0.550781250000000	0.476562500000000	0.466517857142857
491	0.569335937500000	0.550781250000000	0.477430555555556	0.466517857142857
501	0.570312500000000	0.550781250000000	0.477430555555556	0.466517857142857
511	0.570312500000000	0.550781250000000	0.478298611111111	0.466517857142857
521	0.570312500000000	0.551757812500000	0.480902777777778	0.466517857142857
531	0.572265625000000	0.551757812500000	0.480902777777778	0.466517857142857
541	0.574218750000000	0.552734375000000	0.480902777777778	0.467633928571429
551	0.575195312500000	0.552734375000000	0.481770833333333	0.467633928571429
561	0.575195312500000	0.552734375000000	0.481770833333333	0.467633928571429
571	0.575195312500000	0.553710937500000	0.481770833333333	0.468750000000000
581	0.577148437500000	0.553710937500000	0.481770833333333	0.468750000000000
591	0.577148437500000	0.553710937500000	0.481770833333333	0.468750000000000
601	0.577148437500000	0.553710937500000	0.481770833333333	0.468750000000000
611	0.577148437500000	0.554687500000000	0.481770833333333	0.468750000000000
621	0.577148437500000	0.554687500000000	0.482638888888889	0.468750000000000
631	0.577148437500000	0.554687500000000	0.482638888888889	0.468750000000000
641	0.578125000000000	0.554687500000000	0.484375000000000	0.468750000000000
651	0.579101562500000	0.554687500000000	0.485243055555556	0.468750000000000
661	0.581054687500000	0.554687500000000	0.485243055555556	0.469866071428571
671	0.581054687500000	0.554687500000000	0.485243055555556	0.469866071428571
681	0.581054687500000	0.554687500000000	0.485243055555556	0.469866071428571
691	0.581054687500000	0.554687500000000	0.485243055555556	0.469866071428571
701	0.581054687500000	0.554687500000000	0.485243055555556	0.469866071428571
711	0.581054687500000	0.554687500000000	0.485243055555556	0.469866071428571
721	0.582031250000000	0.554687500000000	0.485243055555556	0.469866071428571
731	0.582031250000000	0.554687500000000	0.485243055555556	0.469866071428571
741	0.582031250000000	0.555664062500000	0.485243055555556	0.469866071428571
751	0.582031250000000	0.555664062500000	0.485243055555556	0.469866071428571
761	0.582031250000000	0.555664062500000	0.486111111111111	0.469866071428571
771	0.582031250000000	0.555664062500000	0.486111111111111	0.469866071428571
781	0.582031250000000	0.555664062500000	0.486111111111111	0.469866071428571
791	0.582031250000000	0.555664062500000	0.486111111111111	0.469866071428571
801	0.583007812500000	0.556640625000000	0.486111111111111	0.469866071428571
811	0.583007812500000	0.556640625000000	0.486979166666667	0.469866071428571
821	0.583007812500000	0.556640625000000	0.486979166666667	0.469866071428571
831	0.583007812500000	0.556640625000000	0.486979166666667	0.469866071428571
841	0.583007812500000	0.556640625000000	0.486979166666667	0.469866071428571
851	0.583007812500000	0.556640625000000	0.486979166666667	0.469866071428571
861	0.583984375000000	0.556640625000000	0.487847222222222	0.469866071428571
871	0.583984375000000	0.556640625000000	0.487847222222222	0.469866071428571
881	0.583984375000000	0.556640625000000	0.487847222222222	0.469866071428571
891	0.583984375000000	0.556640625000000	0.487847222222222	0.469866071428571
901	0.583984375000000	0.556640625000000	0.487847222222222	0.469866071428571
911	0.583984375000000	0.556640625000000	0.487847222222222	0.469866071428571
921	0.583984375000000	0.556640625000000	0.487847222222222	0.469866071428571
931	0.583984375000000	0.556640625000000	0.487847222222222	0.469866071428571
941	0.583984375000000	0.556640625000000	0.487847222222222	0.469866071428571
951	0.583984375000000	0.557617187500000	0.487847222222222	0.469866071428571
961	0.583984375000000	0.557617187500000	0.487847222222222	0.469866071428571
971	0.583984375000000	0.557617187500000	0.487847222222222	0.469866071428571
981	0.583984375000000	0.557617187500000	0.487847222222222	0.469866071428571
991	0.584960937500000	0.557617187500000	0.487847222222222	0.469866071428571
1001	0.585937500000000	0.557617187500000	0.488715277777778	0.469866071428571
1011	0.585937500000000	0.557617187500000	0.488715277777778	0.469866071428571
1021	0.585937500000000	0.557617187500000	0.488715277777778	0.469866071428571
1031	0.585937500000000	0.557617187500000	0.488715277777778	0.469866071428571
1041	0.585937500000000	0.557617187500000	0.488715277777778	0.469866071428571
1051	0.585937500000000	0.557617187500000	0.488715277777778	0.469866071428571
1061	0.585937500000000	0.557617187500000	0.488715277777778	0.469866071428571
1071	0.586914062500000	0.557617187500000	0.488715277777778	0.469866071428571
1081	0.586914062500000	0.557617187500000	0.488715277777778	0.469866071428571
1091	0.587890625000000	0.557617187500000	0.488715277777778	0.469866071428571
1101	0.587890625000000	0.557617187500000	0.488715277777778	0.469866071428571
1111	0.587890625000000	0.557617187500000	0.488715277777778	0.469866071428571
1121	0.587890625000000	0.557617187500000	0.488715277777778	0.469866071428571
1131	0.587890625000000	0.557617187500000	0.488715277777778	0.469866071428571
1141	0.587890625000000	0.557617187500000	0.488715277777778	0.469866071428571
1151	0.587890625000000	0.557617187500000	0.488715277777778	0.469866071428571
1161	0.587890625000000	0.557617187500000	0.488715277777778	0.469866071428571
1171	0.587890625000000	0.557617187500000	0.488715277777778	0.469866071428571
1181	0.587890625000000	0.557617187500000	0.488715277777778	0.469866071428571
1191	0.587890625000000	0.557617187500000	0.488715277777778	0.469866071428571
1201	0.587890625000000	0.557617187500000	0.488715277777778	0.469866071428571
1211	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1221	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1231	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1241	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1251	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1261	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1271	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1281	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1291	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1301	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1311	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1321	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1331	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1341	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1351	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1361	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1371	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1381	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1391	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1401	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1411	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1421	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1431	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1441	0.587890625000000	0.557617187500000	0.488715277777778	0.470982142857143
1451	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1461	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1471	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1481	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1491	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1501	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1511	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1521	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1531	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1541	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1551	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1561	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1571	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1581	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1591	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1601	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1611	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1621	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1631	0.587890625000000	0.557617187500000	0.488715277777778	0.472098214285714
1641	0.587890625000000	0.557617187500000	0.488715277777778	0.473214285714286
1651	0.587890625000000	0.557617187500000	0.488715277777778	0.473214285714286
1661	0.587890625000000	0.557617187500000	0.488715277777778	0.473214285714286
1671	0.587890625000000	0.557617187500000	0.488715277777778	0.473214285714286
1681	0.587890625000000	0.557617187500000	0.488715277777778	0.473214285714286
1691	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1701	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1711	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1721	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1731	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1741	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1751	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1761	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1771	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1781	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1791	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1801	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1811	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1821	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1831	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1841	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1851	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1861	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1871	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1881	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1891	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1901	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1911	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1921	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1931	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1941	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1951	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1961	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1971	0.587890625000000	0.557617187500000	0.489583333333333	0.473214285714286
1981	0.587890625000000	0.557617187500000	0.490451388888889	0.473214285714286
1991	0.587890625000000	0.557617187500000	0.490451388888889	0.473214285714286
2001	0.587890625000000	0.557617187500000	0.490451388888889	0.473214285714286
2011	0.587890625000000	0.557617187500000	0.490451388888889	0.473214285714286
2021	0.587890625000000	0.557617187500000	0.490451388888889	0.473214285714286
2031	0.587890625000000	0.557617187500000	0.490451388888889	0.473214285714286
2041	0.587890625000000	0.557617187500000	0.490451388888889	0.474330357142857
2051	0.587890625000000	0.557617187500000	0.490451388888889	0.474330357142857
2061	0.587890625000000	0.557617187500000	0.490451388888889	0.474330357142857
2071	0.587890625000000	0.557617187500000	0.490451388888889	0.474330357142857
2081	0.587890625000000	0.557617187500000	0.490451388888889	0.474330357142857
2091	0.587890625000000	0.557617187500000	0.490451388888889	0.474330357142857
2101	0.587890625000000	0.557617187500000	0.490451388888889	0.474330357142857
2111	0.587890625000000	0.557617187500000	0.490451388888889	0.474330357142857
2121	0.587890625000000	0.557617187500000	0.490451388888889	0.474330357142857
2131	0.587890625000000	0.557617187500000	0.490451388888889	0.474330357142857
2141	0.587890625000000	0.557617187500000	0.490451388888889	0.474330357142857
2151	0.587890625000000	0.557617187500000	0.490451388888889	0.474330357142857
2161	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2171	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2181	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2191	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2201	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2211	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2221	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2231	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2241	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2251	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2261	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2271	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2281	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2291	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2301	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2311	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2321	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2331	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2341	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2351	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2361	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2371	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2381	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2391	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2401	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2411	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2421	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2431	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2441	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2451	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2461	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2471	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2481	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2491	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2501	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2511	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2521	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2531	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2541	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2551	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2561	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2571	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2581	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2591	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2601	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2611	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2621	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2631	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2641	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2651	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2661	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2671	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2681	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2691	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2701	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2711	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2721	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2731	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2741	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2751	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2761	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2771	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2781	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2791	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2801	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2811	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2821	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2831	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2841	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2851	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2861	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2871	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2881	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2891	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2901	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2911	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2921	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2931	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2941	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2951	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2961	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2971	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2981	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
2991	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3001	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3011	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3021	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3031	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3041	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3051	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3061	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3071	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3081	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3091	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3101	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3111	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3121	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3131	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3141	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3151	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3161	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3171	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3181	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3191	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3201	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3211	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3221	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3231	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3241	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3251	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3261	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3271	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3281	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3291	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3301	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3311	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3321	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3331	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3341	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3351	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3361	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3371	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3381	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3391	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3401	0.588867187500000	0.557617187500000	0.490451388888889	0.474330357142857
3411	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3421	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3431	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3441	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3451	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3461	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3471	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3481	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3491	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3501	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3511	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3521	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3531	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3541	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3551	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3561	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3571	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3581	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3591	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3601	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3611	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3621	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3631	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3641	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3651	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3661	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3671	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3681	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3691	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3701	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3711	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3721	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3731	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3741	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3751	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3761	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3771	0.588867187500000	0.557617187500000	0.491319444444444	0.474330357142857
3781	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3791	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3801	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3811	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3821	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3831	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3841	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3851	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3861	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3871	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3881	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3891	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3901	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3911	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3921	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3931	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3941	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3951	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3961	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3971	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3981	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
3991	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4001	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4011	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4021	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4031	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4041	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4051	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4061	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4071	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4081	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4091	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4101	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4111	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4121	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4131	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4141	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4151	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4161	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4171	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4181	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4191	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4201	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4211	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4221	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4231	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4241	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4251	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4261	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4271	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4281	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4291	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4301	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4311	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4321	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4331	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4341	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4351	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4361	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4371	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4381	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4391	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4401	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4411	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4421	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4431	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4441	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4451	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4461	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4471	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4481	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4491	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4501	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4511	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4521	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4531	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4541	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4551	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4561	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4571	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4581	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4591	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4601	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4611	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4621	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4631	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4641	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4651	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4661	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4671	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4681	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4691	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4701	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4711	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4721	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4731	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4741	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4751	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4761	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4771	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4781	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4791	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4801	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4811	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4821	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4831	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4841	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4851	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4861	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4871	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4881	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4891	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4901	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4911	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4921	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4931	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4941	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4951	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4961	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4971	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4981	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
4991	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5001	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5011	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5021	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5031	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5041	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5051	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5061	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5071	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5081	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5091	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5101	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5111	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5121	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5131	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5141	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5151	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5161	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5171	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5181	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5191	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5201	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5211	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5221	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5231	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5241	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5251	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5261	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5271	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5281	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5291	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5301	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5311	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5321	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5331	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5341	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5351	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5361	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5371	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5381	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5391	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5401	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5411	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5421	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5431	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5441	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5451	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5461	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5471	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5481	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5491	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5501	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5511	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5521	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5531	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5541	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5551	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5561	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5571	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5581	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5591	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5601	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5611	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5621	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5631	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5641	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5651	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5661	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5671	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5681	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5691	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5701	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5711	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5721	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5731	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5741	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5751	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5761	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5771	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5781	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5791	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5801	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5811	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5821	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5831	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5841	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5851	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5861	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5871	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5881	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5891	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5901	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5911	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5921	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5931	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5941	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5951	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5961	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5971	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5981	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
5991	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6001	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6011	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6021	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6031	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6041	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6051	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6061	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6071	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6081	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6091	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6101	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6111	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6121	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6131	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6141	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6151	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6161	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6171	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6181	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6191	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6201	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6211	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6221	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6231	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6241	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6251	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6261	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6271	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6281	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6291	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6301	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6311	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6321	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6331	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6341	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6351	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6361	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6371	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6381	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6391	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6401	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6411	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6421	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6431	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6441	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6451	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6461	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6471	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6481	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6491	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6501	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6511	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6521	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6531	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6541	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6551	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6561	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6571	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6581	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6591	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6601	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6611	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6621	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6631	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6641	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6651	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6661	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6671	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6681	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6691	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6701	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6711	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6721	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6731	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6741	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6751	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6761	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6771	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6781	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6791	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6801	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6811	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6821	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6831	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6841	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6851	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6861	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6871	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6881	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6891	0.588867187500000	0.557617187500000	0.491319444444444	0.475446428571429
6901	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
6911	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
6921	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
6931	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
6941	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
6951	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
6961	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
6971	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
6981	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
6991	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7001	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7011	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7021	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7031	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7041	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7051	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7061	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7071	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7081	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7091	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7101	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7111	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7121	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7131	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7141	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7151	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7161	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7171	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7181	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7191	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7201	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7211	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7221	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7231	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7241	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7251	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7261	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7271	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7281	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7291	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7301	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7311	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7321	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7331	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7341	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7351	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7361	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7371	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7381	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7391	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7401	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7411	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7421	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7431	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7441	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7451	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7461	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7471	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7481	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7491	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7501	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7511	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7521	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7531	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7541	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7551	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7561	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7571	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7581	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7591	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7601	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7611	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7621	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7631	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7641	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7651	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7661	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7671	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7681	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7691	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7701	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7711	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7721	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7731	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7741	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7751	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7761	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7771	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7781	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7791	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7801	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7811	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7821	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7831	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7841	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7851	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7861	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7871	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7881	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7891	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7901	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7911	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7921	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7931	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7941	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7951	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7961	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7971	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7981	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
7991	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8001	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8011	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8021	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8031	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8041	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8051	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8061	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8071	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8081	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8091	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8101	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8111	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8121	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8131	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8141	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8151	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8161	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8171	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8181	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8191	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8201	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8211	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8221	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8231	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8241	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8251	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8261	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8271	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8281	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8291	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8301	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8311	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8321	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8331	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8341	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8351	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8361	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8371	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8381	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8391	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8401	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8411	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8421	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8431	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8441	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8451	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8461	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8471	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8481	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8491	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8501	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8511	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8521	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8531	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8541	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8551	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8561	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8571	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8581	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8591	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8601	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8611	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8621	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8631	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8641	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8651	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8661	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8671	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8681	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8691	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8701	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8711	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8721	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8731	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8741	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8751	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8761	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8771	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8781	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8791	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8801	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8811	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8821	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8831	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8841	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8851	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8861	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8871	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8881	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8891	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8901	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8911	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8921	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8931	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8941	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8951	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8961	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8971	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8981	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
8991	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9001	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9011	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9021	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9031	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9041	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9051	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9061	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9071	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9081	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9091	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9101	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9111	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9121	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9131	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9141	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9151	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9161	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9171	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9181	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9191	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9201	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9211	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9221	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9231	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9241	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9251	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9261	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9271	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9281	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9291	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9301	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9311	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9321	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9331	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9341	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9351	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9361	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9371	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9381	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9391	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9401	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9411	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9421	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9431	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9441	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9451	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9461	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9471	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9481	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9491	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9501	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9511	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9521	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9531	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9541	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9551	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9561	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9571	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9581	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9591	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9601	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9611	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9621	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9631	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9641	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9651	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9661	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9671	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9681	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9691	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9701	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9711	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9721	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9731	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9741	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9751	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9761	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9771	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9781	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9791	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9801	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9811	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9821	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9831	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9841	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9851	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9861	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9871	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9881	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9891	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9901	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9911	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9921	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9931	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9941	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9951	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9961	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9971	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9981	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429
9991	0.589843750000000	0.557617187500000	0.491319444444444	0.475446428571429

==> Revised version arXiv/NewPics/IAOL_Synthetic_Noisefree.txt <==
t	l55n0
1	0
6	0
11	0.00130208333333333
16	0.00520833333333333
21	0.0234375000000000
26	0.0546875000000000
31	0.0937500000000000
36	0.125000000000000
41	0.164062500000000
46	0.203125000000000
51	0.229166666666667
56	0.256510416666667
61	0.278645833333333
66	0.296875000000000
71	0.322916666666667
76	0.337239583333333
81	0.346354166666667
86	0.360677083333333
91	0.376302083333333
96	0.389322916666667
101	0.395833333333333
106	0.404947916666667
111	0.411458333333333
116	0.421875000000000
121	0.429687500000000
126	0.434895833333333
131	0.442708333333333
136	0.447916666666667
141	0.460937500000000
146	0.464843750000000
151	0.468750000000000
156	0.475260416666667
161	0.476562500000000
166	0.484375000000000
171	0.492187500000000
176	0.496093750000000
181	0.497395833333333
186	0.500000000000000
191	0.502604166666667
196	0.505208333333333
201	0.506510416666667
206	0.507812500000000
211	0.509114583333333
216	0.511718750000000
221	0.514322916666667
226	0.516927083333333
231	0.518229166666667
236	0.519531250000000
241	0.522135416666667
246	0.522135416666667
251	0.522135416666667
256	0.523437500000000
261	0.528645833333333
266	0.528645833333333
271	0.529947916666667
276	0.529947916666667
281	0.529947916666667
286	0.532552083333333
291	0.532552083333333
296	0.533854166666667
301	0.533854166666667
306	0.533854166666667
311	0.535156250000000
316	0.536458333333333
321	0.539062500000000
326	0.540364583333333
331	0.540364583333333
336	0.540364583333333
341	0.541666666666667
346	0.542968750000000
351	0.544270833333333
356	0.544270833333333
361	0.545572916666667
366	0.545572916666667
371	0.545572916666667
376	0.546875000000000
381	0.546875000000000
386	0.546875000000000
391	0.546875000000000
396	0.546875000000000
401	0.550781250000000
406	0.550781250000000
411	0.550781250000000
416	0.550781250000000
421	0.550781250000000
426	0.552083333333333
431	0.552083333333333
436	0.552083333333333
441	0.554687500000000
446	0.557291666666667
451	0.557291666666667
456	0.557291666666667
461	0.558593750000000
466	0.558593750000000
471	0.558593750000000
476	0.559895833333333
481	0.559895833333333
486	0.559895833333333
491	0.559895833333333
496	0.559895833333333
501	0.559895833333333
506	0.561197916666667
511	0.561197916666667
516	0.561197916666667
521	0.561197916666667
526	0.561197916666667
531	0.561197916666667
536	0.562500000000000
541	0.562500000000000
546	0.563802083333333
551	0.563802083333333
556	0.563802083333333
561	0.563802083333333
566	0.563802083333333
571	0.563802083333333
576	0.566406250000000
581	0.566406250000000
586	0.566406250000000
591	0.566406250000000
596	0.566406250000000
601	0.566406250000000
606	0.566406250000000
611	0.566406250000000
616	0.566406250000000
621	0.566406250000000
626	0.566406250000000
631	0.566406250000000
636	0.566406250000000
641	0.566406250000000
646	0.567708333333333
651	0.567708333333333
656	0.567708333333333
661	0.567708333333333
666	0.569010416666667
671	0.569010416666667
676	0.570312500000000
681	0.570312500000000
686	0.571614583333333
691	0.571614583333333
696	0.571614583333333
701	0.571614583333333
706	0.571614583333333
711	0.571614583333333
716	0.571614583333333
721	0.571614583333333
726	0.571614583333333
731	0.571614583333333
736	0.571614583333333
741	0.571614583333333
746	0.572916666666667
751	0.572916666666667
756	0.572916666666667
761	0.572916666666667
766	0.572916666666667
771	0.572916666666667
776	0.572916666666667
781	0.572916666666667
786	0.572916666666667
791	0.572916666666667
796	0.572916666666667
801	0.574218750000000
806	0.574218750000000
811	0.574218750000000
816	0.574218750000000
821	0.574218750000000
826	0.574218750000000
831	0.574218750000000
836	0.574218750000000
841	0.574218750000000
846	0.574218750000000
851	0.574218750000000
856	0.574218750000000
861	0.574218750000000
866	0.574218750000000
871	0.574218750000000
876	0.574218750000000
881	0.574218750000000
886	0.574218750000000
891	0.574218750000000
896	0.574218750000000
901	0.574218750000000
906	0.574218750000000
911	0.574218750000000
916	0.574218750000000
921	0.574218750000000
926	0.574218750000000
931	0.574218750000000
936	0.574218750000000
941	0.575520833333333
946	0.576822916666667
951	0.576822916666667
956	0.576822916666667
961	0.576822916666667
966	0.576822916666667
971	0.576822916666667
976	0.576822916666667
981	0.576822916666667
986	0.576822916666667
991	0.576822916666667
996	0.576822916666667
1001	0.576822916666667
1006	0.576822916666667
1011	0.576822916666667
1016	0.576822916666667
1021	0.576822916666667
1026	0.576822916666667
1031	0.576822916666667
1036	0.576822916666667
1041	0.576822916666667
1046	0.576822916666667
1051	0.576822916666667
1056	0.576822916666667
1061	0.576822916666667
1066	0.578125000000000
1071	0.578125000000000
1076	0.578125000000000
1081	0.578125000000000
1086	0.578125000000000
1091	0.578125000000000
1096	0.578125000000000
1101	0.578125000000000
1106	0.578125000000000
1111	0.578125000000000
1116	0.578125000000000
1121	0.578125000000000
1126	0.578125000000000
1131	0.578125000000000
1136	0.578125000000000
1141	0.578125000000000
1146	0.578125000000000
1151	0.578125000000000
1156	0.578125000000000
1161	0.578125000000000
1166	0.578125000000000
1171	0.578125000000000
1176	0.578125000000000
1181	0.578125000000000
1186	0.578125000000000
1191	0.578125000000000
1196	0.578125000000000
1201	0.578125000000000
1206	0.578125000000000
1211	0.578125000000000
1216	0.578125000000000
1221	0.578125000000000
1226	0.578125000000000
1231	0.578125000000000
1236	0.578125000000000
1241	0.578125000000000
1246	0.578125000000000
1251	0.578125000000000
1256	0.578125000000000
1261	0.578125000000000
1266	0.578125000000000
1271	0.578125000000000
1276	0.578125000000000
1281	0.578125000000000
1286	0.578125000000000
1291	0.578125000000000
1296	0.578125000000000
1301	0.578125000000000
1306	0.578125000000000
1311	0.578125000000000
1316	0.578125000000000
1321	0.578125000000000
1326	0.578125000000000
1331	0.578125000000000
1336	0.578125000000000
1341	0.578125000000000
1346	0.578125000000000
1351	0.578125000000000
1356	0.578125000000000
1361	0.578125000000000
1366	0.578125000000000
1371	0.578125000000000
1376	0.578125000000000
1381	0.578125000000000
1386	0.578125000000000
1391	0.578125000000000
1396	0.578125000000000
1401	0.578125000000000
1406	0.578125000000000
1411	0.578125000000000
1416	0.578125000000000
1421	0.578125000000000
1426	0.578125000000000
1431	0.578125000000000
1436	0.578125000000000
1441	0.578125000000000
1446	0.578125000000000
1451	0.578125000000000
1456	0.578125000000000
1461	0.578125000000000
1466	0.578125000000000
1471	0.578125000000000
1476	0.578125000000000
1481	0.578125000000000
1486	0.578125000000000
1491	0.578125000000000
1496	0.578125000000000
1501	0.578125000000000
1506	0.578125000000000
1511	0.578125000000000
1516	0.578125000000000
1521	0.578125000000000
1526	0.578125000000000
1531	0.578125000000000
1536	0.578125000000000
1541	0.578125000000000
1546	0.578125000000000
1551	0.578125000000000
1556	0.578125000000000
1561	0.578125000000000
1566	0.578125000000000
1571	0.578125000000000
1576	0.578125000000000
1581	0.578125000000000
1586	0.579427083333333
1591	0.579427083333333
1596	0.579427083333333
1601	0.579427083333333
1606	0.579427083333333
1611	0.579427083333333
1616	0.579427083333333
1621	0.579427083333333
1626	0.579427083333333
1631	0.579427083333333
1636	0.579427083333333
1641	0.579427083333333
1646	0.579427083333333
1651	0.579427083333333
1656	0.579427083333333
1661	0.579427083333333
1666	0.579427083333333
1671	0.579427083333333
1676	0.579427083333333
1681	0.579427083333333
1686	0.579427083333333
1691	0.579427083333333
1696	0.579427083333333
1701	0.579427083333333
1706	0.579427083333333
1711	0.579427083333333
1716	0.579427083333333
1721	0.579427083333333
1726	0.579427083333333
1731	0.579427083333333
1736	0.579427083333333
1741	0.579427083333333
1746	0.579427083333333
1751	0.579427083333333
1756	0.579427083333333
1761	0.579427083333333
1766	0.579427083333333
1771	0.579427083333333
1776	0.579427083333333
1781	0.579427083333333
1786	0.579427083333333
1791	0.579427083333333
1796	0.579427083333333
1801	0.579427083333333
1806	0.579427083333333
1811	0.579427083333333
1816	0.579427083333333
1821	0.579427083333333
1826	0.579427083333333
1831	0.579427083333333
1836	0.579427083333333
1841	0.579427083333333
1846	0.579427083333333
1851	0.579427083333333
1856	0.579427083333333
1861	0.579427083333333
1866	0.579427083333333
1871	0.579427083333333
1876	0.579427083333333
1881	0.579427083333333
1886	0.580729166666667
1891	0.580729166666667
1896	0.580729166666667
1901	0.580729166666667
1906	0.580729166666667
1911	0.580729166666667
1916	0.580729166666667
1921	0.580729166666667
1926	0.580729166666667
1931	0.580729166666667
1936	0.580729166666667
1941	0.580729166666667
1946	0.580729166666667
1951	0.580729166666667
1956	0.580729166666667
1961	0.580729166666667
1966	0.580729166666667
1971	0.580729166666667
1976	0.580729166666667
1981	0.580729166666667
1986	0.580729166666667
1991	0.580729166666667
1996	0.580729166666667

==> Revised version arXiv/NewPics/IAOL_Synthetic_Noisy.txt <==
t	l55n02
1	0
6	0
11	0
16	0.00130208333333333
21	0.00260416666666667
26	0.00911458333333333
31	0.0247395833333333
36	0.0442708333333333
41	0.0677083333333333
46	0.100260416666667
51	0.115885416666667
56	0.140625000000000
61	0.173177083333333
66	0.196614583333333
71	0.221354166666667
76	0.244791666666667
81	0.259114583333333
86	0.274739583333333
91	0.283854166666667
96	0.299479166666667
101	0.312500000000000
106	0.322916666666667
111	0.338541666666667
116	0.342447916666667
121	0.351562500000000
126	0.356770833333333
131	0.368489583333333
136	0.375000000000000
141	0.377604166666667
146	0.382812500000000
151	0.386718750000000
156	0.389322916666667
161	0.393229166666667
166	0.401041666666667
171	0.403645833333333
176	0.407552083333333
181	0.408854166666667
186	0.414062500000000
191	0.419270833333333
196	0.420572916666667
201	0.427083333333333
206	0.429687500000000
211	0.432291666666667
216	0.433593750000000
221	0.434895833333333
226	0.437500000000000
231	0.437500000000000
236	0.437500000000000
241	0.438802083333333
246	0.438802083333333
251	0.446614583333333
256	0.447916666666667
261	0.450520833333333
266	0.453125000000000
271	0.455729166666667
276	0.458333333333333
281	0.458333333333333
286	0.458333333333333
291	0.458333333333333
296	0.459635416666667
301	0.462239583333333
306	0.463541666666667
311	0.463541666666667
316	0.463541666666667
321	0.464843750000000
326	0.464843750000000
331	0.466145833333333
336	0.467447916666667
341	0.467447916666667
346	0.467447916666667
351	0.467447916666667
356	0.467447916666667
361	0.468750000000000
366	0.468750000000000
371	0.468750000000000
376	0.468750000000000
381	0.468750000000000
386	0.470052083333333
391	0.470052083333333
396	0.470052083333333
401	0.470052083333333
406	0.470052083333333
411	0.470052083333333
416	0.470052083333333
421	0.470052083333333
426	0.470052083333333
431	0.470052083333333
436	0.470052083333333
441	0.470052083333333
446	0.472656250000000
451	0.472656250000000
456	0.472656250000000
461	0.472656250000000
466	0.472656250000000
471	0.472656250000000
476	0.472656250000000
481	0.473958333333333
486	0.475260416666667
491	0.476562500000000
496	0.476562500000000
501	0.476562500000000
506	0.476562500000000
511	0.476562500000000
516	0.476562500000000
521	0.477864583333333
526	0.477864583333333
531	0.477864583333333
536	0.477864583333333
541	0.479166666666667
546	0.479166666666667
551	0.479166666666667
556	0.479166666666667
561	0.479166666666667
566	0.479166666666667
571	0.479166666666667
576	0.479166666666667
581	0.479166666666667
586	0.479166666666667
591	0.480468750000000
596	0.480468750000000
601	0.480468750000000
606	0.480468750000000
611	0.481770833333333
616	0.481770833333333
621	0.481770833333333
626	0.481770833333333
631	0.481770833333333
636	0.481770833333333
641	0.481770833333333
646	0.483072916666667
651	0.483072916666667
656	0.483072916666667
661	0.483072916666667
666	0.483072916666667
671	0.483072916666667
676	0.483072916666667
681	0.483072916666667
686	0.483072916666667
691	0.483072916666667
696	0.483072916666667
701	0.483072916666667
706	0.483072916666667
711	0.483072916666667
716	0.483072916666667
721	0.483072916666667
726	0.483072916666667
731	0.483072916666667
736	0.484375000000000
741	0.484375000000000
746	0.484375000000000
751	0.484375000000000
756	0.484375000000000
761	0.484375000000000
766	0.484375000000000
771	0.484375000000000
776	0.484375000000000
781	0.486979166666667
786	0.486979166666667
791	0.486979166666667
796	0.486979166666667
801	0.486979166666667
806	0.486979166666667
811	0.486979166666667
816	0.486979166666667
821	0.486979166666667
826	0.486979166666667
831	0.486979166666667
836	0.486979166666667
841	0.486979166666667
846	0.486979166666667
851	0.486979166666667
856	0.488281250000000
861	0.488281250000000
866	0.488281250000000
871	0.488281250000000
876	0.489583333333333
881	0.489583333333333
886	0.489583333333333
891	0.489583333333333
896	0.489583333333333
901	0.489583333333333
906	0.489583333333333
911	0.489583333333333
916	0.489583333333333
921	0.489583333333333
926	0.489583333333333
931	0.489583333333333
936	0.489583333333333
941	0.489583333333333
946	0.489583333333333
951	0.489583333333333
956	0.489583333333333
961	0.489583333333333
966	0.489583333333333
971	0.489583333333333
976	0.489583333333333
981	0.489583333333333
986	0.489583333333333
991	0.489583333333333
996	0.490885416666667
1001	0.490885416666667
1006	0.490885416666667
1011	0.490885416666667
1016	0.490885416666667
1021	0.490885416666667
1026	0.490885416666667
1031	0.490885416666667
1036	0.490885416666667
1041	0.490885416666667
1046	0.490885416666667
1051	0.490885416666667
1056	0.490885416666667
1061	0.490885416666667
1066	0.490885416666667
1071	0.490885416666667
1076	0.490885416666667
1081	0.490885416666667
1086	0.490885416666667
1091	0.490885416666667
1096	0.490885416666667
1101	0.490885416666667
1106	0.490885416666667
1111	0.490885416666667
1116	0.492187500000000
1121	0.492187500000000
1126	0.492187500000000
1131	0.492187500000000
1136	0.492187500000000
1141	0.492187500000000
1146	0.492187500000000
1151	0.492187500000000
1156	0.492187500000000
1161	0.492187500000000
1166	0.492187500000000
1171	0.492187500000000
1176	0.492187500000000
1181	0.492187500000000
1186	0.492187500000000
1191	0.492187500000000
1196	0.492187500000000
1201	0.492187500000000
1206	0.492187500000000
1211	0.492187500000000
1216	0.492187500000000
1221	0.492187500000000
1226	0.492187500000000
1231	0.492187500000000
1236	0.492187500000000
1241	0.492187500000000
1246	0.492187500000000
1251	0.492187500000000
1256	0.492187500000000
1261	0.492187500000000
1266	0.492187500000000
1271	0.492187500000000
1276	0.492187500000000
1281	0.492187500000000
1286	0.492187500000000
1291	0.492187500000000
1296	0.492187500000000
1301	0.492187500000000
1306	0.492187500000000
1311	0.492187500000000
1316	0.492187500000000
1321	0.492187500000000
1326	0.492187500000000
1331	0.492187500000000
1336	0.492187500000000
1341	0.492187500000000
1346	0.492187500000000
1351	0.492187500000000
1356	0.492187500000000
1361	0.492187500000000
1366	0.492187500000000
1371	0.492187500000000
1376	0.492187500000000
1381	0.492187500000000
1386	0.492187500000000
1391	0.492187500000000
1396	0.492187500000000
1401	0.492187500000000
1406	0.492187500000000
1411	0.492187500000000
1416	0.492187500000000
1421	0.492187500000000
1426	0.492187500000000
1431	0.492187500000000
1436	0.492187500000000
1441	0.492187500000000
1446	0.492187500000000
1451	0.492187500000000
1456	0.492187500000000
1461	0.492187500000000
1466	0.492187500000000
1471	0.492187500000000
1476	0.492187500000000
1481	0.492187500000000
1486	0.492187500000000
1491	0.492187500000000
1496	0.492187500000000
1501	0.492187500000000
1506	0.492187500000000
1511	0.492187500000000
1516	0.492187500000000
1521	0.492187500000000
1526	0.492187500000000
1531	0.492187500000000
1536	0.492187500000000
1541	0.492187500000000
1546	0.492187500000000
1551	0.492187500000000
1556	0.492187500000000
1561	0.492187500000000
1566	0.492187500000000
1571	0.492187500000000
1576	0.492187500000000
1581	0.492187500000000
1586	0.492187500000000
1591	0.492187500000000
1596	0.492187500000000
1601	0.492187500000000
1606	0.492187500000000
1611	0.492187500000000
1616	0.492187500000000
1621	0.492187500000000
1626	0.492187500000000
1631	0.492187500000000
1636	0.492187500000000
1641	0.492187500000000
1646	0.492187500000000
1651	0.492187500000000
1656	0.492187500000000
1661	0.492187500000000
1666	0.492187500000000
1671	0.492187500000000
1676	0.492187500000000
1681	0.492187500000000
1686	0.492187500000000
1691	0.493489583333333
1696	0.493489583333333
1701	0.493489583333333
1706	0.493489583333333
1711	0.493489583333333
1716	0.493489583333333
1721	0.493489583333333
1726	0.493489583333333
1731	0.493489583333333
1736	0.493489583333333
1741	0.493489583333333
1746	0.493489583333333
1751	0.493489583333333
1756	0.493489583333333
1761	0.493489583333333
1766	0.493489583333333
1771	0.493489583333333
1776	0.493489583333333
1781	0.493489583333333
1786	0.493489583333333
1791	0.493489583333333
1796	0.493489583333333
1801	0.493489583333333
1806	0.493489583333333
1811	0.493489583333333
1816	0.493489583333333
1821	0.493489583333333
1826	0.493489583333333
1831	0.493489583333333
1836	0.493489583333333
1841	0.493489583333333
1846	0.493489583333333
1851	0.493489583333333
1856	0.493489583333333
1861	0.493489583333333
1866	0.493489583333333
1871	0.493489583333333
1876	0.493489583333333
1881	0.493489583333333
1886	0.493489583333333
1891	0.493489583333333
1896	0.493489583333333
1901	0.493489583333333
1906	0.493489583333333
1911	0.493489583333333
1916	0.493489583333333
1921	0.493489583333333
1926	0.493489583333333
1931	0.493489583333333
1936	0.493489583333333
1941	0.493489583333333
1946	0.493489583333333
1951	0.493489583333333
1956	0.493489583333333
1961	0.493489583333333
1966	0.493489583333333
1971	0.493489583333333
1976	0.493489583333333
1981	0.493489583333333
1986	0.493489583333333
1991	0.493489583333333
1996	0.493489583333333

==> Revised version arXiv/NewPics/IAOL_Synthetic_Replace.txt <==
t	l55n0	l60n0	l55n02	l60n02
1	0	0	0	0
21	0.0234375000000000	0.0585937500000000	0	0.00976562500000000
41	0.171875000000000	0.251953125000000	0.0605468750000000	0.115234375000000
61	0.308593750000000	0.382812500000000	0.187500000000000	0.246093750000000
81	0.398437500000000	0.451171875000000	0.283203125000000	0.341796875000000
101	0.457031250000000	0.507812500000000	0.324218750000000	0.398437500000000
121	0.503906250000000	0.548828125000000	0.388671875000000	0.437500000000000
141	0.527343750000000	0.576171875000000	0.423828125000000	0.484375000000000
161	0.568359375000000	0.595703125000000	0.453125000000000	0.498046875000000
181	0.589843750000000	0.617187500000000	0.474609375000000	0.517578125000000
201	0.625000000000000	0.640625000000000	0.507812500000000	0.542968750000000
221	0.630859375000000	0.664062500000000	0.523437500000000	0.550781250000000
241	0.644531250000000	0.671875000000000	0.541015625000000	0.564453125000000
261	0.660156250000000	0.679687500000000	0.550781250000000	0.570312500000000
281	0.673828125000000	0.695312500000000	0.558593750000000	0.576171875000000
301	0.681640625000000	0.697265625000000	0.560546875000000	0.583984375000000
321	0.691406250000000	0.705078125000000	0.572265625000000	0.589843750000000
341	0.695312500000000	0.710937500000000	0.585937500000000	0.603515625000000
361	0.699218750000000	0.716796875000000	0.591796875000000	0.603515625000000
381	0.712890625000000	0.726562500000000	0.603515625000000	0.609375000000000
401	0.720703125000000	0.730468750000000	0.607421875000000	0.615234375000000
421	0.724609375000000	0.742187500000000	0.611328125000000	0.619140625000000
441	0.730468750000000	0.750000000000000	0.613281250000000	0.621093750000000
461	0.730468750000000	0.757812500000000	0.617187500000000	0.623046875000000
481	0.734375000000000	0.759765625000000	0.621093750000000	0.630859375000000
501	0.736328125000000	0.765625000000000	0.625000000000000	0.632812500000000
521	0.742187500000000	0.767578125000000	0.630859375000000	0.632812500000000
541	0.746093750000000	0.771484375000000	0.634765625000000	0.634765625000000
561	0.748046875000000	0.773437500000000	0.638671875000000	0.634765625000000
581	0.751953125000000	0.777343750000000	0.642578125000000	0.636718750000000
601	0.757812500000000	0.781250000000000	0.642578125000000	0.636718750000000
621	0.757812500000000	0.783203125000000	0.644531250000000	0.640625000000000
641	0.763671875000000	0.792968750000000	0.646484375000000	0.640625000000000
661	0.765625000000000	0.798828125000000	0.646484375000000	0.640625000000000
681	0.767578125000000	0.800781250000000	0.648437500000000	0.640625000000000
701	0.767578125000000	0.802734375000000	0.648437500000000	0.644531250000000
721	0.771484375000000	0.804687500000000	0.650390625000000	0.646484375000000
741	0.773437500000000	0.808593750000000	0.652343750000000	0.648437500000000
761	0.773437500000000	0.810546875000000	0.654296875000000	0.652343750000000
781	0.777343750000000	0.816406250000000	0.654296875000000	0.652343750000000
801	0.779296875000000	0.818359375000000	0.658203125000000	0.652343750000000
821	0.779296875000000	0.822265625000000	0.658203125000000	0.652343750000000
841	0.783203125000000	0.824218750000000	0.662109375000000	0.652343750000000
861	0.783203125000000	0.824218750000000	0.662109375000000	0.652343750000000
881	0.783203125000000	0.824218750000000	0.666015625000000	0.652343750000000
901	0.787109375000000	0.824218750000000	0.666015625000000	0.652343750000000
921	0.791015625000000	0.824218750000000	0.666015625000000	0.652343750000000
941	0.794921875000000	0.826171875000000	0.667968750000000	0.654296875000000
961	0.798828125000000	0.828125000000000	0.667968750000000	0.654296875000000
981	0.798828125000000	0.830078125000000	0.667968750000000	0.658203125000000
1001	0.800781250000000	0.832031250000000	0.667968750000000	0.660156250000000
1021	0.800781250000000	0.832031250000000	0.667968750000000	0.662109375000000
1041	0.800781250000000	0.833984375000000	0.667968750000000	0.664062500000000
1061	0.802734375000000	0.833984375000000	0.669921875000000	0.664062500000000
1081	0.802734375000000	0.833984375000000	0.669921875000000	0.664062500000000
1101	0.804687500000000	0.833984375000000	0.669921875000000	0.664062500000000
1121	0.806640625000000	0.833984375000000	0.669921875000000	0.664062500000000
1141	0.806640625000000	0.835937500000000	0.671875000000000	0.664062500000000
1161	0.806640625000000	0.835937500000000	0.671875000000000	0.666015625000000
1181	0.808593750000000	0.837890625000000	0.671875000000000	0.666015625000000
1201	0.812500000000000	0.839843750000000	0.671875000000000	0.666015625000000
1221	0.816406250000000	0.839843750000000	0.671875000000000	0.666015625000000
1241	0.816406250000000	0.839843750000000	0.673828125000000	0.666015625000000
1261	0.822265625000000	0.839843750000000	0.675781250000000	0.666015625000000
1281	0.824218750000000	0.839843750000000	0.675781250000000	0.666015625000000
1301	0.824218750000000	0.841796875000000	0.675781250000000	0.667968750000000
1321	0.824218750000000	0.841796875000000	0.675781250000000	0.667968750000000
1341	0.824218750000000	0.841796875000000	0.677734375000000	0.667968750000000
1361	0.824218750000000	0.847656250000000	0.679687500000000	0.667968750000000
1381	0.828125000000000	0.847656250000000	0.683593750000000	0.671875000000000
1401	0.828125000000000	0.853515625000000	0.683593750000000	0.671875000000000
1421	0.828125000000000	0.855468750000000	0.683593750000000	0.671875000000000
1441	0.828125000000000	0.855468750000000	0.685546875000000	0.671875000000000
1461	0.828125000000000	0.855468750000000	0.685546875000000	0.671875000000000
1481	0.828125000000000	0.857421875000000	0.685546875000000	0.671875000000000
1501	0.828125000000000	0.857421875000000	0.685546875000000	0.671875000000000
1521	0.828125000000000	0.859375000000000	0.685546875000000	0.671875000000000
1541	0.830078125000000	0.859375000000000	0.685546875000000	0.671875000000000
1561	0.833984375000000	0.861328125000000	0.685546875000000	0.671875000000000
1581	0.833984375000000	0.861328125000000	0.685546875000000	0.671875000000000
1601	0.833984375000000	0.861328125000000	0.685546875000000	0.671875000000000
1621	0.833984375000000	0.861328125000000	0.685546875000000	0.671875000000000
1641	0.835937500000000	0.861328125000000	0.687500000000000	0.671875000000000
1661	0.835937500000000	0.865234375000000	0.687500000000000	0.671875000000000
1681	0.835937500000000	0.867187500000000	0.689453125000000	0.671875000000000
1701	0.835937500000000	0.867187500000000	0.689453125000000	0.671875000000000
1721	0.839843750000000	0.869140625000000	0.689453125000000	0.671875000000000
1741	0.839843750000000	0.869140625000000	0.689453125000000	0.671875000000000
1761	0.839843750000000	0.869140625000000	0.689453125000000	0.671875000000000
1781	0.839843750000000	0.869140625000000	0.691406250000000	0.671875000000000
1801	0.839843750000000	0.869140625000000	0.691406250000000	0.671875000000000
1821	0.839843750000000	0.869140625000000	0.691406250000000	0.671875000000000
1841	0.845703125000000	0.871093750000000	0.693359375000000	0.671875000000000
1861	0.845703125000000	0.871093750000000	0.693359375000000	0.671875000000000
1881	0.845703125000000	0.871093750000000	0.693359375000000	0.671875000000000
1901	0.845703125000000	0.873046875000000	0.693359375000000	0.671875000000000
1921	0.845703125000000	0.873046875000000	0.693359375000000	0.673828125000000
1941	0.847656250000000	0.873046875000000	0.695312500000000	0.673828125000000
1961	0.849609375000000	0.873046875000000	0.695312500000000	0.675781250000000
1981	0.849609375000000	0.875000000000000	0.695312500000000	0.677734375000000
2001	0.849609375000000	0.875000000000000	0.695312500000000	0.677734375000000
2021	0.849609375000000	0.875000000000000	0.697265625000000	0.679687500000000
2041	0.849609375000000	0.875000000000000	0.697265625000000	0.679687500000000
2061	0.851562500000000	0.875000000000000	0.697265625000000	0.679687500000000
2081	0.851562500000000	0.875000000000000	0.697265625000000	0.679687500000000
2101	0.853515625000000	0.875000000000000	0.697265625000000	0.679687500000000
2121	0.853515625000000	0.875000000000000	0.699218750000000	0.679687500000000
2141	0.857421875000000	0.876953125000000	0.699218750000000	0.679687500000000
2161	0.857421875000000	0.876953125000000	0.701171875000000	0.679687500000000
2181	0.857421875000000	0.876953125000000	0.701171875000000	0.681640625000000
2201	0.859375000000000	0.878906250000000	0.701171875000000	0.681640625000000
2221	0.859375000000000	0.878906250000000	0.701171875000000	0.681640625000000
2241	0.859375000000000	0.878906250000000	0.701171875000000	0.681640625000000
2261	0.861328125000000	0.878906250000000	0.701171875000000	0.681640625000000
2281	0.861328125000000	0.878906250000000	0.701171875000000	0.681640625000000
2301	0.863281250000000	0.878906250000000	0.701171875000000	0.681640625000000
2321	0.863281250000000	0.882812500000000	0.701171875000000	0.681640625000000
2341	0.863281250000000	0.882812500000000	0.701171875000000	0.681640625000000
2361	0.863281250000000	0.882812500000000	0.701171875000000	0.683593750000000
2381	0.863281250000000	0.882812500000000	0.701171875000000	0.683593750000000
2401	0.863281250000000	0.884765625000000	0.701171875000000	0.683593750000000
2421	0.865234375000000	0.884765625000000	0.701171875000000	0.683593750000000
2441	0.865234375000000	0.884765625000000	0.701171875000000	0.683593750000000
2461	0.865234375000000	0.886718750000000	0.701171875000000	0.683593750000000
2481	0.865234375000000	0.888671875000000	0.701171875000000	0.683593750000000
2501	0.865234375000000	0.888671875000000	0.703125000000000	0.683593750000000
2521	0.865234375000000	0.890625000000000	0.703125000000000	0.683593750000000
2541	0.865234375000000	0.890625000000000	0.703125000000000	0.683593750000000
2561	0.865234375000000	0.890625000000000	0.703125000000000	0.683593750000000
2581	0.865234375000000	0.890625000000000	0.703125000000000	0.685546875000000
2601	0.865234375000000	0.890625000000000	0.703125000000000	0.685546875000000
2621	0.865234375000000	0.890625000000000	0.703125000000000	0.685546875000000
2641	0.867187500000000	0.890625000000000	0.703125000000000	0.685546875000000
2661	0.867187500000000	0.890625000000000	0.703125000000000	0.685546875000000
2681	0.867187500000000	0.894531250000000	0.703125000000000	0.685546875000000
2701	0.867187500000000	0.894531250000000	0.703125000000000	0.685546875000000
2721	0.867187500000000	0.894531250000000	0.703125000000000	0.685546875000000
2741	0.867187500000000	0.894531250000000	0.703125000000000	0.685546875000000
2761	0.867187500000000	0.894531250000000	0.703125000000000	0.685546875000000
2781	0.867187500000000	0.894531250000000	0.703125000000000	0.687500000000000
2801	0.867187500000000	0.894531250000000	0.703125000000000	0.687500000000000
2821	0.867187500000000	0.894531250000000	0.703125000000000	0.687500000000000
2841	0.867187500000000	0.894531250000000	0.703125000000000	0.689453125000000
2861	0.867187500000000	0.896484375000000	0.703125000000000	0.689453125000000
2881	0.867187500000000	0.896484375000000	0.703125000000000	0.689453125000000
2901	0.867187500000000	0.896484375000000	0.703125000000000	0.689453125000000
2921	0.867187500000000	0.896484375000000	0.703125000000000	0.689453125000000
2941	0.867187500000000	0.896484375000000	0.703125000000000	0.689453125000000
2961	0.867187500000000	0.896484375000000	0.703125000000000	0.689453125000000
2981	0.869140625000000	0.898437500000000	0.703125000000000	0.689453125000000
3001	0.871093750000000	0.898437500000000	0.703125000000000	0.689453125000000
3021	0.871093750000000	0.898437500000000	0.703125000000000	0.689453125000000
3041	0.871093750000000	0.898437500000000	0.703125000000000	0.689453125000000
3061	0.871093750000000	0.898437500000000	0.705078125000000	0.689453125000000
3081	0.871093750000000	0.900390625000000	0.705078125000000	0.689453125000000
3101	0.871093750000000	0.902343750000000	0.705078125000000	0.689453125000000
3121	0.871093750000000	0.902343750000000	0.705078125000000	0.689453125000000
3141	0.871093750000000	0.902343750000000	0.705078125000000	0.689453125000000
3161	0.871093750000000	0.904296875000000	0.705078125000000	0.689453125000000
3181	0.871093750000000	0.904296875000000	0.705078125000000	0.689453125000000
3201	0.871093750000000	0.906250000000000	0.705078125000000	0.689453125000000
3221	0.873046875000000	0.906250000000000	0.705078125000000	0.689453125000000
3241	0.873046875000000	0.906250000000000	0.705078125000000	0.689453125000000
3261	0.873046875000000	0.908203125000000	0.705078125000000	0.689453125000000
3281	0.873046875000000	0.910156250000000	0.705078125000000	0.689453125000000
3301	0.873046875000000	0.910156250000000	0.705078125000000	0.689453125000000
3321	0.873046875000000	0.910156250000000	0.705078125000000	0.689453125000000
3341	0.875000000000000	0.910156250000000	0.705078125000000	0.689453125000000
3361	0.875000000000000	0.910156250000000	0.705078125000000	0.689453125000000
3381	0.876953125000000	0.910156250000000	0.705078125000000	0.689453125000000
3401	0.876953125000000	0.910156250000000	0.707031250000000	0.689453125000000
3421	0.876953125000000	0.910156250000000	0.707031250000000	0.691406250000000
3441	0.876953125000000	0.910156250000000	0.707031250000000	0.691406250000000
3461	0.876953125000000	0.910156250000000	0.707031250000000	0.691406250000000
3481	0.876953125000000	0.910156250000000	0.707031250000000	0.691406250000000
3501	0.876953125000000	0.910156250000000	0.707031250000000	0.691406250000000
3521	0.878906250000000	0.910156250000000	0.710937500000000	0.691406250000000
3541	0.880859375000000	0.910156250000000	0.710937500000000	0.691406250000000
3561	0.880859375000000	0.910156250000000	0.710937500000000	0.691406250000000
3581	0.880859375000000	0.910156250000000	0.710937500000000	0.691406250000000
3601	0.880859375000000	0.910156250000000	0.710937500000000	0.691406250000000
3621	0.882812500000000	0.910156250000000	0.710937500000000	0.691406250000000
3641	0.882812500000000	0.910156250000000	0.710937500000000	0.691406250000000
3661	0.882812500000000	0.910156250000000	0.710937500000000	0.691406250000000
3681	0.884765625000000	0.910156250000000	0.710937500000000	0.691406250000000
3701	0.884765625000000	0.910156250000000	0.710937500000000	0.691406250000000
3721	0.884765625000000	0.912109375000000	0.710937500000000	0.691406250000000
3741	0.884765625000000	0.912109375000000	0.710937500000000	0.691406250000000
3761	0.884765625000000	0.912109375000000	0.710937500000000	0.691406250000000
3781	0.884765625000000	0.912109375000000	0.710937500000000	0.691406250000000
3801	0.884765625000000	0.912109375000000	0.710937500000000	0.691406250000000
3821	0.886718750000000	0.912109375000000	0.710937500000000	0.691406250000000
3841	0.886718750000000	0.912109375000000	0.710937500000000	0.691406250000000
3861	0.886718750000000	0.912109375000000	0.710937500000000	0.691406250000000
3881	0.886718750000000	0.912109375000000	0.710937500000000	0.691406250000000
3901	0.886718750000000	0.912109375000000	0.710937500000000	0.691406250000000
3921	0.886718750000000	0.912109375000000	0.710937500000000	0.691406250000000
3941	0.886718750000000	0.912109375000000	0.710937500000000	0.691406250000000
3961	0.886718750000000	0.912109375000000	0.710937500000000	0.693359375000000
3981	0.886718750000000	0.912109375000000	0.710937500000000	0.693359375000000
4001	0.886718750000000	0.912109375000000	0.710937500000000	0.693359375000000
4021	0.886718750000000	0.914062500000000	0.710937500000000	0.693359375000000
4041	0.886718750000000	0.914062500000000	0.710937500000000	0.693359375000000
4061	0.886718750000000	0.914062500000000	0.710937500000000	0.693359375000000
4081	0.888671875000000	0.914062500000000	0.710937500000000	0.693359375000000
4101	0.888671875000000	0.914062500000000	0.710937500000000	0.693359375000000
4121	0.888671875000000	0.914062500000000	0.710937500000000	0.693359375000000
4141	0.888671875000000	0.914062500000000	0.710937500000000	0.693359375000000
4161	0.888671875000000	0.916015625000000	0.712890625000000	0.693359375000000
4181	0.888671875000000	0.916015625000000	0.712890625000000	0.693359375000000
4201	0.888671875000000	0.916015625000000	0.712890625000000	0.693359375000000
4221	0.888671875000000	0.916015625000000	0.712890625000000	0.693359375000000
4241	0.890625000000000	0.916015625000000	0.712890625000000	0.695312500000000
4261	0.890625000000000	0.916015625000000	0.712890625000000	0.695312500000000
4281	0.890625000000000	0.916015625000000	0.712890625000000	0.695312500000000
4301	0.890625000000000	0.916015625000000	0.712890625000000	0.695312500000000
4321	0.890625000000000	0.916015625000000	0.712890625000000	0.695312500000000
4341	0.890625000000000	0.916015625000000	0.712890625000000	0.695312500000000
4361	0.890625000000000	0.916015625000000	0.712890625000000	0.695312500000000
4381	0.890625000000000	0.916015625000000	0.712890625000000	0.695312500000000
4401	0.890625000000000	0.916015625000000	0.712890625000000	0.695312500000000
4421	0.890625000000000	0.916015625000000	0.712890625000000	0.695312500000000
4441	0.890625000000000	0.917968750000000	0.712890625000000	0.697265625000000
4461	0.890625000000000	0.917968750000000	0.712890625000000	0.697265625000000
4481	0.890625000000000	0.917968750000000	0.712890625000000	0.697265625000000
4501	0.890625000000000	0.917968750000000	0.712890625000000	0.697265625000000
4521	0.890625000000000	0.917968750000000	0.712890625000000	0.697265625000000
4541	0.890625000000000	0.917968750000000	0.712890625000000	0.697265625000000
4561	0.890625000000000	0.917968750000000	0.712890625000000	0.697265625000000
4581	0.890625000000000	0.917968750000000	0.712890625000000	0.697265625000000
4601	0.892578125000000	0.917968750000000	0.712890625000000	0.697265625000000
4621	0.892578125000000	0.917968750000000	0.712890625000000	0.697265625000000
4641	0.892578125000000	0.917968750000000	0.712890625000000	0.697265625000000
4661	0.892578125000000	0.917968750000000	0.712890625000000	0.697265625000000
4681	0.892578125000000	0.917968750000000	0.712890625000000	0.697265625000000
4701	0.892578125000000	0.917968750000000	0.712890625000000	0.697265625000000
4721	0.894531250000000	0.917968750000000	0.712890625000000	0.699218750000000
4741	0.896484375000000	0.917968750000000	0.712890625000000	0.699218750000000
4761	0.896484375000000	0.917968750000000	0.712890625000000	0.699218750000000
4781	0.896484375000000	0.917968750000000	0.714843750000000	0.699218750000000
4801	0.898437500000000	0.917968750000000	0.714843750000000	0.699218750000000
4821	0.900390625000000	0.917968750000000	0.714843750000000	0.699218750000000
4841	0.900390625000000	0.917968750000000	0.714843750000000	0.699218750000000
4861	0.900390625000000	0.917968750000000	0.714843750000000	0.699218750000000
4881	0.900390625000000	0.919921875000000	0.714843750000000	0.699218750000000
4901	0.900390625000000	0.921875000000000	0.714843750000000	0.699218750000000
4921	0.900390625000000	0.921875000000000	0.714843750000000	0.699218750000000
4941	0.900390625000000	0.921875000000000	0.714843750000000	0.699218750000000
4961	0.900390625000000	0.921875000000000	0.714843750000000	0.699218750000000
4981	0.900390625000000	0.921875000000000	0.714843750000000	0.699218750000000
5001	0.900390625000000	0.921875000000000	0.714843750000000	0.699218750000000
5021	0.900390625000000	0.921875000000000	0.714843750000000	0.699218750000000
5041	0.900390625000000	0.921875000000000	0.716796875000000	0.699218750000000
5061	0.900390625000000	0.921875000000000	0.716796875000000	0.699218750000000
5081	0.900390625000000	0.921875000000000	0.716796875000000	0.699218750000000
5101	0.900390625000000	0.921875000000000	0.716796875000000	0.699218750000000
5121	0.900390625000000	0.921875000000000	0.716796875000000	0.699218750000000
5141	0.900390625000000	0.921875000000000	0.716796875000000	0.699218750000000
5161	0.900390625000000	0.921875000000000	0.716796875000000	0.699218750000000
5181	0.900390625000000	0.921875000000000	0.716796875000000	0.699218750000000
5201	0.900390625000000	0.921875000000000	0.716796875000000	0.699218750000000
5221	0.900390625000000	0.921875000000000	0.716796875000000	0.699218750000000
5241	0.900390625000000	0.921875000000000	0.716796875000000	0.699218750000000
5261	0.900390625000000	0.921875000000000	0.716796875000000	0.699218750000000
5281	0.900390625000000	0.921875000000000	0.716796875000000	0.699218750000000
5301	0.900390625000000	0.921875000000000	0.716796875000000	0.699218750000000
5321	0.900390625000000	0.921875000000000	0.716796875000000	0.699218750000000
5341	0.900390625000000	0.923828125000000	0.716796875000000	0.699218750000000
5361	0.900390625000000	0.923828125000000	0.716796875000000	0.699218750000000
5381	0.900390625000000	0.923828125000000	0.716796875000000	0.699218750000000
5401	0.902343750000000	0.923828125000000	0.716796875000000	0.699218750000000
5421	0.902343750000000	0.923828125000000	0.716796875000000	0.699218750000000
5441	0.902343750000000	0.923828125000000	0.716796875000000	0.699218750000000
5461	0.902343750000000	0.923828125000000	0.716796875000000	0.699218750000000
5481	0.902343750000000	0.925781250000000	0.716796875000000	0.699218750000000
5501	0.902343750000000	0.925781250000000	0.716796875000000	0.699218750000000
5521	0.902343750000000	0.925781250000000	0.716796875000000	0.699218750000000
5541	0.902343750000000	0.925781250000000	0.716796875000000	0.699218750000000
5561	0.902343750000000	0.925781250000000	0.716796875000000	0.699218750000000
5581	0.902343750000000	0.925781250000000	0.716796875000000	0.699218750000000
5601	0.902343750000000	0.925781250000000	0.716796875000000	0.699218750000000
5621	0.902343750000000	0.925781250000000	0.716796875000000	0.699218750000000
5641	0.902343750000000	0.927734375000000	0.716796875000000	0.699218750000000
5661	0.902343750000000	0.927734375000000	0.716796875000000	0.699218750000000
5681	0.902343750000000	0.927734375000000	0.716796875000000	0.699218750000000
5701	0.902343750000000	0.927734375000000	0.716796875000000	0.699218750000000
5721	0.902343750000000	0.927734375000000	0.716796875000000	0.699218750000000
5741	0.902343750000000	0.929687500000000	0.716796875000000	0.699218750000000
5761	0.902343750000000	0.929687500000000	0.716796875000000	0.699218750000000
5781	0.902343750000000	0.931640625000000	0.716796875000000	0.699218750000000
5801	0.902343750000000	0.931640625000000	0.716796875000000	0.699218750000000
5821	0.902343750000000	0.931640625000000	0.716796875000000	0.699218750000000
5841	0.902343750000000	0.931640625000000	0.716796875000000	0.699218750000000
5861	0.902343750000000	0.931640625000000	0.716796875000000	0.699218750000000
5881	0.902343750000000	0.931640625000000	0.716796875000000	0.699218750000000
5901	0.902343750000000	0.931640625000000	0.716796875000000	0.699218750000000
5921	0.902343750000000	0.931640625000000	0.716796875000000	0.699218750000000
5941	0.902343750000000	0.931640625000000	0.716796875000000	0.699218750000000
5961	0.902343750000000	0.931640625000000	0.716796875000000	0.699218750000000
5981	0.904296875000000	0.931640625000000	0.716796875000000	0.699218750000000
6001	0.904296875000000	0.931640625000000	0.716796875000000	0.699218750000000
6021	0.904296875000000	0.931640625000000	0.716796875000000	0.701171875000000
6041	0.904296875000000	0.931640625000000	0.716796875000000	0.701171875000000
6061	0.904296875000000	0.931640625000000	0.716796875000000	0.701171875000000
6081	0.904296875000000	0.931640625000000	0.716796875000000	0.701171875000000
6101	0.904296875000000	0.931640625000000	0.716796875000000	0.701171875000000
6121	0.904296875000000	0.931640625000000	0.716796875000000	0.701171875000000
6141	0.904296875000000	0.931640625000000	0.716796875000000	0.701171875000000
6161	0.904296875000000	0.931640625000000	0.716796875000000	0.701171875000000
6181	0.904296875000000	0.931640625000000	0.716796875000000	0.701171875000000
6201	0.904296875000000	0.931640625000000	0.716796875000000	0.701171875000000
6221	0.904296875000000	0.931640625000000	0.716796875000000	0.701171875000000
6241	0.904296875000000	0.931640625000000	0.716796875000000	0.701171875000000
6261	0.904296875000000	0.931640625000000	0.716796875000000	0.701171875000000
6281	0.904296875000000	0.931640625000000	0.716796875000000	0.701171875000000
6301	0.904296875000000	0.933593750000000	0.716796875000000	0.701171875000000
6321	0.904296875000000	0.933593750000000	0.716796875000000	0.701171875000000
6341	0.904296875000000	0.933593750000000	0.716796875000000	0.701171875000000
6361	0.904296875000000	0.933593750000000	0.716796875000000	0.701171875000000
6381	0.904296875000000	0.933593750000000	0.716796875000000	0.701171875000000
6401	0.904296875000000	0.933593750000000	0.716796875000000	0.701171875000000
6421	0.904296875000000	0.933593750000000	0.716796875000000	0.701171875000000
6441	0.904296875000000	0.935546875000000	0.716796875000000	0.701171875000000
6461	0.904296875000000	0.935546875000000	0.716796875000000	0.701171875000000
6481	0.904296875000000	0.935546875000000	0.716796875000000	0.701171875000000
6501	0.904296875000000	0.935546875000000	0.716796875000000	0.701171875000000
6521	0.904296875000000	0.935546875000000	0.716796875000000	0.701171875000000
6541	0.904296875000000	0.935546875000000	0.716796875000000	0.701171875000000
6561	0.904296875000000	0.935546875000000	0.716796875000000	0.701171875000000
6581	0.904296875000000	0.935546875000000	0.716796875000000	0.701171875000000
6601	0.904296875000000	0.935546875000000	0.716796875000000	0.701171875000000
6621	0.904296875000000	0.935546875000000	0.716796875000000	0.701171875000000
6641	0.904296875000000	0.935546875000000	0.716796875000000	0.701171875000000
6661	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6681	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6701	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6721	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6741	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6761	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6781	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6801	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6821	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6841	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6861	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6881	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6901	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6921	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6941	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6961	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
6981	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
7001	0.904296875000000	0.937500000000000	0.716796875000000	0.701171875000000
7021	0.906250000000000	0.937500000000000	0.716796875000000	0.701171875000000
7041	0.906250000000000	0.937500000000000	0.716796875000000	0.701171875000000
7061	0.908203125000000	0.937500000000000	0.716796875000000	0.701171875000000
7081	0.908203125000000	0.937500000000000	0.716796875000000	0.701171875000000
7101	0.908203125000000	0.937500000000000	0.716796875000000	0.701171875000000
7121	0.908203125000000	0.937500000000000	0.716796875000000	0.701171875000000
7141	0.908203125000000	0.937500000000000	0.716796875000000	0.701171875000000
7161	0.908203125000000	0.937500000000000	0.718750000000000	0.701171875000000
7181	0.910156250000000	0.937500000000000	0.718750000000000	0.701171875000000
7201	0.910156250000000	0.937500000000000	0.718750000000000	0.701171875000000
7221	0.910156250000000	0.937500000000000	0.718750000000000	0.701171875000000
7241	0.910156250000000	0.937500000000000	0.718750000000000	0.701171875000000
7261	0.910156250000000	0.939453125000000	0.718750000000000	0.701171875000000
7281	0.910156250000000	0.939453125000000	0.718750000000000	0.701171875000000
7301	0.910156250000000	0.939453125000000	0.718750000000000	0.701171875000000
7321	0.910156250000000	0.941406250000000	0.718750000000000	0.701171875000000
7341	0.910156250000000	0.941406250000000	0.718750000000000	0.701171875000000
7361	0.910156250000000	0.941406250000000	0.718750000000000	0.701171875000000
7381	0.910156250000000	0.941406250000000	0.718750000000000	0.701171875000000
7401	0.910156250000000	0.941406250000000	0.718750000000000	0.701171875000000
7421	0.910156250000000	0.941406250000000	0.720703125000000	0.701171875000000
7441	0.910156250000000	0.941406250000000	0.720703125000000	0.701171875000000
7461	0.910156250000000	0.941406250000000	0.720703125000000	0.701171875000000
7481	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7501	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7521	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7541	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7561	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7581	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7601	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7621	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7641	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7661	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7681	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7701	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7721	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7741	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7761	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7781	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7801	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7821	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7841	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7861	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7881	0.910156250000000	0.943359375000000	0.720703125000000	0.701171875000000
7901	0.912109375000000	0.943359375000000	0.720703125000000	0.701171875000000
7921	0.912109375000000	0.943359375000000	0.720703125000000	0.701171875000000
7941	0.912109375000000	0.943359375000000	0.720703125000000	0.701171875000000
7961	0.912109375000000	0.943359375000000	0.720703125000000	0.701171875000000
7981	0.912109375000000	0.943359375000000	0.720703125000000	0.701171875000000
8001	0.912109375000000	0.943359375000000	0.720703125000000	0.701171875000000
8021	0.912109375000000	0.943359375000000	0.720703125000000	0.701171875000000
8041	0.912109375000000	0.943359375000000	0.720703125000000	0.701171875000000
8061	0.912109375000000	0.943359375000000	0.720703125000000	0.701171875000000
8081	0.912109375000000	0.943359375000000	0.720703125000000	0.703125000000000
8101	0.912109375000000	0.943359375000000	0.720703125000000	0.703125000000000
8121	0.912109375000000	0.943359375000000	0.720703125000000	0.703125000000000
8141	0.912109375000000	0.943359375000000	0.720703125000000	0.703125000000000
8161	0.912109375000000	0.943359375000000	0.720703125000000	0.705078125000000
8181	0.912109375000000	0.943359375000000	0.720703125000000	0.705078125000000
8201	0.914062500000000	0.943359375000000	0.720703125000000	0.705078125000000
8221	0.914062500000000	0.943359375000000	0.720703125000000	0.705078125000000
8241	0.914062500000000	0.943359375000000	0.720703125000000	0.705078125000000
8261	0.914062500000000	0.943359375000000	0.720703125000000	0.705078125000000
8281	0.916015625000000	0.943359375000000	0.720703125000000	0.705078125000000
8301	0.916015625000000	0.943359375000000	0.720703125000000	0.705078125000000
8321	0.916015625000000	0.943359375000000	0.720703125000000	0.705078125000000
8341	0.916015625000000	0.943359375000000	0.720703125000000	0.705078125000000
8361	0.916015625000000	0.943359375000000	0.720703125000000	0.705078125000000
8381	0.916015625000000	0.943359375000000	0.720703125000000	0.705078125000000
8401	0.916015625000000	0.943359375000000	0.720703125000000	0.705078125000000
8421	0.916015625000000	0.943359375000000	0.720703125000000	0.705078125000000
8441	0.916015625000000	0.943359375000000	0.720703125000000	0.707031250000000
8461	0.917968750000000	0.943359375000000	0.720703125000000	0.707031250000000
8481	0.917968750000000	0.943359375000000	0.720703125000000	0.707031250000000
8501	0.917968750000000	0.943359375000000	0.720703125000000	0.707031250000000
8521	0.917968750000000	0.943359375000000	0.722656250000000	0.707031250000000
8541	0.917968750000000	0.943359375000000	0.722656250000000	0.707031250000000
8561	0.917968750000000	0.943359375000000	0.722656250000000	0.707031250000000
8581	0.917968750000000	0.943359375000000	0.722656250000000	0.707031250000000
8601	0.917968750000000	0.943359375000000	0.722656250000000	0.707031250000000
8621	0.917968750000000	0.945312500000000	0.722656250000000	0.707031250000000
8641	0.917968750000000	0.945312500000000	0.722656250000000	0.707031250000000
8661	0.917968750000000	0.945312500000000	0.722656250000000	0.707031250000000
8681	0.917968750000000	0.947265625000000	0.722656250000000	0.707031250000000
8701	0.917968750000000	0.947265625000000	0.722656250000000	0.707031250000000
8721	0.917968750000000	0.947265625000000	0.722656250000000	0.707031250000000
8741	0.917968750000000	0.947265625000000	0.722656250000000	0.707031250000000
8761	0.917968750000000	0.947265625000000	0.722656250000000	0.707031250000000
8781	0.917968750000000	0.947265625000000	0.722656250000000	0.707031250000000
8801	0.919921875000000	0.947265625000000	0.722656250000000	0.707031250000000
8821	0.919921875000000	0.947265625000000	0.722656250000000	0.707031250000000
8841	0.919921875000000	0.947265625000000	0.722656250000000	0.707031250000000
8861	0.919921875000000	0.947265625000000	0.724609375000000	0.707031250000000
8881	0.919921875000000	0.947265625000000	0.724609375000000	0.707031250000000
8901	0.919921875000000	0.947265625000000	0.724609375000000	0.707031250000000
8921	0.919921875000000	0.947265625000000	0.724609375000000	0.707031250000000
8941	0.921875000000000	0.947265625000000	0.724609375000000	0.708984375000000
8961	0.921875000000000	0.947265625000000	0.724609375000000	0.708984375000000
8981	0.921875000000000	0.947265625000000	0.724609375000000	0.708984375000000
9001	0.921875000000000	0.947265625000000	0.724609375000000	0.708984375000000
9021	0.921875000000000	0.947265625000000	0.724609375000000	0.710937500000000
9041	0.921875000000000	0.947265625000000	0.724609375000000	0.710937500000000
9061	0.921875000000000	0.947265625000000	0.724609375000000	0.710937500000000
9081	0.921875000000000	0.947265625000000	0.724609375000000	0.710937500000000
9101	0.921875000000000	0.947265625000000	0.724609375000000	0.710937500000000
9121	0.921875000000000	0.947265625000000	0.724609375000000	0.710937500000000
9141	0.921875000000000	0.947265625000000	0.724609375000000	0.710937500000000
9161	0.921875000000000	0.947265625000000	0.724609375000000	0.710937500000000
9181	0.921875000000000	0.947265625000000	0.724609375000000	0.710937500000000
9201	0.921875000000000	0.947265625000000	0.724609375000000	0.710937500000000
9221	0.923828125000000	0.947265625000000	0.724609375000000	0.710937500000000
9241	0.923828125000000	0.947265625000000	0.724609375000000	0.710937500000000
9261	0.923828125000000	0.949218750000000	0.724609375000000	0.710937500000000
9281	0.923828125000000	0.949218750000000	0.724609375000000	0.710937500000000
9301	0.923828125000000	0.949218750000000	0.724609375000000	0.710937500000000
9321	0.923828125000000	0.949218750000000	0.724609375000000	0.710937500000000
9341	0.923828125000000	0.949218750000000	0.724609375000000	0.710937500000000
9361	0.923828125000000	0.949218750000000	0.724609375000000	0.710937500000000
9381	0.923828125000000	0.949218750000000	0.724609375000000	0.710937500000000
9401	0.923828125000000	0.949218750000000	0.724609375000000	0.710937500000000
9421	0.923828125000000	0.949218750000000	0.724609375000000	0.710937500000000
9441	0.923828125000000	0.951171875000000	0.724609375000000	0.710937500000000
9461	0.923828125000000	0.951171875000000	0.724609375000000	0.710937500000000
9481	0.923828125000000	0.951171875000000	0.724609375000000	0.710937500000000
9501	0.923828125000000	0.951171875000000	0.724609375000000	0.710937500000000
9521	0.923828125000000	0.951171875000000	0.724609375000000	0.710937500000000
9541	0.923828125000000	0.951171875000000	0.724609375000000	0.710937500000000
9561	0.923828125000000	0.951171875000000	0.724609375000000	0.710937500000000
9581	0.923828125000000	0.951171875000000	0.724609375000000	0.710937500000000
9601	0.923828125000000	0.951171875000000	0.724609375000000	0.710937500000000
9621	0.923828125000000	0.951171875000000	0.724609375000000	0.710937500000000
9641	0.923828125000000	0.951171875000000	0.724609375000000	0.710937500000000
9661	0.923828125000000	0.951171875000000	0.724609375000000	0.710937500000000
9681	0.923828125000000	0.951171875000000	0.724609375000000	0.710937500000000
9701	0.923828125000000	0.951171875000000	0.724609375000000	0.710937500000000
9721	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
9741	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
9761	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
9781	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
9801	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
9821	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
9841	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
9861	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
9881	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
9901	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
9921	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
9941	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
9961	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
9981	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
10001	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
10021	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
10041	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
10061	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
10081	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
10101	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
10121	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
10141	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
10161	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
10181	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
10201	0.925781250000000	0.951171875000000	0.724609375000000	0.710937500000000
10221	0.927734375000000	0.951171875000000	0.724609375000000	0.710937500000000
10241	0.927734375000000	0.953125000000000	0.724609375000000	0.710937500000000
10261	0.927734375000000	0.953125000000000	0.724609375000000	0.710937500000000
10281	0.927734375000000	0.953125000000000	0.724609375000000	0.710937500000000
10301	0.927734375000000	0.953125000000000	0.724609375000000	0.710937500000000
10321	0.927734375000000	0.953125000000000	0.724609375000000	0.710937500000000
10341	0.927734375000000	0.953125000000000	0.724609375000000	0.710937500000000
10361	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10381	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10401	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10421	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10441	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10461	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10481	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10501	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10521	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10541	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10561	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10581	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10601	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10621	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10641	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10661	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10681	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10701	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10721	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10741	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10761	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10781	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10801	0.927734375000000	0.953125000000000	0.726562500000000	0.710937500000000
10821	0.927734375000000	0.955078125000000	0.726562500000000	0.710937500000000
10841	0.927734375000000	0.955078125000000	0.726562500000000	0.710937500000000
10861	0.927734375000000	0.955078125000000	0.726562500000000	0.710937500000000
10881	0.927734375000000	0.955078125000000	0.726562500000000	0.710937500000000
10901	0.927734375000000	0.955078125000000	0.726562500000000	0.710937500000000
10921	0.927734375000000	0.955078125000000	0.726562500000000	0.710937500000000
10941	0.927734375000000	0.957031250000000	0.726562500000000	0.710937500000000
10961	0.927734375000000	0.957031250000000	0.726562500000000	0.710937500000000
10981	0.927734375000000	0.957031250000000	0.726562500000000	0.710937500000000
11001	0.927734375000000	0.957031250000000	0.726562500000000	0.710937500000000
11021	0.927734375000000	0.957031250000000	0.726562500000000	0.710937500000000
11041	0.927734375000000	0.957031250000000	0.726562500000000	0.710937500000000
11061	0.927734375000000	0.957031250000000	0.726562500000000	0.710937500000000
11081	0.927734375000000	0.957031250000000	0.726562500000000	0.710937500000000
11101	0.927734375000000	0.957031250000000	0.726562500000000	0.710937500000000
11121	0.927734375000000	0.957031250000000	0.726562500000000	0.710937500000000
11141	0.927734375000000	0.957031250000000	0.726562500000000	0.710937500000000
11161	0.927734375000000	0.957031250000000	0.726562500000000	0.710937500000000
11181	0.927734375000000	0.957031250000000	0.726562500000000	0.710937500000000
11201	0.929687500000000	0.957031250000000	0.726562500000000	0.710937500000000
11221	0.929687500000000	0.957031250000000	0.726562500000000	0.710937500000000
11241	0.929687500000000	0.957031250000000	0.726562500000000	0.710937500000000
11261	0.929687500000000	0.957031250000000	0.726562500000000	0.710937500000000
11281	0.929687500000000	0.957031250000000	0.726562500000000	0.710937500000000
11301	0.929687500000000	0.957031250000000	0.726562500000000	0.710937500000000
11321	0.929687500000000	0.957031250000000	0.726562500000000	0.712890625000000
11341	0.929687500000000	0.957031250000000	0.726562500000000	0.712890625000000
11361	0.929687500000000	0.957031250000000	0.728515625000000	0.712890625000000
11381	0.929687500000000	0.957031250000000	0.728515625000000	0.712890625000000
11401	0.929687500000000	0.957031250000000	0.728515625000000	0.712890625000000
11421	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11441	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11461	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11481	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11501	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11521	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11541	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11561	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11581	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11601	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11621	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11641	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11661	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11681	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11701	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11721	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11741	0.929687500000000	0.957031250000000	0.728515625000000	0.714843750000000
11761	0.929687500000000	0.957031250000000	0.728515625000000	0.716796875000000
11781	0.929687500000000	0.957031250000000	0.728515625000000	0.716796875000000
11801	0.929687500000000	0.957031250000000	0.728515625000000	0.716796875000000
11821	0.929687500000000	0.957031250000000	0.728515625000000	0.716796875000000
11841	0.929687500000000	0.957031250000000	0.728515625000000	0.716796875000000
11861	0.931640625000000	0.957031250000000	0.728515625000000	0.716796875000000
11881	0.931640625000000	0.957031250000000	0.728515625000000	0.716796875000000
11901	0.933593750000000	0.957031250000000	0.728515625000000	0.716796875000000
11921	0.935546875000000	0.958984375000000	0.728515625000000	0.716796875000000
11941	0.935546875000000	0.958984375000000	0.728515625000000	0.716796875000000
11961	0.935546875000000	0.960937500000000	0.728515625000000	0.716796875000000
11981	0.935546875000000	0.960937500000000	0.728515625000000	0.716796875000000
12001	0.935546875000000	0.960937500000000	0.728515625000000	0.716796875000000
12021	0.935546875000000	0.960937500000000	0.730468750000000	0.716796875000000
12041	0.935546875000000	0.960937500000000	0.730468750000000	0.716796875000000
12061	0.935546875000000	0.960937500000000	0.730468750000000	0.716796875000000
12081	0.935546875000000	0.960937500000000	0.730468750000000	0.716796875000000
12101	0.935546875000000	0.960937500000000	0.730468750000000	0.716796875000000
12121	0.935546875000000	0.960937500000000	0.730468750000000	0.716796875000000
12141	0.935546875000000	0.960937500000000	0.730468750000000	0.716796875000000
12161	0.935546875000000	0.960937500000000	0.730468750000000	0.716796875000000
12181	0.935546875000000	0.960937500000000	0.730468750000000	0.716796875000000
12201	0.935546875000000	0.960937500000000	0.730468750000000	0.716796875000000
12221	0.935546875000000	0.960937500000000	0.730468750000000	0.716796875000000
12241	0.935546875000000	0.960937500000000	0.732421875000000	0.716796875000000
12261	0.935546875000000	0.960937500000000	0.732421875000000	0.716796875000000
12281	0.935546875000000	0.960937500000000	0.732421875000000	0.716796875000000
12301	0.935546875000000	0.960937500000000	0.732421875000000	0.716796875000000
12321	0.935546875000000	0.960937500000000	0.732421875000000	0.716796875000000
12341	0.935546875000000	0.960937500000000	0.732421875000000	0.716796875000000
12361	0.937500000000000	0.960937500000000	0.732421875000000	0.716796875000000
12381	0.937500000000000	0.960937500000000	0.732421875000000	0.716796875000000
12401	0.937500000000000	0.960937500000000	0.732421875000000	0.718750000000000
12421	0.937500000000000	0.960937500000000	0.732421875000000	0.718750000000000
12441	0.937500000000000	0.960937500000000	0.732421875000000	0.718750000000000
12461	0.937500000000000	0.960937500000000	0.732421875000000	0.718750000000000
12481	0.937500000000000	0.960937500000000	0.732421875000000	0.718750000000000
12501	0.937500000000000	0.960937500000000	0.732421875000000	0.718750000000000
12521	0.937500000000000	0.960937500000000	0.732421875000000	0.718750000000000
12541	0.937500000000000	0.960937500000000	0.732421875000000	0.718750000000000
12561	0.937500000000000	0.960937500000000	0.732421875000000	0.718750000000000
12581	0.937500000000000	0.960937500000000	0.734375000000000	0.718750000000000
12601	0.937500000000000	0.960937500000000	0.734375000000000	0.718750000000000
12621	0.937500000000000	0.960937500000000	0.734375000000000	0.718750000000000
12641	0.937500000000000	0.960937500000000	0.736328125000000	0.718750000000000
12661	0.937500000000000	0.960937500000000	0.736328125000000	0.718750000000000
12681	0.937500000000000	0.960937500000000	0.736328125000000	0.718750000000000
12701	0.937500000000000	0.960937500000000	0.736328125000000	0.718750000000000
12721	0.937500000000000	0.960937500000000	0.736328125000000	0.718750000000000
12741	0.937500000000000	0.960937500000000	0.738281250000000	0.718750000000000
12761	0.937500000000000	0.960937500000000	0.738281250000000	0.718750000000000
12781	0.937500000000000	0.960937500000000	0.738281250000000	0.718750000000000
12801	0.937500000000000	0.960937500000000	0.738281250000000	0.718750000000000
12821	0.937500000000000	0.960937500000000	0.738281250000000	0.718750000000000
12841	0.937500000000000	0.960937500000000	0.738281250000000	0.718750000000000
12861	0.937500000000000	0.960937500000000	0.738281250000000	0.718750000000000
12881	0.937500000000000	0.960937500000000	0.738281250000000	0.718750000000000
12901	0.937500000000000	0.960937500000000	0.738281250000000	0.718750000000000
12921	0.937500000000000	0.960937500000000	0.738281250000000	0.718750000000000
12941	0.937500000000000	0.960937500000000	0.738281250000000	0.718750000000000
12961	0.937500000000000	0.960937500000000	0.738281250000000	0.718750000000000
12981	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13001	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13021	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13041	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13061	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13081	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13101	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13121	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13141	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13161	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13181	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13201	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13221	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13241	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13261	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13281	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13301	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13321	0.937500000000000	0.962890625000000	0.738281250000000	0.718750000000000
13341	0.939453125000000	0.962890625000000	0.738281250000000	0.718750000000000
13361	0.939453125000000	0.962890625000000	0.740234375000000	0.718750000000000
13381	0.939453125000000	0.962890625000000	0.740234375000000	0.720703125000000
13401	0.939453125000000	0.962890625000000	0.740234375000000	0.720703125000000
13421	0.939453125000000	0.962890625000000	0.740234375000000	0.720703125000000
13441	0.939453125000000	0.962890625000000	0.740234375000000	0.720703125000000
13461	0.939453125000000	0.962890625000000	0.740234375000000	0.720703125000000
13481	0.939453125000000	0.962890625000000	0.740234375000000	0.720703125000000
13501	0.939453125000000	0.962890625000000	0.740234375000000	0.720703125000000
13521	0.939453125000000	0.962890625000000	0.740234375000000	0.720703125000000
13541	0.939453125000000	0.962890625000000	0.740234375000000	0.720703125000000
13561	0.941406250000000	0.962890625000000	0.740234375000000	0.720703125000000
13581	0.941406250000000	0.962890625000000	0.740234375000000	0.720703125000000
13601	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13621	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13641	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13661	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13681	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13701	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13721	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13741	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13761	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13781	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13801	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13821	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13841	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13861	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13881	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13901	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13921	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13941	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13961	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
13981	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
14001	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
14021	0.941406250000000	0.964843750000000	0.740234375000000	0.720703125000000
14041	0.943359375000000	0.964843750000000	0.740234375000000	0.720703125000000
14061	0.943359375000000	0.964843750000000	0.740234375000000	0.720703125000000
14081	0.943359375000000	0.964843750000000	0.740234375000000	0.720703125000000
14101	0.943359375000000	0.964843750000000	0.740234375000000	0.720703125000000
14121	0.943359375000000	0.964843750000000	0.740234375000000	0.720703125000000
14141	0.943359375000000	0.964843750000000	0.740234375000000	0.720703125000000
14161	0.943359375000000	0.964843750000000	0.740234375000000	0.720703125000000
14181	0.943359375000000	0.964843750000000	0.740234375000000	0.720703125000000
14201	0.943359375000000	0.964843750000000	0.740234375000000	0.722656250000000
14221	0.943359375000000	0.964843750000000	0.740234375000000	0.722656250000000
14241	0.943359375000000	0.964843750000000	0.740234375000000	0.722656250000000
14261	0.943359375000000	0.964843750000000	0.740234375000000	0.722656250000000
14281	0.945312500000000	0.964843750000000	0.740234375000000	0.722656250000000
14301	0.945312500000000	0.964843750000000	0.740234375000000	0.722656250000000
14321	0.945312500000000	0.964843750000000	0.740234375000000	0.722656250000000
14341	0.945312500000000	0.964843750000000	0.740234375000000	0.722656250000000
14361	0.945312500000000	0.964843750000000	0.740234375000000	0.722656250000000
14381	0.945312500000000	0.964843750000000	0.740234375000000	0.722656250000000
14401	0.945312500000000	0.964843750000000	0.740234375000000	0.722656250000000
14421	0.945312500000000	0.964843750000000	0.740234375000000	0.722656250000000
14441	0.945312500000000	0.964843750000000	0.740234375000000	0.722656250000000
14461	0.945312500000000	0.964843750000000	0.740234375000000	0.722656250000000
14481	0.945312500000000	0.964843750000000	0.740234375000000	0.722656250000000
14501	0.945312500000000	0.964843750000000	0.740234375000000	0.722656250000000
14521	0.945312500000000	0.964843750000000	0.740234375000000	0.722656250000000
14541	0.945312500000000	0.964843750000000	0.740234375000000	0.722656250000000
14561	0.945312500000000	0.964843750000000	0.740234375000000	0.722656250000000
14581	0.945312500000000	0.966796875000000	0.740234375000000	0.722656250000000
14601	0.945312500000000	0.966796875000000	0.740234375000000	0.722656250000000
14621	0.945312500000000	0.966796875000000	0.740234375000000	0.724609375000000
14641	0.945312500000000	0.966796875000000	0.740234375000000	0.724609375000000
14661	0.945312500000000	0.966796875000000	0.740234375000000	0.724609375000000
14681	0.945312500000000	0.966796875000000	0.740234375000000	0.724609375000000
14701	0.945312500000000	0.966796875000000	0.740234375000000	0.724609375000000
14721	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
14741	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
14761	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
14781	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
14801	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
14821	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
14841	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
14861	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
14881	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
14901	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
14921	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
14941	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
14961	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
14981	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
15001	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
15021	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
15041	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
15061	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
15081	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
15101	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
15121	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
15141	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
15161	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
15181	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
15201	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
15221	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
15241	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
15261	0.947265625000000	0.968750000000000	0.740234375000000	0.724609375000000
15281	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15301	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15321	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15341	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15361	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15381	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15401	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15421	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15441	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15461	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15481	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15501	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15521	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15541	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15561	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15581	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15601	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15621	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15641	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15661	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15681	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15701	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15721	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15741	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15761	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15781	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15801	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15821	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15841	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15861	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15881	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15901	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15921	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15941	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15961	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
15981	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
16001	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
16021	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
16041	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
16061	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
16081	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
16101	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
16121	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
16141	0.949218750000000	0.968750000000000	0.740234375000000	0.724609375000000
16161	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16181	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16201	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16221	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16241	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16261	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16281	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16301	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16321	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16341	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16361	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16381	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16401	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16421	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16441	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16461	0.951171875000000	0.968750000000000	0.740234375000000	0.724609375000000
16481	0.951171875000000	0.970703125000000	0.740234375000000	0.724609375000000
16501	0.951171875000000	0.970703125000000	0.740234375000000	0.724609375000000
16521	0.951171875000000	0.970703125000000	0.740234375000000	0.724609375000000
16541	0.951171875000000	0.970703125000000	0.740234375000000	0.724609375000000
16561	0.951171875000000	0.970703125000000	0.740234375000000	0.724609375000000
16581	0.951171875000000	0.970703125000000	0.740234375000000	0.724609375000000
16601	0.951171875000000	0.970703125000000	0.740234375000000	0.724609375000000
16621	0.951171875000000	0.970703125000000	0.740234375000000	0.724609375000000
16641	0.951171875000000	0.970703125000000	0.740234375000000	0.724609375000000
16661	0.951171875000000	0.970703125000000	0.740234375000000	0.724609375000000
16681	0.951171875000000	0.970703125000000	0.740234375000000	0.724609375000000
16701	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
16721	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
16741	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
16761	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
16781	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
16801	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
16821	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
16841	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
16861	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
16881	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
16901	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
16921	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
16941	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
16961	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
16981	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
17001	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
17021	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
17041	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
17061	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
17081	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
17101	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
17121	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
17141	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
17161	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
17181	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
17201	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
17221	0.951171875000000	0.972656250000000	0.740234375000000	0.724609375000000
17241	0.951171875000000	0.972656250000000	0.742187500000000	0.724609375000000
17261	0.951171875000000	0.972656250000000	0.742187500000000	0.724609375000000
17281	0.951171875000000	0.972656250000000	0.742187500000000	0.724609375000000
17301	0.951171875000000	0.972656250000000	0.742187500000000	0.724609375000000
17321	0.951171875000000	0.972656250000000	0.742187500000000	0.724609375000000
17341	0.951171875000000	0.972656250000000	0.742187500000000	0.724609375000000
17361	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17381	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17401	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17421	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17441	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17461	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17481	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17501	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17521	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17541	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17561	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17581	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17601	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17621	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17641	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17661	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17681	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17701	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17721	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17741	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17761	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17781	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17801	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17821	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17841	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17861	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17881	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17901	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17921	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17941	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17961	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
17981	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18001	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18021	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18041	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18061	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18081	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18101	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18121	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18141	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18161	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18181	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18201	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18221	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18241	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18261	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18281	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18301	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18321	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18341	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18361	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18381	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18401	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18421	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18441	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18461	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18481	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18501	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18521	0.953125000000000	0.972656250000000	0.742187500000000	0.724609375000000
18541	0.953125000000000	0.972656250000000	0.744140625000000	0.724609375000000
18561	0.953125000000000	0.972656250000000	0.744140625000000	0.724609375000000
18581	0.953125000000000	0.972656250000000	0.744140625000000	0.724609375000000
18601	0.953125000000000	0.972656250000000	0.744140625000000	0.724609375000000
18621	0.953125000000000	0.972656250000000	0.744140625000000	0.724609375000000
18641	0.953125000000000	0.972656250000000	0.744140625000000	0.724609375000000
18661	0.953125000000000	0.972656250000000	0.744140625000000	0.724609375000000
18681	0.953125000000000	0.972656250000000	0.744140625000000	0.724609375000000
18701	0.953125000000000	0.972656250000000	0.744140625000000	0.724609375000000
18721	0.953125000000000	0.972656250000000	0.744140625000000	0.724609375000000
18741	0.953125000000000	0.972656250000000	0.744140625000000	0.724609375000000
18761	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
18781	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
18801	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
18821	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
18841	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
18861	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
18881	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
18901	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
18921	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
18941	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
18961	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
18981	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
19001	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
19021	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
19041	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
19061	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
19081	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
19101	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
19121	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
19141	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
19161	0.953125000000000	0.974609375000000	0.744140625000000	0.724609375000000
19181	0.953125000000000	0.976562500000000	0.744140625000000	0.724609375000000
19201	0.953125000000000	0.976562500000000	0.744140625000000	0.724609375000000
19221	0.953125000000000	0.978515625000000	0.744140625000000	0.724609375000000
19241	0.953125000000000	0.978515625000000	0.744140625000000	0.724609375000000
19261	0.953125000000000	0.978515625000000	0.744140625000000	0.724609375000000
19281	0.953125000000000	0.978515625000000	0.744140625000000	0.724609375000000
19301	0.953125000000000	0.978515625000000	0.744140625000000	0.726562500000000
19321	0.953125000000000	0.978515625000000	0.746093750000000	0.726562500000000
19341	0.953125000000000	0.978515625000000	0.746093750000000	0.726562500000000
19361	0.953125000000000	0.978515625000000	0.746093750000000	0.726562500000000
19381	0.953125000000000	0.978515625000000	0.746093750000000	0.728515625000000
19401	0.953125000000000	0.978515625000000	0.746093750000000	0.728515625000000
19421	0.953125000000000	0.978515625000000	0.746093750000000	0.728515625000000
19441	0.953125000000000	0.978515625000000	0.746093750000000	0.728515625000000
19461	0.953125000000000	0.978515625000000	0.746093750000000	0.728515625000000
19481	0.953125000000000	0.978515625000000	0.746093750000000	0.730468750000000
19501	0.953125000000000	0.978515625000000	0.746093750000000	0.730468750000000
19521	0.953125000000000	0.978515625000000	0.746093750000000	0.730468750000000
19541	0.953125000000000	0.978515625000000	0.746093750000000	0.730468750000000
19561	0.953125000000000	0.978515625000000	0.746093750000000	0.730468750000000
19581	0.953125000000000	0.978515625000000	0.746093750000000	0.730468750000000
19601	0.953125000000000	0.978515625000000	0.746093750000000	0.730468750000000
19621	0.953125000000000	0.978515625000000	0.746093750000000	0.730468750000000
19641	0.953125000000000	0.978515625000000	0.746093750000000	0.730468750000000
19661	0.953125000000000	0.978515625000000	0.746093750000000	0.730468750000000
19681	0.953125000000000	0.978515625000000	0.746093750000000	0.730468750000000
19701	0.953125000000000	0.978515625000000	0.746093750000000	0.730468750000000
19721	0.953125000000000	0.978515625000000	0.748046875000000	0.730468750000000
19741	0.953125000000000	0.978515625000000	0.748046875000000	0.730468750000000
19761	0.953125000000000	0.978515625000000	0.748046875000000	0.730468750000000
19781	0.953125000000000	0.978515625000000	0.748046875000000	0.730468750000000
19801	0.953125000000000	0.978515625000000	0.748046875000000	0.730468750000000
19821	0.953125000000000	0.978515625000000	0.748046875000000	0.730468750000000
19841	0.953125000000000	0.978515625000000	0.748046875000000	0.730468750000000
19861	0.953125000000000	0.978515625000000	0.748046875000000	0.730468750000000
19881	0.953125000000000	0.978515625000000	0.748046875000000	0.730468750000000
19901	0.953125000000000	0.978515625000000	0.748046875000000	0.730468750000000
19921	0.953125000000000	0.978515625000000	0.748046875000000	0.730468750000000
19941	0.953125000000000	0.978515625000000	0.748046875000000	0.730468750000000
19961	0.953125000000000	0.978515625000000	0.748046875000000	0.730468750000000
19981	0.953125000000000	0.978515625000000	0.748046875000000	0.730468750000000

==> Revised version arXiv/NewPics/MEAOL_Synthetic.txt <==
t	l55n0	l60n0	l55n02	l60n02
1	0	0	0	0
11	0	0.00520833333333333	0	0
21	0.0379464285714286	0.106770833333333	0.00111607142857143	0.0156250000000000
31	0.129464285714286	0.207031250000000	0.0301339285714286	0.0911458333333333
41	0.212053571428571	0.276041666666667	0.101562500000000	0.165364583333333
51	0.268973214285714	0.332031250000000	0.152901785714286	0.229166666666667
61	0.308035714285714	0.368489583333333	0.216517857142857	0.272135416666667
71	0.347098214285714	0.395833333333333	0.263392857142857	0.307291666666667
81	0.370535714285714	0.414062500000000	0.297991071428571	0.337239583333333
91	0.399553571428571	0.430989583333333	0.322544642857143	0.361979166666667
101	0.414062500000000	0.445312500000000	0.341517857142857	0.369791666666667
111	0.433035714285714	0.460937500000000	0.360491071428571	0.385416666666667
121	0.441964285714286	0.463541666666667	0.377232142857143	0.391927083333333
131	0.454241071428571	0.470052083333333	0.387276785714286	0.404947916666667
141	0.460937500000000	0.481770833333333	0.399553571428571	0.414062500000000
151	0.469866071428571	0.493489583333333	0.408482142857143	0.417968750000000
161	0.479910714285714	0.500000000000000	0.414062500000000	0.425781250000000
171	0.483258928571429	0.506510416666667	0.418526785714286	0.429687500000000
181	0.489955357142857	0.513020833333333	0.420758928571429	0.437500000000000
191	0.500000000000000	0.518229166666667	0.425223214285714	0.440104166666667
201	0.505580357142857	0.523437500000000	0.430803571428571	0.440104166666667
211	0.511160714285714	0.523437500000000	0.436383928571429	0.441406250000000
221	0.515625000000000	0.526041666666667	0.440848214285714	0.444010416666667
231	0.518973214285714	0.527343750000000	0.446428571428571	0.446614583333333
241	0.521205357142857	0.527343750000000	0.449776785714286	0.449218750000000
251	0.523437500000000	0.531250000000000	0.453125000000000	0.451822916666667
261	0.527901785714286	0.535156250000000	0.456473214285714	0.454427083333333
271	0.533482142857143	0.539062500000000	0.459821428571429	0.455729166666667
281	0.536830357142857	0.542968750000000	0.460937500000000	0.457031250000000
291	0.537946428571429	0.544270833333333	0.463169642857143	0.458333333333333
301	0.537946428571429	0.546875000000000	0.463169642857143	0.458333333333333
311	0.539062500000000	0.548177083333333	0.463169642857143	0.458333333333333
321	0.540178571428571	0.548177083333333	0.466517857142857	0.460937500000000
331	0.541294642857143	0.548177083333333	0.469866071428571	0.460937500000000
341	0.543526785714286	0.548177083333333	0.472098214285714	0.460937500000000
351	0.544642857142857	0.549479166666667	0.473214285714286	0.460937500000000
361	0.544642857142857	0.549479166666667	0.478794642857143	0.460937500000000
371	0.544642857142857	0.549479166666667	0.478794642857143	0.462239583333333
381	0.544642857142857	0.549479166666667	0.478794642857143	0.462239583333333
391	0.545758928571429	0.552083333333333	0.478794642857143	0.462239583333333
401	0.546875000000000	0.552083333333333	0.478794642857143	0.462239583333333
411	0.549107142857143	0.552083333333333	0.478794642857143	0.463541666666667
421	0.549107142857143	0.553385416666667	0.478794642857143	0.463541666666667
431	0.551339285714286	0.553385416666667	0.479910714285714	0.464843750000000
441	0.553571428571429	0.553385416666667	0.479910714285714	0.464843750000000
451	0.553571428571429	0.553385416666667	0.479910714285714	0.464843750000000
461	0.553571428571429	0.554687500000000	0.479910714285714	0.464843750000000
471	0.553571428571429	0.554687500000000	0.479910714285714	0.464843750000000
481	0.554687500000000	0.554687500000000	0.482142857142857	0.464843750000000
491	0.554687500000000	0.554687500000000	0.482142857142857	0.464843750000000
501	0.554687500000000	0.554687500000000	0.482142857142857	0.464843750000000
511	0.556919642857143	0.554687500000000	0.482142857142857	0.464843750000000
521	0.556919642857143	0.554687500000000	0.482142857142857	0.464843750000000
531	0.558035714285714	0.554687500000000	0.484375000000000	0.464843750000000
541	0.558035714285714	0.554687500000000	0.486607142857143	0.464843750000000
551	0.559151785714286	0.554687500000000	0.486607142857143	0.464843750000000
561	0.560267857142857	0.554687500000000	0.486607142857143	0.464843750000000
571	0.560267857142857	0.554687500000000	0.486607142857143	0.466145833333333
581	0.560267857142857	0.554687500000000	0.487723214285714	0.466145833333333
591	0.560267857142857	0.554687500000000	0.487723214285714	0.466145833333333
601	0.560267857142857	0.554687500000000	0.487723214285714	0.467447916666667
611	0.560267857142857	0.554687500000000	0.488839285714286	0.467447916666667
621	0.561383928571429	0.554687500000000	0.488839285714286	0.467447916666667
631	0.563616071428571	0.554687500000000	0.488839285714286	0.467447916666667
641	0.563616071428571	0.554687500000000	0.488839285714286	0.467447916666667
651	0.564732142857143	0.554687500000000	0.488839285714286	0.467447916666667
661	0.564732142857143	0.554687500000000	0.489955357142857	0.467447916666667
671	0.564732142857143	0.554687500000000	0.489955357142857	0.467447916666667
681	0.564732142857143	0.554687500000000	0.489955357142857	0.467447916666667
691	0.564732142857143	0.554687500000000	0.489955357142857	0.467447916666667
701	0.564732142857143	0.554687500000000	0.489955357142857	0.467447916666667
711	0.564732142857143	0.554687500000000	0.492187500000000	0.467447916666667
721	0.565848214285714	0.554687500000000	0.492187500000000	0.467447916666667
731	0.565848214285714	0.554687500000000	0.492187500000000	0.467447916666667
741	0.565848214285714	0.555989583333333	0.492187500000000	0.467447916666667
751	0.565848214285714	0.555989583333333	0.492187500000000	0.467447916666667
761	0.565848214285714	0.555989583333333	0.492187500000000	0.467447916666667
771	0.565848214285714	0.555989583333333	0.492187500000000	0.467447916666667
781	0.565848214285714	0.555989583333333	0.492187500000000	0.467447916666667
791	0.565848214285714	0.555989583333333	0.492187500000000	0.467447916666667
801	0.565848214285714	0.555989583333333	0.492187500000000	0.467447916666667
811	0.565848214285714	0.555989583333333	0.492187500000000	0.467447916666667
821	0.565848214285714	0.555989583333333	0.492187500000000	0.467447916666667
831	0.565848214285714	0.555989583333333	0.492187500000000	0.467447916666667
841	0.565848214285714	0.555989583333333	0.492187500000000	0.467447916666667
851	0.565848214285714	0.555989583333333	0.492187500000000	0.468750000000000
861	0.565848214285714	0.555989583333333	0.492187500000000	0.468750000000000
871	0.565848214285714	0.555989583333333	0.492187500000000	0.468750000000000
881	0.565848214285714	0.555989583333333	0.492187500000000	0.468750000000000
891	0.565848214285714	0.555989583333333	0.492187500000000	0.468750000000000
901	0.565848214285714	0.557291666666667	0.492187500000000	0.468750000000000
911	0.565848214285714	0.557291666666667	0.492187500000000	0.468750000000000
921	0.565848214285714	0.557291666666667	0.492187500000000	0.468750000000000
931	0.565848214285714	0.557291666666667	0.492187500000000	0.468750000000000
941	0.565848214285714	0.557291666666667	0.492187500000000	0.468750000000000
951	0.565848214285714	0.557291666666667	0.492187500000000	0.470052083333333
961	0.565848214285714	0.557291666666667	0.492187500000000	0.470052083333333
971	0.565848214285714	0.557291666666667	0.492187500000000	0.470052083333333
981	0.565848214285714	0.557291666666667	0.492187500000000	0.470052083333333
991	0.565848214285714	0.557291666666667	0.492187500000000	0.471354166666667
1001	0.565848214285714	0.557291666666667	0.492187500000000	0.471354166666667
1011	0.565848214285714	0.557291666666667	0.492187500000000	0.471354166666667
1021	0.565848214285714	0.557291666666667	0.492187500000000	0.471354166666667
1031	0.565848214285714	0.557291666666667	0.493303571428571	0.471354166666667
1041	0.565848214285714	0.557291666666667	0.493303571428571	0.471354166666667
1051	0.565848214285714	0.557291666666667	0.493303571428571	0.471354166666667
1061	0.565848214285714	0.557291666666667	0.493303571428571	0.471354166666667
1071	0.565848214285714	0.557291666666667	0.493303571428571	0.471354166666667
1081	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1091	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1101	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1111	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1121	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1131	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1141	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1151	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1161	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1171	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1181	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1191	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1201	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1211	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1221	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1231	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1241	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1251	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1261	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1271	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1281	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1291	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1301	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1311	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1321	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1331	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1341	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1351	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1361	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1371	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1381	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1391	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1401	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1411	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1421	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1431	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1441	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1451	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1461	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1471	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1481	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1491	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1501	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1511	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1521	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1531	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1541	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1551	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1561	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1571	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1581	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1591	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1601	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1611	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1621	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1631	0.566964285714286	0.557291666666667	0.493303571428571	0.471354166666667
1641	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1651	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1661	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1671	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1681	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1691	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1701	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1711	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1721	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1731	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1741	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1751	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1761	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1771	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1781	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1791	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1801	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1811	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1821	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1831	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1841	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1851	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1861	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1871	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1881	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1891	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1901	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1911	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1921	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1931	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1941	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1951	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1961	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1971	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1981	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
1991	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
2001	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
2011	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
2021	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
2031	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
2041	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
2051	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
2061	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
2071	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
2081	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
2091	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
2101	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
2111	0.566964285714286	0.557291666666667	0.494419642857143	0.471354166666667
2121	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2131	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2141	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2151	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2161	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2171	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2181	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2191	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2201	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2211	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2221	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2231	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2241	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2251	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2261	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2271	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2281	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2291	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2301	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2311	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2321	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2331	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2341	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2351	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2361	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2371	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2381	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2391	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2401	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2411	0.568080357142857	0.557291666666667	0.494419642857143	0.471354166666667
2421	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2431	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2441	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2451	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2461	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2471	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2481	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2491	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2501	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2511	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2521	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2531	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2541	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2551	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2561	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2571	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2581	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2591	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2601	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2611	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2621	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2631	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2641	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2651	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2661	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2671	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2681	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2691	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2701	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2711	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2721	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2731	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2741	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2751	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2761	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2771	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2781	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2791	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2801	0.568080357142857	0.557291666666667	0.495535714285714	0.471354166666667
2811	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2821	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2831	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2841	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2851	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2861	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2871	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2881	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2891	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2901	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2911	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2921	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2931	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2941	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2951	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2961	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2971	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2981	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
2991	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3001	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3011	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3021	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3031	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3041	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3051	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3061	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3071	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3081	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3091	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3101	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3111	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3121	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3131	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3141	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3151	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3161	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3171	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3181	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3191	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3201	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3211	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3221	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3231	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3241	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3251	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3261	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3271	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3281	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3291	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3301	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3311	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3321	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3331	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3341	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3351	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3361	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3371	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3381	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3391	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3401	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3411	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3421	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3431	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3441	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3451	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3461	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3471	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3481	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3491	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3501	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3511	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3521	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3531	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3541	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3551	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3561	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3571	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3581	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3591	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3601	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3611	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3621	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3631	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3641	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3651	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3661	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3671	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3681	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3691	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3701	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3711	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3721	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3731	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3741	0.568080357142857	0.557291666666667	0.496651785714286	0.471354166666667
3751	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3761	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3771	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3781	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3791	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3801	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3811	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3821	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3831	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3841	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3851	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3861	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3871	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3881	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3891	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3901	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3911	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3921	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3931	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3941	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3951	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3961	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3971	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3981	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
3991	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4001	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4011	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4021	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4031	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4041	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4051	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4061	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4071	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4081	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4091	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4101	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4111	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4121	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4131	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4141	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4151	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4161	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4171	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4181	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4191	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4201	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4211	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4221	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4231	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4241	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4251	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4261	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4271	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4281	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4291	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4301	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4311	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4321	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4331	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4341	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4351	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4361	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4371	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4381	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4391	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4401	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4411	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4421	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4431	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4441	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4451	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4461	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4471	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4481	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4491	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4501	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4511	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4521	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4531	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4541	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4551	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4561	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4571	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4581	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4591	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4601	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4611	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4621	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4631	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4641	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4651	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4661	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4671	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4681	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4691	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4701	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4711	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4721	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4731	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4741	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4751	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4761	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4771	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4781	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4791	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4801	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4811	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4821	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4831	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4841	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4851	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4861	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4871	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4881	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4891	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4901	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4911	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4921	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4931	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4941	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4951	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4961	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4971	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4981	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
4991	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5001	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5011	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5021	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5031	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5041	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5051	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5061	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5071	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5081	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5091	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5101	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5111	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5121	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5131	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5141	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5151	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5161	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5171	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5181	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5191	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5201	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5211	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5221	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5231	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5241	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5251	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5261	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5271	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5281	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5291	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5301	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5311	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5321	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5331	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5341	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5351	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5361	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5371	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5381	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5391	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5401	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5411	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5421	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5431	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5441	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5451	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5461	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5471	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5481	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5491	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5501	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5511	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5521	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5531	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5541	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5551	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5561	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5571	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5581	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5591	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5601	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5611	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5621	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5631	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5641	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5651	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5661	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5671	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5681	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5691	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5701	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5711	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5721	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5731	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5741	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5751	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5761	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5771	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5781	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5791	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5801	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5811	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5821	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5831	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5841	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5851	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5861	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5871	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5881	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5891	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5901	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5911	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5921	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5931	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5941	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5951	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5961	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5971	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5981	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
5991	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6001	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6011	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6021	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6031	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6041	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6051	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6061	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6071	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6081	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6091	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6101	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6111	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6121	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6131	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6141	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6151	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6161	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6171	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6181	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6191	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6201	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6211	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6221	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6231	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6241	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6251	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6261	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6271	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6281	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6291	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6301	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6311	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6321	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6331	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6341	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6351	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6361	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6371	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6381	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6391	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6401	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6411	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6421	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6431	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6441	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6451	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6461	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6471	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6481	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6491	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6501	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6511	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6521	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6531	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6541	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6551	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6561	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6571	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6581	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6591	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6601	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6611	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6621	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6631	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6641	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6651	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6661	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6671	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6681	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6691	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6701	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6711	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6721	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6731	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6741	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6751	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6761	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6771	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6781	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6791	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6801	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6811	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6821	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6831	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6841	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6851	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6861	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6871	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6881	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6891	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6901	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6911	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6921	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6931	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6941	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6951	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6961	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6971	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6981	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
6991	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7001	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7011	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7021	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7031	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7041	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7051	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7061	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7071	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7081	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7091	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7101	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7111	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7121	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7131	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7141	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7151	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7161	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7171	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7181	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7191	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7201	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7211	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7221	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7231	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7241	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7251	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7261	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7271	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7281	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7291	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7301	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7311	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7321	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7331	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7341	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7351	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7361	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7371	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7381	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7391	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7401	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7411	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7421	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7431	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7441	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7451	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7461	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7471	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7481	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7491	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7501	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7511	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7521	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7531	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7541	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7551	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7561	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7571	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7581	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7591	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7601	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7611	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7621	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7631	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7641	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7651	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7661	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7671	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7681	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7691	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7701	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7711	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7721	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7731	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7741	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7751	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7761	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7771	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7781	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7791	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7801	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7811	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7821	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7831	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7841	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7851	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7861	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7871	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7881	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7891	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7901	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7911	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7921	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7931	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7941	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7951	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7961	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7971	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7981	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
7991	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8001	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8011	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8021	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8031	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8041	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8051	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8061	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8071	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8081	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8091	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8101	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8111	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8121	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8131	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8141	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8151	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8161	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8171	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8181	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8191	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8201	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8211	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8221	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8231	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8241	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8251	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8261	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8271	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8281	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8291	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8301	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8311	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8321	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8331	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8341	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8351	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8361	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8371	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8381	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8391	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8401	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8411	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8421	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8431	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8441	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8451	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8461	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8471	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8481	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8491	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8501	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8511	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8521	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8531	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8541	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8551	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8561	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8571	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8581	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8591	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8601	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8611	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8621	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8631	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8641	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8651	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8661	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8671	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8681	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8691	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8701	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8711	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8721	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8731	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8741	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8751	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8761	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8771	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8781	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8791	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8801	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8811	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8821	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8831	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8841	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8851	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8861	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8871	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8881	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8891	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8901	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8911	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8921	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8931	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8941	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8951	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8961	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8971	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8981	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
8991	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9001	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9011	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9021	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9031	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9041	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9051	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9061	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9071	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9081	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9091	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9101	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9111	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9121	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9131	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9141	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9151	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9161	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9171	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9181	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9191	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9201	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9211	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9221	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9231	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9241	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9251	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9261	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9271	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9281	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9291	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9301	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9311	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9321	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9331	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9341	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9351	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9361	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9371	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9381	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9391	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9401	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9411	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9421	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9431	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9441	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9451	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9461	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9471	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9481	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9491	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9501	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9511	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9521	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9531	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9541	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9551	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9561	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9571	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9581	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9591	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9601	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9611	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9621	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9631	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9641	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9651	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9661	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9671	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9681	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9691	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9701	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9711	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9721	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9731	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9741	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9751	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9761	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9771	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9781	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9791	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9801	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9811	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9821	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9831	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9841	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9851	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9861	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9871	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9881	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9891	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9901	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9911	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9921	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9931	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9941	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9951	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9961	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9971	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9981	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000
9991	0.568080357142857	0.557291666666667	0.497767857142857	0.472656250000000

==> Revised version arXiv/NewPics/MEAOL_Synthetic_Noisefree.txt <==
t	l55n0
1	0
6	0
11	0
16	0.0143229166666667
21	0.0312500000000000
26	0.0807291666666667
31	0.122395833333333
36	0.165364583333333
41	0.205729166666667
46	0.236979166666667
51	0.257812500000000
56	0.282552083333333
61	0.308593750000000
66	0.328125000000000
71	0.351562500000000
76	0.368489583333333
81	0.380208333333333
86	0.389322916666667
91	0.401041666666667
96	0.415364583333333
101	0.420572916666667
106	0.427083333333333
111	0.434895833333333
116	0.441406250000000
121	0.447916666666667
126	0.451822916666667
131	0.455729166666667
136	0.463541666666667
141	0.466145833333333
146	0.467447916666667
151	0.473958333333333
156	0.475260416666667
161	0.484375000000000
166	0.489583333333333
171	0.490885416666667
176	0.493489583333333
181	0.493489583333333
186	0.500000000000000
191	0.502604166666667
196	0.502604166666667
201	0.503906250000000
206	0.506510416666667
211	0.506510416666667
216	0.507812500000000
221	0.509114583333333
226	0.513020833333333
231	0.515625000000000
236	0.516927083333333
241	0.518229166666667
246	0.520833333333333
251	0.523437500000000
256	0.523437500000000
261	0.523437500000000
266	0.526041666666667
271	0.526041666666667
276	0.527343750000000
281	0.529947916666667
286	0.531250000000000
291	0.531250000000000
296	0.531250000000000
301	0.533854166666667
306	0.535156250000000
311	0.536458333333333
316	0.536458333333333
321	0.537760416666667
326	0.539062500000000
331	0.539062500000000
336	0.540364583333333
341	0.545572916666667
346	0.545572916666667
351	0.545572916666667
356	0.546875000000000
361	0.546875000000000
366	0.546875000000000
371	0.548177083333333
376	0.549479166666667
381	0.549479166666667
386	0.549479166666667
391	0.550781250000000
396	0.550781250000000
401	0.550781250000000
406	0.553385416666667
411	0.553385416666667
416	0.553385416666667
421	0.553385416666667
426	0.553385416666667
431	0.554687500000000
436	0.555989583333333
441	0.555989583333333
446	0.557291666666667
451	0.557291666666667
456	0.557291666666667
461	0.557291666666667
466	0.557291666666667
471	0.557291666666667
476	0.557291666666667
481	0.558593750000000
486	0.558593750000000
491	0.558593750000000
496	0.558593750000000
501	0.558593750000000
506	0.561197916666667
511	0.561197916666667
516	0.562500000000000
521	0.562500000000000
526	0.562500000000000
531	0.562500000000000
536	0.562500000000000
541	0.562500000000000
546	0.562500000000000
551	0.563802083333333
556	0.565104166666667
561	0.565104166666667
566	0.565104166666667
571	0.565104166666667
576	0.565104166666667
581	0.565104166666667
586	0.565104166666667
591	0.565104166666667
596	0.565104166666667
601	0.565104166666667
606	0.567708333333333
611	0.567708333333333
616	0.567708333333333
621	0.567708333333333
626	0.567708333333333
631	0.567708333333333
636	0.567708333333333
641	0.567708333333333
646	0.567708333333333
651	0.567708333333333
656	0.567708333333333
661	0.567708333333333
666	0.567708333333333
671	0.567708333333333
676	0.567708333333333
681	0.567708333333333
686	0.567708333333333
691	0.567708333333333
696	0.567708333333333
701	0.567708333333333
706	0.567708333333333
711	0.567708333333333
716	0.567708333333333
721	0.567708333333333
726	0.567708333333333
731	0.567708333333333
736	0.567708333333333
741	0.567708333333333
746	0.567708333333333
751	0.567708333333333
756	0.567708333333333
761	0.567708333333333
766	0.567708333333333
771	0.567708333333333
776	0.567708333333333
781	0.567708333333333
786	0.567708333333333
791	0.567708333333333
796	0.567708333333333
801	0.567708333333333
806	0.567708333333333
811	0.567708333333333
816	0.567708333333333
821	0.567708333333333
826	0.567708333333333
831	0.567708333333333
836	0.567708333333333
841	0.567708333333333
846	0.567708333333333
851	0.569010416666667
856	0.569010416666667
861	0.569010416666667
866	0.569010416666667
871	0.569010416666667
876	0.570312500000000
881	0.570312500000000
886	0.570312500000000
891	0.570312500000000
896	0.570312500000000
901	0.570312500000000
906	0.570312500000000
911	0.570312500000000
916	0.570312500000000
921	0.570312500000000
926	0.570312500000000
931	0.570312500000000
936	0.570312500000000
941	0.570312500000000
946	0.570312500000000
951	0.570312500000000
956	0.570312500000000
961	0.570312500000000
966	0.570312500000000
971	0.570312500000000
976	0.570312500000000
981	0.570312500000000
986	0.570312500000000
991	0.570312500000000
996	0.570312500000000
1001	0.570312500000000
1006	0.570312500000000
1011	0.570312500000000
1016	0.570312500000000
1021	0.570312500000000
1026	0.570312500000000
1031	0.570312500000000
1036	0.570312500000000
1041	0.570312500000000
1046	0.570312500000000
1051	0.570312500000000
1056	0.570312500000000
1061	0.570312500000000
1066	0.570312500000000
1071	0.570312500000000
1076	0.570312500000000
1081	0.570312500000000
1086	0.570312500000000
1091	0.570312500000000
1096	0.570312500000000
1101	0.570312500000000
1106	0.570312500000000
1111	0.570312500000000
1116	0.570312500000000
1121	0.570312500000000
1126	0.570312500000000
1131	0.570312500000000
1136	0.570312500000000
1141	0.570312500000000
1146	0.570312500000000
1151	0.570312500000000
1156	0.570312500000000
1161	0.570312500000000
1166	0.570312500000000
1171	0.570312500000000
1176	0.570312500000000
1181	0.570312500000000
1186	0.570312500000000
1191	0.570312500000000
1196	0.570312500000000
1201	0.570312500000000
1206	0.570312500000000
1211	0.570312500000000
1216	0.570312500000000
1221	0.570312500000000
1226	0.570312500000000
1231	0.570312500000000
1236	0.570312500000000
1241	0.570312500000000
1246	0.570312500000000
1251	0.570312500000000
1256	0.570312500000000
1261	0.570312500000000
1266	0.570312500000000
1271	0.570312500000000
1276	0.570312500000000
1281	0.570312500000000
1286	0.570312500000000
1291	0.570312500000000
1296	0.570312500000000
1301	0.570312500000000
1306	0.570312500000000
1311	0.570312500000000
1316	0.570312500000000
1321	0.570312500000000
1326	0.570312500000000
1331	0.570312500000000
1336	0.570312500000000
1341	0.570312500000000
1346	0.570312500000000
1351	0.570312500000000
1356	0.570312500000000
1361	0.570312500000000
1366	0.570312500000000
1371	0.570312500000000
1376	0.570312500000000
1381	0.570312500000000
1386	0.570312500000000
1391	0.570312500000000
1396	0.570312500000000
1401	0.570312500000000
1406	0.570312500000000
1411	0.570312500000000
1416	0.570312500000000
1421	0.570312500000000
1426	0.570312500000000
1431	0.570312500000000
1436	0.570312500000000
1441	0.570312500000000
1446	0.570312500000000
1451	0.570312500000000
1456	0.570312500000000
1461	0.570312500000000
1466	0.570312500000000
1471	0.570312500000000
1476	0.570312500000000
1481	0.570312500000000
1486	0.570312500000000
1491	0.570312500000000
1496	0.570312500000000
1501	0.570312500000000
1506	0.570312500000000
1511	0.570312500000000
1516	0.570312500000000
1521	0.570312500000000
1526	0.570312500000000
1531	0.570312500000000
1536	0.570312500000000
1541	0.570312500000000
1546	0.570312500000000
1551	0.570312500000000
1556	0.570312500000000
1561	0.570312500000000
1566	0.570312500000000
1571	0.570312500000000
1576	0.570312500000000
1581	0.570312500000000
1586	0.570312500000000
1591	0.570312500000000
1596	0.570312500000000
1601	0.570312500000000
1606	0.570312500000000
1611	0.570312500000000
1616	0.570312500000000
1621	0.570312500000000
1626	0.570312500000000
1631	0.570312500000000
1636	0.570312500000000
1641	0.570312500000000
1646	0.570312500000000
1651	0.570312500000000
1656	0.570312500000000
1661	0.571614583333333
1666	0.571614583333333
1671	0.571614583333333
1676	0.571614583333333
1681	0.571614583333333
1686	0.571614583333333
1691	0.571614583333333
1696	0.571614583333333
1701	0.571614583333333
1706	0.571614583333333
1711	0.571614583333333
1716	0.571614583333333
1721	0.571614583333333
1726	0.571614583333333
1731	0.571614583333333
1736	0.571614583333333
1741	0.571614583333333
1746	0.571614583333333
1751	0.571614583333333
1756	0.571614583333333
1761	0.571614583333333
1766	0.571614583333333
1771	0.571614583333333
1776	0.571614583333333
1781	0.571614583333333
1786	0.571614583333333
1791	0.571614583333333
1796	0.571614583333333
1801	0.571614583333333
1806	0.571614583333333
1811	0.571614583333333
1816	0.571614583333333
1821	0.571614583333333
1826	0.571614583333333
1831	0.571614583333333
1836	0.571614583333333
1841	0.571614583333333
1846	0.571614583333333
1851	0.571614583333333
1856	0.571614583333333
1861	0.571614583333333
1866	0.571614583333333
1871	0.571614583333333
1876	0.571614583333333
1881	0.571614583333333
1886	0.571614583333333
1891	0.571614583333333
1896	0.571614583333333
1901	0.571614583333333
1906	0.571614583333333
1911	0.571614583333333
1916	0.571614583333333
1921	0.571614583333333
1926	0.571614583333333
1931	0.571614583333333
1936	0.571614583333333
1941	0.571614583333333
1946	0.571614583333333
1951	0.571614583333333
1956	0.571614583333333
1961	0.571614583333333
1966	0.571614583333333
1971	0.571614583333333
1976	0.571614583333333
1981	0.571614583333333
1986	0.571614583333333
1991	0.571614583333333
1996	0.571614583333333

==> Revised version arXiv/NewPics/MEAOL_Synthetic_Noisy.txt <==
t	l55n02
1	0
6	0
11	0
16	0
21	0.00911458333333333
26	0.0182291666666667
31	0.0312500000000000
36	0.0625000000000000
41	0.102864583333333
46	0.131510416666667
51	0.147135416666667
56	0.184895833333333
61	0.208333333333333
66	0.230468750000000
71	0.248697916666667
76	0.270833333333333
81	0.285156250000000
86	0.298177083333333
91	0.311197916666667
96	0.326822916666667
101	0.337239583333333
106	0.348958333333333
111	0.355468750000000
116	0.361979166666667
121	0.371093750000000
126	0.377604166666667
131	0.386718750000000
136	0.391927083333333
141	0.397135416666667
146	0.407552083333333
151	0.416666666666667
156	0.424479166666667
161	0.424479166666667
166	0.424479166666667
171	0.427083333333333
176	0.429687500000000
181	0.430989583333333
186	0.433593750000000
191	0.433593750000000
196	0.437500000000000
201	0.440104166666667
206	0.441406250000000
211	0.445312500000000
216	0.445312500000000
221	0.445312500000000
226	0.445312500000000
231	0.446614583333333
236	0.450520833333333
241	0.451822916666667
246	0.453125000000000
251	0.453125000000000
256	0.455729166666667
261	0.457031250000000
266	0.458333333333333
271	0.460937500000000
276	0.462239583333333
281	0.462239583333333
286	0.464843750000000
291	0.464843750000000
296	0.464843750000000
301	0.466145833333333
306	0.467447916666667
311	0.470052083333333
316	0.471354166666667
321	0.471354166666667
326	0.473958333333333
331	0.475260416666667
336	0.475260416666667
341	0.476562500000000
346	0.477864583333333
351	0.477864583333333
356	0.477864583333333
361	0.479166666666667
366	0.479166666666667
371	0.479166666666667
376	0.480468750000000
381	0.480468750000000
386	0.481770833333333
391	0.481770833333333
396	0.485677083333333
401	0.485677083333333
406	0.486979166666667
411	0.486979166666667
416	0.486979166666667
421	0.486979166666667
426	0.486979166666667
431	0.486979166666667
436	0.486979166666667
441	0.486979166666667
446	0.486979166666667
451	0.486979166666667
456	0.488281250000000
461	0.488281250000000
466	0.488281250000000
471	0.488281250000000
476	0.488281250000000
481	0.489583333333333
486	0.489583333333333
491	0.489583333333333
496	0.489583333333333
501	0.489583333333333
506	0.489583333333333
511	0.489583333333333
516	0.489583333333333
521	0.489583333333333
526	0.489583333333333
531	0.490885416666667
536	0.492187500000000
541	0.492187500000000
546	0.492187500000000
551	0.492187500000000
556	0.492187500000000
561	0.492187500000000
566	0.492187500000000
571	0.492187500000000
576	0.492187500000000
581	0.492187500000000
586	0.492187500000000
591	0.492187500000000
596	0.492187500000000
601	0.493489583333333
606	0.493489583333333
611	0.493489583333333
616	0.493489583333333
621	0.493489583333333
626	0.494791666666667
631	0.494791666666667
636	0.494791666666667
641	0.494791666666667
646	0.494791666666667
651	0.494791666666667
656	0.496093750000000
661	0.496093750000000
666	0.496093750000000
671	0.496093750000000
676	0.496093750000000
681	0.496093750000000
686	0.496093750000000
691	0.496093750000000
696	0.496093750000000
701	0.496093750000000
706	0.496093750000000
711	0.496093750000000
716	0.496093750000000
721	0.496093750000000
726	0.496093750000000
731	0.496093750000000
736	0.497395833333333
741	0.497395833333333
746	0.497395833333333
751	0.497395833333333
756	0.497395833333333
761	0.497395833333333
766	0.497395833333333
771	0.497395833333333
776	0.497395833333333
781	0.497395833333333
786	0.497395833333333
791	0.497395833333333
796	0.497395833333333
801	0.497395833333333
806	0.497395833333333
811	0.497395833333333
816	0.497395833333333
821	0.498697916666667
826	0.498697916666667
831	0.498697916666667
836	0.498697916666667
841	0.498697916666667
846	0.498697916666667
851	0.498697916666667
856	0.498697916666667
861	0.498697916666667
866	0.500000000000000
871	0.500000000000000
876	0.500000000000000
881	0.500000000000000
886	0.500000000000000
891	0.500000000000000
896	0.500000000000000
901	0.500000000000000
906	0.500000000000000
911	0.500000000000000
916	0.500000000000000
921	0.500000000000000
926	0.500000000000000
931	0.500000000000000
936	0.500000000000000
941	0.500000000000000
946	0.500000000000000
951	0.500000000000000
956	0.500000000000000
961	0.500000000000000
966	0.500000000000000
971	0.500000000000000
976	0.500000000000000
981	0.500000000000000
986	0.500000000000000
991	0.500000000000000
996	0.500000000000000
1001	0.500000000000000
1006	0.500000000000000
1011	0.500000000000000
1016	0.500000000000000
1021	0.500000000000000
1026	0.500000000000000
1031	0.500000000000000
1036	0.500000000000000
1041	0.500000000000000
1046	0.500000000000000
1051	0.500000000000000
1056	0.500000000000000
1061	0.500000000000000
1066	0.500000000000000
1071	0.500000000000000
1076	0.500000000000000
1081	0.500000000000000
1086	0.500000000000000
1091	0.500000000000000
1096	0.500000000000000
1101	0.500000000000000
1106	0.500000000000000
1111	0.500000000000000
1116	0.500000000000000
1121	0.500000000000000
1126	0.500000000000000
1131	0.500000000000000
1136	0.500000000000000
1141	0.500000000000000
1146	0.500000000000000
1151	0.500000000000000
1156	0.500000000000000
1161	0.500000000000000
1166	0.500000000000000
1171	0.500000000000000
1176	0.500000000000000
1181	0.501302083333333
1186	0.501302083333333
1191	0.501302083333333
1196	0.501302083333333
1201	0.501302083333333
1206	0.501302083333333
1211	0.501302083333333
1216	0.501302083333333
1221	0.501302083333333
1226	0.501302083333333
1231	0.501302083333333
1236	0.501302083333333
1241	0.501302083333333
1246	0.501302083333333
1251	0.501302083333333
1256	0.501302083333333
1261	0.501302083333333
1266	0.501302083333333
1271	0.501302083333333
1276	0.501302083333333
1281	0.501302083333333
1286	0.501302083333333
1291	0.501302083333333
1296	0.501302083333333
1301	0.501302083333333
1306	0.501302083333333
1311	0.501302083333333
1316	0.501302083333333
1321	0.501302083333333
1326	0.501302083333333
1331	0.501302083333333
1336	0.501302083333333
1341	0.501302083333333
1346	0.501302083333333
1351	0.501302083333333
1356	0.501302083333333
1361	0.501302083333333
1366	0.501302083333333
1371	0.501302083333333
1376	0.501302083333333
1381	0.501302083333333
1386	0.501302083333333
1391	0.501302083333333
1396	0.501302083333333
1401	0.501302083333333
1406	0.501302083333333
1411	0.501302083333333
1416	0.501302083333333
1421	0.501302083333333
1426	0.501302083333333
1431	0.501302083333333
1436	0.501302083333333
1441	0.501302083333333
1446	0.501302083333333
1451	0.501302083333333
1456	0.501302083333333
1461	0.501302083333333
1466	0.501302083333333
1471	0.501302083333333
1476	0.501302083333333
1481	0.501302083333333
1486	0.501302083333333
1491	0.501302083333333
1496	0.501302083333333
1501	0.502604166666667
1506	0.502604166666667
1511	0.502604166666667
1516	0.502604166666667
1521	0.502604166666667
1526	0.502604166666667
1531	0.502604166666667
1536	0.502604166666667
1541	0.502604166666667
1546	0.502604166666667
1551	0.502604166666667
1556	0.502604166666667
1561	0.502604166666667
1566	0.502604166666667
1571	0.502604166666667
1576	0.502604166666667
1581	0.502604166666667
1586	0.502604166666667
1591	0.502604166666667
1596	0.502604166666667
1601	0.502604166666667
1606	0.502604166666667
1611	0.502604166666667
1616	0.502604166666667
1621	0.502604166666667
1626	0.502604166666667
1631	0.502604166666667
1636	0.502604166666667
1641	0.502604166666667
1646	0.502604166666667
1651	0.502604166666667
1656	0.502604166666667
1661	0.502604166666667
1666	0.502604166666667
1671	0.502604166666667
1676	0.502604166666667
1681	0.502604166666667
1686	0.502604166666667
1691	0.502604166666667
1696	0.502604166666667
1701	0.502604166666667
1706	0.502604166666667
1711	0.502604166666667
1716	0.502604166666667
1721	0.502604166666667
1726	0.502604166666667
1731	0.502604166666667
1736	0.502604166666667
1741	0.502604166666667
1746	0.502604166666667
1751	0.502604166666667
1756	0.502604166666667
1761	0.502604166666667
1766	0.502604166666667
1771	0.502604166666667
1776	0.502604166666667
1781	0.502604166666667
1786	0.502604166666667
1791	0.502604166666667
1796	0.502604166666667
1801	0.502604166666667
1806	0.502604166666667
1811	0.502604166666667
1816	0.502604166666667
1821	0.502604166666667
1826	0.502604166666667
1831	0.502604166666667
1836	0.502604166666667
1841	0.502604166666667
1846	0.502604166666667
1851	0.502604166666667
1856	0.502604166666667
1861	0.502604166666667
1866	0.502604166666667
1871	0.502604166666667
1876	0.502604166666667
1881	0.502604166666667
1886	0.502604166666667
1891	0.502604166666667
1896	0.502604166666667
1901	0.502604166666667
1906	0.502604166666667
1911	0.502604166666667
1916	0.502604166666667
1921	0.502604166666667
1926	0.502604166666667
1931	0.502604166666667
1936	0.502604166666667
1941	0.502604166666667
1946	0.502604166666667
1951	0.502604166666667
1956	0.502604166666667
1961	0.502604166666667
1966	0.502604166666667
1971	0.502604166666667
1976	0.502604166666667
1981	0.502604166666667
1986	0.502604166666667
1991	0.502604166666667

==> Revised version arXiv/NewPics/MEAOL_Synthetic_Replace.txt <==
t	l55n0	l60n0	l55n02	l60n02
1	0	0	0	0
21	0.0494791666666667	0.0885416666666667	0.0130208333333333	0.0260416666666667
41	0.195312500000000	0.289062500000000	0.101562500000000	0.164062500000000
61	0.338541666666667	0.421875000000000	0.203125000000000	0.260416666666667
81	0.421875000000000	0.500000000000000	0.302083333333333	0.367187500000000
101	0.484375000000000	0.565104166666667	0.369791666666667	0.424479166666667
121	0.528645833333333	0.593750000000000	0.406250000000000	0.471354166666667
141	0.559895833333333	0.622395833333333	0.463541666666667	0.500000000000000
161	0.601562500000000	0.635416666666667	0.497395833333333	0.526041666666667
181	0.611979166666667	0.651041666666667	0.518229166666667	0.544270833333333
201	0.622395833333333	0.669270833333333	0.536458333333333	0.559895833333333
221	0.635416666666667	0.677083333333333	0.549479166666667	0.562500000000000
241	0.635416666666667	0.690104166666667	0.572916666666667	0.578125000000000
261	0.648437500000000	0.697916666666667	0.583333333333333	0.596354166666667
281	0.666666666666667	0.705729166666667	0.591145833333333	0.604166666666667
301	0.682291666666667	0.710937500000000	0.593750000000000	0.609375000000000
321	0.690104166666667	0.718750000000000	0.609375000000000	0.617187500000000
341	0.695312500000000	0.729166666666667	0.614583333333333	0.619791666666667
361	0.708333333333333	0.734375000000000	0.622395833333333	0.622395833333333
381	0.713541666666667	0.742187500000000	0.622395833333333	0.625000000000000
401	0.713541666666667	0.755208333333333	0.622395833333333	0.627604166666667
421	0.718750000000000	0.757812500000000	0.627604166666667	0.635416666666667
441	0.718750000000000	0.760416666666667	0.632812500000000	0.635416666666667
461	0.726562500000000	0.763020833333333	0.632812500000000	0.638020833333333
481	0.731770833333333	0.765625000000000	0.632812500000000	0.643229166666667
501	0.736979166666667	0.765625000000000	0.635416666666667	0.645833333333333
521	0.747395833333333	0.768229166666667	0.638020833333333	0.651041666666667
541	0.757812500000000	0.773437500000000	0.638020833333333	0.651041666666667
561	0.760416666666667	0.773437500000000	0.640625000000000	0.653645833333333
581	0.763020833333333	0.776041666666667	0.640625000000000	0.653645833333333
601	0.765625000000000	0.776041666666667	0.640625000000000	0.656250000000000
621	0.765625000000000	0.778645833333333	0.645833333333333	0.664062500000000
641	0.768229166666667	0.778645833333333	0.651041666666667	0.664062500000000
661	0.773437500000000	0.786458333333333	0.651041666666667	0.664062500000000
681	0.778645833333333	0.786458333333333	0.656250000000000	0.669270833333333
701	0.781250000000000	0.789062500000000	0.656250000000000	0.671875000000000
721	0.783854166666667	0.791666666666667	0.656250000000000	0.671875000000000
741	0.786458333333333	0.794270833333333	0.656250000000000	0.677083333333333
761	0.791666666666667	0.794270833333333	0.656250000000000	0.677083333333333
781	0.794270833333333	0.796875000000000	0.656250000000000	0.677083333333333
801	0.799479166666667	0.799479166666667	0.658854166666667	0.679687500000000
821	0.802083333333333	0.802083333333333	0.661458333333333	0.682291666666667
841	0.802083333333333	0.804687500000000	0.664062500000000	0.682291666666667
861	0.802083333333333	0.804687500000000	0.664062500000000	0.682291666666667
881	0.807291666666667	0.804687500000000	0.664062500000000	0.682291666666667
901	0.809895833333333	0.804687500000000	0.664062500000000	0.682291666666667
921	0.809895833333333	0.809895833333333	0.664062500000000	0.682291666666667
941	0.812500000000000	0.812500000000000	0.664062500000000	0.682291666666667
961	0.812500000000000	0.820312500000000	0.669270833333333	0.682291666666667
981	0.815104166666667	0.820312500000000	0.669270833333333	0.682291666666667
1001	0.815104166666667	0.820312500000000	0.669270833333333	0.682291666666667
1021	0.817708333333333	0.822916666666667	0.669270833333333	0.682291666666667
1041	0.817708333333333	0.825520833333333	0.669270833333333	0.682291666666667
1061	0.822916666666667	0.825520833333333	0.669270833333333	0.682291666666667
1081	0.822916666666667	0.825520833333333	0.671875000000000	0.682291666666667
1101	0.830729166666667	0.825520833333333	0.671875000000000	0.682291666666667
1121	0.830729166666667	0.828125000000000	0.671875000000000	0.682291666666667
1141	0.830729166666667	0.828125000000000	0.674479166666667	0.682291666666667
1161	0.833333333333333	0.830729166666667	0.674479166666667	0.682291666666667
1181	0.833333333333333	0.830729166666667	0.674479166666667	0.684895833333333
1201	0.835937500000000	0.833333333333333	0.674479166666667	0.684895833333333
1221	0.835937500000000	0.835937500000000	0.674479166666667	0.684895833333333
1241	0.835937500000000	0.835937500000000	0.677083333333333	0.687500000000000
1261	0.838541666666667	0.835937500000000	0.677083333333333	0.687500000000000
1281	0.838541666666667	0.838541666666667	0.677083333333333	0.687500000000000
1301	0.841145833333333	0.841145833333333	0.679687500000000	0.687500000000000
1321	0.841145833333333	0.841145833333333	0.679687500000000	0.687500000000000
1341	0.843750000000000	0.846354166666667	0.682291666666667	0.687500000000000
1361	0.848958333333333	0.846354166666667	0.684895833333333	0.687500000000000
1381	0.848958333333333	0.848958333333333	0.687500000000000	0.687500000000000
1401	0.848958333333333	0.851562500000000	0.687500000000000	0.687500000000000
1421	0.848958333333333	0.851562500000000	0.687500000000000	0.687500000000000
1441	0.851562500000000	0.851562500000000	0.687500000000000	0.687500000000000
1461	0.851562500000000	0.851562500000000	0.687500000000000	0.690104166666667
1481	0.851562500000000	0.856770833333333	0.687500000000000	0.690104166666667
1501	0.854166666666667	0.856770833333333	0.687500000000000	0.690104166666667
1521	0.856770833333333	0.856770833333333	0.687500000000000	0.690104166666667
1541	0.856770833333333	0.856770833333333	0.687500000000000	0.690104166666667
1561	0.856770833333333	0.859375000000000	0.690104166666667	0.690104166666667
1581	0.856770833333333	0.859375000000000	0.690104166666667	0.690104166666667
1601	0.856770833333333	0.859375000000000	0.692708333333333	0.690104166666667
1621	0.856770833333333	0.859375000000000	0.692708333333333	0.692708333333333
1641	0.859375000000000	0.861979166666667	0.695312500000000	0.692708333333333
1661	0.859375000000000	0.861979166666667	0.695312500000000	0.692708333333333
1681	0.859375000000000	0.861979166666667	0.695312500000000	0.692708333333333
1701	0.859375000000000	0.861979166666667	0.695312500000000	0.692708333333333
1721	0.861979166666667	0.861979166666667	0.697916666666667	0.692708333333333
1741	0.861979166666667	0.861979166666667	0.697916666666667	0.692708333333333
1761	0.861979166666667	0.861979166666667	0.697916666666667	0.692708333333333
1781	0.861979166666667	0.861979166666667	0.697916666666667	0.692708333333333
1801	0.861979166666667	0.864583333333333	0.697916666666667	0.692708333333333
1821	0.861979166666667	0.869791666666667	0.697916666666667	0.692708333333333
1841	0.861979166666667	0.869791666666667	0.697916666666667	0.692708333333333
1861	0.864583333333333	0.869791666666667	0.697916666666667	0.692708333333333
1881	0.864583333333333	0.869791666666667	0.697916666666667	0.692708333333333
1901	0.864583333333333	0.872395833333333	0.697916666666667	0.692708333333333
1921	0.864583333333333	0.872395833333333	0.697916666666667	0.692708333333333
1941	0.864583333333333	0.872395833333333	0.697916666666667	0.692708333333333
1961	0.864583333333333	0.872395833333333	0.697916666666667	0.692708333333333
1981	0.864583333333333	0.872395833333333	0.697916666666667	0.692708333333333
2001	0.864583333333333	0.872395833333333	0.697916666666667	0.692708333333333
2021	0.867187500000000	0.872395833333333	0.697916666666667	0.692708333333333
2041	0.867187500000000	0.872395833333333	0.697916666666667	0.692708333333333
2061	0.867187500000000	0.872395833333333	0.697916666666667	0.692708333333333
2081	0.867187500000000	0.875000000000000	0.697916666666667	0.692708333333333
2101	0.867187500000000	0.875000000000000	0.697916666666667	0.692708333333333
2121	0.869791666666667	0.877604166666667	0.700520833333333	0.692708333333333
2141	0.869791666666667	0.880208333333333	0.700520833333333	0.692708333333333
2161	0.869791666666667	0.880208333333333	0.700520833333333	0.692708333333333
2181	0.869791666666667	0.880208333333333	0.700520833333333	0.692708333333333
2201	0.872395833333333	0.880208333333333	0.700520833333333	0.692708333333333
2221	0.872395833333333	0.880208333333333	0.700520833333333	0.692708333333333
2241	0.877604166666667	0.880208333333333	0.700520833333333	0.692708333333333
2261	0.880208333333333	0.882812500000000	0.700520833333333	0.692708333333333
2281	0.880208333333333	0.882812500000000	0.700520833333333	0.692708333333333
2301	0.880208333333333	0.885416666666667	0.700520833333333	0.692708333333333
2321	0.880208333333333	0.885416666666667	0.703125000000000	0.692708333333333
2341	0.880208333333333	0.885416666666667	0.703125000000000	0.692708333333333
2361	0.880208333333333	0.888020833333333	0.703125000000000	0.692708333333333
2381	0.880208333333333	0.888020833333333	0.703125000000000	0.692708333333333
2401	0.880208333333333	0.890625000000000	0.703125000000000	0.692708333333333
2421	0.882812500000000	0.890625000000000	0.703125000000000	0.692708333333333
2441	0.882812500000000	0.890625000000000	0.703125000000000	0.692708333333333
2461	0.882812500000000	0.890625000000000	0.703125000000000	0.692708333333333
2481	0.882812500000000	0.893229166666667	0.703125000000000	0.692708333333333
2501	0.882812500000000	0.893229166666667	0.703125000000000	0.695312500000000
2521	0.882812500000000	0.893229166666667	0.703125000000000	0.695312500000000
2541	0.882812500000000	0.893229166666667	0.703125000000000	0.695312500000000
2561	0.882812500000000	0.895833333333333	0.703125000000000	0.695312500000000
2581	0.882812500000000	0.895833333333333	0.703125000000000	0.695312500000000
2601	0.882812500000000	0.895833333333333	0.703125000000000	0.695312500000000
2621	0.882812500000000	0.895833333333333	0.703125000000000	0.695312500000000
2641	0.882812500000000	0.895833333333333	0.703125000000000	0.695312500000000
2661	0.882812500000000	0.895833333333333	0.703125000000000	0.695312500000000
2681	0.882812500000000	0.895833333333333	0.703125000000000	0.695312500000000
2701	0.882812500000000	0.895833333333333	0.705729166666667	0.695312500000000
2721	0.882812500000000	0.895833333333333	0.705729166666667	0.695312500000000
2741	0.882812500000000	0.895833333333333	0.705729166666667	0.695312500000000
2761	0.882812500000000	0.898437500000000	0.705729166666667	0.695312500000000
2781	0.882812500000000	0.898437500000000	0.705729166666667	0.695312500000000
2801	0.882812500000000	0.898437500000000	0.705729166666667	0.695312500000000
2821	0.882812500000000	0.898437500000000	0.708333333333333	0.695312500000000
2841	0.882812500000000	0.898437500000000	0.710937500000000	0.695312500000000
2861	0.882812500000000	0.898437500000000	0.710937500000000	0.695312500000000
2881	0.882812500000000	0.898437500000000	0.710937500000000	0.695312500000000
2901	0.882812500000000	0.898437500000000	0.710937500000000	0.695312500000000
2921	0.882812500000000	0.898437500000000	0.710937500000000	0.695312500000000
2941	0.882812500000000	0.898437500000000	0.710937500000000	0.695312500000000
2961	0.882812500000000	0.898437500000000	0.710937500000000	0.695312500000000
2981	0.882812500000000	0.898437500000000	0.710937500000000	0.695312500000000
3001	0.882812500000000	0.901041666666667	0.710937500000000	0.695312500000000
3021	0.882812500000000	0.901041666666667	0.710937500000000	0.695312500000000
3041	0.882812500000000	0.901041666666667	0.710937500000000	0.695312500000000
3061	0.882812500000000	0.901041666666667	0.710937500000000	0.695312500000000
3081	0.882812500000000	0.901041666666667	0.710937500000000	0.695312500000000
3101	0.885416666666667	0.901041666666667	0.713541666666667	0.695312500000000
3121	0.885416666666667	0.901041666666667	0.713541666666667	0.695312500000000
3141	0.885416666666667	0.901041666666667	0.713541666666667	0.695312500000000
3161	0.885416666666667	0.901041666666667	0.713541666666667	0.695312500000000
3181	0.888020833333333	0.901041666666667	0.713541666666667	0.695312500000000
3201	0.888020833333333	0.901041666666667	0.713541666666667	0.695312500000000
3221	0.888020833333333	0.901041666666667	0.713541666666667	0.695312500000000
3241	0.888020833333333	0.901041666666667	0.713541666666667	0.695312500000000
3261	0.888020833333333	0.901041666666667	0.713541666666667	0.695312500000000
3281	0.888020833333333	0.901041666666667	0.713541666666667	0.695312500000000
3301	0.888020833333333	0.901041666666667	0.713541666666667	0.697916666666667
3321	0.888020833333333	0.901041666666667	0.713541666666667	0.700520833333333
3341	0.890625000000000	0.901041666666667	0.713541666666667	0.700520833333333
3361	0.893229166666667	0.901041666666667	0.713541666666667	0.700520833333333
3381	0.893229166666667	0.901041666666667	0.713541666666667	0.700520833333333
3401	0.893229166666667	0.901041666666667	0.713541666666667	0.703125000000000
3421	0.893229166666667	0.901041666666667	0.713541666666667	0.703125000000000
3441	0.893229166666667	0.901041666666667	0.713541666666667	0.703125000000000
3461	0.893229166666667	0.901041666666667	0.713541666666667	0.703125000000000
3481	0.893229166666667	0.903645833333333	0.716145833333333	0.703125000000000
3501	0.893229166666667	0.903645833333333	0.716145833333333	0.703125000000000
3521	0.893229166666667	0.903645833333333	0.716145833333333	0.703125000000000
3541	0.893229166666667	0.903645833333333	0.716145833333333	0.703125000000000
3561	0.893229166666667	0.903645833333333	0.716145833333333	0.703125000000000
3581	0.893229166666667	0.903645833333333	0.716145833333333	0.703125000000000
3601	0.893229166666667	0.903645833333333	0.716145833333333	0.703125000000000
3621	0.893229166666667	0.906250000000000	0.716145833333333	0.703125000000000
3641	0.893229166666667	0.906250000000000	0.716145833333333	0.703125000000000
3661	0.893229166666667	0.906250000000000	0.716145833333333	0.703125000000000
3681	0.895833333333333	0.908854166666667	0.716145833333333	0.703125000000000
3701	0.895833333333333	0.908854166666667	0.716145833333333	0.703125000000000
3721	0.895833333333333	0.908854166666667	0.716145833333333	0.703125000000000
3741	0.895833333333333	0.908854166666667	0.716145833333333	0.703125000000000
3761	0.895833333333333	0.908854166666667	0.716145833333333	0.703125000000000
3781	0.895833333333333	0.911458333333333	0.716145833333333	0.703125000000000
3801	0.895833333333333	0.911458333333333	0.716145833333333	0.703125000000000
3821	0.895833333333333	0.911458333333333	0.716145833333333	0.705729166666667
3841	0.895833333333333	0.911458333333333	0.716145833333333	0.705729166666667
3861	0.895833333333333	0.911458333333333	0.716145833333333	0.705729166666667
3881	0.895833333333333	0.911458333333333	0.716145833333333	0.705729166666667
3901	0.898437500000000	0.911458333333333	0.716145833333333	0.705729166666667
3921	0.898437500000000	0.911458333333333	0.716145833333333	0.708333333333333
3941	0.898437500000000	0.911458333333333	0.716145833333333	0.708333333333333
3961	0.898437500000000	0.911458333333333	0.716145833333333	0.708333333333333
3981	0.898437500000000	0.911458333333333	0.716145833333333	0.708333333333333
4001	0.898437500000000	0.911458333333333	0.716145833333333	0.708333333333333
4021	0.898437500000000	0.911458333333333	0.716145833333333	0.708333333333333
4041	0.898437500000000	0.911458333333333	0.716145833333333	0.708333333333333
4061	0.898437500000000	0.911458333333333	0.716145833333333	0.708333333333333
4081	0.898437500000000	0.911458333333333	0.716145833333333	0.710937500000000
4101	0.898437500000000	0.911458333333333	0.716145833333333	0.710937500000000
4121	0.898437500000000	0.911458333333333	0.716145833333333	0.710937500000000
4141	0.901041666666667	0.911458333333333	0.716145833333333	0.710937500000000
4161	0.903645833333333	0.911458333333333	0.716145833333333	0.710937500000000
4181	0.903645833333333	0.914062500000000	0.716145833333333	0.710937500000000
4201	0.903645833333333	0.914062500000000	0.718750000000000	0.713541666666667
4221	0.903645833333333	0.914062500000000	0.718750000000000	0.713541666666667
4241	0.903645833333333	0.914062500000000	0.718750000000000	0.713541666666667
4261	0.903645833333333	0.914062500000000	0.718750000000000	0.713541666666667
4281	0.903645833333333	0.914062500000000	0.718750000000000	0.713541666666667
4301	0.903645833333333	0.914062500000000	0.718750000000000	0.713541666666667
4321	0.903645833333333	0.914062500000000	0.718750000000000	0.713541666666667
4341	0.903645833333333	0.914062500000000	0.718750000000000	0.713541666666667
4361	0.903645833333333	0.916666666666667	0.718750000000000	0.713541666666667
4381	0.903645833333333	0.916666666666667	0.718750000000000	0.713541666666667
4401	0.903645833333333	0.916666666666667	0.718750000000000	0.713541666666667
4421	0.903645833333333	0.916666666666667	0.718750000000000	0.713541666666667
4441	0.903645833333333	0.916666666666667	0.718750000000000	0.713541666666667
4461	0.903645833333333	0.916666666666667	0.718750000000000	0.713541666666667
4481	0.903645833333333	0.916666666666667	0.718750000000000	0.713541666666667
4501	0.903645833333333	0.916666666666667	0.718750000000000	0.713541666666667
4521	0.903645833333333	0.916666666666667	0.718750000000000	0.713541666666667
4541	0.903645833333333	0.916666666666667	0.718750000000000	0.713541666666667
4561	0.903645833333333	0.916666666666667	0.718750000000000	0.713541666666667
4581	0.903645833333333	0.916666666666667	0.718750000000000	0.713541666666667
4601	0.906250000000000	0.916666666666667	0.718750000000000	0.713541666666667
4621	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4641	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4661	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4681	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4701	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4721	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4741	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4761	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4781	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4801	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4821	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4841	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4861	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4881	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4901	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4921	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4941	0.908854166666667	0.916666666666667	0.718750000000000	0.713541666666667
4961	0.908854166666667	0.919270833333333	0.718750000000000	0.713541666666667
4981	0.908854166666667	0.919270833333333	0.718750000000000	0.713541666666667
5001	0.911458333333333	0.919270833333333	0.718750000000000	0.713541666666667
5021	0.911458333333333	0.921875000000000	0.718750000000000	0.713541666666667
5041	0.914062500000000	0.921875000000000	0.718750000000000	0.713541666666667
5061	0.916666666666667	0.921875000000000	0.718750000000000	0.713541666666667
5081	0.916666666666667	0.924479166666667	0.718750000000000	0.713541666666667
5101	0.916666666666667	0.924479166666667	0.718750000000000	0.713541666666667
5121	0.916666666666667	0.924479166666667	0.718750000000000	0.713541666666667
5141	0.916666666666667	0.924479166666667	0.718750000000000	0.713541666666667
5161	0.916666666666667	0.924479166666667	0.718750000000000	0.713541666666667
5181	0.916666666666667	0.924479166666667	0.718750000000000	0.713541666666667
5201	0.916666666666667	0.924479166666667	0.718750000000000	0.713541666666667
5221	0.916666666666667	0.924479166666667	0.718750000000000	0.713541666666667
5241	0.916666666666667	0.924479166666667	0.718750000000000	0.713541666666667
5261	0.916666666666667	0.927083333333333	0.718750000000000	0.713541666666667
5281	0.916666666666667	0.927083333333333	0.718750000000000	0.713541666666667
5301	0.916666666666667	0.929687500000000	0.718750000000000	0.713541666666667
5321	0.916666666666667	0.929687500000000	0.718750000000000	0.713541666666667
5341	0.916666666666667	0.929687500000000	0.718750000000000	0.713541666666667
5361	0.916666666666667	0.929687500000000	0.721354166666667	0.713541666666667
5381	0.916666666666667	0.929687500000000	0.721354166666667	0.713541666666667
5401	0.916666666666667	0.929687500000000	0.721354166666667	0.713541666666667
5421	0.916666666666667	0.929687500000000	0.721354166666667	0.713541666666667
5441	0.916666666666667	0.929687500000000	0.721354166666667	0.713541666666667
5461	0.916666666666667	0.929687500000000	0.721354166666667	0.713541666666667
5481	0.916666666666667	0.929687500000000	0.721354166666667	0.713541666666667
5501	0.916666666666667	0.929687500000000	0.721354166666667	0.713541666666667
5521	0.916666666666667	0.929687500000000	0.721354166666667	0.713541666666667
5541	0.916666666666667	0.929687500000000	0.721354166666667	0.713541666666667
5561	0.916666666666667	0.929687500000000	0.721354166666667	0.713541666666667
5581	0.916666666666667	0.932291666666667	0.721354166666667	0.713541666666667
5601	0.916666666666667	0.932291666666667	0.721354166666667	0.713541666666667
5621	0.916666666666667	0.932291666666667	0.721354166666667	0.713541666666667
5641	0.916666666666667	0.932291666666667	0.721354166666667	0.713541666666667
5661	0.916666666666667	0.932291666666667	0.721354166666667	0.713541666666667
5681	0.916666666666667	0.932291666666667	0.721354166666667	0.713541666666667
5701	0.916666666666667	0.932291666666667	0.721354166666667	0.713541666666667
5721	0.916666666666667	0.932291666666667	0.721354166666667	0.713541666666667
5741	0.916666666666667	0.932291666666667	0.721354166666667	0.713541666666667
5761	0.916666666666667	0.934895833333333	0.721354166666667	0.713541666666667
5781	0.916666666666667	0.934895833333333	0.721354166666667	0.713541666666667
5801	0.916666666666667	0.934895833333333	0.721354166666667	0.713541666666667
5821	0.916666666666667	0.934895833333333	0.721354166666667	0.713541666666667
5841	0.916666666666667	0.934895833333333	0.721354166666667	0.713541666666667
5861	0.916666666666667	0.934895833333333	0.721354166666667	0.713541666666667
5881	0.916666666666667	0.934895833333333	0.721354166666667	0.713541666666667
5901	0.916666666666667	0.934895833333333	0.721354166666667	0.713541666666667
5921	0.916666666666667	0.937500000000000	0.721354166666667	0.713541666666667
5941	0.916666666666667	0.937500000000000	0.721354166666667	0.713541666666667
5961	0.916666666666667	0.937500000000000	0.721354166666667	0.713541666666667
5981	0.916666666666667	0.937500000000000	0.721354166666667	0.713541666666667
6001	0.919270833333333	0.937500000000000	0.721354166666667	0.716145833333333
6021	0.919270833333333	0.937500000000000	0.721354166666667	0.716145833333333
6041	0.919270833333333	0.937500000000000	0.721354166666667	0.716145833333333
6061	0.919270833333333	0.937500000000000	0.721354166666667	0.716145833333333
6081	0.919270833333333	0.937500000000000	0.721354166666667	0.716145833333333
6101	0.919270833333333	0.937500000000000	0.721354166666667	0.716145833333333
6121	0.919270833333333	0.937500000000000	0.721354166666667	0.716145833333333
6141	0.919270833333333	0.937500000000000	0.721354166666667	0.716145833333333
6161	0.919270833333333	0.937500000000000	0.721354166666667	0.716145833333333
6181	0.919270833333333	0.937500000000000	0.721354166666667	0.716145833333333
6201	0.919270833333333	0.937500000000000	0.721354166666667	0.716145833333333
6221	0.919270833333333	0.937500000000000	0.721354166666667	0.718750000000000
6241	0.919270833333333	0.937500000000000	0.721354166666667	0.718750000000000
6261	0.919270833333333	0.937500000000000	0.721354166666667	0.718750000000000
6281	0.919270833333333	0.937500000000000	0.721354166666667	0.718750000000000
6301	0.919270833333333	0.937500000000000	0.721354166666667	0.721354166666667
6321	0.919270833333333	0.937500000000000	0.721354166666667	0.721354166666667
6341	0.919270833333333	0.937500000000000	0.721354166666667	0.721354166666667
6361	0.919270833333333	0.937500000000000	0.721354166666667	0.721354166666667
6381	0.919270833333333	0.940104166666667	0.721354166666667	0.721354166666667
6401	0.921875000000000	0.940104166666667	0.721354166666667	0.721354166666667
6421	0.924479166666667	0.940104166666667	0.721354166666667	0.721354166666667
6441	0.924479166666667	0.940104166666667	0.721354166666667	0.721354166666667
6461	0.924479166666667	0.940104166666667	0.721354166666667	0.721354166666667
6481	0.924479166666667	0.940104166666667	0.721354166666667	0.721354166666667
6501	0.924479166666667	0.940104166666667	0.721354166666667	0.721354166666667
6521	0.924479166666667	0.942708333333333	0.721354166666667	0.721354166666667
6541	0.924479166666667	0.942708333333333	0.721354166666667	0.721354166666667
6561	0.924479166666667	0.942708333333333	0.721354166666667	0.721354166666667
6581	0.924479166666667	0.942708333333333	0.721354166666667	0.721354166666667
6601	0.924479166666667	0.942708333333333	0.721354166666667	0.721354166666667
6621	0.924479166666667	0.942708333333333	0.721354166666667	0.721354166666667
6641	0.924479166666667	0.942708333333333	0.721354166666667	0.721354166666667
6661	0.924479166666667	0.942708333333333	0.721354166666667	0.721354166666667
6681	0.924479166666667	0.942708333333333	0.721354166666667	0.721354166666667
6701	0.924479166666667	0.942708333333333	0.721354166666667	0.721354166666667
6721	0.924479166666667	0.942708333333333	0.723958333333333	0.721354166666667
6741	0.924479166666667	0.942708333333333	0.723958333333333	0.721354166666667
6761	0.924479166666667	0.942708333333333	0.723958333333333	0.721354166666667
6781	0.924479166666667	0.942708333333333	0.723958333333333	0.721354166666667
6801	0.924479166666667	0.942708333333333	0.723958333333333	0.721354166666667
6821	0.927083333333333	0.942708333333333	0.723958333333333	0.721354166666667
6841	0.927083333333333	0.942708333333333	0.723958333333333	0.721354166666667
6861	0.927083333333333	0.942708333333333	0.723958333333333	0.721354166666667
6881	0.927083333333333	0.942708333333333	0.723958333333333	0.721354166666667
6901	0.927083333333333	0.942708333333333	0.723958333333333	0.721354166666667
6921	0.927083333333333	0.942708333333333	0.723958333333333	0.721354166666667
6941	0.927083333333333	0.942708333333333	0.723958333333333	0.721354166666667
6961	0.927083333333333	0.942708333333333	0.723958333333333	0.721354166666667
6981	0.927083333333333	0.942708333333333	0.723958333333333	0.721354166666667
7001	0.927083333333333	0.942708333333333	0.723958333333333	0.721354166666667
7021	0.927083333333333	0.942708333333333	0.723958333333333	0.721354166666667
7041	0.927083333333333	0.945312500000000	0.723958333333333	0.721354166666667
7061	0.927083333333333	0.945312500000000	0.723958333333333	0.721354166666667
7081	0.927083333333333	0.945312500000000	0.723958333333333	0.721354166666667
7101	0.927083333333333	0.945312500000000	0.723958333333333	0.721354166666667
7121	0.927083333333333	0.945312500000000	0.723958333333333	0.721354166666667
7141	0.927083333333333	0.945312500000000	0.723958333333333	0.721354166666667
7161	0.927083333333333	0.945312500000000	0.723958333333333	0.721354166666667
7181	0.927083333333333	0.945312500000000	0.723958333333333	0.721354166666667
7201	0.927083333333333	0.947916666666667	0.723958333333333	0.721354166666667
7221	0.927083333333333	0.947916666666667	0.723958333333333	0.721354166666667
7241	0.927083333333333	0.947916666666667	0.723958333333333	0.721354166666667
7261	0.927083333333333	0.947916666666667	0.723958333333333	0.721354166666667
7281	0.927083333333333	0.947916666666667	0.723958333333333	0.721354166666667
7301	0.927083333333333	0.947916666666667	0.723958333333333	0.721354166666667
7321	0.927083333333333	0.947916666666667	0.723958333333333	0.721354166666667
7341	0.927083333333333	0.947916666666667	0.723958333333333	0.721354166666667
7361	0.927083333333333	0.947916666666667	0.723958333333333	0.721354166666667
7381	0.927083333333333	0.947916666666667	0.723958333333333	0.721354166666667
7401	0.927083333333333	0.947916666666667	0.723958333333333	0.721354166666667
7421	0.927083333333333	0.947916666666667	0.723958333333333	0.721354166666667
7441	0.929687500000000	0.947916666666667	0.723958333333333	0.721354166666667
7461	0.929687500000000	0.947916666666667	0.723958333333333	0.721354166666667
7481	0.932291666666667	0.947916666666667	0.723958333333333	0.721354166666667
7501	0.932291666666667	0.947916666666667	0.723958333333333	0.721354166666667
7521	0.932291666666667	0.947916666666667	0.723958333333333	0.721354166666667
7541	0.932291666666667	0.947916666666667	0.723958333333333	0.721354166666667
7561	0.934895833333333	0.947916666666667	0.723958333333333	0.721354166666667
7581	0.934895833333333	0.947916666666667	0.723958333333333	0.721354166666667
7601	0.934895833333333	0.947916666666667	0.723958333333333	0.721354166666667
7621	0.934895833333333	0.947916666666667	0.723958333333333	0.721354166666667
7641	0.934895833333333	0.947916666666667	0.723958333333333	0.721354166666667
7661	0.934895833333333	0.947916666666667	0.723958333333333	0.723958333333333
7681	0.934895833333333	0.947916666666667	0.723958333333333	0.723958333333333
7701	0.934895833333333	0.947916666666667	0.723958333333333	0.723958333333333
7721	0.934895833333333	0.947916666666667	0.723958333333333	0.723958333333333
7741	0.934895833333333	0.947916666666667	0.723958333333333	0.723958333333333
7761	0.934895833333333	0.947916666666667	0.723958333333333	0.723958333333333
7781	0.937500000000000	0.947916666666667	0.723958333333333	0.723958333333333
7801	0.937500000000000	0.947916666666667	0.723958333333333	0.723958333333333
7821	0.937500000000000	0.947916666666667	0.723958333333333	0.723958333333333
7841	0.937500000000000	0.947916666666667	0.723958333333333	0.723958333333333
7861	0.940104166666667	0.947916666666667	0.723958333333333	0.723958333333333
7881	0.942708333333333	0.947916666666667	0.723958333333333	0.723958333333333
7901	0.942708333333333	0.947916666666667	0.723958333333333	0.723958333333333
7921	0.942708333333333	0.947916666666667	0.723958333333333	0.723958333333333
7941	0.942708333333333	0.947916666666667	0.723958333333333	0.723958333333333
7961	0.942708333333333	0.947916666666667	0.723958333333333	0.723958333333333
7981	0.942708333333333	0.947916666666667	0.723958333333333	0.723958333333333
8001	0.942708333333333	0.947916666666667	0.723958333333333	0.723958333333333
8021	0.942708333333333	0.947916666666667	0.723958333333333	0.723958333333333
8041	0.942708333333333	0.947916666666667	0.723958333333333	0.723958333333333
8061	0.942708333333333	0.947916666666667	0.723958333333333	0.723958333333333
8081	0.942708333333333	0.950520833333333	0.723958333333333	0.723958333333333
8101	0.942708333333333	0.950520833333333	0.723958333333333	0.723958333333333
8121	0.942708333333333	0.950520833333333	0.723958333333333	0.723958333333333
8141	0.942708333333333	0.950520833333333	0.723958333333333	0.723958333333333
8161	0.942708333333333	0.950520833333333	0.723958333333333	0.723958333333333
8181	0.942708333333333	0.950520833333333	0.723958333333333	0.723958333333333
8201	0.942708333333333	0.950520833333333	0.723958333333333	0.723958333333333
8221	0.942708333333333	0.950520833333333	0.723958333333333	0.723958333333333
8241	0.942708333333333	0.950520833333333	0.723958333333333	0.723958333333333
8261	0.942708333333333	0.950520833333333	0.723958333333333	0.723958333333333
8281	0.942708333333333	0.950520833333333	0.723958333333333	0.723958333333333
8301	0.942708333333333	0.950520833333333	0.723958333333333	0.723958333333333
8321	0.945312500000000	0.950520833333333	0.723958333333333	0.723958333333333
8341	0.945312500000000	0.950520833333333	0.723958333333333	0.723958333333333
8361	0.945312500000000	0.950520833333333	0.723958333333333	0.723958333333333
8381	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8401	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8421	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8441	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8461	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8481	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8501	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8521	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8541	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8561	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8581	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8601	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8621	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8641	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8661	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8681	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8701	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8721	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8741	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8761	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8781	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8801	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8821	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8841	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8861	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8881	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8901	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8921	0.945312500000000	0.950520833333333	0.726562500000000	0.723958333333333
8941	0.945312500000000	0.953125000000000	0.726562500000000	0.723958333333333
8961	0.945312500000000	0.953125000000000	0.726562500000000	0.723958333333333
8981	0.947916666666667	0.953125000000000	0.726562500000000	0.723958333333333
9001	0.947916666666667	0.953125000000000	0.726562500000000	0.723958333333333
9021	0.947916666666667	0.953125000000000	0.726562500000000	0.723958333333333
9041	0.947916666666667	0.953125000000000	0.726562500000000	0.723958333333333
9061	0.947916666666667	0.953125000000000	0.726562500000000	0.723958333333333
9081	0.947916666666667	0.953125000000000	0.726562500000000	0.723958333333333
9101	0.947916666666667	0.953125000000000	0.726562500000000	0.726562500000000
9121	0.947916666666667	0.953125000000000	0.726562500000000	0.726562500000000
9141	0.947916666666667	0.953125000000000	0.726562500000000	0.726562500000000
9161	0.947916666666667	0.953125000000000	0.726562500000000	0.726562500000000
9181	0.947916666666667	0.953125000000000	0.726562500000000	0.726562500000000
9201	0.947916666666667	0.953125000000000	0.726562500000000	0.726562500000000
9221	0.950520833333333	0.953125000000000	0.726562500000000	0.726562500000000
9241	0.950520833333333	0.953125000000000	0.726562500000000	0.726562500000000
9261	0.950520833333333	0.953125000000000	0.726562500000000	0.729166666666667
9281	0.950520833333333	0.953125000000000	0.726562500000000	0.729166666666667
9301	0.950520833333333	0.953125000000000	0.726562500000000	0.729166666666667
9321	0.950520833333333	0.953125000000000	0.726562500000000	0.729166666666667
9341	0.950520833333333	0.953125000000000	0.726562500000000	0.729166666666667
9361	0.950520833333333	0.955729166666667	0.726562500000000	0.729166666666667
9381	0.950520833333333	0.955729166666667	0.726562500000000	0.729166666666667
9401	0.950520833333333	0.955729166666667	0.726562500000000	0.729166666666667
9421	0.950520833333333	0.955729166666667	0.726562500000000	0.729166666666667
9441	0.950520833333333	0.955729166666667	0.726562500000000	0.729166666666667
9461	0.950520833333333	0.955729166666667	0.726562500000000	0.729166666666667
9481	0.950520833333333	0.955729166666667	0.726562500000000	0.729166666666667
9501	0.950520833333333	0.955729166666667	0.726562500000000	0.729166666666667
9521	0.950520833333333	0.955729166666667	0.726562500000000	0.729166666666667
9541	0.950520833333333	0.955729166666667	0.726562500000000	0.729166666666667
9561	0.950520833333333	0.955729166666667	0.726562500000000	0.729166666666667
9581	0.950520833333333	0.955729166666667	0.726562500000000	0.729166666666667
9601	0.950520833333333	0.955729166666667	0.726562500000000	0.729166666666667
9621	0.950520833333333	0.955729166666667	0.726562500000000	0.729166666666667
9641	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9661	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9681	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9701	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9721	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9741	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9761	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9781	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9801	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9821	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9841	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9861	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9881	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9901	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9921	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9941	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9961	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
9981	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
10001	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
10021	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
10041	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
10061	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
10081	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
10101	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
10121	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
10141	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
10161	0.953125000000000	0.955729166666667	0.726562500000000	0.729166666666667
10181	0.953125000000000	0.958333333333333	0.726562500000000	0.729166666666667
10201	0.953125000000000	0.958333333333333	0.726562500000000	0.729166666666667
10221	0.953125000000000	0.960937500000000	0.726562500000000	0.729166666666667
10241	0.953125000000000	0.960937500000000	0.726562500000000	0.729166666666667
10261	0.953125000000000	0.960937500000000	0.726562500000000	0.729166666666667
10281	0.953125000000000	0.960937500000000	0.726562500000000	0.729166666666667
10301	0.955729166666667	0.960937500000000	0.726562500000000	0.729166666666667
10321	0.955729166666667	0.960937500000000	0.726562500000000	0.729166666666667
10341	0.955729166666667	0.960937500000000	0.726562500000000	0.729166666666667
10361	0.955729166666667	0.960937500000000	0.726562500000000	0.729166666666667
10381	0.955729166666667	0.960937500000000	0.726562500000000	0.731770833333333
10401	0.955729166666667	0.960937500000000	0.726562500000000	0.731770833333333
10421	0.955729166666667	0.960937500000000	0.726562500000000	0.731770833333333
10441	0.955729166666667	0.960937500000000	0.726562500000000	0.731770833333333
10461	0.955729166666667	0.960937500000000	0.726562500000000	0.731770833333333
10481	0.955729166666667	0.960937500000000	0.726562500000000	0.731770833333333
10501	0.955729166666667	0.960937500000000	0.726562500000000	0.731770833333333
10521	0.955729166666667	0.960937500000000	0.726562500000000	0.731770833333333
10541	0.955729166666667	0.960937500000000	0.726562500000000	0.731770833333333
10561	0.955729166666667	0.960937500000000	0.726562500000000	0.731770833333333
10581	0.955729166666667	0.960937500000000	0.726562500000000	0.731770833333333
10601	0.955729166666667	0.960937500000000	0.726562500000000	0.731770833333333
10621	0.955729166666667	0.960937500000000	0.726562500000000	0.731770833333333
10641	0.955729166666667	0.960937500000000	0.726562500000000	0.731770833333333
10661	0.955729166666667	0.960937500000000	0.726562500000000	0.731770833333333
10681	0.955729166666667	0.960937500000000	0.729166666666667	0.731770833333333
10701	0.955729166666667	0.960937500000000	0.729166666666667	0.731770833333333
10721	0.955729166666667	0.960937500000000	0.729166666666667	0.731770833333333
10741	0.955729166666667	0.960937500000000	0.729166666666667	0.731770833333333
10761	0.955729166666667	0.960937500000000	0.729166666666667	0.731770833333333
10781	0.955729166666667	0.960937500000000	0.729166666666667	0.731770833333333
10801	0.955729166666667	0.960937500000000	0.729166666666667	0.731770833333333
10821	0.958333333333333	0.960937500000000	0.729166666666667	0.731770833333333
10841	0.958333333333333	0.960937500000000	0.729166666666667	0.731770833333333
10861	0.958333333333333	0.960937500000000	0.729166666666667	0.731770833333333
10881	0.958333333333333	0.960937500000000	0.729166666666667	0.731770833333333
10901	0.958333333333333	0.960937500000000	0.729166666666667	0.731770833333333
10921	0.958333333333333	0.960937500000000	0.729166666666667	0.731770833333333
10941	0.958333333333333	0.960937500000000	0.729166666666667	0.731770833333333
10961	0.958333333333333	0.960937500000000	0.729166666666667	0.731770833333333
10981	0.958333333333333	0.960937500000000	0.729166666666667	0.731770833333333
11001	0.958333333333333	0.960937500000000	0.729166666666667	0.731770833333333
11021	0.958333333333333	0.960937500000000	0.729166666666667	0.731770833333333
11041	0.958333333333333	0.960937500000000	0.729166666666667	0.731770833333333
11061	0.958333333333333	0.963541666666667	0.729166666666667	0.731770833333333
11081	0.958333333333333	0.963541666666667	0.729166666666667	0.731770833333333
11101	0.958333333333333	0.963541666666667	0.729166666666667	0.731770833333333
11121	0.958333333333333	0.963541666666667	0.729166666666667	0.731770833333333
11141	0.958333333333333	0.963541666666667	0.729166666666667	0.731770833333333
11161	0.958333333333333	0.963541666666667	0.729166666666667	0.731770833333333
11181	0.958333333333333	0.963541666666667	0.729166666666667	0.731770833333333
11201	0.958333333333333	0.963541666666667	0.729166666666667	0.731770833333333
11221	0.958333333333333	0.963541666666667	0.729166666666667	0.731770833333333
11241	0.958333333333333	0.963541666666667	0.729166666666667	0.731770833333333
11261	0.958333333333333	0.966145833333333	0.729166666666667	0.731770833333333
11281	0.958333333333333	0.966145833333333	0.729166666666667	0.731770833333333
11301	0.958333333333333	0.966145833333333	0.729166666666667	0.731770833333333
11321	0.958333333333333	0.966145833333333	0.729166666666667	0.731770833333333
11341	0.958333333333333	0.968750000000000	0.729166666666667	0.731770833333333
11361	0.958333333333333	0.968750000000000	0.729166666666667	0.731770833333333
11381	0.958333333333333	0.968750000000000	0.729166666666667	0.731770833333333
11401	0.958333333333333	0.968750000000000	0.729166666666667	0.731770833333333
11421	0.958333333333333	0.968750000000000	0.729166666666667	0.734375000000000
11441	0.958333333333333	0.968750000000000	0.729166666666667	0.734375000000000
11461	0.958333333333333	0.968750000000000	0.729166666666667	0.734375000000000
11481	0.958333333333333	0.968750000000000	0.729166666666667	0.734375000000000
11501	0.958333333333333	0.968750000000000	0.729166666666667	0.734375000000000
11521	0.958333333333333	0.968750000000000	0.729166666666667	0.734375000000000
11541	0.960937500000000	0.968750000000000	0.729166666666667	0.734375000000000
11561	0.960937500000000	0.968750000000000	0.729166666666667	0.734375000000000
11581	0.960937500000000	0.968750000000000	0.729166666666667	0.734375000000000
11601	0.963541666666667	0.968750000000000	0.729166666666667	0.734375000000000
11621	0.963541666666667	0.968750000000000	0.729166666666667	0.734375000000000
11641	0.963541666666667	0.968750000000000	0.729166666666667	0.734375000000000
11661	0.963541666666667	0.968750000000000	0.729166666666667	0.734375000000000
11681	0.963541666666667	0.968750000000000	0.729166666666667	0.734375000000000
11701	0.963541666666667	0.968750000000000	0.729166666666667	0.734375000000000
11721	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
11741	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
11761	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
11781	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
11801	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
11821	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
11841	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
11861	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
11881	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
11901	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
11921	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
11941	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
11961	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
11981	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12001	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12021	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12041	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12061	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12081	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12101	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12121	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12141	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12161	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12181	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12201	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12221	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12241	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12261	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12281	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12301	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12321	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12341	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12361	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12381	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12401	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12421	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12441	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12461	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12481	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12501	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12521	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12541	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12561	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12581	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12601	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12621	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12641	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12661	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12681	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12701	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12721	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12741	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12761	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12781	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12801	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12821	0.963541666666667	0.971354166666667	0.729166666666667	0.734375000000000
12841	0.963541666666667	0.971354166666667	0.731770833333333	0.734375000000000
12861	0.963541666666667	0.971354166666667	0.731770833333333	0.734375000000000
12881	0.963541666666667	0.971354166666667	0.731770833333333	0.734375000000000
12901	0.963541666666667	0.971354166666667	0.731770833333333	0.734375000000000
12921	0.963541666666667	0.971354166666667	0.731770833333333	0.734375000000000
12941	0.963541666666667	0.971354166666667	0.731770833333333	0.734375000000000
12961	0.963541666666667	0.971354166666667	0.731770833333333	0.734375000000000
12981	0.963541666666667	0.971354166666667	0.731770833333333	0.734375000000000
13001	0.963541666666667	0.971354166666667	0.731770833333333	0.734375000000000
13021	0.963541666666667	0.971354166666667	0.731770833333333	0.734375000000000
13041	0.963541666666667	0.971354166666667	0.731770833333333	0.734375000000000
13061	0.963541666666667	0.971354166666667	0.731770833333333	0.734375000000000
13081	0.963541666666667	0.971354166666667	0.731770833333333	0.734375000000000
13101	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13121	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13141	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13161	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13181	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13201	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13221	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13241	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13261	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13281	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13301	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13321	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13341	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13361	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13381	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13401	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13421	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13441	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13461	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13481	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13501	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13521	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13541	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13561	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13581	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13601	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13621	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13641	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13661	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13681	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13701	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13721	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13741	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13761	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13781	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13801	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13821	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13841	0.963541666666667	0.971354166666667	0.734375000000000	0.734375000000000
13861	0.966145833333333	0.971354166666667	0.734375000000000	0.734375000000000
13881	0.968750000000000	0.971354166666667	0.734375000000000	0.734375000000000
13901	0.968750000000000	0.971354166666667	0.734375000000000	0.734375000000000
13921	0.968750000000000	0.971354166666667	0.734375000000000	0.734375000000000
13941	0.968750000000000	0.971354166666667	0.734375000000000	0.734375000000000
13961	0.968750000000000	0.971354166666667	0.734375000000000	0.734375000000000
13981	0.968750000000000	0.971354166666667	0.734375000000000	0.734375000000000
14001	0.968750000000000	0.971354166666667	0.734375000000000	0.734375000000000
14021	0.968750000000000	0.971354166666667	0.734375000000000	0.734375000000000
14041	0.968750000000000	0.971354166666667	0.734375000000000	0.734375000000000
14061	0.968750000000000	0.971354166666667	0.734375000000000	0.734375000000000
14081	0.968750000000000	0.971354166666667	0.734375000000000	0.734375000000000
14101	0.968750000000000	0.971354166666667	0.734375000000000	0.734375000000000
14121	0.968750000000000	0.971354166666667	0.736979166666667	0.734375000000000
14141	0.968750000000000	0.971354166666667	0.736979166666667	0.734375000000000
14161	0.968750000000000	0.971354166666667	0.736979166666667	0.734375000000000
14181	0.968750000000000	0.971354166666667	0.736979166666667	0.734375000000000
14201	0.968750000000000	0.971354166666667	0.736979166666667	0.734375000000000
14221	0.968750000000000	0.971354166666667	0.736979166666667	0.734375000000000
14241	0.968750000000000	0.971354166666667	0.736979166666667	0.734375000000000
14261	0.968750000000000	0.971354166666667	0.736979166666667	0.734375000000000
14281	0.971354166666667	0.971354166666667	0.736979166666667	0.734375000000000
14301	0.971354166666667	0.971354166666667	0.736979166666667	0.734375000000000
14321	0.971354166666667	0.971354166666667	0.736979166666667	0.734375000000000
14341	0.971354166666667	0.971354166666667	0.736979166666667	0.734375000000000
14361	0.971354166666667	0.971354166666667	0.736979166666667	0.734375000000000
14381	0.971354166666667	0.971354166666667	0.736979166666667	0.734375000000000
14401	0.971354166666667	0.971354166666667	0.736979166666667	0.734375000000000
14421	0.971354166666667	0.971354166666667	0.736979166666667	0.734375000000000
14441	0.971354166666667	0.971354166666667	0.736979166666667	0.734375000000000
14461	0.971354166666667	0.971354166666667	0.736979166666667	0.734375000000000
14481	0.971354166666667	0.971354166666667	0.736979166666667	0.734375000000000
14501	0.971354166666667	0.971354166666667	0.736979166666667	0.734375000000000
14521	0.973958333333333	0.971354166666667	0.736979166666667	0.734375000000000
14541	0.973958333333333	0.971354166666667	0.736979166666667	0.734375000000000
14561	0.973958333333333	0.971354166666667	0.736979166666667	0.734375000000000
14581	0.973958333333333	0.971354166666667	0.736979166666667	0.734375000000000
14601	0.973958333333333	0.971354166666667	0.736979166666667	0.734375000000000
14621	0.973958333333333	0.971354166666667	0.736979166666667	0.734375000000000
14641	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14661	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14681	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14701	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14721	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14741	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14761	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14781	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14801	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14821	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14841	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14861	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14881	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14901	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14921	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14941	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14961	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
14981	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
15001	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
15021	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
15041	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
15061	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
15081	0.973958333333333	0.973958333333333	0.736979166666667	0.734375000000000
15101	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15121	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15141	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15161	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15181	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15201	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15221	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15241	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15261	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15281	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15301	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15321	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15341	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15361	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15381	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15401	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15421	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15441	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15461	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15481	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15501	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15521	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15541	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15561	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15581	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15601	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15621	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15641	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15661	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15681	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15701	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15721	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15741	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15761	0.973958333333333	0.973958333333333	0.736979166666667	0.736979166666667
15781	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
15801	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
15821	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
15841	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
15861	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
15881	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
15901	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
15921	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
15941	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
15961	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
15981	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16001	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16021	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16041	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16061	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16081	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16101	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16121	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16141	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16161	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16181	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16201	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16221	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16241	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16261	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16281	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16301	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16321	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16341	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16361	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16381	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16401	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16421	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16441	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16461	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16481	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16501	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16521	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16541	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16561	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16581	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16601	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16621	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16641	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16661	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16681	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16701	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16721	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16741	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16761	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16781	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16801	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16821	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16841	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16861	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16881	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16901	0.973958333333333	0.976562500000000	0.736979166666667	0.736979166666667
16921	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
16941	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
16961	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
16981	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17001	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17021	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17041	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17061	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17081	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17101	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17121	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17141	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17161	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17181	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17201	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17221	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17241	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17261	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17281	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17301	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17321	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17341	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17361	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17381	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17401	0.976562500000000	0.976562500000000	0.736979166666667	0.736979166666667
17421	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17441	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17461	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17481	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17501	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17521	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17541	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17561	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17581	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17601	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17621	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17641	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17661	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17681	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17701	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17721	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17741	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17761	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17781	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17801	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17821	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17841	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17861	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17881	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17901	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17921	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17941	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17961	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
17981	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18001	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18021	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18041	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18061	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18081	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18101	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18121	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18141	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18161	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18181	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18201	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18221	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18241	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18261	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18281	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18301	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18321	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18341	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18361	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18381	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18401	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18421	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18441	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18461	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18481	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18501	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18521	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18541	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18561	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18581	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18601	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18621	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18641	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18661	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18681	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18701	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18721	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18741	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18761	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18781	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18801	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18821	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18841	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18861	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18881	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18901	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18921	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18941	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18961	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
18981	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19001	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19021	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19041	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19061	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19081	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19101	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19121	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19141	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19161	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19181	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19201	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19221	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19241	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19261	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19281	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19301	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19321	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19341	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19361	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19381	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19401	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19421	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19441	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19461	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19481	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19501	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19521	0.976562500000000	0.976562500000000	0.739583333333333	0.736979166666667
19541	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19561	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19581	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19601	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19621	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19641	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19661	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19681	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19701	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19721	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19741	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19761	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19781	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19801	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19821	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19841	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19861	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19881	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19901	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19921	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19941	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19961	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333
19981	0.976562500000000	0.976562500000000	0.739583333333333	0.739583333333333

==> Revised version arXiv/NewPics/SAOL_Synthetic.txt <==
t	l55n0	l60n0
1	0	0
21	0	0
41	0.00781250000000000	0.0125000000000000
61	0.0437500000000000	0.0765625000000000
81	0.123437500000000	0.170312500000000
101	0.198437500000000	0.229687500000000
121	0.234375000000000	0.264062500000000
141	0.264062500000000	0.285937500000000
161	0.290625000000000	0.304687500000000
181	0.307812500000000	0.321875000000000
201	0.328125000000000	0.346875000000000
221	0.339062500000000	0.356250000000000
241	0.353125000000000	0.362500000000000
261	0.368750000000000	0.375000000000000
281	0.376562500000000	0.381250000000000
301	0.384375000000000	0.384375000000000
321	0.387500000000000	0.390625000000000
341	0.390625000000000	0.395312500000000
361	0.400000000000000	0.401562500000000
381	0.407812500000000	0.404687500000000
401	0.410937500000000	0.410937500000000
421	0.410937500000000	0.410937500000000
441	0.417187500000000	0.415625000000000
461	0.418750000000000	0.417187500000000
481	0.420312500000000	0.418750000000000
501	0.421875000000000	0.421875000000000
521	0.421875000000000	0.426562500000000
541	0.421875000000000	0.429687500000000
561	0.421875000000000	0.429687500000000
581	0.421875000000000	0.435937500000000
601	0.425000000000000	0.437500000000000
621	0.425000000000000	0.437500000000000
641	0.426562500000000	0.437500000000000
661	0.429687500000000	0.439062500000000
681	0.432812500000000	0.440625000000000
701	0.432812500000000	0.445312500000000
721	0.434375000000000	0.446875000000000
741	0.435937500000000	0.446875000000000
761	0.439062500000000	0.446875000000000
781	0.439062500000000	0.446875000000000
801	0.440625000000000	0.448437500000000
821	0.440625000000000	0.448437500000000
841	0.442187500000000	0.448437500000000
861	0.442187500000000	0.448437500000000
881	0.442187500000000	0.451562500000000
901	0.443750000000000	0.451562500000000
921	0.446875000000000	0.451562500000000
941	0.446875000000000	0.451562500000000
961	0.450000000000000	0.454687500000000
981	0.451562500000000	0.454687500000000
1001	0.453125000000000	0.457812500000000
1021	0.453125000000000	0.457812500000000
1041	0.456250000000000	0.457812500000000
1061	0.456250000000000	0.459375000000000
1081	0.456250000000000	0.460937500000000
1101	0.456250000000000	0.464062500000000
1121	0.456250000000000	0.465625000000000
1141	0.456250000000000	0.465625000000000
1161	0.456250000000000	0.467187500000000
1181	0.459375000000000	0.467187500000000
1201	0.460937500000000	0.467187500000000
1221	0.464062500000000	0.467187500000000
1241	0.464062500000000	0.468750000000000
1261	0.464062500000000	0.468750000000000
1281	0.464062500000000	0.468750000000000
1301	0.464062500000000	0.470312500000000
1321	0.465625000000000	0.470312500000000
1341	0.465625000000000	0.470312500000000
1361	0.465625000000000	0.471875000000000
1381	0.467187500000000	0.473437500000000
1401	0.467187500000000	0.473437500000000
1421	0.468750000000000	0.473437500000000
1441	0.470312500000000	0.473437500000000
1461	0.470312500000000	0.473437500000000
1481	0.470312500000000	0.475000000000000
1501	0.470312500000000	0.475000000000000
1521	0.470312500000000	0.475000000000000
1541	0.470312500000000	0.475000000000000
1561	0.470312500000000	0.475000000000000
1581	0.470312500000000	0.475000000000000
1601	0.470312500000000	0.475000000000000
1621	0.470312500000000	0.475000000000000
1641	0.470312500000000	0.475000000000000
1661	0.470312500000000	0.475000000000000
1681	0.470312500000000	0.475000000000000
1701	0.470312500000000	0.475000000000000
1721	0.471875000000000	0.475000000000000
1741	0.471875000000000	0.475000000000000
1761	0.471875000000000	0.475000000000000
1781	0.471875000000000	0.476562500000000
1801	0.471875000000000	0.476562500000000
1821	0.471875000000000	0.476562500000000
1841	0.473437500000000	0.478125000000000
1861	0.473437500000000	0.478125000000000
1881	0.473437500000000	0.478125000000000
1901	0.473437500000000	0.478125000000000
1921	0.473437500000000	0.479687500000000
1941	0.473437500000000	0.479687500000000
1961	0.473437500000000	0.479687500000000
1981	0.473437500000000	0.481250000000000
2001	0.473437500000000	0.481250000000000
2021	0.476562500000000	0.481250000000000
2041	0.476562500000000	0.481250000000000
2061	0.476562500000000	0.481250000000000
2081	0.476562500000000	0.481250000000000
2101	0.476562500000000	0.481250000000000
2121	0.476562500000000	0.481250000000000
2141	0.476562500000000	0.481250000000000
2161	0.476562500000000	0.481250000000000
2181	0.476562500000000	0.481250000000000
2201	0.476562500000000	0.481250000000000
2221	0.476562500000000	0.481250000000000
2241	0.479687500000000	0.481250000000000
2261	0.479687500000000	0.484375000000000
2281	0.479687500000000	0.485937500000000
2301	0.479687500000000	0.485937500000000
2321	0.479687500000000	0.489062500000000
2341	0.479687500000000	0.489062500000000
2361	0.479687500000000	0.489062500000000
2381	0.479687500000000	0.489062500000000
2401	0.479687500000000	0.489062500000000
2421	0.479687500000000	0.489062500000000
2441	0.479687500000000	0.489062500000000
2461	0.479687500000000	0.490625000000000
2481	0.481250000000000	0.490625000000000
2501	0.481250000000000	0.490625000000000
2521	0.481250000000000	0.490625000000000
2541	0.482812500000000	0.490625000000000
2561	0.485937500000000	0.490625000000000
2581	0.485937500000000	0.490625000000000
2601	0.485937500000000	0.490625000000000
2621	0.485937500000000	0.490625000000000
2641	0.485937500000000	0.490625000000000
2661	0.487500000000000	0.490625000000000
2681	0.487500000000000	0.490625000000000
2701	0.487500000000000	0.490625000000000
2721	0.487500000000000	0.490625000000000
2741	0.487500000000000	0.490625000000000
2761	0.487500000000000	0.490625000000000
2781	0.487500000000000	0.490625000000000
2801	0.487500000000000	0.490625000000000
2821	0.487500000000000	0.490625000000000
2841	0.487500000000000	0.490625000000000
2861	0.489062500000000	0.490625000000000
2881	0.489062500000000	0.490625000000000
2901	0.489062500000000	0.490625000000000
2921	0.489062500000000	0.490625000000000
2941	0.489062500000000	0.490625000000000
2961	0.489062500000000	0.490625000000000
2981	0.489062500000000	0.490625000000000
3001	0.489062500000000	0.492187500000000
3021	0.489062500000000	0.492187500000000
3041	0.489062500000000	0.492187500000000
3061	0.489062500000000	0.492187500000000
3081	0.489062500000000	0.492187500000000
3101	0.489062500000000	0.492187500000000
3121	0.489062500000000	0.492187500000000
3141	0.489062500000000	0.492187500000000
3161	0.489062500000000	0.492187500000000
3181	0.489062500000000	0.492187500000000
3201	0.489062500000000	0.492187500000000
3221	0.489062500000000	0.492187500000000
3241	0.489062500000000	0.492187500000000
3261	0.489062500000000	0.492187500000000
3281	0.489062500000000	0.493750000000000
3301	0.489062500000000	0.493750000000000
3321	0.489062500000000	0.493750000000000
3341	0.489062500000000	0.493750000000000
3361	0.489062500000000	0.493750000000000
3381	0.489062500000000	0.493750000000000
3401	0.489062500000000	0.493750000000000
3421	0.489062500000000	0.493750000000000
3441	0.489062500000000	0.493750000000000
3461	0.489062500000000	0.493750000000000
3481	0.489062500000000	0.493750000000000
3501	0.489062500000000	0.493750000000000
3521	0.489062500000000	0.493750000000000
3541	0.490625000000000	0.493750000000000
3561	0.490625000000000	0.493750000000000
3581	0.490625000000000	0.493750000000000
3601	0.490625000000000	0.493750000000000
3621	0.490625000000000	0.493750000000000
3641	0.490625000000000	0.493750000000000
3661	0.490625000000000	0.493750000000000
3681	0.490625000000000	0.493750000000000
3701	0.490625000000000	0.495312500000000
3721	0.490625000000000	0.495312500000000
3741	0.490625000000000	0.495312500000000
3761	0.490625000000000	0.495312500000000
3781	0.490625000000000	0.495312500000000
3801	0.490625000000000	0.495312500000000
3821	0.490625000000000	0.495312500000000
3841	0.490625000000000	0.495312500000000
3861	0.490625000000000	0.495312500000000
3881	0.490625000000000	0.496875000000000
3901	0.490625000000000	0.496875000000000
3921	0.490625000000000	0.496875000000000
3941	0.490625000000000	0.496875000000000
3961	0.490625000000000	0.496875000000000
3981	0.490625000000000	0.498437500000000
4001	0.490625000000000	0.498437500000000
4021	0.490625000000000	0.498437500000000
4041	0.490625000000000	0.498437500000000
4061	0.490625000000000	0.498437500000000
4081	0.490625000000000	0.498437500000000
4101	0.490625000000000	0.498437500000000
4121	0.490625000000000	0.498437500000000
4141	0.490625000000000	0.498437500000000
4161	0.490625000000000	0.498437500000000
4181	0.490625000000000	0.498437500000000
4201	0.490625000000000	0.498437500000000
4221	0.490625000000000	0.498437500000000
4241	0.490625000000000	0.498437500000000
4261	0.490625000000000	0.498437500000000
4281	0.490625000000000	0.498437500000000
4301	0.490625000000000	0.498437500000000
4321	0.490625000000000	0.498437500000000
4341	0.490625000000000	0.498437500000000
4361	0.490625000000000	0.498437500000000
4381	0.490625000000000	0.498437500000000
4401	0.490625000000000	0.498437500000000
4421	0.492187500000000	0.498437500000000
4441	0.492187500000000	0.498437500000000
4461	0.492187500000000	0.498437500000000
4481	0.492187500000000	0.498437500000000
4501	0.492187500000000	0.498437500000000
4521	0.492187500000000	0.498437500000000
4541	0.492187500000000	0.498437500000000
4561	0.492187500000000	0.498437500000000
4581	0.492187500000000	0.498437500000000
4601	0.492187500000000	0.498437500000000
4621	0.492187500000000	0.498437500000000
4641	0.493750000000000	0.498437500000000
4661	0.493750000000000	0.498437500000000
4681	0.493750000000000	0.498437500000000
4701	0.493750000000000	0.498437500000000
4721	0.493750000000000	0.498437500000000
4741	0.493750000000000	0.498437500000000
4761	0.493750000000000	0.498437500000000
4781	0.493750000000000	0.498437500000000
4801	0.493750000000000	0.498437500000000
4821	0.493750000000000	0.498437500000000
4841	0.495312500000000	0.498437500000000
4861	0.496875000000000	0.498437500000000
4881	0.496875000000000	0.498437500000000
4901	0.496875000000000	0.498437500000000
4921	0.496875000000000	0.498437500000000
4941	0.496875000000000	0.498437500000000
4961	0.496875000000000	0.498437500000000
4981	0.496875000000000	0.498437500000000
5001	0.496875000000000	0.498437500000000
5021	0.496875000000000	0.498437500000000
5041	0.496875000000000	0.498437500000000
5061	0.496875000000000	0.498437500000000
5081	0.498437500000000	0.498437500000000
5101	0.498437500000000	0.498437500000000
5121	0.498437500000000	0.498437500000000
5141	0.498437500000000	0.498437500000000
5161	0.498437500000000	0.498437500000000
5181	0.498437500000000	0.498437500000000
5201	0.498437500000000	0.498437500000000
5221	0.498437500000000	0.498437500000000
5241	0.498437500000000	0.498437500000000
5261	0.498437500000000	0.498437500000000
5281	0.498437500000000	0.498437500000000
5301	0.498437500000000	0.498437500000000
5321	0.498437500000000	0.498437500000000
5341	0.498437500000000	0.498437500000000
5361	0.498437500000000	0.498437500000000
5381	0.498437500000000	0.498437500000000
5401	0.498437500000000	0.498437500000000
5421	0.498437500000000	0.498437500000000
5441	0.500000000000000	0.498437500000000
5461	0.500000000000000	0.498437500000000
5481	0.500000000000000	0.498437500000000
5501	0.500000000000000	0.498437500000000
5521	0.500000000000000	0.498437500000000
5541	0.500000000000000	0.498437500000000
5561	0.500000000000000	0.498437500000000
5581	0.500000000000000	0.498437500000000
5601	0.500000000000000	0.498437500000000
5621	0.500000000000000	0.498437500000000
5641	0.500000000000000	0.498437500000000
5661	0.500000000000000	0.498437500000000
5681	0.500000000000000	0.498437500000000
5701	0.500000000000000	0.498437500000000
5721	0.500000000000000	0.498437500000000
5741	0.500000000000000	0.500000000000000
5761	0.500000000000000	0.500000000000000
5781	0.500000000000000	0.500000000000000
5801	0.500000000000000	0.500000000000000
5821	0.501562500000000	0.500000000000000
5841	0.501562500000000	0.500000000000000
5861	0.501562500000000	0.500000000000000
5881	0.501562500000000	0.500000000000000
5901	0.501562500000000	0.500000000000000
5921	0.501562500000000	0.500000000000000
5941	0.501562500000000	0.500000000000000
5961	0.501562500000000	0.500000000000000
5981	0.501562500000000	0.500000000000000
6001	0.501562500000000	0.500000000000000
6021	0.501562500000000	0.500000000000000
6041	0.501562500000000	0.500000000000000
6061	0.501562500000000	0.500000000000000
6081	0.501562500000000	0.500000000000000
6101	0.501562500000000	0.500000000000000
6121	0.501562500000000	0.500000000000000
6141	0.501562500000000	0.500000000000000
6161	0.501562500000000	0.500000000000000
6181	0.501562500000000	0.500000000000000
6201	0.501562500000000	0.500000000000000
6221	0.501562500000000	0.500000000000000
6241	0.501562500000000	0.500000000000000
6261	0.501562500000000	0.500000000000000
6281	0.501562500000000	0.500000000000000
6301	0.501562500000000	0.500000000000000
6321	0.501562500000000	0.500000000000000
6341	0.501562500000000	0.500000000000000
6361	0.501562500000000	0.500000000000000
6381	0.501562500000000	0.500000000000000
6401	0.501562500000000	0.500000000000000
6421	0.501562500000000	0.500000000000000
6441	0.501562500000000	0.500000000000000
6461	0.501562500000000	0.500000000000000
6481	0.501562500000000	0.500000000000000
6501	0.501562500000000	0.500000000000000
6521	0.501562500000000	0.500000000000000
6541	0.501562500000000	0.500000000000000
6561	0.501562500000000	0.500000000000000
6581	0.501562500000000	0.500000000000000
6601	0.501562500000000	0.500000000000000
6621	0.501562500000000	0.500000000000000
6641	0.501562500000000	0.500000000000000
6661	0.501562500000000	0.500000000000000
6681	0.501562500000000	0.500000000000000
6701	0.501562500000000	0.500000000000000
6721	0.501562500000000	0.500000000000000
6741	0.501562500000000	0.500000000000000
6761	0.501562500000000	0.500000000000000
6781	0.501562500000000	0.500000000000000
6801	0.501562500000000	0.500000000000000
6821	0.501562500000000	0.500000000000000
6841	0.501562500000000	0.500000000000000
6861	0.501562500000000	0.500000000000000
6881	0.501562500000000	0.500000000000000
6901	0.501562500000000	0.500000000000000
6921	0.501562500000000	0.500000000000000
6941	0.501562500000000	0.500000000000000
6961	0.501562500000000	0.500000000000000
6981	0.501562500000000	0.500000000000000
7001	0.501562500000000	0.500000000000000
7021	0.501562500000000	0.500000000000000
7041	0.501562500000000	0.500000000000000
7061	0.501562500000000	0.500000000000000
7081	0.501562500000000	0.500000000000000
7101	0.501562500000000	0.500000000000000
7121	0.501562500000000	0.500000000000000
7141	0.501562500000000	0.500000000000000
7161	0.501562500000000	0.500000000000000
7181	0.501562500000000	0.500000000000000
7201	0.501562500000000	0.500000000000000
7221	0.501562500000000	0.500000000000000
7241	0.501562500000000	0.500000000000000
7261	0.501562500000000	0.500000000000000
7281	0.501562500000000	0.500000000000000
7301	0.501562500000000	0.500000000000000
7321	0.501562500000000	0.500000000000000
7341	0.501562500000000	0.500000000000000
7361	0.501562500000000	0.500000000000000
7381	0.501562500000000	0.500000000000000
7401	0.501562500000000	0.500000000000000
7421	0.501562500000000	0.500000000000000
7441	0.501562500000000	0.500000000000000
7461	0.501562500000000	0.500000000000000
7481	0.501562500000000	0.500000000000000
7501	0.501562500000000	0.500000000000000
7521	0.501562500000000	0.500000000000000
7541	0.501562500000000	0.500000000000000
7561	0.501562500000000	0.500000000000000
7581	0.501562500000000	0.500000000000000
7601	0.501562500000000	0.500000000000000
7621	0.501562500000000	0.500000000000000
7641	0.501562500000000	0.500000000000000
7661	0.501562500000000	0.500000000000000
7681	0.501562500000000	0.500000000000000
7701	0.501562500000000	0.500000000000000
7721	0.501562500000000	0.500000000000000
7741	0.501562500000000	0.500000000000000
7761	0.501562500000000	0.500000000000000
7781	0.501562500000000	0.500000000000000
7801	0.501562500000000	0.500000000000000
7821	0.501562500000000	0.500000000000000
7841	0.501562500000000	0.500000000000000
7861	0.501562500000000	0.500000000000000
7881	0.501562500000000	0.500000000000000
7901	0.501562500000000	0.500000000000000
7921	0.501562500000000	0.500000000000000
7941	0.501562500000000	0.500000000000000
7961	0.501562500000000	0.500000000000000
7981	0.501562500000000	0.500000000000000
8001	0.501562500000000	0.500000000000000
8021	0.501562500000000	0.500000000000000
8041	0.501562500000000	0.500000000000000
8061	0.501562500000000	0.500000000000000
8081	0.501562500000000	0.500000000000000
8101	0.501562500000000	0.500000000000000
8121	0.501562500000000	0.500000000000000
8141	0.501562500000000	0.500000000000000
8161	0.501562500000000	0.500000000000000
8181	0.501562500000000	0.500000000000000
8201	0.501562500000000	0.500000000000000
8221	0.501562500000000	0.500000000000000
8241	0.501562500000000	0.500000000000000
8261	0.501562500000000	0.500000000000000
8281	0.501562500000000	0.500000000000000
8301	0.501562500000000	0.500000000000000
8321	0.501562500000000	0.500000000000000
8341	0.501562500000000	0.500000000000000
8361	0.501562500000000	0.500000000000000
8381	0.501562500000000	0.500000000000000
8401	0.501562500000000	0.500000000000000
8421	0.501562500000000	0.500000000000000
8441	0.501562500000000	0.500000000000000
8461	0.501562500000000	0.500000000000000
8481	0.501562500000000	0.500000000000000
8501	0.501562500000000	0.500000000000000
8521	0.501562500000000	0.500000000000000
8541	0.501562500000000	0.500000000000000
8561	0.501562500000000	0.500000000000000
8581	0.501562500000000	0.500000000000000
8601	0.501562500000000	0.500000000000000
8621	0.501562500000000	0.500000000000000
8641	0.501562500000000	0.500000000000000
8661	0.501562500000000	0.500000000000000
8681	0.501562500000000	0.500000000000000
8701	0.501562500000000	0.500000000000000
8721	0.501562500000000	0.500000000000000
8741	0.501562500000000	0.500000000000000
8761	0.501562500000000	0.500000000000000
8781	0.501562500000000	0.500000000000000
8801	0.501562500000000	0.500000000000000
8821	0.501562500000000	0.500000000000000
8841	0.501562500000000	0.500000000000000
8861	0.501562500000000	0.500000000000000
8881	0.501562500000000	0.500000000000000
8901	0.501562500000000	0.500000000000000
8921	0.501562500000000	0.500000000000000
8941	0.501562500000000	0.500000000000000
8961	0.501562500000000	0.500000000000000
8981	0.501562500000000	0.500000000000000
9001	0.501562500000000	0.500000000000000
9021	0.501562500000000	0.500000000000000
9041	0.501562500000000	0.500000000000000
9061	0.501562500000000	0.500000000000000
9081	0.501562500000000	0.500000000000000
9101	0.501562500000000	0.500000000000000
9121	0.501562500000000	0.500000000000000
9141	0.501562500000000	0.500000000000000
9161	0.501562500000000	0.500000000000000
9181	0.501562500000000	0.500000000000000
9201	0.501562500000000	0.500000000000000
9221	0.501562500000000	0.500000000000000
9241	0.501562500000000	0.500000000000000
9261	0.501562500000000	0.500000000000000
9281	0.501562500000000	0.500000000000000
9301	0.501562500000000	0.500000000000000
9321	0.501562500000000	0.500000000000000
9341	0.501562500000000	0.500000000000000
9361	0.501562500000000	0.500000000000000
9381	0.501562500000000	0.500000000000000
9401	0.501562500000000	0.500000000000000
9421	0.501562500000000	0.500000000000000
9441	0.501562500000000	0.500000000000000
9461	0.501562500000000	0.500000000000000
9481	0.501562500000000	0.500000000000000
9501	0.501562500000000	0.500000000000000
9521	0.501562500000000	0.500000000000000
9541	0.501562500000000	0.500000000000000
9561	0.501562500000000	0.500000000000000
9581	0.501562500000000	0.500000000000000
9601	0.501562500000000	0.500000000000000
9621	0.501562500000000	0.500000000000000
9641	0.501562500000000	0.500000000000000
9661	0.501562500000000	0.500000000000000
9681	0.501562500000000	0.500000000000000
9701	0.501562500000000	0.500000000000000
9721	0.501562500000000	0.500000000000000
9741	0.501562500000000	0.500000000000000
9761	0.501562500000000	0.500000000000000
9781	0.501562500000000	0.500000000000000
9801	0.501562500000000	0.500000000000000
9821	0.501562500000000	0.500000000000000
9841	0.501562500000000	0.500000000000000
9861	0.501562500000000	0.500000000000000
9881	0.501562500000000	0.500000000000000
9901	0.501562500000000	0.500000000000000
9921	0.501562500000000	0.500000000000000
9941	0.501562500000000	0.500000000000000
9961	0.501562500000000	0.500000000000000
9981	0.501562500000000	0.500000000000000
10001	0.501562500000000	0.500000000000000
10021	0.501562500000000	0.500000000000000
10041	0.501562500000000	0.500000000000000
10061	0.501562500000000	0.500000000000000
10081	0.501562500000000	0.500000000000000
10101	0.501562500000000	0.500000000000000
10121	0.501562500000000	0.500000000000000
10141	0.501562500000000	0.500000000000000
10161	0.501562500000000	0.500000000000000
10181	0.501562500000000	0.500000000000000
10201	0.501562500000000	0.500000000000000
10221	0.501562500000000	0.500000000000000
10241	0.501562500000000	0.500000000000000
10261	0.501562500000000	0.500000000000000
10281	0.501562500000000	0.500000000000000
10301	0.501562500000000	0.500000000000000
10321	0.501562500000000	0.500000000000000
10341	0.501562500000000	0.500000000000000
10361	0.501562500000000	0.500000000000000
10381	0.501562500000000	0.500000000000000
10401	0.501562500000000	0.500000000000000
10421	0.501562500000000	0.500000000000000
10441	0.501562500000000	0.500000000000000
10461	0.501562500000000	0.500000000000000
10481	0.501562500000000	0.500000000000000
10501	0.501562500000000	0.500000000000000
10521	0.501562500000000	0.500000000000000
10541	0.501562500000000	0.500000000000000
10561	0.501562500000000	0.500000000000000
10581	0.501562500000000	0.500000000000000
10601	0.501562500000000	0.500000000000000
10621	0.501562500000000	0.500000000000000
10641	0.501562500000000	0.500000000000000
10661	0.501562500000000	0.500000000000000
10681	0.501562500000000	0.500000000000000
10701	0.501562500000000	0.500000000000000
10721	0.501562500000000	0.500000000000000
10741	0.501562500000000	0.500000000000000
10761	0.501562500000000	0.500000000000000
10781	0.501562500000000	0.500000000000000
10801	0.501562500000000	0.500000000000000
10821	0.501562500000000	0.500000000000000
10841	0.501562500000000	0.500000000000000
10861	0.501562500000000	0.500000000000000
10881	0.501562500000000	0.500000000000000
10901	0.501562500000000	0.500000000000000
10921	0.501562500000000	0.500000000000000
10941	0.501562500000000	0.500000000000000
10961	0.501562500000000	0.500000000000000
10981	0.501562500000000	0.500000000000000
11001	0.501562500000000	0.500000000000000
11021	0.501562500000000	0.500000000000000
11041	0.501562500000000	0.500000000000000
11061	0.501562500000000	0.500000000000000
11081	0.501562500000000	0.500000000000000
11101	0.501562500000000	0.500000000000000
11121	0.501562500000000	0.500000000000000
11141	0.501562500000000	0.500000000000000
11161	0.501562500000000	0.500000000000000
11181	0.501562500000000	0.500000000000000
11201	0.501562500000000	0.500000000000000
11221	0.501562500000000	0.500000000000000
11241	0.501562500000000	0.500000000000000
11261	0.501562500000000	0.500000000000000
11281	0.501562500000000	0.500000000000000
11301	0.501562500000000	0.500000000000000
11321	0.501562500000000	0.500000000000000
11341	0.501562500000000	0.500000000000000
11361	0.501562500000000	0.500000000000000
11381	0.501562500000000	0.500000000000000
11401	0.501562500000000	0.500000000000000
11421	0.501562500000000	0.500000000000000
11441	0.501562500000000	0.500000000000000
11461	0.501562500000000	0.500000000000000
11481	0.501562500000000	0.500000000000000
11501	0.501562500000000	0.500000000000000
11521	0.501562500000000	0.500000000000000
11541	0.501562500000000	0.500000000000000
11561	0.501562500000000	0.500000000000000
11581	0.501562500000000	0.500000000000000
11601	0.501562500000000	0.500000000000000
11621	0.501562500000000	0.500000000000000
11641	0.501562500000000	0.500000000000000
11661	0.501562500000000	0.500000000000000
11681	0.501562500000000	0.500000000000000
11701	0.501562500000000	0.500000000000000
11721	0.501562500000000	0.500000000000000
11741	0.501562500000000	0.500000000000000
11761	0.501562500000000	0.500000000000000
11781	0.501562500000000	0.500000000000000
11801	0.501562500000000	0.500000000000000
11821	0.501562500000000	0.500000000000000
11841	0.501562500000000	0.500000000000000
11861	0.501562500000000	0.500000000000000
11881	0.501562500000000	0.500000000000000
11901	0.501562500000000	0.500000000000000
11921	0.501562500000000	0.500000000000000
11941	0.501562500000000	0.500000000000000
11961	0.501562500000000	0.500000000000000
11981	0.501562500000000	0.500000000000000
12001	0.501562500000000	0.500000000000000
12021	0.501562500000000	0.500000000000000
12041	0.501562500000000	0.500000000000000
12061	0.501562500000000	0.500000000000000
12081	0.501562500000000	0.500000000000000
12101	0.501562500000000	0.500000000000000
12121	0.501562500000000	0.500000000000000
12141	0.501562500000000	0.500000000000000
12161	0.501562500000000	0.500000000000000
12181	0.501562500000000	0.500000000000000
12201	0.501562500000000	0.500000000000000
12221	0.501562500000000	0.500000000000000
12241	0.501562500000000	0.500000000000000
12261	0.501562500000000	0.500000000000000
12281	0.501562500000000	0.500000000000000
12301	0.501562500000000	0.500000000000000
12321	0.501562500000000	0.500000000000000
12341	0.501562500000000	0.500000000000000
12361	0.501562500000000	0.500000000000000
12381	0.501562500000000	0.500000000000000
12401	0.501562500000000	0.500000000000000
12421	0.501562500000000	0.500000000000000
12441	0.501562500000000	0.500000000000000
12461	0.501562500000000	0.500000000000000
12481	0.501562500000000	0.500000000000000
12501	0.501562500000000	0.500000000000000
12521	0.501562500000000	0.500000000000000
12541	0.501562500000000	0.500000000000000
12561	0.501562500000000	0.500000000000000
12581	0.501562500000000	0.500000000000000
12601	0.501562500000000	0.500000000000000
12621	0.501562500000000	0.500000000000000
12641	0.501562500000000	0.500000000000000
12661	0.501562500000000	0.500000000000000
12681	0.501562500000000	0.500000000000000
12701	0.501562500000000	0.500000000000000
12721	0.501562500000000	0.500000000000000
12741	0.501562500000000	0.500000000000000
12761	0.501562500000000	0.500000000000000
12781	0.501562500000000	0.500000000000000
12801	0.501562500000000	0.500000000000000
12821	0.501562500000000	0.500000000000000
12841	0.501562500000000	0.500000000000000
12861	0.501562500000000	0.500000000000000
12881	0.501562500000000	0.500000000000000
12901	0.501562500000000	0.500000000000000
12921	0.501562500000000	0.500000000000000
12941	0.501562500000000	0.500000000000000
12961	0.501562500000000	0.500000000000000
12981	0.501562500000000	0.500000000000000
13001	0.501562500000000	0.500000000000000
13021	0.501562500000000	0.500000000000000
13041	0.501562500000000	0.500000000000000
13061	0.501562500000000	0.500000000000000
13081	0.501562500000000	0.500000000000000
13101	0.501562500000000	0.500000000000000
13121	0.501562500000000	0.500000000000000
13141	0.501562500000000	0.500000000000000
13161	0.501562500000000	0.500000000000000
13181	0.501562500000000	0.500000000000000
13201	0.501562500000000	0.500000000000000
13221	0.501562500000000	0.500000000000000
13241	0.501562500000000	0.500000000000000
13261	0.501562500000000	0.500000000000000
13281	0.501562500000000	0.500000000000000
13301	0.501562500000000	0.500000000000000
13321	0.501562500000000	0.500000000000000
13341	0.501562500000000	0.500000000000000
13361	0.501562500000000	0.500000000000000
13381	0.501562500000000	0.500000000000000
13401	0.501562500000000	0.500000000000000
13421	0.501562500000000	0.500000000000000
13441	0.501562500000000	0.500000000000000
13461	0.501562500000000	0.500000000000000
13481	0.501562500000000	0.500000000000000
13501	0.501562500000000	0.500000000000000
13521	0.501562500000000	0.500000000000000
13541	0.501562500000000	0.500000000000000
13561	0.501562500000000	0.500000000000000
13581	0.501562500000000	0.500000000000000
13601	0.501562500000000	0.500000000000000
13621	0.501562500000000	0.500000000000000
13641	0.501562500000000	0.500000000000000
13661	0.501562500000000	0.500000000000000
13681	0.501562500000000	0.500000000000000
13701	0.501562500000000	0.500000000000000
13721	0.501562500000000	0.500000000000000
13741	0.501562500000000	0.500000000000000
13761	0.501562500000000	0.500000000000000
13781	0.501562500000000	0.500000000000000
13801	0.501562500000000	0.500000000000000
13821	0.501562500000000	0.500000000000000
13841	0.503125000000000	0.500000000000000
13861	0.503125000000000	0.500000000000000
13881	0.503125000000000	0.500000000000000
13901	0.503125000000000	0.500000000000000
13921	0.503125000000000	0.500000000000000
13941	0.503125000000000	0.500000000000000
13961	0.503125000000000	0.500000000000000
13981	0.503125000000000	0.500000000000000
14001	0.503125000000000	0.500000000000000
14021	0.503125000000000	0.500000000000000
14041	0.503125000000000	0.500000000000000
14061	0.503125000000000	0.500000000000000
14081	0.503125000000000	0.500000000000000
14101	0.503125000000000	0.500000000000000
14121	0.503125000000000	0.500000000000000
14141	0.503125000000000	0.500000000000000
14161	0.503125000000000	0.500000000000000
14181	0.503125000000000	0.500000000000000
14201	0.503125000000000	0.500000000000000
14221	0.503125000000000	0.500000000000000
14241	0.503125000000000	0.500000000000000
14261	0.503125000000000	0.500000000000000
14281	0.503125000000000	0.500000000000000
14301	0.503125000000000	0.500000000000000
14321	0.503125000000000	0.500000000000000
14341	0.503125000000000	0.500000000000000
14361	0.503125000000000	0.500000000000000
14381	0.503125000000000	0.500000000000000
14401	0.503125000000000	0.500000000000000
14421	0.503125000000000	0.500000000000000
14441	0.503125000000000	0.500000000000000
14461	0.503125000000000	0.500000000000000
14481	0.503125000000000	0.500000000000000
14501	0.503125000000000	0.500000000000000
14521	0.503125000000000	0.500000000000000
14541	0.503125000000000	0.500000000000000
14561	0.503125000000000	0.500000000000000
14581	0.503125000000000	0.500000000000000
14601	0.503125000000000	0.500000000000000
14621	0.503125000000000	0.500000000000000
14641	0.503125000000000	0.500000000000000
14661	0.503125000000000	0.500000000000000
14681	0.503125000000000	0.500000000000000
14701	0.503125000000000	0.500000000000000
14721	0.503125000000000	0.500000000000000
14741	0.503125000000000	0.500000000000000
14761	0.503125000000000	0.500000000000000
14781	0.503125000000000	0.500000000000000
14801	0.503125000000000	0.500000000000000
14821	0.503125000000000	0.500000000000000
14841	0.503125000000000	0.500000000000000
14861	0.503125000000000	0.500000000000000
14881	0.503125000000000	0.500000000000000
14901	0.503125000000000	0.500000000000000
14921	0.503125000000000	0.500000000000000
14941	0.503125000000000	0.500000000000000
14961	0.503125000000000	0.500000000000000
14981	0.503125000000000	0.500000000000000
15001	0.503125000000000	0.500000000000000
15021	0.503125000000000	0.500000000000000
15041	0.503125000000000	0.500000000000000
15061	0.503125000000000	0.500000000000000
15081	0.503125000000000	0.500000000000000
15101	0.503125000000000	0.500000000000000
15121	0.503125000000000	0.500000000000000
15141	0.503125000000000	0.500000000000000
15161	0.503125000000000	0.500000000000000
15181	0.503125000000000	0.500000000000000
15201	0.503125000000000	0.500000000000000
15221	0.503125000000000	0.500000000000000
15241	0.503125000000000	0.500000000000000
15261	0.503125000000000	0.500000000000000
15281	0.503125000000000	0.500000000000000
15301	0.503125000000000	0.500000000000000
15321	0.503125000000000	0.500000000000000
15341	0.503125000000000	0.500000000000000
15361	0.503125000000000	0.500000000000000
15381	0.503125000000000	0.500000000000000
15401	0.503125000000000	0.500000000000000
15421	0.503125000000000	0.500000000000000
15441	0.503125000000000	0.500000000000000
15461	0.503125000000000	0.500000000000000
15481	0.503125000000000	0.500000000000000
15501	0.503125000000000	0.500000000000000
15521	0.503125000000000	0.500000000000000
15541	0.503125000000000	0.500000000000000
15561	0.503125000000000	0.500000000000000
15581	0.503125000000000	0.500000000000000
15601	0.503125000000000	0.500000000000000
15621	0.503125000000000	0.500000000000000
15641	0.503125000000000	0.500000000000000
15661	0.503125000000000	0.500000000000000
15681	0.503125000000000	0.500000000000000
15701	0.503125000000000	0.500000000000000
15721	0.503125000000000	0.500000000000000
15741	0.503125000000000	0.500000000000000
15761	0.503125000000000	0.500000000000000
15781	0.503125000000000	0.500000000000000
15801	0.503125000000000	0.500000000000000
15821	0.503125000000000	0.500000000000000
15841	0.503125000000000	0.500000000000000
15861	0.503125000000000	0.500000000000000
15881	0.503125000000000	0.500000000000000
15901	0.503125000000000	0.500000000000000
15921	0.503125000000000	0.500000000000000
15941	0.503125000000000	0.500000000000000
15961	0.503125000000000	0.500000000000000
15981	0.503125000000000	0.500000000000000
16001	0.503125000000000	0.500000000000000
16021	0.503125000000000	0.500000000000000
16041	0.503125000000000	0.500000000000000
16061	0.503125000000000	0.500000000000000
16081	0.503125000000000	0.500000000000000
16101	0.503125000000000	0.500000000000000
16121	0.503125000000000	0.500000000000000
16141	0.503125000000000	0.500000000000000
16161	0.503125000000000	0.500000000000000
16181	0.503125000000000	0.500000000000000
16201	0.503125000000000	0.500000000000000
16221	0.503125000000000	0.500000000000000
16241	0.503125000000000	0.500000000000000
16261	0.503125000000000	0.500000000000000
16281	0.503125000000000	0.500000000000000
16301	0.503125000000000	0.500000000000000
16321	0.503125000000000	0.500000000000000
16341	0.503125000000000	0.500000000000000
16361	0.503125000000000	0.500000000000000
16381	0.503125000000000	0.500000000000000
16401	0.503125000000000	0.500000000000000
16421	0.503125000000000	0.500000000000000
16441	0.503125000000000	0.500000000000000
16461	0.503125000000000	0.500000000000000
16481	0.503125000000000	0.500000000000000
16501	0.503125000000000	0.500000000000000
16521	0.503125000000000	0.500000000000000
16541	0.503125000000000	0.500000000000000
16561	0.503125000000000	0.500000000000000
16581	0.503125000000000	0.500000000000000
16601	0.503125000000000	0.500000000000000
16621	0.503125000000000	0.500000000000000
16641	0.503125000000000	0.500000000000000
16661	0.503125000000000	0.500000000000000
16681	0.503125000000000	0.500000000000000
16701	0.503125000000000	0.500000000000000
16721	0.503125000000000	0.500000000000000
16741	0.503125000000000	0.500000000000000
16761	0.503125000000000	0.500000000000000
16781	0.503125000000000	0.500000000000000
16801	0.503125000000000	0.500000000000000
16821	0.503125000000000	0.500000000000000
16841	0.503125000000000	0.500000000000000
16861	0.503125000000000	0.500000000000000
16881	0.503125000000000	0.500000000000000
16901	0.503125000000000	0.500000000000000
16921	0.503125000000000	0.500000000000000
16941	0.503125000000000	0.500000000000000
16961	0.503125000000000	0.500000000000000
16981	0.503125000000000	0.500000000000000
17001	0.503125000000000	0.500000000000000
17021	0.503125000000000	0.500000000000000
17041	0.503125000000000	0.500000000000000
17061	0.503125000000000	0.500000000000000
17081	0.503125000000000	0.500000000000000
17101	0.503125000000000	0.500000000000000
17121	0.503125000000000	0.500000000000000
17141	0.503125000000000	0.500000000000000
17161	0.503125000000000	0.500000000000000
17181	0.503125000000000	0.500000000000000
17201	0.503125000000000	0.500000000000000
17221	0.503125000000000	0.500000000000000
17241	0.503125000000000	0.500000000000000
17261	0.503125000000000	0.500000000000000
17281	0.503125000000000	0.500000000000000
17301	0.503125000000000	0.500000000000000
17321	0.503125000000000	0.500000000000000
17341	0.503125000000000	0.500000000000000
17361	0.503125000000000	0.500000000000000
17381	0.503125000000000	0.500000000000000
17401	0.503125000000000	0.500000000000000
17421	0.503125000000000	0.500000000000000
17441	0.503125000000000	0.500000000000000
17461	0.503125000000000	0.500000000000000
17481	0.503125000000000	0.500000000000000
17501	0.503125000000000	0.500000000000000
17521	0.503125000000000	0.500000000000000
17541	0.503125000000000	0.500000000000000
17561	0.503125000000000	0.500000000000000
17581	0.503125000000000	0.500000000000000
17601	0.503125000000000	0.500000000000000
17621	0.503125000000000	0.500000000000000
17641	0.503125000000000	0.500000000000000
17661	0.503125000000000	0.500000000000000
17681	0.503125000000000	0.500000000000000
17701	0.503125000000000	0.500000000000000
17721	0.503125000000000	0.500000000000000
17741	0.503125000000000	0.500000000000000
17761	0.503125000000000	0.500000000000000
17781	0.503125000000000	0.500000000000000
17801	0.503125000000000	0.500000000000000
17821	0.503125000000000	0.500000000000000
17841	0.503125000000000	0.500000000000000
17861	0.503125000000000	0.500000000000000
17881	0.503125000000000	0.500000000000000
17901	0.503125000000000	0.500000000000000
17921	0.503125000000000	0.500000000000000
17941	0.503125000000000	0.500000000000000
17961	0.503125000000000	0.500000000000000
17981	0.503125000000000	0.500000000000000
18001	0.503125000000000	0.500000000000000
18021	0.503125000000000	0.500000000000000
18041	0.503125000000000	0.500000000000000
18061	0.503125000000000	0.500000000000000
18081	0.503125000000000	0.500000000000000
18101	0.503125000000000	0.500000000000000
18121	0.503125000000000	0.500000000000000
18141	0.503125000000000	0.500000000000000
18161	0.503125000000000	0.500000000000000
18181	0.503125000000000	0.500000000000000
18201	0.503125000000000	0.500000000000000
18221	0.503125000000000	0.500000000000000
18241	0.503125000000000	0.500000000000000
18261	0.503125000000000	0.500000000000000
18281	0.503125000000000	0.500000000000000
18301	0.503125000000000	0.500000000000000
18321	0.503125000000000	0.500000000000000
18341	0.503125000000000	0.500000000000000
18361	0.503125000000000	0.500000000000000
18381	0.503125000000000	0.500000000000000
18401	0.503125000000000	0.500000000000000
18421	0.503125000000000	0.500000000000000
18441	0.503125000000000	0.500000000000000
18461	0.503125000000000	0.500000000000000
18481	0.503125000000000	0.500000000000000
18501	0.503125000000000	0.500000000000000
18521	0.503125000000000	0.500000000000000
18541	0.503125000000000	0.500000000000000
18561	0.503125000000000	0.500000000000000
18581	0.503125000000000	0.500000000000000
18601	0.503125000000000	0.500000000000000
18621	0.503125000000000	0.500000000000000
18641	0.503125000000000	0.500000000000000
18661	0.503125000000000	0.500000000000000
18681	0.503125000000000	0.500000000000000
18701	0.503125000000000	0.500000000000000
18721	0.503125000000000	0.500000000000000
18741	0.503125000000000	0.500000000000000
18761	0.503125000000000	0.500000000000000
18781	0.503125000000000	0.500000000000000
18801	0.503125000000000	0.500000000000000
18821	0.503125000000000	0.500000000000000
18841	0.503125000000000	0.500000000000000
18861	0.503125000000000	0.500000000000000
18881	0.503125000000000	0.500000000000000
18901	0.503125000000000	0.500000000000000
18921	0.503125000000000	0.500000000000000
18941	0.503125000000000	0.500000000000000
18961	0.503125000000000	0.500000000000000
18981	0.503125000000000	0.500000000000000
19001	0.503125000000000	0.500000000000000
19021	0.503125000000000	0.500000000000000
19041	0.503125000000000	0.500000000000000
19061	0.503125000000000	0.500000000000000
19081	0.503125000000000	0.500000000000000
19101	0.503125000000000	0.500000000000000
19121	0.503125000000000	0.500000000000000
19141	0.503125000000000	0.500000000000000
19161	0.503125000000000	0.500000000000000
19181	0.503125000000000	0.500000000000000
19201	0.503125000000000	0.500000000000000
19221	0.503125000000000	0.500000000000000
19241	0.503125000000000	0.500000000000000
19261	0.503125000000000	0.500000000000000
19281	0.503125000000000	0.500000000000000
19301	0.503125000000000	0.500000000000000
19321	0.503125000000000	0.500000000000000
19341	0.503125000000000	0.500000000000000
19361	0.503125000000000	0.500000000000000
19381	0.503125000000000	0.500000000000000
19401	0.503125000000000	0.500000000000000
19421	0.503125000000000	0.500000000000000
19441	0.503125000000000	0.500000000000000
19461	0.503125000000000	0.500000000000000
19481	0.503125000000000	0.500000000000000
19501	0.503125000000000	0.500000000000000
19521	0.503125000000000	0.500000000000000
19541	0.503125000000000	0.500000000000000
19561	0.503125000000000	0.500000000000000
19581	0.503125000000000	0.500000000000000
19601	0.503125000000000	0.500000000000000
19621	0.503125000000000	0.500000000000000
19641	0.503125000000000	0.500000000000000
19661	0.503125000000000	0.500000000000000
19681	0.503125000000000	0.500000000000000
19701	0.503125000000000	0.500000000000000
19721	0.503125000000000	0.500000000000000
19741	0.503125000000000	0.500000000000000
19761	0.503125000000000	0.500000000000000
19781	0.503125000000000	0.500000000000000
19801	0.503125000000000	0.500000000000000
19821	0.503125000000000	0.500000000000000
19841	0.503125000000000	0.500000000000000
19861	0.503125000000000	0.500000000000000
19881	0.503125000000000	0.500000000000000
19901	0.503125000000000	0.500000000000000
19921	0.503125000000000	0.500000000000000
19941	0.503125000000000	0.500000000000000
19961	0.503125000000000	0.500000000000000
19981	0.503125000000000	0.500000000000000

==> Revised version arXiv/NewPics/SAOL_Synthetic_Close.txt <==
t	l55n0	l60n0
1	0	0
2	0	0
3	0	0
4	0	0
5	0	0
6	0	0
7	0	0
8	0	0
9	0.00312500000000000	0
10	0.0164062500000000	0.00781250000000000
11	0.0382812500000000	0.0218750000000000
12	0.0828125000000000	0.0585937500000000
13	0.135937500000000	0.110937500000000
14	0.200000000000000	0.170312500000000
15	0.272656250000000	0.244531250000000
16	0.337500000000000	0.324218750000000
17	0.409375000000000	0.407031250000000
18	0.457031250000000	0.472656250000000
19	0.509375000000000	0.533593750000000
20	0.546093750000000	0.585937500000000
21	0.592187500000000	0.621875000000000
22	0.614843750000000	0.653906250000000
23	0.640625000000000	0.689062500000000
24	0.677343750000000	0.714062500000000
25	0.694531250000000	0.737500000000000
26	0.718750000000000	0.747656250000000
27	0.729687500000000	0.761718750000000
28	0.737500000000000	0.782031250000000
29	0.753125000000000	0.791406250000000
30	0.763281250000000	0.804687500000000
31	0.774218750000000	0.811718750000000
32	0.785937500000000	0.824218750000000
33	0.791406250000000	0.832031250000000
34	0.800781250000000	0.839843750000000
35	0.807812500000000	0.844531250000000
36	0.814062500000000	0.849218750000000
37	0.821093750000000	0.850781250000000
38	0.825781250000000	0.853125000000000
39	0.830468750000000	0.856250000000000
40	0.832812500000000	0.860156250000000
41	0.835156250000000	0.863281250000000
42	0.839843750000000	0.867968750000000
43	0.840625000000000	0.870312500000000
44	0.845312500000000	0.875781250000000
45	0.851562500000000	0.878906250000000
46	0.855468750000000	0.882031250000000
47	0.857812500000000	0.883593750000000
48	0.863281250000000	0.884375000000000
49	0.864062500000000	0.886718750000000
50	0.866406250000000	0.889843750000000
51	0.870312500000000	0.890625000000000
52	0.871875000000000	0.895312500000000
53	0.874218750000000	0.897656250000000
54	0.875781250000000	0.900000000000000
55	0.876562500000000	0.900000000000000
56	0.880468750000000	0.902343750000000
57	0.883593750000000	0.907031250000000
58	0.884375000000000	0.907812500000000
59	0.885937500000000	0.910156250000000
60	0.889062500000000	0.910937500000000
61	0.889843750000000	0.911718750000000
62	0.892187500000000	0.914062500000000
63	0.892968750000000	0.916406250000000
64	0.893750000000000	0.918750000000000
65	0.894531250000000	0.919531250000000
66	0.897656250000000	0.919531250000000
67	0.898437500000000	0.920312500000000
68	0.900781250000000	0.920312500000000
69	0.902343750000000	0.923437500000000
70	0.904687500000000	0.925000000000000
71	0.905468750000000	0.925781250000000
72	0.907031250000000	0.926562500000000
73	0.907812500000000	0.927343750000000
74	0.909375000000000	0.928125000000000
75	0.910156250000000	0.928125000000000
76	0.910156250000000	0.928125000000000
77	0.913281250000000	0.929687500000000
78	0.916406250000000	0.930468750000000
79	0.917187500000000	0.932031250000000
80	0.917968750000000	0.933593750000000
81	0.921093750000000	0.934375000000000
82	0.921093750000000	0.935156250000000
83	0.922656250000000	0.935156250000000
84	0.923437500000000	0.935937500000000
85	0.924218750000000	0.935937500000000
86	0.925781250000000	0.935937500000000
87	0.926562500000000	0.937500000000000
88	0.926562500000000	0.938281250000000
89	0.927343750000000	0.939062500000000
90	0.927343750000000	0.939062500000000
91	0.928125000000000	0.939062500000000
92	0.930468750000000	0.939843750000000
93	0.931250000000000	0.940625000000000
94	0.931250000000000	0.940625000000000
95	0.932031250000000	0.942187500000000
96	0.934375000000000	0.942968750000000
97	0.934375000000000	0.943750000000000
98	0.934375000000000	0.943750000000000
99	0.935156250000000	0.945312500000000
100	0.936718750000000	0.947656250000000
101	0.937500000000000	0.948437500000000
102	0.937500000000000	0.950000000000000
103	0.939062500000000	0.950781250000000
104	0.939062500000000	0.950781250000000
105	0.939062500000000	0.950781250000000
106	0.939843750000000	0.951562500000000
107	0.941406250000000	0.952343750000000
108	0.941406250000000	0.952343750000000
109	0.942968750000000	0.953125000000000
110	0.944531250000000	0.953906250000000
111	0.946093750000000	0.955468750000000
112	0.946093750000000	0.957031250000000
113	0.946093750000000	0.957031250000000
114	0.946093750000000	0.957031250000000
115	0.946093750000000	0.957031250000000
116	0.946093750000000	0.957031250000000
117	0.946875000000000	0.957031250000000
118	0.946875000000000	0.957031250000000
119	0.946875000000000	0.957031250000000
120	0.946875000000000	0.957031250000000
121	0.946875000000000	0.957812500000000
122	0.946875000000000	0.958593750000000
123	0.946875000000000	0.958593750000000
124	0.946875000000000	0.958593750000000
125	0.947656250000000	0.960156250000000
126	0.947656250000000	0.960156250000000
127	0.947656250000000	0.960156250000000
128	0.950000000000000	0.960156250000000
129	0.950000000000000	0.960156250000000
130	0.950000000000000	0.960156250000000
131	0.950000000000000	0.960156250000000
132	0.950000000000000	0.961718750000000
133	0.950000000000000	0.961718750000000
134	0.951562500000000	0.962500000000000
135	0.951562500000000	0.962500000000000
136	0.951562500000000	0.962500000000000
137	0.951562500000000	0.963281250000000
138	0.951562500000000	0.963281250000000
139	0.952343750000000	0.964062500000000
140	0.953125000000000	0.964062500000000
141	0.953906250000000	0.964062500000000
142	0.954687500000000	0.964062500000000
143	0.954687500000000	0.964062500000000
144	0.955468750000000	0.964843750000000
145	0.955468750000000	0.964843750000000
146	0.956250000000000	0.964843750000000
147	0.956250000000000	0.964843750000000
148	0.956250000000000	0.964843750000000
149	0.956250000000000	0.964843750000000
150	0.957031250000000	0.964843750000000
151	0.958593750000000	0.964843750000000
152	0.958593750000000	0.964843750000000
153	0.959375000000000	0.964843750000000
154	0.959375000000000	0.964843750000000
155	0.959375000000000	0.965625000000000
156	0.959375000000000	0.965625000000000
157	0.960156250000000	0.965625000000000
158	0.960156250000000	0.965625000000000
159	0.960937500000000	0.965625000000000
160	0.961718750000000	0.965625000000000
161	0.961718750000000	0.965625000000000
162	0.961718750000000	0.965625000000000
163	0.961718750000000	0.965625000000000
164	0.961718750000000	0.965625000000000
165	0.962500000000000	0.965625000000000
166	0.963281250000000	0.965625000000000
167	0.963281250000000	0.965625000000000
168	0.963281250000000	0.965625000000000
169	0.963281250000000	0.966406250000000
170	0.963281250000000	0.966406250000000
171	0.964062500000000	0.967187500000000
172	0.964062500000000	0.967968750000000
173	0.964062500000000	0.967968750000000
174	0.964062500000000	0.968750000000000
175	0.964843750000000	0.968750000000000
176	0.964843750000000	0.968750000000000
177	0.964843750000000	0.968750000000000
178	0.964843750000000	0.968750000000000
179	0.965625000000000	0.968750000000000
180	0.965625000000000	0.969531250000000
181	0.965625000000000	0.970312500000000
182	0.965625000000000	0.970312500000000
183	0.966406250000000	0.970312500000000
184	0.967187500000000	0.970312500000000
185	0.967187500000000	0.970312500000000
186	0.967968750000000	0.971093750000000
187	0.967968750000000	0.971093750000000
188	0.967968750000000	0.971093750000000
189	0.968750000000000	0.971093750000000
190	0.968750000000000	0.971093750000000
191	0.968750000000000	0.971875000000000
192	0.969531250000000	0.971875000000000
193	0.969531250000000	0.972656250000000
194	0.969531250000000	0.972656250000000
195	0.969531250000000	0.972656250000000
196	0.969531250000000	0.972656250000000
197	0.969531250000000	0.972656250000000
198	0.969531250000000	0.972656250000000
199	0.970312500000000	0.972656250000000
200	0.970312500000000	0.972656250000000
201	0.970312500000000	0.972656250000000
202	0.971875000000000	0.973437500000000
203	0.971875000000000	0.973437500000000
204	0.972656250000000	0.973437500000000
205	0.972656250000000	0.973437500000000
206	0.973437500000000	0.973437500000000
207	0.973437500000000	0.973437500000000
208	0.973437500000000	0.973437500000000
209	0.973437500000000	0.973437500000000
210	0.973437500000000	0.974218750000000
211	0.973437500000000	0.974218750000000
212	0.973437500000000	0.974218750000000
213	0.973437500000000	0.975000000000000
214	0.973437500000000	0.975781250000000
215	0.973437500000000	0.975781250000000
216	0.973437500000000	0.975781250000000
217	0.973437500000000	0.975781250000000
218	0.973437500000000	0.975781250000000
219	0.973437500000000	0.975781250000000
220	0.973437500000000	0.975781250000000
221	0.973437500000000	0.975781250000000
222	0.973437500000000	0.975781250000000
223	0.973437500000000	0.975781250000000
224	0.973437500000000	0.975781250000000
225	0.973437500000000	0.975781250000000
226	0.975000000000000	0.976562500000000
227	0.975000000000000	0.976562500000000
228	0.975000000000000	0.977343750000000
229	0.975000000000000	0.977343750000000
230	0.975000000000000	0.977343750000000
231	0.975000000000000	0.977343750000000
232	0.975781250000000	0.978125000000000
233	0.975781250000000	0.978125000000000
234	0.976562500000000	0.978125000000000
235	0.977343750000000	0.978906250000000
236	0.977343750000000	0.978906250000000
237	0.977343750000000	0.979687500000000
238	0.977343750000000	0.979687500000000
239	0.977343750000000	0.979687500000000
240	0.977343750000000	0.979687500000000
241	0.977343750000000	0.979687500000000
242	0.978125000000000	0.980468750000000
243	0.978906250000000	0.980468750000000
244	0.979687500000000	0.980468750000000
245	0.979687500000000	0.981250000000000
246	0.979687500000000	0.981250000000000
247	0.979687500000000	0.982031250000000
248	0.979687500000000	0.982812500000000
249	0.979687500000000	0.982812500000000
250	0.979687500000000	0.982812500000000
251	0.979687500000000	0.982812500000000
252	0.979687500000000	0.982812500000000
253	0.979687500000000	0.982812500000000
254	0.979687500000000	0.982812500000000
255	0.979687500000000	0.983593750000000
256	0.979687500000000	0.984375000000000
257	0.979687500000000	0.984375000000000
258	0.979687500000000	0.984375000000000
259	0.979687500000000	0.984375000000000
260	0.979687500000000	0.984375000000000
261	0.980468750000000	0.984375000000000
262	0.980468750000000	0.984375000000000
263	0.980468750000000	0.985156250000000
264	0.981250000000000	0.985156250000000
265	0.981250000000000	0.985156250000000
266	0.981250000000000	0.985156250000000
267	0.981250000000000	0.985156250000000
268	0.981250000000000	0.985156250000000
269	0.981250000000000	0.985156250000000
270	0.981250000000000	0.985156250000000
271	0.981250000000000	0.985937500000000
272	0.981250000000000	0.985937500000000
273	0.981250000000000	0.985937500000000
274	0.981250000000000	0.985937500000000
275	0.981250000000000	0.985937500000000
276	0.982031250000000	0.985937500000000
277	0.982031250000000	0.986718750000000
278	0.982031250000000	0.986718750000000
279	0.982031250000000	0.986718750000000
280	0.982031250000000	0.987500000000000
281	0.982812500000000	0.987500000000000
282	0.982812500000000	0.987500000000000
283	0.982812500000000	0.987500000000000
284	0.982812500000000	0.987500000000000
285	0.983593750000000	0.988281250000000
286	0.983593750000000	0.988281250000000
287	0.983593750000000	0.988281250000000
288	0.984375000000000	0.988281250000000
289	0.984375000000000	0.988281250000000
290	0.985156250000000	0.988281250000000
291	0.985937500000000	0.988281250000000
292	0.985937500000000	0.988281250000000
293	0.985937500000000	0.988281250000000
294	0.985937500000000	0.988281250000000
295	0.985937500000000	0.988281250000000
296	0.985937500000000	0.988281250000000
297	0.985937500000000	0.988281250000000
298	0.985937500000000	0.988281250000000
299	0.985937500000000	0.988281250000000
300	0.985937500000000	0.988281250000000
301	0.985937500000000	0.988281250000000
302	0.985937500000000	0.988281250000000
303	0.985937500000000	0.988281250000000
304	0.985937500000000	0.988281250000000
305	0.985937500000000	0.988281250000000
306	0.985937500000000	0.988281250000000
307	0.985937500000000	0.988281250000000
308	0.985937500000000	0.988281250000000
309	0.986718750000000	0.988281250000000
310	0.986718750000000	0.988281250000000
311	0.986718750000000	0.988281250000000
312	0.986718750000000	0.988281250000000
313	0.986718750000000	0.988281250000000
314	0.986718750000000	0.988281250000000
315	0.986718750000000	0.988281250000000
316	0.986718750000000	0.988281250000000
317	0.986718750000000	0.988281250000000
318	0.986718750000000	0.988281250000000
319	0.986718750000000	0.988281250000000
320	0.986718750000000	0.988281250000000
321	0.986718750000000	0.988281250000000
322	0.986718750000000	0.988281250000000
323	0.987500000000000	0.988281250000000
324	0.987500000000000	0.988281250000000
325	0.987500000000000	0.988281250000000
326	0.987500000000000	0.988281250000000
327	0.987500000000000	0.988281250000000
328	0.987500000000000	0.988281250000000
329	0.987500000000000	0.988281250000000
330	0.987500000000000	0.988281250000000
331	0.987500000000000	0.988281250000000
332	0.987500000000000	0.988281250000000
333	0.987500000000000	0.988281250000000
334	0.987500000000000	0.988281250000000
335	0.987500000000000	0.988281250000000
336	0.987500000000000	0.988281250000000
337	0.987500000000000	0.988281250000000
338	0.987500000000000	0.989062500000000
339	0.987500000000000	0.989062500000000
340	0.987500000000000	0.989062500000000
341	0.987500000000000	0.989062500000000
342	0.987500000000000	0.989062500000000
343	0.987500000000000	0.989062500000000
344	0.987500000000000	0.989062500000000
345	0.987500000000000	0.989843750000000
346	0.987500000000000	0.989843750000000
347	0.987500000000000	0.989843750000000
348	0.987500000000000	0.989843750000000
349	0.989062500000000	0.989843750000000
350	0.989062500000000	0.989843750000000
351	0.989062500000000	0.989843750000000
352	0.989062500000000	0.989843750000000
353	0.989062500000000	0.989843750000000
354	0.989062500000000	0.989843750000000
355	0.989062500000000	0.989843750000000
356	0.989062500000000	0.989843750000000
357	0.989062500000000	0.989843750000000
358	0.989062500000000	0.989843750000000
359	0.989062500000000	0.989843750000000
360	0.989062500000000	0.989843750000000
361	0.989062500000000	0.989843750000000
362	0.989062500000000	0.989843750000000
363	0.989062500000000	0.989843750000000
364	0.989062500000000	0.989843750000000
365	0.989062500000000	0.989843750000000
366	0.989062500000000	0.989843750000000
367	0.989062500000000	0.989843750000000
368	0.989062500000000	0.989843750000000
369	0.989062500000000	0.989843750000000
370	0.989062500000000	0.989843750000000
371	0.989062500000000	0.989843750000000
372	0.989062500000000	0.989843750000000
373	0.989062500000000	0.989843750000000
374	0.989062500000000	0.989843750000000
375	0.989062500000000	0.989843750000000
376	0.989062500000000	0.989843750000000
377	0.989843750000000	0.989843750000000
378	0.989843750000000	0.989843750000000
379	0.989843750000000	0.989843750000000
380	0.989843750000000	0.989843750000000
381	0.989843750000000	0.989843750000000
382	0.989843750000000	0.989843750000000
383	0.989843750000000	0.989843750000000
384	0.989843750000000	0.989843750000000
385	0.989843750000000	0.990625000000000
386	0.989843750000000	0.990625000000000
387	0.990625000000000	0.990625000000000
388	0.990625000000000	0.990625000000000
389	0.990625000000000	0.990625000000000
390	0.990625000000000	0.990625000000000
391	0.990625000000000	0.990625000000000
392	0.990625000000000	0.990625000000000
393	0.990625000000000	0.990625000000000
394	0.990625000000000	0.990625000000000
395	0.990625000000000	0.990625000000000
396	0.990625000000000	0.990625000000000
397	0.990625000000000	0.990625000000000
398	0.990625000000000	0.990625000000000
399	0.990625000000000	0.990625000000000
400	0.990625000000000	0.990625000000000
401	0.990625000000000	0.990625000000000
402	0.990625000000000	0.990625000000000
403	0.990625000000000	0.990625000000000
404	0.990625000000000	0.990625000000000
405	0.990625000000000	0.990625000000000
406	0.990625000000000	0.990625000000000
407	0.990625000000000	0.990625000000000
408	0.990625000000000	0.990625000000000
409	0.990625000000000	0.990625000000000
410	0.990625000000000	0.990625000000000
411	0.990625000000000	0.990625000000000
412	0.990625000000000	0.990625000000000
413	0.990625000000000	0.990625000000000
414	0.990625000000000	0.990625000000000
415	0.990625000000000	0.990625000000000
416	0.990625000000000	0.990625000000000
417	0.990625000000000	0.991406250000000
418	0.990625000000000	0.991406250000000
419	0.990625000000000	0.991406250000000
420	0.990625000000000	0.991406250000000
421	0.990625000000000	0.991406250000000
422	0.990625000000000	0.991406250000000
423	0.990625000000000	0.991406250000000
424	0.990625000000000	0.991406250000000
425	0.990625000000000	0.991406250000000
426	0.990625000000000	0.991406250000000
427	0.990625000000000	0.991406250000000
428	0.990625000000000	0.991406250000000
429	0.990625000000000	0.991406250000000
430	0.990625000000000	0.991406250000000
431	0.990625000000000	0.991406250000000
432	0.990625000000000	0.991406250000000
433	0.990625000000000	0.991406250000000
434	0.990625000000000	0.991406250000000
435	0.990625000000000	0.991406250000000
436	0.990625000000000	0.991406250000000
437	0.990625000000000	0.991406250000000
438	0.991406250000000	0.991406250000000
439	0.991406250000000	0.991406250000000
440	0.991406250000000	0.991406250000000
441	0.991406250000000	0.991406250000000
442	0.991406250000000	0.991406250000000
443	0.991406250000000	0.991406250000000
444	0.991406250000000	0.991406250000000
445	0.991406250000000	0.991406250000000
446	0.991406250000000	0.992968750000000
447	0.991406250000000	0.992968750000000
448	0.991406250000000	0.992968750000000
449	0.991406250000000	0.992968750000000
450	0.991406250000000	0.992968750000000
451	0.991406250000000	0.992968750000000
452	0.991406250000000	0.993750000000000
453	0.991406250000000	0.993750000000000
454	0.991406250000000	0.993750000000000
455	0.991406250000000	0.994531250000000
456	0.991406250000000	0.994531250000000
457	0.991406250000000	0.994531250000000
458	0.991406250000000	0.994531250000000
459	0.991406250000000	0.994531250000000
460	0.991406250000000	0.994531250000000
461	0.991406250000000	0.994531250000000
462	0.991406250000000	0.994531250000000
463	0.991406250000000	0.994531250000000
464	0.991406250000000	0.994531250000000
465	0.991406250000000	0.994531250000000
466	0.991406250000000	0.994531250000000
467	0.991406250000000	0.994531250000000
468	0.992187500000000	0.994531250000000
469	0.992187500000000	0.994531250000000
470	0.992187500000000	0.994531250000000
471	0.992187500000000	0.994531250000000
472	0.992187500000000	0.994531250000000
473	0.992187500000000	0.994531250000000
474	0.992187500000000	0.994531250000000
475	0.992968750000000	0.994531250000000
476	0.992968750000000	0.994531250000000
477	0.992968750000000	0.994531250000000
478	0.992968750000000	0.994531250000000
479	0.992968750000000	0.994531250000000
480	0.992968750000000	0.994531250000000
481	0.992968750000000	0.994531250000000
482	0.992968750000000	0.994531250000000
483	0.992968750000000	0.994531250000000
484	0.992968750000000	0.994531250000000
485	0.992968750000000	0.994531250000000
486	0.992968750000000	0.994531250000000
487	0.992968750000000	0.994531250000000
488	0.992968750000000	0.994531250000000
489	0.992968750000000	0.994531250000000
490	0.992968750000000	0.994531250000000
491	0.993750000000000	0.994531250000000
492	0.993750000000000	0.994531250000000
493	0.993750000000000	0.994531250000000
494	0.993750000000000	0.994531250000000
495	0.993750000000000	0.994531250000000
496	0.993750000000000	0.994531250000000
497	0.993750000000000	0.994531250000000
498	0.993750000000000	0.994531250000000
499	0.993750000000000	0.994531250000000
500	0.993750000000000	0.994531250000000

==> Revised version arXiv/NewPics/SAOL_Synthetic_Noisefree.txt <==
t	l55n0
1	0
6	0
11	0
16	0
21	0.00195312500000000
26	0.00195312500000000
31	0.00390625000000000
36	0.0117187500000000
41	0.0195312500000000
46	0.0312500000000000
51	0.0546875000000000
56	0.0703125000000000
61	0.0937500000000000
66	0.113281250000000
71	0.134765625000000
76	0.154296875000000
81	0.162109375000000
86	0.179687500000000
91	0.193359375000000
96	0.207031250000000
101	0.218750000000000
106	0.228515625000000
111	0.230468750000000
116	0.242187500000000
121	0.255859375000000
126	0.265625000000000
131	0.273437500000000
136	0.281250000000000
141	0.287109375000000
146	0.292968750000000
151	0.302734375000000
156	0.306640625000000
161	0.316406250000000
166	0.320312500000000
171	0.328125000000000
176	0.345703125000000
181	0.357421875000000
186	0.363281250000000
191	0.373046875000000
196	0.384765625000000
201	0.396484375000000
206	0.402343750000000
211	0.406250000000000
216	0.406250000000000
221	0.412109375000000
226	0.419921875000000
231	0.421875000000000
236	0.425781250000000
241	0.425781250000000
246	0.431640625000000
251	0.433593750000000
256	0.433593750000000
261	0.435546875000000
266	0.437500000000000
271	0.437500000000000
276	0.441406250000000
281	0.441406250000000
286	0.441406250000000
291	0.447265625000000
296	0.447265625000000
301	0.449218750000000
306	0.449218750000000
311	0.451171875000000
316	0.451171875000000
321	0.453125000000000
326	0.455078125000000
331	0.455078125000000
336	0.455078125000000
341	0.455078125000000
346	0.455078125000000
351	0.455078125000000
356	0.457031250000000
361	0.458984375000000
366	0.460937500000000
371	0.462890625000000
376	0.464843750000000
381	0.466796875000000
386	0.466796875000000
391	0.466796875000000
396	0.468750000000000
401	0.468750000000000
406	0.468750000000000
411	0.470703125000000
416	0.470703125000000
421	0.476562500000000
426	0.480468750000000
431	0.482421875000000
436	0.484375000000000
441	0.484375000000000
446	0.486328125000000
451	0.490234375000000
456	0.490234375000000
461	0.490234375000000
466	0.490234375000000
471	0.494140625000000
476	0.494140625000000
481	0.496093750000000
486	0.498046875000000
491	0.498046875000000
496	0.498046875000000
501	0.498046875000000
506	0.501953125000000
511	0.505859375000000
516	0.505859375000000
521	0.507812500000000
526	0.507812500000000
531	0.507812500000000
536	0.507812500000000
541	0.509765625000000
546	0.509765625000000
551	0.509765625000000
556	0.509765625000000
561	0.509765625000000
566	0.513671875000000
571	0.513671875000000
576	0.513671875000000
581	0.513671875000000
586	0.513671875000000
591	0.515625000000000
596	0.515625000000000
601	0.515625000000000
606	0.517578125000000
611	0.517578125000000
616	0.519531250000000
621	0.521484375000000
626	0.521484375000000
631	0.523437500000000
636	0.523437500000000
641	0.523437500000000
646	0.523437500000000
651	0.523437500000000
656	0.523437500000000
661	0.523437500000000
666	0.523437500000000
671	0.523437500000000
676	0.527343750000000
681	0.527343750000000
686	0.527343750000000
691	0.527343750000000
696	0.527343750000000
701	0.527343750000000
706	0.527343750000000
711	0.527343750000000
716	0.529296875000000
721	0.529296875000000
726	0.529296875000000
731	0.529296875000000
736	0.529296875000000
741	0.529296875000000
746	0.529296875000000
751	0.531250000000000
756	0.531250000000000
761	0.537109375000000
766	0.537109375000000
771	0.541015625000000
776	0.541015625000000
781	0.541015625000000
786	0.542968750000000
791	0.542968750000000
796	0.542968750000000
801	0.542968750000000
806	0.542968750000000
811	0.544921875000000
816	0.546875000000000
821	0.546875000000000
826	0.546875000000000
831	0.546875000000000
836	0.546875000000000
841	0.546875000000000
846	0.546875000000000
851	0.548828125000000
856	0.550781250000000
861	0.550781250000000
866	0.550781250000000
871	0.550781250000000
876	0.550781250000000
881	0.550781250000000
886	0.550781250000000
891	0.550781250000000
896	0.550781250000000
901	0.550781250000000
906	0.550781250000000
911	0.550781250000000
916	0.550781250000000
921	0.552734375000000
926	0.552734375000000
931	0.552734375000000
936	0.552734375000000
941	0.552734375000000
946	0.552734375000000
951	0.552734375000000
956	0.554687500000000
961	0.554687500000000
966	0.556640625000000
971	0.556640625000000
976	0.556640625000000
981	0.556640625000000
986	0.556640625000000
991	0.556640625000000
996	0.556640625000000
1001	0.556640625000000
1006	0.556640625000000
1011	0.556640625000000
1016	0.556640625000000
1021	0.556640625000000
1026	0.556640625000000
1031	0.556640625000000
1036	0.556640625000000
1041	0.556640625000000
1046	0.556640625000000
1051	0.556640625000000
1056	0.556640625000000
1061	0.556640625000000
1066	0.556640625000000
1071	0.556640625000000
1076	0.556640625000000
1081	0.556640625000000
1086	0.556640625000000
1091	0.556640625000000
1096	0.556640625000000
1101	0.556640625000000
1106	0.556640625000000
1111	0.556640625000000
1116	0.558593750000000
1121	0.558593750000000
1126	0.558593750000000
1131	0.558593750000000
1136	0.558593750000000
1141	0.558593750000000
1146	0.558593750000000
1151	0.558593750000000
1156	0.558593750000000
1161	0.558593750000000
1166	0.558593750000000
1171	0.558593750000000
1176	0.558593750000000
1181	0.560546875000000
1186	0.560546875000000
1191	0.562500000000000
1196	0.564453125000000
1201	0.564453125000000
1206	0.564453125000000
1211	0.564453125000000
1216	0.564453125000000
1221	0.564453125000000
1226	0.564453125000000
1231	0.564453125000000
1236	0.564453125000000
1241	0.564453125000000
1246	0.564453125000000
1251	0.566406250000000
1256	0.566406250000000
1261	0.566406250000000
1266	0.566406250000000
1271	0.566406250000000
1276	0.566406250000000
1281	0.566406250000000
1286	0.566406250000000
1291	0.568359375000000
1296	0.568359375000000
1301	0.568359375000000
1306	0.568359375000000
1311	0.568359375000000
1316	0.568359375000000
1321	0.568359375000000
1326	0.570312500000000
1331	0.570312500000000
1336	0.570312500000000
1341	0.572265625000000
1346	0.572265625000000
1351	0.572265625000000
1356	0.572265625000000
1361	0.572265625000000
1366	0.572265625000000
1371	0.572265625000000
1376	0.574218750000000
1381	0.574218750000000
1386	0.574218750000000
1391	0.574218750000000
1396	0.574218750000000
1401	0.574218750000000
1406	0.576171875000000
1411	0.576171875000000
1416	0.576171875000000
1421	0.576171875000000
1426	0.576171875000000
1431	0.578125000000000
1436	0.578125000000000
1441	0.578125000000000
1446	0.578125000000000
1451	0.582031250000000
1456	0.582031250000000
1461	0.582031250000000
1466	0.582031250000000
1471	0.582031250000000
1476	0.582031250000000
1481	0.582031250000000
1486	0.582031250000000
1491	0.582031250000000
1496	0.582031250000000
1501	0.582031250000000
1506	0.583984375000000
1511	0.583984375000000
1516	0.583984375000000
1521	0.583984375000000
1526	0.583984375000000
1531	0.583984375000000
1536	0.583984375000000
1541	0.583984375000000
1546	0.583984375000000
1551	0.583984375000000
1556	0.583984375000000
1561	0.583984375000000
1566	0.583984375000000
1571	0.583984375000000
1576	0.583984375000000
1581	0.583984375000000
1586	0.583984375000000
1591	0.583984375000000
1596	0.583984375000000
1601	0.583984375000000
1606	0.583984375000000
1611	0.583984375000000
1616	0.583984375000000
1621	0.585937500000000
1626	0.585937500000000
1631	0.585937500000000
1636	0.585937500000000
1641	0.585937500000000
1646	0.585937500000000
1651	0.585937500000000
1656	0.585937500000000
1661	0.585937500000000
1666	0.585937500000000
1671	0.585937500000000
1676	0.585937500000000
1681	0.585937500000000
1686	0.585937500000000
1691	0.585937500000000
1696	0.585937500000000
1701	0.585937500000000
1706	0.585937500000000
1711	0.585937500000000
1716	0.585937500000000
1721	0.585937500000000
1726	0.585937500000000
1731	0.585937500000000
1736	0.585937500000000
1741	0.585937500000000
1746	0.585937500000000
1751	0.585937500000000
1756	0.585937500000000
1761	0.585937500000000
1766	0.585937500000000
1771	0.585937500000000
1776	0.585937500000000
1781	0.585937500000000
1786	0.585937500000000
1791	0.585937500000000
1796	0.585937500000000
1801	0.585937500000000
1806	0.585937500000000
1811	0.585937500000000
1816	0.585937500000000
1821	0.585937500000000
1826	0.585937500000000
1831	0.585937500000000
1836	0.585937500000000
1841	0.585937500000000
1846	0.585937500000000
1851	0.585937500000000
1856	0.585937500000000
1861	0.585937500000000
1866	0.585937500000000
1871	0.585937500000000
1876	0.585937500000000
1881	0.585937500000000
1886	0.585937500000000
1891	0.585937500000000
1896	0.585937500000000
1901	0.585937500000000
1906	0.585937500000000
1911	0.585937500000000
1916	0.585937500000000
1921	0.585937500000000
1926	0.585937500000000
1931	0.587890625000000
1936	0.587890625000000
1941	0.587890625000000
1946	0.587890625000000
1951	0.587890625000000
1956	0.587890625000000
1961	0.587890625000000
1966	0.587890625000000
1971	0.587890625000000
1976	0.587890625000000
1981	0.587890625000000
1986	0.587890625000000
1991	0.587890625000000
1996	0.587890625000000

==> Revised version arXiv/NewPics/SAOL_Synthetic_Noisy.txt <==
t	l55n02
1	0
6	0
11	0
16	0
21	0
26	0
31	0
36	0.00195312500000000
41	0.00195312500000000
46	0.00390625000000000
51	0.00585937500000000
56	0.00585937500000000
61	0.0136718750000000
66	0.0156250000000000
71	0.0175781250000000
76	0.0292968750000000
81	0.0312500000000000
86	0.0371093750000000
91	0.0410156250000000
96	0.0507812500000000
101	0.0644531250000000
106	0.0761718750000000
111	0.0800781250000000
116	0.0878906250000000
121	0.0937500000000000
126	0.103515625000000
131	0.109375000000000
136	0.132812500000000
141	0.136718750000000
146	0.140625000000000
151	0.150390625000000
156	0.160156250000000
161	0.162109375000000
166	0.166015625000000
171	0.167968750000000
176	0.175781250000000
181	0.181640625000000
186	0.189453125000000
191	0.201171875000000
196	0.210937500000000
201	0.216796875000000
206	0.220703125000000
211	0.222656250000000
216	0.234375000000000
221	0.240234375000000
226	0.246093750000000
231	0.253906250000000
236	0.257812500000000
241	0.263671875000000
246	0.267578125000000
251	0.275390625000000
256	0.275390625000000
261	0.279296875000000
266	0.283203125000000
271	0.292968750000000
276	0.294921875000000
281	0.296875000000000
286	0.304687500000000
291	0.306640625000000
296	0.310546875000000
301	0.312500000000000
306	0.318359375000000
311	0.320312500000000
316	0.324218750000000
321	0.326171875000000
326	0.328125000000000
331	0.330078125000000
336	0.332031250000000
341	0.335937500000000
346	0.335937500000000
351	0.335937500000000
356	0.335937500000000
361	0.337890625000000
366	0.337890625000000
371	0.339843750000000
376	0.349609375000000
381	0.353515625000000
386	0.353515625000000
391	0.357421875000000
396	0.359375000000000
401	0.367187500000000
406	0.371093750000000
411	0.376953125000000
416	0.378906250000000
421	0.384765625000000
426	0.384765625000000
431	0.384765625000000
436	0.384765625000000
441	0.388671875000000
446	0.394531250000000
451	0.396484375000000
456	0.398437500000000
461	0.400390625000000
466	0.404296875000000
471	0.404296875000000
476	0.404296875000000
481	0.404296875000000
486	0.404296875000000
491	0.406250000000000
496	0.408203125000000
501	0.408203125000000
506	0.410156250000000
511	0.410156250000000
516	0.412109375000000
521	0.412109375000000
526	0.412109375000000
531	0.414062500000000
536	0.414062500000000
541	0.414062500000000
546	0.414062500000000
551	0.414062500000000
556	0.416015625000000
561	0.416015625000000
566	0.416015625000000
571	0.417968750000000
576	0.417968750000000
581	0.423828125000000
586	0.425781250000000
591	0.427734375000000
596	0.427734375000000
601	0.427734375000000
606	0.427734375000000
611	0.429687500000000
616	0.429687500000000
621	0.431640625000000
626	0.431640625000000
631	0.431640625000000
636	0.433593750000000
641	0.435546875000000
646	0.435546875000000
651	0.435546875000000
656	0.435546875000000
661	0.437500000000000
666	0.437500000000000
671	0.439453125000000
676	0.439453125000000
681	0.441406250000000
686	0.441406250000000
691	0.441406250000000
696	0.441406250000000
701	0.441406250000000
706	0.441406250000000
711	0.443359375000000
716	0.445312500000000
721	0.445312500000000
726	0.447265625000000
731	0.447265625000000
736	0.449218750000000
741	0.451171875000000
746	0.453125000000000
751	0.453125000000000
756	0.453125000000000
761	0.453125000000000
766	0.453125000000000
771	0.453125000000000
776	0.455078125000000
781	0.455078125000000
786	0.455078125000000
791	0.455078125000000
796	0.455078125000000
801	0.455078125000000
806	0.455078125000000
811	0.457031250000000
816	0.457031250000000
821	0.457031250000000
826	0.457031250000000
831	0.457031250000000
836	0.458984375000000
841	0.460937500000000
846	0.460937500000000
851	0.460937500000000
856	0.462890625000000
861	0.462890625000000
866	0.464843750000000
871	0.464843750000000
876	0.466796875000000
881	0.468750000000000
886	0.468750000000000
891	0.470703125000000
896	0.472656250000000
901	0.472656250000000
906	0.474609375000000
911	0.474609375000000
916	0.474609375000000
921	0.474609375000000
926	0.474609375000000
931	0.474609375000000
936	0.474609375000000
941	0.474609375000000
946	0.474609375000000
951	0.476562500000000
956	0.476562500000000
961	0.476562500000000
966	0.476562500000000
971	0.478515625000000
976	0.478515625000000
981	0.478515625000000
986	0.478515625000000
991	0.478515625000000
996	0.478515625000000
1001	0.478515625000000
1006	0.478515625000000
1011	0.478515625000000
1016	0.478515625000000
1021	0.480468750000000
1026	0.480468750000000
1031	0.480468750000000
1036	0.480468750000000
1041	0.480468750000000
1046	0.480468750000000
1051	0.480468750000000
1056	0.480468750000000
1061	0.480468750000000
1066	0.480468750000000
1071	0.480468750000000
1076	0.480468750000000
1081	0.480468750000000
1086	0.482421875000000
1091	0.484375000000000
1096	0.484375000000000
1101	0.486328125000000
1106	0.486328125000000
1111	0.486328125000000
1116	0.486328125000000
1121	0.486328125000000
1126	0.486328125000000
1131	0.486328125000000
1136	0.488281250000000
1141	0.488281250000000
1146	0.488281250000000
1151	0.488281250000000
1156	0.488281250000000
1161	0.488281250000000
1166	0.488281250000000
1171	0.488281250000000
1176	0.488281250000000
1181	0.488281250000000
1186	0.488281250000000
1191	0.488281250000000
1196	0.488281250000000
1201	0.488281250000000
1206	0.488281250000000
1211	0.488281250000000
1216	0.488281250000000
1221	0.488281250000000
1226	0.488281250000000
1231	0.488281250000000
1236	0.488281250000000
1241	0.488281250000000
1246	0.490234375000000
1251	0.490234375000000
1256	0.490234375000000
1261	0.490234375000000
1266	0.490234375000000
1271	0.490234375000000
1276	0.490234375000000
1281	0.490234375000000
1286	0.490234375000000
1291	0.490234375000000
1296	0.490234375000000
1301	0.490234375000000
1306	0.490234375000000
1311	0.490234375000000
1316	0.492187500000000
1321	0.492187500000000
1326	0.492187500000000
1331	0.492187500000000
1336	0.492187500000000
1341	0.494140625000000
1346	0.494140625000000
1351	0.494140625000000
1356	0.494140625000000
1361	0.494140625000000
1366	0.496093750000000
1371	0.496093750000000
1376	0.496093750000000
1381	0.496093750000000
1386	0.496093750000000
1391	0.500000000000000
1396	0.500000000000000
1401	0.500000000000000
1406	0.500000000000000
1411	0.500000000000000
1416	0.500000000000000
1421	0.501953125000000
1426	0.501953125000000
1431	0.501953125000000
1436	0.501953125000000
1441	0.501953125000000
1446	0.501953125000000
1451	0.501953125000000
1456	0.501953125000000
1461	0.501953125000000
1466	0.501953125000000
1471	0.501953125000000
1476	0.503906250000000
1481	0.503906250000000
1486	0.503906250000000
1491	0.503906250000000
1496	0.503906250000000
1501	0.503906250000000
1506	0.503906250000000
1511	0.503906250000000
1516	0.503906250000000
1521	0.503906250000000
1526	0.503906250000000
1531	0.503906250000000
1536	0.503906250000000
1541	0.505859375000000
1546	0.505859375000000
1551	0.505859375000000
1556	0.505859375000000
1561	0.505859375000000
1566	0.505859375000000
1571	0.505859375000000
1576	0.505859375000000
1581	0.505859375000000
1586	0.505859375000000
1591	0.505859375000000
1596	0.505859375000000
1601	0.505859375000000
1606	0.505859375000000
1611	0.505859375000000
1616	0.505859375000000
1621	0.505859375000000
1626	0.505859375000000
1631	0.505859375000000
1636	0.505859375000000
1641	0.505859375000000
1646	0.505859375000000
1651	0.505859375000000
1656	0.505859375000000
1661	0.505859375000000
1666	0.505859375000000
1671	0.505859375000000
1676	0.505859375000000
1681	0.505859375000000
1686	0.505859375000000
1691	0.505859375000000
1696	0.505859375000000
1701	0.505859375000000
1706	0.505859375000000
1711	0.505859375000000
1716	0.505859375000000
1721	0.505859375000000
1726	0.505859375000000
1731	0.505859375000000
1736	0.505859375000000
1741	0.505859375000000
1746	0.505859375000000
1751	0.505859375000000
1756	0.505859375000000
1761	0.505859375000000
1766	0.505859375000000
1771	0.505859375000000
1776	0.505859375000000
1781	0.505859375000000
1786	0.505859375000000
1791	0.505859375000000
1796	0.505859375000000
1801	0.505859375000000
1806	0.505859375000000
1811	0.505859375000000
1816	0.505859375000000
1821	0.505859375000000
1826	0.505859375000000
1831	0.505859375000000
1836	0.505859375000000
1841	0.505859375000000
1846	0.505859375000000
1851	0.505859375000000
1856	0.505859375000000
1861	0.505859375000000
1866	0.505859375000000
1871	0.505859375000000
1876	0.505859375000000
1881	0.505859375000000
1886	0.505859375000000
1891	0.505859375000000
1896	0.505859375000000
1901	0.505859375000000
1906	0.505859375000000
1911	0.507812500000000
1916	0.507812500000000
1921	0.507812500000000
1926	0.507812500000000
1931	0.507812500000000
1936	0.507812500000000
1941	0.507812500000000
1946	0.507812500000000
1951	0.507812500000000
1956	0.507812500000000
1961	0.507812500000000
1966	0.509765625000000
1971	0.509765625000000
1976	0.509765625000000
1981	0.509765625000000
1986	0.509765625000000
1991	0.509765625000000
1996	0.509765625000000

==> Revised version arXiv/NewPics/SAOL_Synthetic_Replace.txt <==
t	l55n0	l60n0	l55n02	l60n02
1	0	0	0	0
21	0	0	0	0
41	0.00937500000000000	0.0156250000000000	0.00312500000000000	0.00468750000000000
61	0.0625000000000000	0.104687500000000	0.0203125000000000	0.0250000000000000
81	0.167187500000000	0.220312500000000	0.0531250000000000	0.0937500000000000
101	0.248437500000000	0.296875000000000	0.107812500000000	0.164062500000000
121	0.307812500000000	0.339062500000000	0.189062500000000	0.223437500000000
141	0.345312500000000	0.375000000000000	0.240625000000000	0.254687500000000
161	0.381250000000000	0.417187500000000	0.275000000000000	0.309375000000000
181	0.418750000000000	0.459375000000000	0.304687500000000	0.332812500000000
201	0.431250000000000	0.476562500000000	0.337500000000000	0.354687500000000
221	0.456250000000000	0.496875000000000	0.367187500000000	0.373437500000000
241	0.478125000000000	0.512500000000000	0.382812500000000	0.390625000000000
261	0.495312500000000	0.526562500000000	0.400000000000000	0.407812500000000
281	0.509375000000000	0.531250000000000	0.417187500000000	0.423437500000000
301	0.520312500000000	0.546875000000000	0.434375000000000	0.439062500000000
321	0.529687500000000	0.557812500000000	0.443750000000000	0.446875000000000
341	0.546875000000000	0.570312500000000	0.450000000000000	0.464062500000000
361	0.557812500000000	0.576562500000000	0.453125000000000	0.464062500000000
381	0.567187500000000	0.582812500000000	0.462500000000000	0.475000000000000
401	0.573437500000000	0.595312500000000	0.470312500000000	0.487500000000000
421	0.581250000000000	0.607812500000000	0.482812500000000	0.496875000000000
441	0.589062500000000	0.617187500000000	0.493750000000000	0.501562500000000
461	0.595312500000000	0.621875000000000	0.504687500000000	0.507812500000000
481	0.603125000000000	0.628125000000000	0.512500000000000	0.515625000000000
501	0.612500000000000	0.635937500000000	0.518750000000000	0.518750000000000
521	0.614062500000000	0.642187500000000	0.525000000000000	0.526562500000000
541	0.618750000000000	0.642187500000000	0.531250000000000	0.531250000000000
561	0.631250000000000	0.646875000000000	0.534375000000000	0.535937500000000
581	0.634375000000000	0.651562500000000	0.543750000000000	0.539062500000000
601	0.640625000000000	0.653125000000000	0.548437500000000	0.548437500000000
621	0.648437500000000	0.657812500000000	0.553125000000000	0.551562500000000
641	0.651562500000000	0.664062500000000	0.557812500000000	0.559375000000000
661	0.653125000000000	0.667187500000000	0.559375000000000	0.565625000000000
681	0.659375000000000	0.668750000000000	0.560937500000000	0.567187500000000
701	0.660937500000000	0.670312500000000	0.562500000000000	0.568750000000000
721	0.660937500000000	0.676562500000000	0.565625000000000	0.578125000000000
741	0.665625000000000	0.682812500000000	0.567187500000000	0.578125000000000
761	0.667187500000000	0.684375000000000	0.567187500000000	0.585937500000000
781	0.668750000000000	0.685937500000000	0.568750000000000	0.585937500000000
801	0.668750000000000	0.690625000000000	0.571875000000000	0.585937500000000
821	0.668750000000000	0.693750000000000	0.571875000000000	0.587500000000000
841	0.673437500000000	0.696875000000000	0.573437500000000	0.587500000000000
861	0.675000000000000	0.698437500000000	0.585937500000000	0.587500000000000
881	0.682812500000000	0.698437500000000	0.589062500000000	0.592187500000000
901	0.685937500000000	0.700000000000000	0.589062500000000	0.593750000000000
921	0.687500000000000	0.700000000000000	0.593750000000000	0.596875000000000
941	0.690625000000000	0.709375000000000	0.596875000000000	0.600000000000000
961	0.693750000000000	0.715625000000000	0.601562500000000	0.600000000000000
981	0.696875000000000	0.721875000000000	0.604687500000000	0.600000000000000
1001	0.696875000000000	0.725000000000000	0.607812500000000	0.600000000000000
1021	0.698437500000000	0.725000000000000	0.610937500000000	0.600000000000000
1041	0.701562500000000	0.725000000000000	0.610937500000000	0.600000000000000
1061	0.706250000000000	0.728125000000000	0.614062500000000	0.600000000000000
1081	0.706250000000000	0.728125000000000	0.615625000000000	0.601562500000000
1101	0.706250000000000	0.728125000000000	0.618750000000000	0.601562500000000
1121	0.709375000000000	0.728125000000000	0.623437500000000	0.601562500000000
1141	0.710937500000000	0.729687500000000	0.625000000000000	0.603125000000000
1161	0.714062500000000	0.731250000000000	0.626562500000000	0.604687500000000
1181	0.715625000000000	0.737500000000000	0.626562500000000	0.607812500000000
1201	0.718750000000000	0.739062500000000	0.626562500000000	0.609375000000000
1221	0.720312500000000	0.740625000000000	0.628125000000000	0.612500000000000
1241	0.720312500000000	0.740625000000000	0.629687500000000	0.614062500000000
1261	0.721875000000000	0.740625000000000	0.629687500000000	0.615625000000000
1281	0.723437500000000	0.740625000000000	0.631250000000000	0.615625000000000
1301	0.725000000000000	0.740625000000000	0.632812500000000	0.617187500000000
1321	0.728125000000000	0.740625000000000	0.632812500000000	0.618750000000000
1341	0.728125000000000	0.743750000000000	0.637500000000000	0.623437500000000
1361	0.729687500000000	0.746875000000000	0.639062500000000	0.625000000000000
1381	0.734375000000000	0.748437500000000	0.640625000000000	0.626562500000000
1401	0.735937500000000	0.748437500000000	0.642187500000000	0.626562500000000
1421	0.737500000000000	0.751562500000000	0.643750000000000	0.626562500000000
1441	0.737500000000000	0.753125000000000	0.643750000000000	0.626562500000000
1461	0.740625000000000	0.754687500000000	0.643750000000000	0.626562500000000
1481	0.742187500000000	0.756250000000000	0.645312500000000	0.626562500000000
1501	0.742187500000000	0.756250000000000	0.648437500000000	0.628125000000000
1521	0.745312500000000	0.756250000000000	0.650000000000000	0.631250000000000
1541	0.745312500000000	0.756250000000000	0.650000000000000	0.634375000000000
1561	0.750000000000000	0.757812500000000	0.650000000000000	0.635937500000000
1581	0.753125000000000	0.757812500000000	0.651562500000000	0.635937500000000
1601	0.754687500000000	0.757812500000000	0.651562500000000	0.635937500000000
1621	0.756250000000000	0.759375000000000	0.651562500000000	0.637500000000000
1641	0.757812500000000	0.760937500000000	0.651562500000000	0.639062500000000
1661	0.759375000000000	0.767187500000000	0.651562500000000	0.639062500000000
1681	0.759375000000000	0.767187500000000	0.651562500000000	0.640625000000000
1701	0.760937500000000	0.768750000000000	0.654687500000000	0.642187500000000
1721	0.764062500000000	0.771875000000000	0.656250000000000	0.643750000000000
1741	0.765625000000000	0.771875000000000	0.656250000000000	0.645312500000000
1761	0.765625000000000	0.771875000000000	0.657812500000000	0.645312500000000
1781	0.765625000000000	0.773437500000000	0.657812500000000	0.645312500000000
1801	0.767187500000000	0.773437500000000	0.657812500000000	0.646875000000000
1821	0.767187500000000	0.773437500000000	0.657812500000000	0.646875000000000
1841	0.767187500000000	0.776562500000000	0.659375000000000	0.648437500000000
1861	0.767187500000000	0.776562500000000	0.660937500000000	0.648437500000000
1881	0.767187500000000	0.776562500000000	0.664062500000000	0.648437500000000
1901	0.767187500000000	0.776562500000000	0.664062500000000	0.648437500000000
1921	0.770312500000000	0.778125000000000	0.664062500000000	0.650000000000000
1941	0.770312500000000	0.778125000000000	0.664062500000000	0.651562500000000
1961	0.770312500000000	0.778125000000000	0.664062500000000	0.654687500000000
1981	0.770312500000000	0.778125000000000	0.665625000000000	0.656250000000000
2001	0.770312500000000	0.779687500000000	0.665625000000000	0.656250000000000
2021	0.770312500000000	0.781250000000000	0.665625000000000	0.656250000000000
2041	0.775000000000000	0.784375000000000	0.665625000000000	0.659375000000000
2061	0.776562500000000	0.784375000000000	0.665625000000000	0.659375000000000
2081	0.776562500000000	0.784375000000000	0.665625000000000	0.659375000000000
2101	0.776562500000000	0.784375000000000	0.665625000000000	0.660937500000000
2121	0.776562500000000	0.784375000000000	0.667187500000000	0.662500000000000
2141	0.778125000000000	0.784375000000000	0.667187500000000	0.665625000000000
2161	0.779687500000000	0.784375000000000	0.670312500000000	0.665625000000000
2181	0.779687500000000	0.785937500000000	0.673437500000000	0.667187500000000
2201	0.779687500000000	0.785937500000000	0.673437500000000	0.667187500000000
2221	0.779687500000000	0.787500000000000	0.673437500000000	0.668750000000000
2241	0.781250000000000	0.787500000000000	0.673437500000000	0.668750000000000
2261	0.781250000000000	0.787500000000000	0.673437500000000	0.668750000000000
2281	0.781250000000000	0.787500000000000	0.673437500000000	0.668750000000000
2301	0.781250000000000	0.787500000000000	0.673437500000000	0.668750000000000
2321	0.781250000000000	0.787500000000000	0.673437500000000	0.668750000000000
2341	0.781250000000000	0.787500000000000	0.673437500000000	0.668750000000000
2361	0.784375000000000	0.787500000000000	0.673437500000000	0.668750000000000
2381	0.785937500000000	0.787500000000000	0.675000000000000	0.670312500000000
2401	0.785937500000000	0.787500000000000	0.675000000000000	0.670312500000000
2421	0.785937500000000	0.787500000000000	0.675000000000000	0.670312500000000
2441	0.785937500000000	0.790625000000000	0.675000000000000	0.671875000000000
2461	0.785937500000000	0.790625000000000	0.676562500000000	0.671875000000000
2481	0.785937500000000	0.792187500000000	0.676562500000000	0.671875000000000
2501	0.785937500000000	0.793750000000000	0.678125000000000	0.673437500000000
2521	0.787500000000000	0.795312500000000	0.678125000000000	0.673437500000000
2541	0.787500000000000	0.795312500000000	0.678125000000000	0.673437500000000
2561	0.787500000000000	0.795312500000000	0.678125000000000	0.673437500000000
2581	0.787500000000000	0.796875000000000	0.678125000000000	0.675000000000000
2601	0.787500000000000	0.796875000000000	0.678125000000000	0.676562500000000
2621	0.789062500000000	0.796875000000000	0.679687500000000	0.676562500000000
2641	0.789062500000000	0.798437500000000	0.679687500000000	0.676562500000000
2661	0.790625000000000	0.798437500000000	0.679687500000000	0.676562500000000
2681	0.790625000000000	0.798437500000000	0.681250000000000	0.676562500000000
2701	0.792187500000000	0.798437500000000	0.681250000000000	0.676562500000000
2721	0.793750000000000	0.798437500000000	0.681250000000000	0.676562500000000
2741	0.795312500000000	0.798437500000000	0.682812500000000	0.676562500000000
2761	0.795312500000000	0.798437500000000	0.682812500000000	0.676562500000000
2781	0.795312500000000	0.798437500000000	0.682812500000000	0.676562500000000
2801	0.795312500000000	0.800000000000000	0.682812500000000	0.676562500000000
2821	0.795312500000000	0.800000000000000	0.682812500000000	0.676562500000000
2841	0.795312500000000	0.803125000000000	0.682812500000000	0.676562500000000
2861	0.795312500000000	0.803125000000000	0.684375000000000	0.676562500000000
2881	0.795312500000000	0.803125000000000	0.684375000000000	0.676562500000000
2901	0.795312500000000	0.803125000000000	0.685937500000000	0.676562500000000
2921	0.795312500000000	0.803125000000000	0.685937500000000	0.678125000000000
2941	0.796875000000000	0.804687500000000	0.685937500000000	0.679687500000000
2961	0.796875000000000	0.804687500000000	0.685937500000000	0.681250000000000
2981	0.796875000000000	0.804687500000000	0.685937500000000	0.681250000000000
3001	0.796875000000000	0.804687500000000	0.687500000000000	0.682812500000000
3021	0.798437500000000	0.804687500000000	0.687500000000000	0.682812500000000
3041	0.798437500000000	0.804687500000000	0.687500000000000	0.682812500000000
3061	0.798437500000000	0.806250000000000	0.687500000000000	0.684375000000000
3081	0.798437500000000	0.806250000000000	0.689062500000000	0.684375000000000
3101	0.800000000000000	0.806250000000000	0.689062500000000	0.684375000000000
3121	0.800000000000000	0.806250000000000	0.689062500000000	0.684375000000000
3141	0.801562500000000	0.806250000000000	0.689062500000000	0.684375000000000
3161	0.801562500000000	0.806250000000000	0.689062500000000	0.685937500000000
3181	0.801562500000000	0.807812500000000	0.690625000000000	0.685937500000000
3201	0.803125000000000	0.807812500000000	0.690625000000000	0.685937500000000
3221	0.804687500000000	0.807812500000000	0.690625000000000	0.685937500000000
3241	0.806250000000000	0.807812500000000	0.690625000000000	0.685937500000000
3261	0.809375000000000	0.809375000000000	0.690625000000000	0.685937500000000
3281	0.809375000000000	0.810937500000000	0.690625000000000	0.685937500000000
3301	0.809375000000000	0.810937500000000	0.690625000000000	0.685937500000000
3321	0.809375000000000	0.812500000000000	0.690625000000000	0.685937500000000
3341	0.809375000000000	0.812500000000000	0.690625000000000	0.685937500000000
3361	0.809375000000000	0.812500000000000	0.690625000000000	0.685937500000000
3381	0.809375000000000	0.812500000000000	0.692187500000000	0.685937500000000
3401	0.809375000000000	0.812500000000000	0.692187500000000	0.685937500000000
3421	0.809375000000000	0.814062500000000	0.695312500000000	0.685937500000000
3441	0.809375000000000	0.814062500000000	0.695312500000000	0.685937500000000
3461	0.809375000000000	0.815625000000000	0.695312500000000	0.685937500000000
3481	0.809375000000000	0.815625000000000	0.695312500000000	0.685937500000000
3501	0.810937500000000	0.815625000000000	0.696875000000000	0.685937500000000
3521	0.810937500000000	0.817187500000000	0.698437500000000	0.685937500000000
3541	0.810937500000000	0.817187500000000	0.698437500000000	0.685937500000000
3561	0.812500000000000	0.818750000000000	0.698437500000000	0.687500000000000
3581	0.814062500000000	0.820312500000000	0.698437500000000	0.689062500000000
3601	0.815625000000000	0.820312500000000	0.698437500000000	0.689062500000000
3621	0.815625000000000	0.820312500000000	0.698437500000000	0.689062500000000
3641	0.815625000000000	0.820312500000000	0.698437500000000	0.689062500000000
3661	0.818750000000000	0.820312500000000	0.698437500000000	0.690625000000000
3681	0.818750000000000	0.820312500000000	0.698437500000000	0.690625000000000
3701	0.818750000000000	0.820312500000000	0.698437500000000	0.690625000000000
3721	0.818750000000000	0.820312500000000	0.698437500000000	0.690625000000000
3741	0.818750000000000	0.820312500000000	0.700000000000000	0.690625000000000
3761	0.818750000000000	0.820312500000000	0.701562500000000	0.690625000000000
3781	0.818750000000000	0.820312500000000	0.703125000000000	0.690625000000000
3801	0.820312500000000	0.820312500000000	0.703125000000000	0.690625000000000
3821	0.820312500000000	0.820312500000000	0.703125000000000	0.690625000000000
3841	0.820312500000000	0.820312500000000	0.703125000000000	0.690625000000000
3861	0.820312500000000	0.820312500000000	0.703125000000000	0.692187500000000
3881	0.820312500000000	0.820312500000000	0.703125000000000	0.692187500000000
3901	0.820312500000000	0.820312500000000	0.703125000000000	0.692187500000000
3921	0.820312500000000	0.821875000000000	0.704687500000000	0.692187500000000
3941	0.820312500000000	0.821875000000000	0.704687500000000	0.692187500000000
3961	0.820312500000000	0.821875000000000	0.704687500000000	0.692187500000000
3981	0.820312500000000	0.821875000000000	0.704687500000000	0.692187500000000
4001	0.820312500000000	0.821875000000000	0.704687500000000	0.692187500000000
4021	0.821875000000000	0.821875000000000	0.704687500000000	0.692187500000000
4041	0.821875000000000	0.821875000000000	0.704687500000000	0.692187500000000
4061	0.821875000000000	0.821875000000000	0.704687500000000	0.692187500000000
4081	0.821875000000000	0.821875000000000	0.704687500000000	0.692187500000000
4101	0.821875000000000	0.821875000000000	0.704687500000000	0.692187500000000
4121	0.821875000000000	0.821875000000000	0.704687500000000	0.692187500000000
4141	0.821875000000000	0.821875000000000	0.704687500000000	0.692187500000000
4161	0.821875000000000	0.821875000000000	0.704687500000000	0.692187500000000
4181	0.821875000000000	0.821875000000000	0.704687500000000	0.692187500000000
4201	0.823437500000000	0.821875000000000	0.704687500000000	0.693750000000000
4221	0.823437500000000	0.821875000000000	0.704687500000000	0.693750000000000
4241	0.823437500000000	0.821875000000000	0.706250000000000	0.693750000000000
4261	0.823437500000000	0.821875000000000	0.706250000000000	0.693750000000000
4281	0.823437500000000	0.821875000000000	0.706250000000000	0.693750000000000
4301	0.823437500000000	0.823437500000000	0.706250000000000	0.693750000000000
4321	0.823437500000000	0.823437500000000	0.706250000000000	0.693750000000000
4341	0.823437500000000	0.823437500000000	0.706250000000000	0.693750000000000
4361	0.823437500000000	0.823437500000000	0.706250000000000	0.693750000000000
4381	0.823437500000000	0.823437500000000	0.707812500000000	0.693750000000000
4401	0.823437500000000	0.823437500000000	0.707812500000000	0.695312500000000
4421	0.823437500000000	0.825000000000000	0.707812500000000	0.695312500000000
4441	0.823437500000000	0.826562500000000	0.707812500000000	0.695312500000000
4461	0.823437500000000	0.826562500000000	0.707812500000000	0.695312500000000
4481	0.825000000000000	0.826562500000000	0.707812500000000	0.695312500000000
4501	0.826562500000000	0.826562500000000	0.707812500000000	0.695312500000000
4521	0.826562500000000	0.826562500000000	0.707812500000000	0.695312500000000
4541	0.826562500000000	0.826562500000000	0.707812500000000	0.695312500000000
4561	0.826562500000000	0.826562500000000	0.707812500000000	0.695312500000000
4581	0.826562500000000	0.826562500000000	0.707812500000000	0.695312500000000
4601	0.828125000000000	0.826562500000000	0.709375000000000	0.695312500000000
4621	0.828125000000000	0.826562500000000	0.709375000000000	0.695312500000000
4641	0.828125000000000	0.826562500000000	0.710937500000000	0.695312500000000
4661	0.828125000000000	0.826562500000000	0.710937500000000	0.695312500000000
4681	0.829687500000000	0.828125000000000	0.710937500000000	0.695312500000000
4701	0.831250000000000	0.828125000000000	0.710937500000000	0.695312500000000
4721	0.831250000000000	0.828125000000000	0.710937500000000	0.696875000000000
4741	0.831250000000000	0.828125000000000	0.710937500000000	0.696875000000000
4761	0.831250000000000	0.828125000000000	0.710937500000000	0.696875000000000
4781	0.831250000000000	0.828125000000000	0.710937500000000	0.696875000000000
4801	0.831250000000000	0.828125000000000	0.710937500000000	0.696875000000000
4821	0.831250000000000	0.828125000000000	0.710937500000000	0.696875000000000
4841	0.831250000000000	0.828125000000000	0.710937500000000	0.696875000000000
4861	0.831250000000000	0.828125000000000	0.710937500000000	0.696875000000000
4881	0.831250000000000	0.828125000000000	0.710937500000000	0.696875000000000
4901	0.831250000000000	0.828125000000000	0.712500000000000	0.696875000000000
4921	0.831250000000000	0.828125000000000	0.712500000000000	0.696875000000000
4941	0.831250000000000	0.829687500000000	0.712500000000000	0.698437500000000
4961	0.831250000000000	0.829687500000000	0.712500000000000	0.698437500000000
4981	0.831250000000000	0.832812500000000	0.712500000000000	0.701562500000000
5001	0.831250000000000	0.832812500000000	0.712500000000000	0.701562500000000
5021	0.831250000000000	0.832812500000000	0.712500000000000	0.701562500000000
5041	0.831250000000000	0.832812500000000	0.712500000000000	0.701562500000000
5061	0.834375000000000	0.834375000000000	0.712500000000000	0.701562500000000
5081	0.834375000000000	0.834375000000000	0.712500000000000	0.701562500000000
5101	0.834375000000000	0.835937500000000	0.712500000000000	0.701562500000000
5121	0.834375000000000	0.835937500000000	0.712500000000000	0.701562500000000
5141	0.834375000000000	0.835937500000000	0.712500000000000	0.701562500000000
5161	0.834375000000000	0.835937500000000	0.712500000000000	0.701562500000000
5181	0.834375000000000	0.835937500000000	0.712500000000000	0.701562500000000
5201	0.834375000000000	0.835937500000000	0.712500000000000	0.701562500000000
5221	0.834375000000000	0.835937500000000	0.712500000000000	0.701562500000000
5241	0.834375000000000	0.835937500000000	0.712500000000000	0.701562500000000
5261	0.834375000000000	0.835937500000000	0.712500000000000	0.701562500000000
5281	0.834375000000000	0.835937500000000	0.712500000000000	0.701562500000000
5301	0.834375000000000	0.835937500000000	0.712500000000000	0.701562500000000
5321	0.835937500000000	0.837500000000000	0.712500000000000	0.701562500000000
5341	0.835937500000000	0.837500000000000	0.712500000000000	0.701562500000000
5361	0.835937500000000	0.837500000000000	0.712500000000000	0.701562500000000
5381	0.835937500000000	0.839062500000000	0.712500000000000	0.701562500000000
5401	0.835937500000000	0.839062500000000	0.712500000000000	0.701562500000000
5421	0.835937500000000	0.839062500000000	0.712500000000000	0.701562500000000
5441	0.835937500000000	0.839062500000000	0.712500000000000	0.701562500000000
5461	0.837500000000000	0.839062500000000	0.712500000000000	0.701562500000000
5481	0.837500000000000	0.839062500000000	0.712500000000000	0.701562500000000
5501	0.839062500000000	0.839062500000000	0.712500000000000	0.701562500000000
5521	0.842187500000000	0.839062500000000	0.712500000000000	0.701562500000000
5541	0.842187500000000	0.839062500000000	0.712500000000000	0.701562500000000
5561	0.842187500000000	0.839062500000000	0.712500000000000	0.701562500000000
5581	0.842187500000000	0.839062500000000	0.712500000000000	0.701562500000000
5601	0.842187500000000	0.839062500000000	0.714062500000000	0.701562500000000
5621	0.842187500000000	0.839062500000000	0.714062500000000	0.701562500000000
5641	0.842187500000000	0.839062500000000	0.714062500000000	0.701562500000000
5661	0.843750000000000	0.839062500000000	0.714062500000000	0.701562500000000
5681	0.843750000000000	0.839062500000000	0.714062500000000	0.701562500000000
5701	0.843750000000000	0.839062500000000	0.714062500000000	0.701562500000000
5721	0.843750000000000	0.839062500000000	0.714062500000000	0.701562500000000
5741	0.843750000000000	0.840625000000000	0.714062500000000	0.703125000000000
5761	0.843750000000000	0.840625000000000	0.714062500000000	0.703125000000000
5781	0.843750000000000	0.840625000000000	0.714062500000000	0.703125000000000
5801	0.843750000000000	0.840625000000000	0.714062500000000	0.703125000000000
5821	0.843750000000000	0.840625000000000	0.714062500000000	0.703125000000000
5841	0.843750000000000	0.842187500000000	0.714062500000000	0.703125000000000
5861	0.843750000000000	0.842187500000000	0.714062500000000	0.703125000000000
5881	0.843750000000000	0.842187500000000	0.714062500000000	0.704687500000000
5901	0.843750000000000	0.842187500000000	0.714062500000000	0.704687500000000
5921	0.843750000000000	0.842187500000000	0.714062500000000	0.704687500000000
5941	0.843750000000000	0.842187500000000	0.714062500000000	0.704687500000000
5961	0.843750000000000	0.842187500000000	0.714062500000000	0.706250000000000
5981	0.843750000000000	0.845312500000000	0.714062500000000	0.706250000000000
6001	0.843750000000000	0.845312500000000	0.714062500000000	0.706250000000000
6021	0.843750000000000	0.845312500000000	0.714062500000000	0.706250000000000
6041	0.843750000000000	0.845312500000000	0.714062500000000	0.707812500000000
6061	0.843750000000000	0.845312500000000	0.714062500000000	0.707812500000000
6081	0.843750000000000	0.845312500000000	0.714062500000000	0.707812500000000
6101	0.843750000000000	0.845312500000000	0.714062500000000	0.707812500000000
6121	0.843750000000000	0.845312500000000	0.714062500000000	0.707812500000000
6141	0.845312500000000	0.845312500000000	0.714062500000000	0.707812500000000
6161	0.845312500000000	0.845312500000000	0.714062500000000	0.707812500000000
6181	0.845312500000000	0.845312500000000	0.714062500000000	0.707812500000000
6201	0.845312500000000	0.845312500000000	0.714062500000000	0.707812500000000
6221	0.845312500000000	0.845312500000000	0.714062500000000	0.707812500000000
6241	0.845312500000000	0.845312500000000	0.714062500000000	0.707812500000000
6261	0.845312500000000	0.845312500000000	0.714062500000000	0.707812500000000
6281	0.846875000000000	0.846875000000000	0.714062500000000	0.709375000000000
6301	0.846875000000000	0.846875000000000	0.714062500000000	0.709375000000000
6321	0.846875000000000	0.846875000000000	0.714062500000000	0.709375000000000
6341	0.846875000000000	0.846875000000000	0.714062500000000	0.710937500000000
6361	0.846875000000000	0.848437500000000	0.714062500000000	0.710937500000000
6381	0.846875000000000	0.848437500000000	0.714062500000000	0.710937500000000
6401	0.848437500000000	0.848437500000000	0.714062500000000	0.710937500000000
6421	0.848437500000000	0.848437500000000	0.714062500000000	0.710937500000000
6441	0.848437500000000	0.848437500000000	0.714062500000000	0.710937500000000
6461	0.848437500000000	0.848437500000000	0.714062500000000	0.710937500000000
6481	0.848437500000000	0.848437500000000	0.714062500000000	0.710937500000000
6501	0.848437500000000	0.848437500000000	0.714062500000000	0.710937500000000
6521	0.848437500000000	0.848437500000000	0.714062500000000	0.710937500000000
6541	0.848437500000000	0.848437500000000	0.714062500000000	0.710937500000000
6561	0.848437500000000	0.848437500000000	0.714062500000000	0.712500000000000
6581	0.848437500000000	0.848437500000000	0.714062500000000	0.712500000000000
6601	0.848437500000000	0.848437500000000	0.714062500000000	0.714062500000000
6621	0.848437500000000	0.848437500000000	0.714062500000000	0.714062500000000
6641	0.848437500000000	0.848437500000000	0.714062500000000	0.714062500000000
6661	0.848437500000000	0.848437500000000	0.714062500000000	0.714062500000000
6681	0.848437500000000	0.848437500000000	0.714062500000000	0.714062500000000
6701	0.850000000000000	0.848437500000000	0.714062500000000	0.714062500000000
6721	0.851562500000000	0.848437500000000	0.714062500000000	0.715625000000000
6741	0.851562500000000	0.848437500000000	0.714062500000000	0.715625000000000
6761	0.851562500000000	0.848437500000000	0.714062500000000	0.715625000000000
6781	0.851562500000000	0.848437500000000	0.714062500000000	0.715625000000000
6801	0.851562500000000	0.848437500000000	0.714062500000000	0.715625000000000
6821	0.853125000000000	0.848437500000000	0.714062500000000	0.715625000000000
6841	0.853125000000000	0.850000000000000	0.714062500000000	0.715625000000000
6861	0.853125000000000	0.850000000000000	0.715625000000000	0.715625000000000
6881	0.853125000000000	0.850000000000000	0.715625000000000	0.715625000000000
6901	0.853125000000000	0.850000000000000	0.715625000000000	0.717187500000000
6921	0.853125000000000	0.850000000000000	0.715625000000000	0.717187500000000
6941	0.853125000000000	0.850000000000000	0.715625000000000	0.717187500000000
6961	0.853125000000000	0.850000000000000	0.715625000000000	0.717187500000000
6981	0.853125000000000	0.850000000000000	0.715625000000000	0.717187500000000
7001	0.853125000000000	0.850000000000000	0.715625000000000	0.717187500000000
7021	0.853125000000000	0.850000000000000	0.715625000000000	0.717187500000000
7041	0.853125000000000	0.850000000000000	0.715625000000000	0.717187500000000
7061	0.853125000000000	0.850000000000000	0.715625000000000	0.717187500000000
7081	0.853125000000000	0.850000000000000	0.715625000000000	0.717187500000000
7101	0.854687500000000	0.850000000000000	0.715625000000000	0.717187500000000
7121	0.854687500000000	0.850000000000000	0.715625000000000	0.717187500000000
7141	0.854687500000000	0.851562500000000	0.715625000000000	0.717187500000000
7161	0.854687500000000	0.851562500000000	0.715625000000000	0.717187500000000
7181	0.854687500000000	0.851562500000000	0.715625000000000	0.718750000000000
7201	0.854687500000000	0.851562500000000	0.717187500000000	0.718750000000000
7221	0.854687500000000	0.851562500000000	0.717187500000000	0.718750000000000
7241	0.856250000000000	0.851562500000000	0.717187500000000	0.718750000000000
7261	0.856250000000000	0.851562500000000	0.718750000000000	0.718750000000000
7281	0.857812500000000	0.851562500000000	0.718750000000000	0.718750000000000
7301	0.857812500000000	0.853125000000000	0.718750000000000	0.718750000000000
7321	0.857812500000000	0.854687500000000	0.718750000000000	0.718750000000000
7341	0.857812500000000	0.854687500000000	0.718750000000000	0.718750000000000
7361	0.857812500000000	0.854687500000000	0.718750000000000	0.718750000000000
7381	0.857812500000000	0.854687500000000	0.718750000000000	0.718750000000000
7401	0.857812500000000	0.854687500000000	0.718750000000000	0.718750000000000
7421	0.857812500000000	0.854687500000000	0.718750000000000	0.718750000000000
7441	0.857812500000000	0.854687500000000	0.718750000000000	0.718750000000000
7461	0.857812500000000	0.856250000000000	0.718750000000000	0.718750000000000
7481	0.857812500000000	0.856250000000000	0.718750000000000	0.718750000000000
7501	0.857812500000000	0.856250000000000	0.718750000000000	0.718750000000000
7521	0.857812500000000	0.856250000000000	0.718750000000000	0.718750000000000
7541	0.857812500000000	0.856250000000000	0.718750000000000	0.718750000000000
7561	0.857812500000000	0.856250000000000	0.718750000000000	0.718750000000000
7581	0.857812500000000	0.856250000000000	0.718750000000000	0.718750000000000
7601	0.857812500000000	0.856250000000000	0.718750000000000	0.720312500000000
7621	0.857812500000000	0.856250000000000	0.718750000000000	0.720312500000000
7641	0.857812500000000	0.856250000000000	0.718750000000000	0.720312500000000
7661	0.857812500000000	0.856250000000000	0.718750000000000	0.720312500000000
7681	0.857812500000000	0.856250000000000	0.718750000000000	0.720312500000000
7701	0.857812500000000	0.856250000000000	0.718750000000000	0.720312500000000
7721	0.857812500000000	0.856250000000000	0.720312500000000	0.720312500000000
7741	0.857812500000000	0.856250000000000	0.720312500000000	0.720312500000000
7761	0.857812500000000	0.857812500000000	0.720312500000000	0.720312500000000
7781	0.857812500000000	0.857812500000000	0.720312500000000	0.720312500000000
7801	0.857812500000000	0.857812500000000	0.720312500000000	0.720312500000000
7821	0.857812500000000	0.857812500000000	0.720312500000000	0.720312500000000
7841	0.857812500000000	0.857812500000000	0.720312500000000	0.720312500000000
7861	0.857812500000000	0.857812500000000	0.720312500000000	0.720312500000000
7881	0.857812500000000	0.857812500000000	0.720312500000000	0.721875000000000
7901	0.859375000000000	0.859375000000000	0.720312500000000	0.721875000000000
7921	0.859375000000000	0.859375000000000	0.720312500000000	0.721875000000000
7941	0.859375000000000	0.859375000000000	0.720312500000000	0.721875000000000
7961	0.859375000000000	0.859375000000000	0.720312500000000	0.721875000000000
7981	0.859375000000000	0.859375000000000	0.720312500000000	0.721875000000000
8001	0.859375000000000	0.859375000000000	0.720312500000000	0.721875000000000
8021	0.859375000000000	0.859375000000000	0.720312500000000	0.721875000000000
8041	0.859375000000000	0.859375000000000	0.720312500000000	0.721875000000000
8061	0.859375000000000	0.859375000000000	0.720312500000000	0.721875000000000
8081	0.859375000000000	0.859375000000000	0.720312500000000	0.721875000000000
8101	0.859375000000000	0.859375000000000	0.720312500000000	0.721875000000000
8121	0.859375000000000	0.860937500000000	0.720312500000000	0.721875000000000
8141	0.860937500000000	0.860937500000000	0.720312500000000	0.721875000000000
8161	0.860937500000000	0.860937500000000	0.720312500000000	0.721875000000000
8181	0.860937500000000	0.860937500000000	0.720312500000000	0.721875000000000
8201	0.860937500000000	0.860937500000000	0.721875000000000	0.721875000000000
8221	0.860937500000000	0.860937500000000	0.721875000000000	0.721875000000000
8241	0.860937500000000	0.860937500000000	0.721875000000000	0.721875000000000
8261	0.860937500000000	0.860937500000000	0.721875000000000	0.721875000000000
8281	0.860937500000000	0.860937500000000	0.721875000000000	0.721875000000000
8301	0.860937500000000	0.860937500000000	0.721875000000000	0.721875000000000
8321	0.860937500000000	0.860937500000000	0.721875000000000	0.721875000000000
8341	0.860937500000000	0.860937500000000	0.721875000000000	0.721875000000000
8361	0.860937500000000	0.860937500000000	0.721875000000000	0.721875000000000
8381	0.862500000000000	0.860937500000000	0.721875000000000	0.721875000000000
8401	0.862500000000000	0.860937500000000	0.721875000000000	0.721875000000000
8421	0.862500000000000	0.860937500000000	0.725000000000000	0.721875000000000
8441	0.862500000000000	0.860937500000000	0.725000000000000	0.721875000000000
8461	0.862500000000000	0.860937500000000	0.726562500000000	0.721875000000000
8481	0.862500000000000	0.860937500000000	0.726562500000000	0.721875000000000
8501	0.862500000000000	0.860937500000000	0.726562500000000	0.721875000000000
8521	0.862500000000000	0.860937500000000	0.726562500000000	0.721875000000000
8541	0.862500000000000	0.860937500000000	0.726562500000000	0.721875000000000
8561	0.864062500000000	0.862500000000000	0.726562500000000	0.721875000000000
8581	0.864062500000000	0.862500000000000	0.726562500000000	0.721875000000000
8601	0.864062500000000	0.862500000000000	0.726562500000000	0.721875000000000
8621	0.864062500000000	0.862500000000000	0.726562500000000	0.721875000000000
8641	0.864062500000000	0.862500000000000	0.726562500000000	0.721875000000000
8661	0.864062500000000	0.862500000000000	0.726562500000000	0.721875000000000
8681	0.864062500000000	0.862500000000000	0.726562500000000	0.721875000000000
8701	0.864062500000000	0.862500000000000	0.726562500000000	0.721875000000000
8721	0.864062500000000	0.862500000000000	0.726562500000000	0.721875000000000
8741	0.864062500000000	0.862500000000000	0.726562500000000	0.721875000000000
8761	0.865625000000000	0.862500000000000	0.728125000000000	0.721875000000000
8781	0.865625000000000	0.862500000000000	0.728125000000000	0.721875000000000
8801	0.865625000000000	0.862500000000000	0.728125000000000	0.721875000000000
8821	0.865625000000000	0.862500000000000	0.728125000000000	0.721875000000000
8841	0.867187500000000	0.864062500000000	0.728125000000000	0.721875000000000
8861	0.867187500000000	0.864062500000000	0.728125000000000	0.721875000000000
8881	0.867187500000000	0.864062500000000	0.728125000000000	0.721875000000000
8901	0.867187500000000	0.864062500000000	0.728125000000000	0.721875000000000
8921	0.868750000000000	0.865625000000000	0.728125000000000	0.721875000000000
8941	0.868750000000000	0.865625000000000	0.728125000000000	0.721875000000000
8961	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
8981	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9001	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9021	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9041	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9061	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9081	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9101	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9121	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9141	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9161	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9181	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9201	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9221	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9241	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9261	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9281	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9301	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9321	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9341	0.868750000000000	0.865625000000000	0.728125000000000	0.723437500000000
9361	0.870312500000000	0.867187500000000	0.728125000000000	0.723437500000000
9381	0.870312500000000	0.867187500000000	0.728125000000000	0.723437500000000
9401	0.870312500000000	0.867187500000000	0.728125000000000	0.723437500000000
9421	0.870312500000000	0.867187500000000	0.728125000000000	0.723437500000000
9441	0.870312500000000	0.867187500000000	0.728125000000000	0.723437500000000
9461	0.870312500000000	0.867187500000000	0.728125000000000	0.723437500000000
9481	0.870312500000000	0.867187500000000	0.728125000000000	0.725000000000000
9501	0.870312500000000	0.867187500000000	0.728125000000000	0.725000000000000
9521	0.870312500000000	0.867187500000000	0.728125000000000	0.725000000000000
9541	0.870312500000000	0.867187500000000	0.728125000000000	0.725000000000000
9561	0.870312500000000	0.867187500000000	0.728125000000000	0.725000000000000
9581	0.870312500000000	0.867187500000000	0.728125000000000	0.725000000000000
9601	0.870312500000000	0.867187500000000	0.728125000000000	0.725000000000000
9621	0.870312500000000	0.867187500000000	0.728125000000000	0.725000000000000
9641	0.870312500000000	0.867187500000000	0.728125000000000	0.725000000000000
9661	0.870312500000000	0.868750000000000	0.728125000000000	0.726562500000000
9681	0.871875000000000	0.868750000000000	0.728125000000000	0.726562500000000
9701	0.871875000000000	0.868750000000000	0.728125000000000	0.726562500000000
9721	0.871875000000000	0.868750000000000	0.728125000000000	0.726562500000000
9741	0.871875000000000	0.868750000000000	0.728125000000000	0.726562500000000
9761	0.871875000000000	0.868750000000000	0.728125000000000	0.726562500000000
9781	0.871875000000000	0.868750000000000	0.728125000000000	0.726562500000000
9801	0.871875000000000	0.868750000000000	0.728125000000000	0.726562500000000
9821	0.871875000000000	0.868750000000000	0.728125000000000	0.726562500000000
9841	0.871875000000000	0.868750000000000	0.728125000000000	0.726562500000000
9861	0.871875000000000	0.868750000000000	0.728125000000000	0.726562500000000
9881	0.871875000000000	0.868750000000000	0.728125000000000	0.726562500000000
9901	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
9921	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
9941	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
9961	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
9981	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
10001	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
10021	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
10041	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
10061	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
10081	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
10101	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
10121	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
10141	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
10161	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
10181	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
10201	0.871875000000000	0.868750000000000	0.728125000000000	0.728125000000000
10221	0.871875000000000	0.868750000000000	0.729687500000000	0.728125000000000
10241	0.871875000000000	0.868750000000000	0.729687500000000	0.728125000000000
10261	0.871875000000000	0.868750000000000	0.729687500000000	0.728125000000000
10281	0.871875000000000	0.868750000000000	0.729687500000000	0.728125000000000
10301	0.871875000000000	0.868750000000000	0.729687500000000	0.728125000000000
10321	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10341	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10361	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10381	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10401	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10421	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10441	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10461	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10481	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10501	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10521	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10541	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10561	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10581	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10601	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10621	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10641	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10661	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10681	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10701	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10721	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10741	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10761	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10781	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10801	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10821	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10841	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10861	0.873437500000000	0.868750000000000	0.729687500000000	0.728125000000000
10881	0.873437500000000	0.871875000000000	0.729687500000000	0.728125000000000
10901	0.875000000000000	0.871875000000000	0.729687500000000	0.728125000000000
10921	0.875000000000000	0.871875000000000	0.729687500000000	0.728125000000000
10941	0.875000000000000	0.871875000000000	0.729687500000000	0.728125000000000
10961	0.875000000000000	0.871875000000000	0.729687500000000	0.728125000000000
10981	0.875000000000000	0.871875000000000	0.729687500000000	0.728125000000000
11001	0.875000000000000	0.871875000000000	0.729687500000000	0.728125000000000
11021	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11041	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11061	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11081	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11101	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11121	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11141	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11161	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11181	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11201	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11221	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11241	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11261	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11281	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11301	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11321	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11341	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11361	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11381	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11401	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11421	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11441	0.875000000000000	0.873437500000000	0.729687500000000	0.728125000000000
11461	0.875000000000000	0.875000000000000	0.729687500000000	0.728125000000000
11481	0.875000000000000	0.875000000000000	0.729687500000000	0.728125000000000
11501	0.875000000000000	0.875000000000000	0.729687500000000	0.728125000000000
11521	0.875000000000000	0.875000000000000	0.729687500000000	0.728125000000000
11541	0.875000000000000	0.875000000000000	0.729687500000000	0.728125000000000
11561	0.875000000000000	0.875000000000000	0.729687500000000	0.728125000000000
11581	0.875000000000000	0.875000000000000	0.729687500000000	0.728125000000000
11601	0.875000000000000	0.875000000000000	0.729687500000000	0.728125000000000
11621	0.876562500000000	0.875000000000000	0.729687500000000	0.728125000000000
11641	0.876562500000000	0.875000000000000	0.729687500000000	0.728125000000000
11661	0.876562500000000	0.875000000000000	0.729687500000000	0.728125000000000
11681	0.876562500000000	0.875000000000000	0.729687500000000	0.728125000000000
11701	0.876562500000000	0.875000000000000	0.729687500000000	0.728125000000000
11721	0.876562500000000	0.875000000000000	0.729687500000000	0.728125000000000
11741	0.876562500000000	0.875000000000000	0.729687500000000	0.728125000000000
11761	0.876562500000000	0.875000000000000	0.729687500000000	0.728125000000000
11781	0.876562500000000	0.875000000000000	0.729687500000000	0.728125000000000
11801	0.876562500000000	0.875000000000000	0.729687500000000	0.728125000000000
11821	0.876562500000000	0.875000000000000	0.729687500000000	0.728125000000000
11841	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
11861	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
11881	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
11901	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
11921	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
11941	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
11961	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
11981	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
12001	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
12021	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
12041	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
12061	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
12081	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
12101	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
12121	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
12141	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
12161	0.878125000000000	0.875000000000000	0.729687500000000	0.728125000000000
12181	0.878125000000000	0.876562500000000	0.729687500000000	0.728125000000000
12201	0.878125000000000	0.876562500000000	0.729687500000000	0.728125000000000
12221	0.878125000000000	0.876562500000000	0.729687500000000	0.728125000000000
12241	0.878125000000000	0.876562500000000	0.729687500000000	0.728125000000000
12261	0.878125000000000	0.876562500000000	0.729687500000000	0.728125000000000
12281	0.878125000000000	0.876562500000000	0.729687500000000	0.728125000000000
12301	0.878125000000000	0.876562500000000	0.729687500000000	0.728125000000000
12321	0.878125000000000	0.876562500000000	0.729687500000000	0.729687500000000
12341	0.878125000000000	0.876562500000000	0.729687500000000	0.729687500000000
12361	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12381	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12401	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12421	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12441	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12461	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12481	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12501	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12521	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12541	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12561	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12581	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12601	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12621	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12641	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12661	0.878125000000000	0.876562500000000	0.729687500000000	0.731250000000000
12681	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
12701	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
12721	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
12741	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
12761	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
12781	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
12801	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
12821	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
12841	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
12861	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
12881	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
12901	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
12921	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
12941	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
12961	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
12981	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
13001	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
13021	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
13041	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
13061	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
13081	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
13101	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
13121	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
13141	0.878125000000000	0.878125000000000	0.729687500000000	0.731250000000000
13161	0.878125000000000	0.878125000000000	0.729687500000000	0.732812500000000
13181	0.878125000000000	0.878125000000000	0.729687500000000	0.732812500000000
13201	0.878125000000000	0.878125000000000	0.729687500000000	0.732812500000000
13221	0.878125000000000	0.878125000000000	0.729687500000000	0.732812500000000
13241	0.878125000000000	0.878125000000000	0.729687500000000	0.732812500000000
13261	0.878125000000000	0.878125000000000	0.729687500000000	0.732812500000000
13281	0.878125000000000	0.878125000000000	0.729687500000000	0.732812500000000
13301	0.878125000000000	0.878125000000000	0.729687500000000	0.732812500000000
13321	0.878125000000000	0.878125000000000	0.729687500000000	0.732812500000000
13341	0.878125000000000	0.878125000000000	0.729687500000000	0.732812500000000
13361	0.878125000000000	0.878125000000000	0.729687500000000	0.732812500000000
13381	0.878125000000000	0.879687500000000	0.729687500000000	0.732812500000000
13401	0.878125000000000	0.879687500000000	0.729687500000000	0.732812500000000
13421	0.878125000000000	0.879687500000000	0.729687500000000	0.732812500000000
13441	0.878125000000000	0.879687500000000	0.729687500000000	0.732812500000000
13461	0.878125000000000	0.879687500000000	0.729687500000000	0.734375000000000
13481	0.878125000000000	0.879687500000000	0.729687500000000	0.734375000000000
13501	0.878125000000000	0.879687500000000	0.729687500000000	0.734375000000000
13521	0.878125000000000	0.879687500000000	0.729687500000000	0.734375000000000
13541	0.878125000000000	0.879687500000000	0.729687500000000	0.734375000000000
13561	0.878125000000000	0.879687500000000	0.729687500000000	0.735937500000000
13581	0.878125000000000	0.879687500000000	0.729687500000000	0.735937500000000
13601	0.878125000000000	0.879687500000000	0.729687500000000	0.735937500000000
13621	0.878125000000000	0.879687500000000	0.729687500000000	0.735937500000000
13641	0.878125000000000	0.879687500000000	0.729687500000000	0.735937500000000
13661	0.878125000000000	0.879687500000000	0.729687500000000	0.735937500000000
13681	0.878125000000000	0.879687500000000	0.729687500000000	0.735937500000000
13701	0.879687500000000	0.879687500000000	0.729687500000000	0.735937500000000
13721	0.879687500000000	0.879687500000000	0.729687500000000	0.735937500000000
13741	0.879687500000000	0.879687500000000	0.729687500000000	0.735937500000000
13761	0.879687500000000	0.879687500000000	0.729687500000000	0.735937500000000
13781	0.879687500000000	0.879687500000000	0.729687500000000	0.735937500000000
13801	0.879687500000000	0.879687500000000	0.729687500000000	0.735937500000000
13821	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
13841	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
13861	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
13881	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
13901	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
13921	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
13941	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
13961	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
13981	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14001	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14021	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14041	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14061	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14081	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14101	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14121	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14141	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14161	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14181	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14201	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14221	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14241	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14261	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14281	0.879687500000000	0.881250000000000	0.729687500000000	0.735937500000000
14301	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14321	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14341	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14361	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14381	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14401	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14421	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14441	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14461	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14481	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14501	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14521	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14541	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14561	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14581	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14601	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14621	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14641	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14661	0.879687500000000	0.881250000000000	0.731250000000000	0.735937500000000
14681	0.879687500000000	0.882812500000000	0.731250000000000	0.735937500000000
14701	0.879687500000000	0.882812500000000	0.731250000000000	0.735937500000000
14721	0.879687500000000	0.882812500000000	0.731250000000000	0.735937500000000
14741	0.879687500000000	0.882812500000000	0.731250000000000	0.735937500000000
14761	0.879687500000000	0.882812500000000	0.731250000000000	0.735937500000000
14781	0.879687500000000	0.882812500000000	0.731250000000000	0.735937500000000
14801	0.879687500000000	0.882812500000000	0.731250000000000	0.735937500000000
14821	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
14841	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
14861	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
14881	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
14901	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
14921	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
14941	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
14961	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
14981	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
15001	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
15021	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
15041	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
15061	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
15081	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
15101	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
15121	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
15141	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
15161	0.881250000000000	0.882812500000000	0.731250000000000	0.735937500000000
15181	0.881250000000000	0.884375000000000	0.731250000000000	0.735937500000000
15201	0.881250000000000	0.884375000000000	0.731250000000000	0.735937500000000
15221	0.881250000000000	0.884375000000000	0.731250000000000	0.735937500000000
15241	0.881250000000000	0.884375000000000	0.731250000000000	0.735937500000000
15261	0.881250000000000	0.884375000000000	0.731250000000000	0.735937500000000
15281	0.881250000000000	0.884375000000000	0.731250000000000	0.735937500000000
15301	0.881250000000000	0.884375000000000	0.731250000000000	0.735937500000000
15321	0.881250000000000	0.884375000000000	0.731250000000000	0.735937500000000
15341	0.881250000000000	0.884375000000000	0.731250000000000	0.735937500000000
15361	0.881250000000000	0.884375000000000	0.731250000000000	0.735937500000000
15381	0.881250000000000	0.885937500000000	0.731250000000000	0.735937500000000
15401	0.881250000000000	0.885937500000000	0.731250000000000	0.735937500000000
15421	0.881250000000000	0.885937500000000	0.731250000000000	0.735937500000000
15441	0.881250000000000	0.885937500000000	0.731250000000000	0.735937500000000
15461	0.881250000000000	0.885937500000000	0.731250000000000	0.735937500000000
15481	0.881250000000000	0.885937500000000	0.731250000000000	0.735937500000000
15501	0.882812500000000	0.885937500000000	0.731250000000000	0.735937500000000
15521	0.882812500000000	0.885937500000000	0.731250000000000	0.735937500000000
15541	0.882812500000000	0.885937500000000	0.731250000000000	0.735937500000000
15561	0.882812500000000	0.885937500000000	0.731250000000000	0.735937500000000
15581	0.882812500000000	0.885937500000000	0.731250000000000	0.735937500000000
15601	0.882812500000000	0.885937500000000	0.731250000000000	0.735937500000000
15621	0.882812500000000	0.885937500000000	0.731250000000000	0.735937500000000
15641	0.882812500000000	0.885937500000000	0.731250000000000	0.735937500000000
15661	0.884375000000000	0.885937500000000	0.731250000000000	0.735937500000000
15681	0.884375000000000	0.885937500000000	0.731250000000000	0.735937500000000
15701	0.884375000000000	0.885937500000000	0.731250000000000	0.735937500000000
15721	0.884375000000000	0.885937500000000	0.731250000000000	0.735937500000000
15741	0.884375000000000	0.885937500000000	0.731250000000000	0.735937500000000
15761	0.884375000000000	0.885937500000000	0.731250000000000	0.735937500000000
15781	0.884375000000000	0.885937500000000	0.731250000000000	0.735937500000000
15801	0.884375000000000	0.887500000000000	0.731250000000000	0.735937500000000
15821	0.884375000000000	0.887500000000000	0.731250000000000	0.735937500000000
15841	0.884375000000000	0.887500000000000	0.731250000000000	0.735937500000000
15861	0.884375000000000	0.887500000000000	0.731250000000000	0.735937500000000
15881	0.884375000000000	0.889062500000000	0.731250000000000	0.735937500000000
15901	0.884375000000000	0.889062500000000	0.731250000000000	0.735937500000000
15921	0.884375000000000	0.889062500000000	0.731250000000000	0.735937500000000
15941	0.885937500000000	0.889062500000000	0.731250000000000	0.735937500000000
15961	0.885937500000000	0.889062500000000	0.731250000000000	0.735937500000000
15981	0.885937500000000	0.889062500000000	0.731250000000000	0.735937500000000
16001	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16021	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16041	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16061	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16081	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16101	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16121	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16141	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16161	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16181	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16201	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16221	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16241	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16261	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16281	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16301	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16321	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16341	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16361	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16381	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16401	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16421	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16441	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16461	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16481	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16501	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16521	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16541	0.887500000000000	0.889062500000000	0.731250000000000	0.735937500000000
16561	0.887500000000000	0.890625000000000	0.731250000000000	0.735937500000000
16581	0.887500000000000	0.890625000000000	0.731250000000000	0.735937500000000
16601	0.887500000000000	0.890625000000000	0.731250000000000	0.735937500000000
16621	0.887500000000000	0.890625000000000	0.731250000000000	0.735937500000000
16641	0.887500000000000	0.890625000000000	0.731250000000000	0.735937500000000
16661	0.887500000000000	0.890625000000000	0.731250000000000	0.735937500000000
16681	0.887500000000000	0.890625000000000	0.731250000000000	0.735937500000000
16701	0.887500000000000	0.890625000000000	0.731250000000000	0.735937500000000
16721	0.887500000000000	0.890625000000000	0.731250000000000	0.735937500000000
16741	0.887500000000000	0.890625000000000	0.731250000000000	0.735937500000000
16761	0.887500000000000	0.890625000000000	0.732812500000000	0.735937500000000
16781	0.887500000000000	0.890625000000000	0.732812500000000	0.735937500000000
16801	0.887500000000000	0.890625000000000	0.734375000000000	0.735937500000000
16821	0.887500000000000	0.890625000000000	0.734375000000000	0.735937500000000
16841	0.887500000000000	0.890625000000000	0.734375000000000	0.735937500000000
16861	0.887500000000000	0.890625000000000	0.734375000000000	0.735937500000000
16881	0.887500000000000	0.890625000000000	0.734375000000000	0.735937500000000
16901	0.887500000000000	0.890625000000000	0.734375000000000	0.735937500000000
16921	0.887500000000000	0.890625000000000	0.734375000000000	0.735937500000000
16941	0.887500000000000	0.890625000000000	0.734375000000000	0.735937500000000
16961	0.887500000000000	0.890625000000000	0.734375000000000	0.735937500000000
16981	0.887500000000000	0.890625000000000	0.734375000000000	0.735937500000000
17001	0.887500000000000	0.890625000000000	0.734375000000000	0.735937500000000
17021	0.887500000000000	0.890625000000000	0.734375000000000	0.735937500000000
17041	0.887500000000000	0.890625000000000	0.734375000000000	0.735937500000000
17061	0.887500000000000	0.892187500000000	0.734375000000000	0.735937500000000
17081	0.887500000000000	0.892187500000000	0.734375000000000	0.735937500000000
17101	0.887500000000000	0.892187500000000	0.734375000000000	0.735937500000000
17121	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17141	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17161	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17181	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17201	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17221	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17241	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17261	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17281	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17301	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17321	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17341	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17361	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17381	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17401	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17421	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17441	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17461	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17481	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17501	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17521	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17541	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17561	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17581	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17601	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17621	0.887500000000000	0.892187500000000	0.735937500000000	0.735937500000000
17641	0.889062500000000	0.892187500000000	0.735937500000000	0.735937500000000
17661	0.889062500000000	0.893750000000000	0.735937500000000	0.735937500000000
17681	0.889062500000000	0.893750000000000	0.737500000000000	0.735937500000000
17701	0.889062500000000	0.893750000000000	0.737500000000000	0.735937500000000
17721	0.889062500000000	0.893750000000000	0.737500000000000	0.735937500000000
17741	0.889062500000000	0.893750000000000	0.737500000000000	0.735937500000000
17761	0.889062500000000	0.893750000000000	0.737500000000000	0.735937500000000
17781	0.889062500000000	0.893750000000000	0.737500000000000	0.735937500000000
17801	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
17821	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
17841	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
17861	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
17881	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
17901	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
17921	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
17941	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
17961	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
17981	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
18001	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
18021	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
18041	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
18061	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
18081	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
18101	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
18121	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
18141	0.889062500000000	0.895312500000000	0.737500000000000	0.735937500000000
18161	0.889062500000000	0.895312500000000	0.739062500000000	0.735937500000000
18181	0.889062500000000	0.895312500000000	0.739062500000000	0.735937500000000
18201	0.889062500000000	0.895312500000000	0.739062500000000	0.735937500000000
18221	0.889062500000000	0.895312500000000	0.739062500000000	0.735937500000000
18241	0.889062500000000	0.895312500000000	0.739062500000000	0.735937500000000
18261	0.889062500000000	0.895312500000000	0.739062500000000	0.735937500000000
18281	0.889062500000000	0.895312500000000	0.739062500000000	0.735937500000000
18301	0.889062500000000	0.895312500000000	0.739062500000000	0.735937500000000
18321	0.889062500000000	0.895312500000000	0.739062500000000	0.735937500000000
18341	0.889062500000000	0.895312500000000	0.739062500000000	0.735937500000000
18361	0.889062500000000	0.895312500000000	0.739062500000000	0.735937500000000
18381	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18401	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18421	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18441	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18461	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18481	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18501	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18521	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18541	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18561	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18581	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18601	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18621	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18641	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18661	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18681	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18701	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18721	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18741	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18761	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18781	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18801	0.889062500000000	0.895312500000000	0.739062500000000	0.737500000000000
18821	0.890625000000000	0.895312500000000	0.739062500000000	0.737500000000000
18841	0.890625000000000	0.895312500000000	0.739062500000000	0.737500000000000
18861	0.890625000000000	0.895312500000000	0.739062500000000	0.737500000000000
18881	0.890625000000000	0.895312500000000	0.739062500000000	0.737500000000000
18901	0.890625000000000	0.895312500000000	0.739062500000000	0.737500000000000
18921	0.890625000000000	0.895312500000000	0.739062500000000	0.737500000000000
18941	0.890625000000000	0.895312500000000	0.739062500000000	0.737500000000000
18961	0.890625000000000	0.895312500000000	0.739062500000000	0.737500000000000
18981	0.890625000000000	0.895312500000000	0.739062500000000	0.737500000000000
19001	0.890625000000000	0.895312500000000	0.739062500000000	0.737500000000000
19021	0.890625000000000	0.895312500000000	0.739062500000000	0.737500000000000
19041	0.890625000000000	0.895312500000000	0.739062500000000	0.739062500000000
19061	0.890625000000000	0.895312500000000	0.739062500000000	0.739062500000000
19081	0.890625000000000	0.895312500000000	0.739062500000000	0.739062500000000
19101	0.890625000000000	0.895312500000000	0.739062500000000	0.739062500000000
19121	0.890625000000000	0.895312500000000	0.739062500000000	0.739062500000000
19141	0.890625000000000	0.895312500000000	0.739062500000000	0.739062500000000
19161	0.890625000000000	0.895312500000000	0.739062500000000	0.739062500000000
19181	0.890625000000000	0.895312500000000	0.739062500000000	0.739062500000000
19201	0.890625000000000	0.895312500000000	0.739062500000000	0.739062500000000
19221	0.890625000000000	0.895312500000000	0.739062500000000	0.739062500000000
19241	0.890625000000000	0.895312500000000	0.739062500000000	0.739062500000000
19261	0.890625000000000	0.895312500000000	0.739062500000000	0.739062500000000
19281	0.890625000000000	0.895312500000000	0.740625000000000	0.739062500000000
19301	0.890625000000000	0.895312500000000	0.740625000000000	0.739062500000000
19321	0.890625000000000	0.895312500000000	0.740625000000000	0.739062500000000
19341	0.890625000000000	0.895312500000000	0.740625000000000	0.740625000000000
19361	0.890625000000000	0.895312500000000	0.740625000000000	0.740625000000000
19381	0.890625000000000	0.895312500000000	0.740625000000000	0.740625000000000
19401	0.890625000000000	0.895312500000000	0.740625000000000	0.740625000000000
19421	0.890625000000000	0.895312500000000	0.740625000000000	0.740625000000000
19441	0.890625000000000	0.895312500000000	0.740625000000000	0.740625000000000
19461	0.890625000000000	0.895312500000000	0.740625000000000	0.740625000000000
19481	0.890625000000000	0.895312500000000	0.740625000000000	0.740625000000000
19501	0.890625000000000	0.895312500000000	0.740625000000000	0.740625000000000
19521	0.890625000000000	0.895312500000000	0.740625000000000	0.740625000000000
19541	0.890625000000000	0.895312500000000	0.740625000000000	0.740625000000000
19561	0.890625000000000	0.895312500000000	0.740625000000000	0.740625000000000
19581	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19601	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19621	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19641	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19661	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19681	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19701	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19721	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19741	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19761	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19781	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19801	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19821	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19841	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19861	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19881	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19901	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19921	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19941	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19961	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000
19981	0.890625000000000	0.896875000000000	0.740625000000000	0.740625000000000

==> Revised version arXiv/SynthDataComparison.txt <==
t	SimCO	ISimCO	SAOL	ISAOL
1	0	0	0	0
2	0	0	0	0
3	0	0	0	0
4	0	0	0	0
5	0	0	0	0
6	0	0	0	0
7	0	0	0	0
8	0	0	0	0
9	0	0	0	0
10	0	0	0	0
11	0	0	0	0
12	0	0	0	0
13	0	0	0	0.000500000000000000
14	0	0	0	0.000500000000000000
15	0	0	0	0.00100000000000000
16	0	0	0	0.00150000000000000
17	0	0	0	0.00150000000000000
18	0	0	0	0.00200000000000000
19	0	0	0	0.00250000000000000
20	0	0	0	0.00300000000000000
21	0	0	0	0.00400000000000000
22	0	0	0	0.00600000000000000
23	0	0	0	0.0100000000000000
24	0	0	0	0.0130000000000000
25	0	0	0.000500000000000000	0.0180000000000000
26	0	0	0.000500000000000000	0.0230000000000000
27	0	0	0.000500000000000000	0.0315000000000000
28	0	0	0.00100000000000000	0.0430000000000000
29	0	0	0.00100000000000000	0.0500000000000000
30	0.000500000000000000	0	0.00150000000000000	0.0650000000000000
31	0.000500000000000000	0.000500000000000000	0.00150000000000000	0.0765000000000000
32	0.000500000000000000	0.000500000000000000	0.00200000000000000	0.0880000000000000
33	0.000500000000000000	0.000500000000000000	0.00200000000000000	0.106000000000000
34	0.00100000000000000	0.000500000000000000	0.00250000000000000	0.122500000000000
35	0.00100000000000000	0.000500000000000000	0.00300000000000000	0.136000000000000
36	0.00100000000000000	0.00100000000000000	0.00350000000000000	0.149000000000000
37	0.00150000000000000	0.00150000000000000	0.00400000000000000	0.164500000000000
38	0.00150000000000000	0.00150000000000000	0.00550000000000000	0.179000000000000
39	0.00200000000000000	0.00150000000000000	0.00700000000000000	0.197000000000000
40	0.00200000000000000	0.00200000000000000	0.00950000000000000	0.206000000000000
41	0.00200000000000000	0.00200000000000000	0.0110000000000000	0.223500000000000
42	0.00200000000000000	0.00200000000000000	0.0130000000000000	0.238500000000000
43	0.00250000000000000	0.00250000000000000	0.0160000000000000	0.253000000000000
44	0.00300000000000000	0.00250000000000000	0.0195000000000000	0.266000000000000
45	0.00300000000000000	0.00250000000000000	0.0255000000000000	0.281000000000000
46	0.00400000000000000	0.00300000000000000	0.0345000000000000	0.293500000000000
47	0.00450000000000000	0.00350000000000000	0.0470000000000000	0.310000000000000
48	0.00600000000000000	0.00450000000000000	0.0510000000000000	0.326000000000000
49	0.00600000000000000	0.00450000000000000	0.0595000000000000	0.339500000000000
50	0.00750000000000000	0.00450000000000000	0.0665000000000000	0.353000000000000
51	0.00900000000000000	0.00550000000000000	0.0745000000000000	0.363500000000000
52	0.0105000000000000	0.00750000000000000	0.0865000000000000	0.373000000000000
53	0.0125000000000000	0.00750000000000000	0.100500000000000	0.388000000000000
54	0.0135000000000000	0.0100000000000000	0.108500000000000	0.398500000000000
55	0.0135000000000000	0.0100000000000000	0.121000000000000	0.410500000000000
56	0.0155000000000000	0.0110000000000000	0.133000000000000	0.421500000000000
57	0.0190000000000000	0.0135000000000000	0.142000000000000	0.430000000000000
58	0.0235000000000000	0.0150000000000000	0.154000000000000	0.439500000000000
59	0.0265000000000000	0.0175000000000000	0.165000000000000	0.446000000000000
60	0.0305000000000000	0.0195000000000000	0.175000000000000	0.451000000000000
61	0.0340000000000000	0.0220000000000000	0.185500000000000	0.459500000000000
62	0.0385000000000000	0.0245000000000000	0.198500000000000	0.467000000000000
63	0.0425000000000000	0.0275000000000000	0.213500000000000	0.477500000000000
64	0.0470000000000000	0.0310000000000000	0.226000000000000	0.489000000000000
65	0.0520000000000000	0.0345000000000000	0.238000000000000	0.502000000000000
66	0.0580000000000000	0.0360000000000000	0.249500000000000	0.507500000000000
67	0.0615000000000000	0.0430000000000000	0.264000000000000	0.511000000000000
68	0.0675000000000000	0.0470000000000000	0.277500000000000	0.517500000000000
69	0.0735000000000000	0.0520000000000000	0.288000000000000	0.521500000000000
70	0.0795000000000000	0.0565000000000000	0.299000000000000	0.529500000000000
71	0.0855000000000000	0.0625000000000000	0.308000000000000	0.536500000000000
72	0.0895000000000000	0.0665000000000000	0.323000000000000	0.546000000000000
73	0.0945000000000000	0.0705000000000000	0.334500000000000	0.551000000000000
74	0.102500000000000	0.0780000000000000	0.344500000000000	0.557500000000000
75	0.107500000000000	0.0810000000000000	0.360000000000000	0.563000000000000
76	0.112500000000000	0.0845000000000000	0.375500000000000	0.568500000000000
77	0.119500000000000	0.0880000000000000	0.387500000000000	0.572000000000000
78	0.126500000000000	0.0930000000000000	0.396500000000000	0.574500000000000
79	0.134000000000000	0.0985000000000000	0.408000000000000	0.577500000000000
80	0.142500000000000	0.105500000000000	0.414000000000000	0.581000000000000
81	0.149500000000000	0.110000000000000	0.427000000000000	0.584000000000000
82	0.151500000000000	0.114000000000000	0.434000000000000	0.592000000000000
83	0.157500000000000	0.118000000000000	0.441000000000000	0.594000000000000
84	0.160000000000000	0.121500000000000	0.453000000000000	0.599000000000000
85	0.164500000000000	0.128500000000000	0.461000000000000	0.601000000000000
86	0.173000000000000	0.136000000000000	0.473000000000000	0.606000000000000
87	0.178500000000000	0.141500000000000	0.478500000000000	0.612000000000000
88	0.184500000000000	0.149500000000000	0.486000000000000	0.614500000000000
89	0.189500000000000	0.157500000000000	0.494000000000000	0.620500000000000
90	0.196500000000000	0.164500000000000	0.499500000000000	0.621500000000000
91	0.201500000000000	0.168500000000000	0.505000000000000	0.624500000000000
92	0.205000000000000	0.173500000000000	0.511500000000000	0.626500000000000
93	0.212000000000000	0.179500000000000	0.519000000000000	0.629000000000000
94	0.220000000000000	0.182000000000000	0.525000000000000	0.633000000000000
95	0.226500000000000	0.190500000000000	0.528000000000000	0.634500000000000
96	0.235000000000000	0.199000000000000	0.537500000000000	0.637500000000000
97	0.241500000000000	0.205500000000000	0.544500000000000	0.640000000000000
98	0.244000000000000	0.210500000000000	0.550000000000000	0.644000000000000
99	0.251500000000000	0.217500000000000	0.557500000000000	0.647500000000000
100	0.257500000000000	0.225000000000000	0.562000000000000	0.647500000000000
101	0.264000000000000	0.232000000000000	0.569000000000000	0.649500000000000
102	0.267500000000000	0.238500000000000	0.576500000000000	0.650000000000000
103	0.275500000000000	0.244000000000000	0.581000000000000	0.652000000000000
104	0.283500000000000	0.248500000000000	0.587500000000000	0.653500000000000
105	0.289500000000000	0.253500000000000	0.589500000000000	0.655000000000000
106	0.296000000000000	0.257500000000000	0.596500000000000	0.658500000000000
107	0.299000000000000	0.268500000000000	0.598000000000000	0.661000000000000
108	0.304000000000000	0.273000000000000	0.602000000000000	0.662000000000000
109	0.309500000000000	0.277500000000000	0.606500000000000	0.665000000000000
110	0.313500000000000	0.282000000000000	0.610500000000000	0.667000000000000
111	0.318000000000000	0.288000000000000	0.614500000000000	0.669500000000000
112	0.324500000000000	0.293000000000000	0.616500000000000	0.672500000000000
113	0.328500000000000	0.295000000000000	0.620000000000000	0.675000000000000
114	0.332500000000000	0.302500000000000	0.626000000000000	0.679000000000000
115	0.336000000000000	0.307000000000000	0.630500000000000	0.681000000000000
116	0.340500000000000	0.313500000000000	0.632000000000000	0.683000000000000
117	0.343500000000000	0.319500000000000	0.635500000000000	0.685500000000000
118	0.348500000000000	0.324500000000000	0.637500000000000	0.687000000000000
119	0.350500000000000	0.333000000000000	0.639500000000000	0.687500000000000
120	0.353500000000000	0.337500000000000	0.644500000000000	0.687000000000000
121	0.358000000000000	0.347000000000000	0.647000000000000	0.690000000000000
122	0.361500000000000	0.351000000000000	0.651500000000000	0.691000000000000
123	0.366500000000000	0.355000000000000	0.655000000000000	0.691500000000000
124	0.372500000000000	0.358000000000000	0.657500000000000	0.692500000000000
125	0.375500000000000	0.362000000000000	0.658500000000000	0.693500000000000
126	0.379000000000000	0.369000000000000	0.659500000000000	0.695000000000000
127	0.382000000000000	0.375500000000000	0.661500000000000	0.693500000000000
128	0.386000000000000	0.379000000000000	0.663000000000000	0.694500000000000
129	0.389000000000000	0.382500000000000	0.662500000000000	0.697000000000000
130	0.391500000000000	0.389000000000000	0.665000000000000	0.698000000000000
131	0.392500000000000	0.393000000000000	0.667000000000000	0.699500000000000
132	0.396500000000000	0.398000000000000	0.668500000000000	0.698500000000000
133	0.399500000000000	0.402500000000000	0.669000000000000	0.700500000000000
134	0.403500000000000	0.403500000000000	0.671000000000000	0.701000000000000
135	0.406500000000000	0.408000000000000	0.676000000000000	0.701000000000000
136	0.410500000000000	0.415000000000000	0.676500000000000	0.702000000000000
137	0.414500000000000	0.421500000000000	0.677500000000000	0.703500000000000
138	0.417500000000000	0.424500000000000	0.680000000000000	0.705500000000000
139	0.418500000000000	0.428000000000000	0.683000000000000	0.706500000000000
140	0.422000000000000	0.433500000000000	0.684000000000000	0.709000000000000
141	0.424000000000000	0.438000000000000	0.686500000000000	0.711000000000000
142	0.427000000000000	0.441000000000000	0.688500000000000	0.713000000000000
143	0.428500000000000	0.447500000000000	0.689500000000000	0.714000000000000
144	0.431000000000000	0.451000000000000	0.690500000000000	0.716000000000000
145	0.432500000000000	0.453000000000000	0.692000000000000	0.718500000000000
146	0.435500000000000	0.455500000000000	0.695000000000000	0.720000000000000
147	0.437500000000000	0.460500000000000	0.697500000000000	0.721500000000000
148	0.439500000000000	0.464000000000000	0.700000000000000	0.723500000000000
149	0.442500000000000	0.467500000000000	0.705000000000000	0.725000000000000
150	0.445500000000000	0.474000000000000	0.707000000000000	0.730000000000000
151	0.448000000000000	0.477500000000000	0.710000000000000	0.731000000000000
152	0.451500000000000	0.482500000000000	0.711500000000000	0.731500000000000
153	0.453500000000000	0.486000000000000	0.714500000000000	0.732500000000000
154	0.456500000000000	0.489000000000000	0.717500000000000	0.733000000000000
155	0.458000000000000	0.493000000000000	0.720500000000000	0.734500000000000
156	0.460500000000000	0.495500000000000	0.721000000000000	0.736000000000000
157	0.462000000000000	0.499500000000000	0.720500000000000	0.736000000000000
158	0.463000000000000	0.502500000000000	0.721000000000000	0.738500000000000
159	0.466000000000000	0.506500000000000	0.720500000000000	0.738500000000000
160	0.467000000000000	0.509500000000000	0.721500000000000	0.739000000000000
161	0.469000000000000	0.512500000000000	0.723500000000000	0.740000000000000
162	0.471000000000000	0.516000000000000	0.725000000000000	0.741000000000000
163	0.472500000000000	0.517500000000000	0.726000000000000	0.741500000000000
164	0.475500000000000	0.520000000000000	0.727000000000000	0.744500000000000
165	0.476500000000000	0.523000000000000	0.728000000000000	0.744000000000000
166	0.480000000000000	0.524500000000000	0.731000000000000	0.746000000000000
167	0.480500000000000	0.526000000000000	0.732500000000000	0.748000000000000
168	0.483500000000000	0.528000000000000	0.733500000000000	0.749000000000000
169	0.485500000000000	0.532000000000000	0.736000000000000	0.752000000000000
170	0.487000000000000	0.535500000000000	0.737500000000000	0.752500000000000
171	0.489000000000000	0.538500000000000	0.738000000000000	0.752000000000000
172	0.491000000000000	0.540500000000000	0.740500000000000	0.755500000000000
173	0.492500000000000	0.541500000000000	0.742500000000000	0.755000000000000
174	0.493500000000000	0.542000000000000	0.745000000000000	0.756500000000000
175	0.494500000000000	0.546500000000000	0.745500000000000	0.757000000000000
176	0.496500000000000	0.550500000000000	0.748000000000000	0.757000000000000
177	0.498000000000000	0.552000000000000	0.750000000000000	0.759000000000000
178	0.500000000000000	0.554500000000000	0.752000000000000	0.760500000000000
179	0.501000000000000	0.558500000000000	0.753000000000000	0.761000000000000
180	0.502000000000000	0.561500000000000	0.754500000000000	0.762000000000000
181	0.503000000000000	0.563500000000000	0.758000000000000	0.763000000000000
182	0.504000000000000	0.566500000000000	0.759000000000000	0.764500000000000
183	0.504500000000000	0.568000000000000	0.758500000000000	0.764000000000000
184	0.505000000000000	0.570000000000000	0.758500000000000	0.766000000000000
185	0.505000000000000	0.574500000000000	0.759500000000000	0.767500000000000
186	0.507000000000000	0.577000000000000	0.759500000000000	0.769000000000000
187	0.507500000000000	0.581000000000000	0.761000000000000	0.769500000000000
188	0.510000000000000	0.583000000000000	0.762000000000000	0.771500000000000
189	0.511000000000000	0.585500000000000	0.764500000000000	0.772000000000000
190	0.511500000000000	0.588000000000000	0.765500000000000	0.773500000000000
191	0.512500000000000	0.591000000000000	0.767500000000000	0.774000000000000
192	0.515000000000000	0.592500000000000	0.768500000000000	0.774500000000000
193	0.518500000000000	0.596000000000000	0.770000000000000	0.776000000000000
194	0.518500000000000	0.597500000000000	0.772000000000000	0.776500000000000
195	0.519000000000000	0.599000000000000	0.773000000000000	0.777000000000000
196	0.521000000000000	0.602000000000000	0.774000000000000	0.777500000000000
197	0.523000000000000	0.603500000000000	0.774000000000000	0.780000000000000
198	0.524000000000000	0.606500000000000	0.775500000000000	0.782000000000000
199	0.524500000000000	0.608500000000000	0.778000000000000	0.784500000000000
200	0.525000000000000	0.609000000000000	0.780500000000000	0.784500000000000
201	0.526500000000000	0.611000000000000	0.782500000000000	0.784500000000000
202	0.530000000000000	0.612500000000000	0.784500000000000	0.786000000000000
203	0.530500000000000	0.614500000000000	0.785500000000000	0.786500000000000
204	0.531000000000000	0.616500000000000	0.787000000000000	0.787000000000000
205	0.531500000000000	0.619000000000000	0.787000000000000	0.787500000000000
206	0.533000000000000	0.621500000000000	0.787000000000000	0.788500000000000
207	0.534500000000000	0.623500000000000	0.787500000000000	0.789500000000000
208	0.536500000000000	0.626500000000000	0.788500000000000	0.790000000000000
209	0.538000000000000	0.629000000000000	0.789000000000000	0.790000000000000
210	0.539000000000000	0.631000000000000	0.790000000000000	0.791000000000000
211	0.539000000000000	0.633000000000000	0.791000000000000	0.794500000000000
212	0.540500000000000	0.633500000000000	0.792500000000000	0.795500000000000
213	0.541500000000000	0.635000000000000	0.791500000000000	0.795500000000000
214	0.541500000000000	0.637000000000000	0.793000000000000	0.795500000000000
215	0.541500000000000	0.640000000000000	0.793500000000000	0.796500000000000
216	0.542000000000000	0.642000000000000	0.795000000000000	0.797500000000000
217	0.543500000000000	0.644500000000000	0.796000000000000	0.798000000000000
218	0.544000000000000	0.646000000000000	0.797000000000000	0.798000000000000
219	0.544500000000000	0.647000000000000	0.797000000000000	0.797500000000000
220	0.544500000000000	0.648000000000000	0.797500000000000	0.798500000000000
221	0.546500000000000	0.648500000000000	0.799000000000000	0.800000000000000
222	0.547500000000000	0.650000000000000	0.801500000000000	0.799500000000000
223	0.549000000000000	0.651500000000000	0.803000000000000	0.800000000000000
224	0.550000000000000	0.652000000000000	0.803000000000000	0.800500000000000
225	0.551500000000000	0.654000000000000	0.803500000000000	0.802000000000000
226	0.552000000000000	0.654500000000000	0.804000000000000	0.802500000000000
227	0.553000000000000	0.655000000000000	0.805000000000000	0.803000000000000
228	0.554500000000000	0.655500000000000	0.807000000000000	0.803000000000000
229	0.555500000000000	0.657000000000000	0.807000000000000	0.802500000000000
230	0.556500000000000	0.657000000000000	0.809000000000000	0.802500000000000
231	0.556500000000000	0.658500000000000	0.811000000000000	0.802500000000000
232	0.557500000000000	0.660000000000000	0.811000000000000	0.803500000000000
233	0.557500000000000	0.661500000000000	0.813000000000000	0.805000000000000
234	0.558500000000000	0.663000000000000	0.816000000000000	0.806500000000000
235	0.559000000000000	0.663500000000000	0.816500000000000	0.807000000000000
236	0.560500000000000	0.664500000000000	0.817000000000000	0.807500000000000
237	0.561000000000000	0.666000000000000	0.817500000000000	0.808000000000000
238	0.561500000000000	0.667500000000000	0.818000000000000	0.808500000000000
239	0.562000000000000	0.671500000000000	0.818000000000000	0.809000000000000
240	0.562500000000000	0.673000000000000	0.819000000000000	0.809000000000000
241	0.563000000000000	0.674500000000000	0.822000000000000	0.809500000000000
242	0.563000000000000	0.676000000000000	0.822500000000000	0.809500000000000
243	0.564500000000000	0.678500000000000	0.823000000000000	0.811500000000000
244	0.565000000000000	0.681000000000000	0.822000000000000	0.811500000000000
245	0.566000000000000	0.683000000000000	0.823000000000000	0.811000000000000
246	0.566500000000000	0.684500000000000	0.823000000000000	0.811500000000000
247	0.567500000000000	0.685500000000000	0.823500000000000	0.812500000000000
248	0.567500000000000	0.688500000000000	0.824000000000000	0.813500000000000
249	0.568500000000000	0.691500000000000	0.825500000000000	0.813500000000000
250	0.569500000000000	0.695500000000000	0.826500000000000	0.814000000000000
251	0.569500000000000	0.697000000000000	0.826500000000000	0.814000000000000
252	0.570000000000000	0.697500000000000	0.827500000000000	0.814000000000000
253	0.571000000000000	0.697500000000000	0.830500000000000	0.815500000000000
254	0.572000000000000	0.698000000000000	0.831000000000000	0.816000000000000
255	0.572500000000000	0.700000000000000	0.831000000000000	0.816000000000000
256	0.572500000000000	0.700000000000000	0.830000000000000	0.818000000000000
257	0.573500000000000	0.700500000000000	0.830500000000000	0.818500000000000
258	0.576000000000000	0.702000000000000	0.832000000000000	0.819000000000000
259	0.576500000000000	0.704000000000000	0.832000000000000	0.820500000000000
260	0.576500000000000	0.704500000000000	0.832000000000000	0.820000000000000
261	0.577000000000000	0.704500000000000	0.834000000000000	0.820500000000000
262	0.577500000000000	0.705000000000000	0.833500000000000	0.820500000000000
263	0.577500000000000	0.706000000000000	0.832500000000000	0.820000000000000
264	0.578000000000000	0.707000000000000	0.833500000000000	0.822000000000000
265	0.579000000000000	0.707000000000000	0.835000000000000	0.821500000000000
266	0.579500000000000	0.708000000000000	0.837000000000000	0.822000000000000
267	0.580000000000000	0.710000000000000	0.836500000000000	0.823000000000000
268	0.581000000000000	0.712500000000000	0.838500000000000	0.823500000000000
269	0.581500000000000	0.713000000000000	0.839000000000000	0.824000000000000
270	0.581500000000000	0.714000000000000	0.839500000000000	0.825500000000000
271	0.582500000000000	0.715000000000000	0.838500000000000	0.826000000000000
272	0.583000000000000	0.717000000000000	0.838500000000000	0.827500000000000
273	0.583500000000000	0.717000000000000	0.839000000000000	0.827500000000000
274	0.583500000000000	0.717500000000000	0.840000000000000	0.826500000000000
275	0.584000000000000	0.718500000000000	0.842000000000000	0.826500000000000
276	0.584000000000000	0.718500000000000	0.843500000000000	0.827000000000000
277	0.584500000000000	0.721000000000000	0.844000000000000	0.826000000000000
278	0.584500000000000	0.722000000000000	0.845000000000000	0.826000000000000
279	0.585000000000000	0.723500000000000	0.845000000000000	0.827000000000000
280	0.585500000000000	0.724500000000000	0.845500000000000	0.827500000000000
281	0.585500000000000	0.725000000000000	0.846500000000000	0.829000000000000
282	0.587000000000000	0.725500000000000	0.847500000000000	0.829500000000000
283	0.587000000000000	0.725500000000000	0.847500000000000	0.829500000000000
284	0.588500000000000	0.726000000000000	0.847000000000000	0.829500000000000
285	0.591000000000000	0.726500000000000	0.847500000000000	0.830500000000000
286	0.592000000000000	0.727000000000000	0.847500000000000	0.831000000000000
287	0.592000000000000	0.729000000000000	0.849500000000000	0.832500000000000
288	0.592000000000000	0.730000000000000	0.852000000000000	0.832500000000000
289	0.592500000000000	0.730000000000000	0.853000000000000	0.833500000000000
290	0.592500000000000	0.731000000000000	0.853000000000000	0.834500000000000
291	0.593000000000000	0.732500000000000	0.855000000000000	0.834500000000000
292	0.593500000000000	0.733000000000000	0.854000000000000	0.835000000000000
293	0.593500000000000	0.735000000000000	0.856000000000000	0.835500000000000
294	0.594000000000000	0.735500000000000	0.856000000000000	0.835500000000000
295	0.595500000000000	0.737000000000000	0.856000000000000	0.836000000000000
296	0.596500000000000	0.738500000000000	0.856000000000000	0.836500000000000
297	0.597000000000000	0.739500000000000	0.856500000000000	0.836500000000000
298	0.597000000000000	0.741000000000000	0.855500000000000	0.838000000000000
299	0.598000000000000	0.741000000000000	0.855500000000000	0.839000000000000
300	0.598500000000000	0.741500000000000	0.856000000000000	0.839500000000000
301	0.599500000000000	0.743000000000000	0.857000000000000	0.839000000000000
302	0.600000000000000	0.743500000000000	0.858000000000000	0.839000000000000
303	0.600000000000000	0.743500000000000	0.858500000000000	0.839500000000000
304	0.600500000000000	0.744000000000000	0.858500000000000	0.840000000000000
305	0.600500000000000	0.745000000000000	0.860000000000000	0.840500000000000
306	0.600500000000000	0.745500000000000	0.860000000000000	0.841000000000000
307	0.600500000000000	0.745500000000000	0.861000000000000	0.841500000000000
308	0.600500000000000	0.746000000000000	0.862500000000000	0.841500000000000
309	0.601000000000000	0.747500000000000	0.863000000000000	0.842000000000000
310	0.601000000000000	0.748500000000000	0.864000000000000	0.842500000000000
311	0.601500000000000	0.749000000000000	0.863500000000000	0.843000000000000
312	0.602000000000000	0.750500000000000	0.866000000000000	0.842000000000000
313	0.603000000000000	0.751500000000000	0.865500000000000	0.842500000000000
314	0.603500000000000	0.752500000000000	0.865500000000000	0.843000000000000
315	0.603500000000000	0.753500000000000	0.867000000000000	0.843000000000000
316	0.603500000000000	0.754500000000000	0.866500000000000	0.844000000000000
317	0.605500000000000	0.755000000000000	0.867000000000000	0.844000000000000
318	0.607000000000000	0.756000000000000	0.867500000000000	0.844000000000000
319	0.607500000000000	0.756500000000000	0.866000000000000	0.844500000000000
320	0.608000000000000	0.758500000000000	0.868000000000000	0.845000000000000
321	0.608000000000000	0.759500000000000	0.869000000000000	0.845000000000000
322	0.608500000000000	0.759500000000000	0.870000000000000	0.844500000000000
323	0.608500000000000	0.761000000000000	0.870000000000000	0.845500000000000
324	0.609000000000000	0.762500000000000	0.869500000000000	0.846000000000000
325	0.609000000000000	0.763500000000000	0.871000000000000	0.846500000000000
326	0.609500000000000	0.764500000000000	0.871500000000000	0.846500000000000
327	0.609500000000000	0.765000000000000	0.871000000000000	0.847000000000000
328	0.610000000000000	0.765500000000000	0.871000000000000	0.847500000000000
329	0.610500000000000	0.766000000000000	0.872500000000000	0.847000000000000
330	0.610500000000000	0.766000000000000	0.873500000000000	0.848000000000000
331	0.611000000000000	0.767000000000000	0.873500000000000	0.848000000000000
332	0.611500000000000	0.767500000000000	0.874000000000000	0.848000000000000
333	0.611500000000000	0.767500000000000	0.874500000000000	0.848000000000000
334	0.612000000000000	0.769000000000000	0.875500000000000	0.849500000000000
335	0.612000000000000	0.769500000000000	0.875500000000000	0.850000000000000
336	0.612000000000000	0.769500000000000	0.875500000000000	0.850000000000000
337	0.613000000000000	0.770000000000000	0.877000000000000	0.850500000000000
338	0.613000000000000	0.770500000000000	0.877000000000000	0.850500000000000
339	0.614000000000000	0.771000000000000	0.877500000000000	0.851000000000000
340	0.614500000000000	0.771500000000000	0.876500000000000	0.851000000000000
341	0.614500000000000	0.771500000000000	0.876500000000000	0.851000000000000
342	0.614500000000000	0.772500000000000	0.876000000000000	0.851500000000000
343	0.614500000000000	0.773500000000000	0.876500000000000	0.851500000000000
344	0.615000000000000	0.774500000000000	0.877000000000000	0.851500000000000
345	0.615500000000000	0.774500000000000	0.879000000000000	0.852000000000000
346	0.617000000000000	0.777500000000000	0.879000000000000	0.852000000000000
347	0.617000000000000	0.779000000000000	0.879000000000000	0.852500000000000
348	0.618500000000000	0.780000000000000	0.879000000000000	0.853000000000000
349	0.619000000000000	0.780500000000000	0.879500000000000	0.853000000000000
350	0.619000000000000	0.781500000000000	0.879500000000000	0.853000000000000
351	0.619000000000000	0.782000000000000	0.881500000000000	0.853000000000000
352	0.619500000000000	0.783000000000000	0.881000000000000	0.853000000000000
353	0.619500000000000	0.783500000000000	0.881500000000000	0.854000000000000
354	0.619500000000000	0.784000000000000	0.882000000000000	0.854000000000000
355	0.620000000000000	0.784500000000000	0.882000000000000	0.854500000000000
356	0.620500000000000	0.785500000000000	0.882500000000000	0.855000000000000
357	0.620500000000000	0.786500000000000	0.884000000000000	0.856000000000000
358	0.621000000000000	0.787000000000000	0.885000000000000	0.856500000000000
359	0.621000000000000	0.787000000000000	0.885000000000000	0.856000000000000
360	0.621500000000000	0.787000000000000	0.885500000000000	0.856500000000000
361	0.621500000000000	0.788000000000000	0.886500000000000	0.856500000000000
362	0.622000000000000	0.788000000000000	0.887500000000000	0.857000000000000
363	0.623000000000000	0.788500000000000	0.887500000000000	0.856500000000000
364	0.623500000000000	0.790000000000000	0.887000000000000	0.856500000000000
365	0.623500000000000	0.790500000000000	0.887000000000000	0.856000000000000
366	0.623500000000000	0.791000000000000	0.886500000000000	0.856500000000000
367	0.624000000000000	0.792000000000000	0.888000000000000	0.857500000000000
368	0.624500000000000	0.793500000000000	0.888000000000000	0.857500000000000
369	0.624500000000000	0.793500000000000	0.887500000000000	0.857000000000000
370	0.624500000000000	0.794500000000000	0.887500000000000	0.857000000000000
371	0.625000000000000	0.794500000000000	0.888000000000000	0.857000000000000
372	0.626000000000000	0.795000000000000	0.888000000000000	0.857000000000000
373	0.626000000000000	0.796500000000000	0.887000000000000	0.858000000000000
374	0.626500000000000	0.796500000000000	0.887500000000000	0.857500000000000
375	0.627000000000000	0.796500000000000	0.888000000000000	0.857500000000000
376	0.627500000000000	0.796500000000000	0.888500000000000	0.857500000000000
377	0.628500000000000	0.796500000000000	0.888000000000000	0.858500000000000
378	0.628500000000000	0.798500000000000	0.888500000000000	0.859000000000000
379	0.629000000000000	0.798500000000000	0.889500000000000	0.860000000000000
380	0.630000000000000	0.799500000000000	0.889500000000000	0.860000000000000
381	0.630000000000000	0.799500000000000	0.889500000000000	0.860000000000000
382	0.630500000000000	0.800500000000000	0.890500000000000	0.860500000000000
383	0.631000000000000	0.800500000000000	0.891000000000000	0.861000000000000
384	0.631500000000000	0.800500000000000	0.891000000000000	0.859500000000000
385	0.631500000000000	0.800500000000000	0.891500000000000	0.859000000000000
386	0.631500000000000	0.800500000000000	0.891500000000000	0.860000000000000
387	0.632000000000000	0.800500000000000	0.891500000000000	0.860500000000000
388	0.632500000000000	0.802000000000000	0.891000000000000	0.860000000000000
389	0.633000000000000	0.802500000000000	0.891000000000000	0.859500000000000
390	0.633000000000000	0.804500000000000	0.890500000000000	0.859500000000000
391	0.633000000000000	0.804500000000000	0.890500000000000	0.860000000000000
392	0.633000000000000	0.805500000000000	0.891000000000000	0.862000000000000
393	0.633000000000000	0.806000000000000	0.891000000000000	0.863000000000000
394	0.633500000000000	0.806000000000000	0.891500000000000	0.862500000000000
395	0.634500000000000	0.807000000000000	0.892000000000000	0.863000000000000
396	0.635000000000000	0.808000000000000	0.893000000000000	0.863500000000000
397	0.635000000000000	0.808500000000000	0.893500000000000	0.864500000000000
398	0.635000000000000	0.809500000000000	0.894000000000000	0.864000000000000
399	0.635000000000000	0.810000000000000	0.895000000000000	0.864000000000000
400	0.635500000000000	0.811000000000000	0.895000000000000	0.864000000000000
401	0.635500000000000	0.812000000000000	0.895000000000000	0.865000000000000
402	0.635500000000000	0.812500000000000	0.896000000000000	0.865500000000000
403	0.635500000000000	0.813500000000000	0.897000000000000	0.865500000000000
404	0.635500000000000	0.815000000000000	0.897500000000000	0.866000000000000
405	0.636000000000000	0.815500000000000	0.897500000000000	0.866000000000000
406	0.636000000000000	0.816000000000000	0.898500000000000	0.866500000000000
407	0.636000000000000	0.816000000000000	0.899000000000000	0.866500000000000
408	0.636000000000000	0.816500000000000	0.900500000000000	0.866500000000000
409	0.636000000000000	0.817000000000000	0.900500000000000	0.867000000000000
410	0.636000000000000	0.818000000000000	0.900500000000000	0.866500000000000
411	0.636000000000000	0.818500000000000	0.900500000000000	0.867000000000000
412	0.636500000000000	0.819500000000000	0.900500000000000	0.867000000000000
413	0.636500000000000	0.819500000000000	0.900500000000000	0.867000000000000
414	0.637500000000000	0.820500000000000	0.900000000000000	0.867000000000000
415	0.637500000000000	0.820500000000000	0.900500000000000	0.867500000000000
416	0.638000000000000	0.820500000000000	0.900500000000000	0.867500000000000
417	0.638000000000000	0.821000000000000	0.900500000000000	0.867000000000000
418	0.638000000000000	0.821000000000000	0.900500000000000	0.867000000000000
419	0.638000000000000	0.822000000000000	0.901500000000000	0.866500000000000
420	0.638000000000000	0.822000000000000	0.902000000000000	0.866500000000000
421	0.638500000000000	0.822000000000000	0.902000000000000	0.866000000000000
422	0.638500000000000	0.822500000000000	0.902000000000000	0.867000000000000
423	0.639000000000000	0.822500000000000	0.902500000000000	0.867000000000000
424	0.639000000000000	0.823000000000000	0.902000000000000	0.867000000000000
425	0.639500000000000	0.823500000000000	0.903500000000000	0.868000000000000
426	0.639500000000000	0.824500000000000	0.904500000000000	0.868500000000000
427	0.640000000000000	0.825500000000000	0.904500000000000	0.869000000000000
428	0.640000000000000	0.826000000000000	0.904000000000000	0.868500000000000
429	0.640500000000000	0.826000000000000	0.904000000000000	0.869000000000000
430	0.641000000000000	0.826500000000000	0.904500000000000	0.868000000000000
431	0.641000000000000	0.827000000000000	0.904500000000000	0.868500000000000
432	0.641500000000000	0.827000000000000	0.904500000000000	0.868500000000000
433	0.641500000000000	0.827000000000000	0.905000000000000	0.868000000000000
434	0.641500000000000	0.827000000000000	0.906000000000000	0.870000000000000
435	0.641500000000000	0.828000000000000	0.906500000000000	0.871500000000000
436	0.642500000000000	0.829500000000000	0.906000000000000	0.872500000000000
437	0.642500000000000	0.830000000000000	0.907000000000000	0.872500000000000
438	0.642500000000000	0.830000000000000	0.907500000000000	0.873500000000000
439	0.642500000000000	0.830500000000000	0.907000000000000	0.874000000000000
440	0.643000000000000	0.831000000000000	0.907500000000000	0.873500000000000
441	0.643500000000000	0.832500000000000	0.906500000000000	0.874000000000000
442	0.643500000000000	0.832500000000000	0.907000000000000	0.874000000000000
443	0.643500000000000	0.833500000000000	0.907000000000000	0.874000000000000
444	0.643500000000000	0.834500000000000	0.907000000000000	0.874500000000000
445	0.643500000000000	0.834500000000000	0.907500000000000	0.874500000000000
446	0.643500000000000	0.834500000000000	0.907500000000000	0.875000000000000
447	0.644000000000000	0.834500000000000	0.908000000000000	0.876500000000000
448	0.644000000000000	0.834500000000000	0.908500000000000	0.877000000000000
449	0.644000000000000	0.835000000000000	0.909000000000000	0.877500000000000
450	0.644000000000000	0.835500000000000	0.910000000000000	0.877500000000000
451	0.644000000000000	0.836000000000000	0.910000000000000	0.877500000000000
452	0.644000000000000	0.836500000000000	0.910000000000000	0.877500000000000
453	0.644500000000000	0.837000000000000	0.910000000000000	0.877500000000000
454	0.645000000000000	0.837500000000000	0.910000000000000	0.878000000000000
455	0.645000000000000	0.838000000000000	0.910000000000000	0.878000000000000
456	0.645000000000000	0.838000000000000	0.909500000000000	0.878000000000000
457	0.645000000000000	0.838500000000000	0.910000000000000	0.878000000000000
458	0.645000000000000	0.839500000000000	0.910000000000000	0.878500000000000
459	0.645000000000000	0.839500000000000	0.910000000000000	0.879000000000000
460	0.645500000000000	0.840000000000000	0.910000000000000	0.879500000000000
461	0.646000000000000	0.840500000000000	0.910000000000000	0.879000000000000
462	0.646000000000000	0.841000000000000	0.909500000000000	0.879000000000000
463	0.646500000000000	0.841000000000000	0.909500000000000	0.879000000000000
464	0.646500000000000	0.841500000000000	0.909500000000000	0.879500000000000
465	0.646500000000000	0.842000000000000	0.910000000000000	0.879000000000000
466	0.646500000000000	0.842500000000000	0.910000000000000	0.879000000000000
467	0.646500000000000	0.842500000000000	0.911500000000000	0.879000000000000
468	0.647000000000000	0.843000000000000	0.912000000000000	0.879500000000000
469	0.647000000000000	0.843000000000000	0.912500000000000	0.881000000000000
470	0.647000000000000	0.843500000000000	0.912500000000000	0.881500000000000
471	0.647500000000000	0.843500000000000	0.913000000000000	0.881000000000000
472	0.647500000000000	0.843500000000000	0.913500000000000	0.881000000000000
473	0.647500000000000	0.844000000000000	0.913500000000000	0.881500000000000
474	0.647500000000000	0.844000000000000	0.913500000000000	0.881500000000000
475	0.647500000000000	0.845000000000000	0.913500000000000	0.881500000000000
476	0.648000000000000	0.845500000000000	0.913500000000000	0.881500000000000
477	0.648500000000000	0.846000000000000	0.913500000000000	0.881500000000000
478	0.648500000000000	0.846000000000000	0.914000000000000	0.882000000000000
479	0.648500000000000	0.846000000000000	0.914500000000000	0.882000000000000
480	0.649000000000000	0.846500000000000	0.914500000000000	0.883000000000000
481	0.649500000000000	0.846500000000000	0.914500000000000	0.883500000000000
482	0.649500000000000	0.847000000000000	0.913500000000000	0.883500000000000
483	0.649500000000000	0.847000000000000	0.913500000000000	0.884000000000000
484	0.650000000000000	0.847000000000000	0.914000000000000	0.885000000000000
485	0.650000000000000	0.847500000000000	0.914000000000000	0.885500000000000
486	0.650500000000000	0.848000000000000	0.913500000000000	0.885500000000000
487	0.650500000000000	0.848000000000000	0.913500000000000	0.885500000000000
488	0.651000000000000	0.848500000000000	0.913000000000000	0.885500000000000
489	0.651000000000000	0.848500000000000	0.913000000000000	0.885000000000000
490	0.651000000000000	0.848500000000000	0.913500000000000	0.885000000000000
491	0.651000000000000	0.848500000000000	0.914000000000000	0.884500000000000
492	0.651000000000000	0.849000000000000	0.915500000000000	0.884500000000000
493	0.651000000000000	0.850000000000000	0.916000000000000	0.884500000000000
494	0.651500000000000	0.850500000000000	0.916000000000000	0.884500000000000
495	0.651500000000000	0.850500000000000	0.916500000000000	0.885500000000000
496	0.651500000000000	0.851000000000000	0.916500000000000	0.885500000000000
497	0.652500000000000	0.851000000000000	0.916500000000000	0.886000000000000
498	0.653000000000000	0.852000000000000	0.916000000000000	0.886000000000000
499	0.653000000000000	0.852500000000000	0.916000000000000	0.886000000000000
500	0.653000000000000	0.853500000000000	0.916500000000000	0.886500000000000
501	0.653000000000000	0.854000000000000	0.916500000000000	0.886500000000000
502	0.654000000000000	0.854500000000000	0.917000000000000	0.887000000000000
503	0.654000000000000	0.854500000000000	0.916500000000000	0.886500000000000
504	0.654000000000000	0.855000000000000	0.917000000000000	0.886000000000000
505	0.654500000000000	0.855500000000000	0.917000000000000	0.885500000000000
506	0.655000000000000	0.855500000000000	0.917500000000000	0.886000000000000
507	0.655500000000000	0.855500000000000	0.918000000000000	0.886000000000000
508	0.655500000000000	0.855500000000000	0.918000000000000	0.885500000000000
509	0.655500000000000	0.856000000000000	0.918000000000000	0.885500000000000
510	0.655500000000000	0.856500000000000	0.918000000000000	0.885500000000000
511	0.655500000000000	0.856500000000000	0.918000000000000	0.886500000000000
512	0.655500000000000	0.856500000000000	0.917500000000000	0.887000000000000
513	0.655500000000000	0.857000000000000	0.918000000000000	0.888000000000000
514	0.655500000000000	0.857500000000000	0.918000000000000	0.887500000000000
515	0.655500000000000	0.857500000000000	0.917500000000000	0.887500000000000
516	0.655500000000000	0.857500000000000	0.917500000000000	0.888000000000000
517	0.656000000000000	0.857500000000000	0.918000000000000	0.888000000000000
518	0.656500000000000	0.858500000000000	0.918000000000000	0.887500000000000
519	0.656500000000000	0.859000000000000	0.918000000000000	0.887500000000000
520	0.656500000000000	0.859000000000000	0.918000000000000	0.888000000000000
521	0.656500000000000	0.860000000000000	0.918500000000000	0.888500000000000
522	0.657000000000000	0.860000000000000	0.918500000000000	0.889000000000000
523	0.657000000000000	0.860500000000000	0.918500000000000	0.889500000000000
524	0.658000000000000	0.860500000000000	0.918500000000000	0.890000000000000
525	0.658000000000000	0.860500000000000	0.919000000000000	0.889500000000000
526	0.658500000000000	0.860500000000000	0.919000000000000	0.889500000000000
527	0.658500000000000	0.861000000000000	0.919500000000000	0.890500000000000
528	0.659000000000000	0.862500000000000	0.919000000000000	0.891000000000000
529	0.659000000000000	0.863000000000000	0.919000000000000	0.891000000000000
530	0.659000000000000	0.864000000000000	0.919000000000000	0.891000000000000
531	0.659000000000000	0.864000000000000	0.919000000000000	0.891000000000000
532	0.659000000000000	0.864000000000000	0.919000000000000	0.891000000000000
533	0.659000000000000	0.864000000000000	0.918500000000000	0.891500000000000
534	0.659000000000000	0.865000000000000	0.918500000000000	0.891500000000000
535	0.659000000000000	0.865000000000000	0.918500000000000	0.891500000000000
536	0.659000000000000	0.865500000000000	0.919000000000000	0.891500000000000
537	0.659000000000000	0.866000000000000	0.919500000000000	0.891500000000000
538	0.659000000000000	0.866000000000000	0.920000000000000	0.891500000000000
539	0.659000000000000	0.866500000000000	0.920000000000000	0.891500000000000
540	0.659000000000000	0.867000000000000	0.919000000000000	0.891500000000000
541	0.659500000000000	0.867500000000000	0.919000000000000	0.891000000000000
542	0.659500000000000	0.868000000000000	0.920500000000000	0.891000000000000
543	0.659500000000000	0.868500000000000	0.920500000000000	0.891000000000000
544	0.659500000000000	0.869000000000000	0.920500000000000	0.891000000000000
545	0.659500000000000	0.869000000000000	0.920500000000000	0.891000000000000
546	0.659500000000000	0.869000000000000	0.920000000000000	0.890500000000000
547	0.659500000000000	0.869000000000000	0.920000000000000	0.890500000000000
548	0.660500000000000	0.869500000000000	0.920000000000000	0.890500000000000
549	0.660500000000000	0.869500000000000	0.920500000000000	0.890500000000000
550	0.660500000000000	0.870000000000000	0.921500000000000	0.890500000000000
551	0.660500000000000	0.870000000000000	0.921500000000000	0.890500000000000
552	0.660500000000000	0.870000000000000	0.921500000000000	0.890500000000000
553	0.660500000000000	0.870500000000000	0.922500000000000	0.891000000000000
554	0.660500000000000	0.870500000000000	0.922000000000000	0.891000000000000
555	0.660500000000000	0.871000000000000	0.923000000000000	0.891500000000000
556	0.660500000000000	0.871000000000000	0.923000000000000	0.892500000000000
557	0.660500000000000	0.871000000000000	0.923000000000000	0.892000000000000
558	0.660500000000000	0.871000000000000	0.923500000000000	0.892000000000000
559	0.660500000000000	0.871000000000000	0.923500000000000	0.891500000000000
560	0.660500000000000	0.871500000000000	0.923500000000000	0.891500000000000
561	0.660500000000000	0.871500000000000	0.923500000000000	0.891500000000000
562	0.661000000000000	0.871500000000000	0.923500000000000	0.891500000000000
563	0.661000000000000	0.871500000000000	0.924000000000000	0.891500000000000
564	0.661000000000000	0.871500000000000	0.924000000000000	0.891500000000000
565	0.661000000000000	0.871500000000000	0.924500000000000	0.892500000000000
566	0.661000000000000	0.871500000000000	0.924500000000000	0.892500000000000
567	0.661000000000000	0.872000000000000	0.924500000000000	0.893500000000000
568	0.661000000000000	0.872000000000000	0.924500000000000	0.893500000000000
569	0.661000000000000	0.872500000000000	0.924500000000000	0.893500000000000
570	0.661500000000000	0.872500000000000	0.924500000000000	0.894500000000000
571	0.661500000000000	0.873000000000000	0.924500000000000	0.895000000000000
572	0.661500000000000	0.873500000000000	0.925000000000000	0.895000000000000
573	0.662000000000000	0.874500000000000	0.925000000000000	0.895000000000000
574	0.662000000000000	0.874500000000000	0.925000000000000	0.895000000000000
575	0.662000000000000	0.874500000000000	0.925000000000000	0.895000000000000
576	0.662000000000000	0.874500000000000	0.925000000000000	0.895000000000000
577	0.662500000000000	0.874500000000000	0.925500000000000	0.894500000000000
578	0.662500000000000	0.874500000000000	0.926000000000000	0.895000000000000
579	0.662500000000000	0.874500000000000	0.926000000000000	0.895000000000000
580	0.662500000000000	0.875500000000000	0.926000000000000	0.895000000000000
581	0.662500000000000	0.875500000000000	0.926000000000000	0.895000000000000
582	0.662500000000000	0.875500000000000	0.926000000000000	0.895000000000000
583	0.662500000000000	0.876500000000000	0.925500000000000	0.895000000000000
584	0.662500000000000	0.877000000000000	0.926000000000000	0.895000000000000
585	0.662500000000000	0.877000000000000	0.926000000000000	0.895500000000000
586	0.663000000000000	0.877000000000000	0.926000000000000	0.896000000000000
587	0.663500000000000	0.877000000000000	0.926000000000000	0.896000000000000
588	0.664000000000000	0.877000000000000	0.926000000000000	0.896000000000000
589	0.664000000000000	0.877000000000000	0.926000000000000	0.896000000000000
590	0.664000000000000	0.877500000000000	0.926500000000000	0.896000000000000
591	0.664000000000000	0.878000000000000	0.926500000000000	0.896500000000000
592	0.664500000000000	0.878500000000000	0.927000000000000	0.897000000000000
593	0.664500000000000	0.879500000000000	0.927000000000000	0.897000000000000
594	0.664500000000000	0.880000000000000	0.927000000000000	0.897000000000000
595	0.664500000000000	0.880500000000000	0.927000000000000	0.897000000000000
596	0.664500000000000	0.881000000000000	0.927500000000000	0.898000000000000
597	0.664500000000000	0.881500000000000	0.927500000000000	0.898000000000000
598	0.664500000000000	0.882500000000000	0.928000000000000	0.898000000000000
599	0.664500000000000	0.882500000000000	0.928000000000000	0.899000000000000
600	0.664500000000000	0.882500000000000	0.928500000000000	0.899000000000000
601	0.664500000000000	0.882500000000000	0.928500000000000	0.899000000000000
602	0.664500000000000	0.883000000000000	0.928500000000000	0.899000000000000
603	0.664500000000000	0.883000000000000	0.928500000000000	0.899000000000000
604	0.664500000000000	0.883000000000000	0.929000000000000	0.899500000000000
605	0.664500000000000	0.883000000000000	0.928500000000000	0.899500000000000
606	0.665000000000000	0.883000000000000	0.928500000000000	0.899500000000000
607	0.665000000000000	0.883500000000000	0.928500000000000	0.899500000000000
608	0.665000000000000	0.883500000000000	0.928000000000000	0.900000000000000
609	0.665000000000000	0.883500000000000	0.928000000000000	0.900000000000000
610	0.665000000000000	0.884000000000000	0.928500000000000	0.900500000000000
611	0.665000000000000	0.884500000000000	0.929000000000000	0.900500000000000
612	0.665000000000000	0.885000000000000	0.929000000000000	0.901000000000000
613	0.665000000000000	0.885000000000000	0.929000000000000	0.901000000000000
614	0.665000000000000	0.885000000000000	0.929000000000000	0.901000000000000
615	0.665000000000000	0.885000000000000	0.929000000000000	0.900500000000000
616	0.665000000000000	0.885000000000000	0.929500000000000	0.901000000000000
617	0.665000000000000	0.885000000000000	0.930000000000000	0.901000000000000
618	0.665000000000000	0.885000000000000	0.930000000000000	0.901000000000000
619	0.665000000000000	0.885000000000000	0.930000000000000	0.901000000000000
620	0.665000000000000	0.885000000000000	0.929000000000000	0.901000000000000
621	0.665000000000000	0.885500000000000	0.929000000000000	0.901000000000000
622	0.665000000000000	0.885500000000000	0.929000000000000	0.901000000000000
623	0.665000000000000	0.887000000000000	0.929500000000000	0.901500000000000
624	0.665000000000000	0.887000000000000	0.929000000000000	0.901000000000000
625	0.665000000000000	0.887000000000000	0.929000000000000	0.900000000000000
626	0.665000000000000	0.887000000000000	0.929500000000000	0.900000000000000
627	0.665500000000000	0.888000000000000	0.929000000000000	0.900000000000000
628	0.665500000000000	0.888000000000000	0.929000000000000	0.900000000000000
629	0.665500000000000	0.888000000000000	0.930000000000000	0.900000000000000
630	0.665500000000000	0.888000000000000	0.930500000000000	0.900000000000000
631	0.665500000000000	0.888000000000000	0.930500000000000	0.900000000000000
632	0.665500000000000	0.888500000000000	0.931000000000000	0.900000000000000
633	0.665500000000000	0.889000000000000	0.931000000000000	0.901000000000000
634	0.665500000000000	0.889000000000000	0.931000000000000	0.901000000000000
635	0.666000000000000	0.889000000000000	0.931500000000000	0.901000000000000
636	0.666000000000000	0.889500000000000	0.931500000000000	0.901000000000000
637	0.666000000000000	0.889500000000000	0.931500000000000	0.900500000000000
638	0.666000000000000	0.889500000000000	0.932000000000000	0.900500000000000
639	0.666000000000000	0.889500000000000	0.932500000000000	0.900500000000000
640	0.666500000000000	0.889500000000000	0.932500000000000	0.901000000000000
641	0.667000000000000	0.889500000000000	0.932500000000000	0.901000000000000
642	0.667500000000000	0.889500000000000	0.932500000000000	0.901500000000000
643	0.667500000000000	0.889500000000000	0.932500000000000	0.901500000000000
644	0.667500000000000	0.889500000000000	0.932500000000000	0.901500000000000
645	0.667500000000000	0.890000000000000	0.932500000000000	0.901500000000000
646	0.667500000000000	0.890000000000000	0.932500000000000	0.902000000000000
647	0.667500000000000	0.890000000000000	0.932500000000000	0.902500000000000
648	0.667500000000000	0.890500000000000	0.932500000000000	0.903000000000000
649	0.667500000000000	0.890500000000000	0.932500000000000	0.903000000000000
650	0.668000000000000	0.891500000000000	0.933000000000000	0.903500000000000
651	0.668500000000000	0.892000000000000	0.933000000000000	0.903500000000000
652	0.668500000000000	0.892500000000000	0.933000000000000	0.904000000000000
653	0.668500000000000	0.892500000000000	0.933000000000000	0.904000000000000
654	0.668500000000000	0.893000000000000	0.933000000000000	0.904500000000000
655	0.668500000000000	0.893000000000000	0.933000000000000	0.904500000000000
656	0.668500000000000	0.893000000000000	0.933000000000000	0.904500000000000
657	0.668500000000000	0.893000000000000	0.933000000000000	0.904500000000000
658	0.668500000000000	0.893000000000000	0.933000000000000	0.904500000000000
659	0.668500000000000	0.893000000000000	0.932500000000000	0.904500000000000
660	0.668500000000000	0.893000000000000	0.932500000000000	0.904500000000000
661	0.668500000000000	0.894000000000000	0.932000000000000	0.904500000000000
662	0.668500000000000	0.894000000000000	0.932000000000000	0.904500000000000
663	0.668500000000000	0.895000000000000	0.932000000000000	0.904000000000000
664	0.668500000000000	0.896000000000000	0.932000000000000	0.904000000000000
665	0.668500000000000	0.896000000000000	0.933000000000000	0.904000000000000
666	0.668500000000000	0.896000000000000	0.933000000000000	0.904000000000000
667	0.668500000000000	0.896000000000000	0.933000000000000	0.904000000000000
668	0.668500000000000	0.896000000000000	0.934000000000000	0.904000000000000
669	0.669000000000000	0.896000000000000	0.934000000000000	0.904500000000000
670	0.669000000000000	0.896000000000000	0.934000000000000	0.904500000000000
671	0.669000000000000	0.896500000000000	0.934500000000000	0.905000000000000
672	0.669500000000000	0.897000000000000	0.934500000000000	0.905000000000000
673	0.669500000000000	0.897000000000000	0.934500000000000	0.905000000000000
674	0.669500000000000	0.897500000000000	0.934500000000000	0.905000000000000
675	0.669500000000000	0.898000000000000	0.935000000000000	0.905000000000000
676	0.669500000000000	0.898000000000000	0.935000000000000	0.905000000000000
677	0.669500000000000	0.898000000000000	0.935000000000000	0.905000000000000
678	0.669500000000000	0.898500000000000	0.935500000000000	0.905000000000000
679	0.669500000000000	0.898500000000000	0.936000000000000	0.905000000000000
680	0.669500000000000	0.898500000000000	0.936000000000000	0.905000000000000
681	0.669500000000000	0.898500000000000	0.936000000000000	0.905000000000000
682	0.670000000000000	0.898500000000000	0.936000000000000	0.905000000000000
683	0.670000000000000	0.898500000000000	0.936000000000000	0.905000000000000
684	0.670500000000000	0.899000000000000	0.936500000000000	0.905000000000000
685	0.670500000000000	0.899000000000000	0.936500000000000	0.905000000000000
686	0.671000000000000	0.899500000000000	0.936500000000000	0.905000000000000
687	0.671000000000000	0.899500000000000	0.936000000000000	0.905000000000000
688	0.671000000000000	0.900000000000000	0.936000000000000	0.905000000000000
689	0.671000000000000	0.900500000000000	0.937000000000000	0.905500000000000
690	0.671000000000000	0.901500000000000	0.937000000000000	0.905500000000000
691	0.671000000000000	0.901500000000000	0.937000000000000	0.905500000000000
692	0.671000000000000	0.901500000000000	0.936500000000000	0.905500000000000
693	0.671500000000000	0.901500000000000	0.936500000000000	0.905500000000000
694	0.671500000000000	0.901500000000000	0.936500000000000	0.905500000000000
695	0.671500000000000	0.901500000000000	0.937000000000000	0.906000000000000
696	0.671500000000000	0.902000000000000	0.937500000000000	0.906000000000000
697	0.671500000000000	0.902000000000000	0.937500000000000	0.906000000000000
698	0.671500000000000	0.902000000000000	0.937000000000000	0.906000000000000
699	0.671500000000000	0.902500000000000	0.937000000000000	0.906000000000000
700	0.671500000000000	0.902500000000000	0.937000000000000	0.905500000000000
701	0.671500000000000	0.903500000000000	0.937500000000000	0.905500000000000
702	0.671500000000000	0.903500000000000	0.937500000000000	0.905500000000000
703	0.671500000000000	0.903500000000000	0.937500000000000	0.905500000000000
704	0.671500000000000	0.904000000000000	0.937500000000000	0.906000000000000
705	0.671500000000000	0.904000000000000	0.937500000000000	0.906000000000000
706	0.671500000000000	0.905000000000000	0.937500000000000	0.906000000000000
707	0.671500000000000	0.905000000000000	0.938000000000000	0.906000000000000
708	0.671500000000000	0.905500000000000	0.938500000000000	0.906000000000000
709	0.671500000000000	0.905500000000000	0.938500000000000	0.906000000000000
710	0.671500000000000	0.905500000000000	0.938500000000000	0.906500000000000
711	0.671500000000000	0.907000000000000	0.938500000000000	0.906000000000000
712	0.671500000000000	0.907000000000000	0.938500000000000	0.906000000000000
713	0.671500000000000	0.907000000000000	0.938500000000000	0.906000000000000
714	0.671500000000000	0.907000000000000	0.938500000000000	0.906000000000000
715	0.671500000000000	0.907000000000000	0.938500000000000	0.906000000000000
716	0.672000000000000	0.907000000000000	0.939000000000000	0.906000000000000
717	0.672000000000000	0.907000000000000	0.939000000000000	0.906500000000000
718	0.672000000000000	0.907000000000000	0.939000000000000	0.907000000000000
719	0.672000000000000	0.907500000000000	0.939000000000000	0.907000000000000
720	0.672000000000000	0.907500000000000	0.939000000000000	0.908000000000000
721	0.672000000000000	0.907500000000000	0.939000000000000	0.908000000000000
722	0.672000000000000	0.907500000000000	0.939000000000000	0.908500000000000
723	0.672000000000000	0.907500000000000	0.939500000000000	0.909000000000000
724	0.672500000000000	0.907500000000000	0.939500000000000	0.909000000000000
725	0.672500000000000	0.907500000000000	0.939000000000000	0.908500000000000
726	0.672500000000000	0.907500000000000	0.939000000000000	0.908500000000000
727	0.672500000000000	0.908000000000000	0.939000000000000	0.907500000000000
728	0.672500000000000	0.908000000000000	0.939000000000000	0.907500000000000
729	0.672500000000000	0.908000000000000	0.939000000000000	0.907500000000000
730	0.673000000000000	0.909000000000000	0.939000000000000	0.907500000000000
731	0.673000000000000	0.909000000000000	0.938000000000000	0.908000000000000
732	0.673000000000000	0.909000000000000	0.938000000000000	0.908500000000000
733	0.673000000000000	0.909000000000000	0.938000000000000	0.908500000000000
734	0.673000000000000	0.909500000000000	0.938000000000000	0.909000000000000
735	0.673000000000000	0.909500000000000	0.938000000000000	0.909000000000000
736	0.673000000000000	0.909500000000000	0.938000000000000	0.910000000000000
737	0.673000000000000	0.909500000000000	0.938000000000000	0.909500000000000
738	0.673000000000000	0.909500000000000	0.937500000000000	0.909500000000000
739	0.673000000000000	0.909500000000000	0.938000000000000	0.909500000000000
740	0.673000000000000	0.910000000000000	0.937500000000000	0.909500000000000
741	0.673000000000000	0.910000000000000	0.938000000000000	0.909500000000000
742	0.673000000000000	0.910000000000000	0.938000000000000	0.909500000000000
743	0.673000000000000	0.910500000000000	0.938500000000000	0.909000000000000
744	0.673000000000000	0.910500000000000	0.938500000000000	0.909000000000000
745	0.673000000000000	0.910500000000000	0.938500000000000	0.908500000000000
746	0.673000000000000	0.910500000000000	0.938500000000000	0.909000000000000
747	0.673500000000000	0.910500000000000	0.939000000000000	0.909000000000000
748	0.673500000000000	0.910500000000000	0.939000000000000	0.909000000000000
749	0.673500000000000	0.911500000000000	0.939500000000000	0.909500000000000
750	0.673500000000000	0.911500000000000	0.940000000000000	0.909000000000000
751	0.673500000000000	0.911500000000000	0.940000000000000	0.908500000000000
752	0.674000000000000	0.911500000000000	0.940500000000000	0.909000000000000
753	0.674000000000000	0.911500000000000	0.940500000000000	0.909500000000000
754	0.674000000000000	0.911500000000000	0.940500000000000	0.910000000000000
755	0.674000000000000	0.911500000000000	0.940500000000000	0.910500000000000
756	0.674000000000000	0.911500000000000	0.940500000000000	0.910500000000000
757	0.674000000000000	0.911500000000000	0.941000000000000	0.910500000000000
758	0.674000000000000	0.911500000000000	0.941500000000000	0.910500000000000
759	0.674000000000000	0.911500000000000	0.941500000000000	0.911500000000000
760	0.674500000000000	0.911500000000000	0.941500000000000	0.912000000000000
761	0.674500000000000	0.912000000000000	0.942000000000000	0.912000000000000
762	0.674500000000000	0.912000000000000	0.942000000000000	0.912000000000000
763	0.674500000000000	0.912000000000000	0.942000000000000	0.912000000000000
764	0.674500000000000	0.912000000000000	0.941500000000000	0.911500000000000
765	0.674500000000000	0.912000000000000	0.941500000000000	0.911500000000000
766	0.674500000000000	0.912000000000000	0.941500000000000	0.911500000000000
767	0.674500000000000	0.912000000000000	0.941500000000000	0.911500000000000
768	0.674500000000000	0.912000000000000	0.941500000000000	0.911500000000000
769	0.674500000000000	0.912000000000000	0.941500000000000	0.911500000000000
770	0.675000000000000	0.912000000000000	0.941500000000000	0.912000000000000
771	0.675000000000000	0.912000000000000	0.941500000000000	0.912000000000000
772	0.675000000000000	0.912000000000000	0.941500000000000	0.912500000000000
773	0.675500000000000	0.912000000000000	0.941500000000000	0.912500000000000
774	0.675500000000000	0.912000000000000	0.942000000000000	0.912500000000000
775	0.675500000000000	0.912000000000000	0.942000000000000	0.912500000000000
776	0.675500000000000	0.912500000000000	0.942000000000000	0.912500000000000
777	0.675500000000000	0.913000000000000	0.942500000000000	0.913000000000000
778	0.675500000000000	0.913000000000000	0.943000000000000	0.913000000000000
779	0.675500000000000	0.913000000000000	0.943500000000000	0.913000000000000
780	0.675500000000000	0.913000000000000	0.943500000000000	0.913000000000000
781	0.675500000000000	0.913500000000000	0.943500000000000	0.913000000000000
782	0.675500000000000	0.913500000000000	0.944000000000000	0.913000000000000
783	0.675500000000000	0.913500000000000	0.944000000000000	0.913500000000000
784	0.675500000000000	0.914000000000000	0.944500000000000	0.913500000000000
785	0.675500000000000	0.914000000000000	0.944500000000000	0.914000000000000
786	0.675500000000000	0.914000000000000	0.944500000000000	0.914000000000000
787	0.675500000000000	0.914000000000000	0.944500000000000	0.914000000000000
788	0.675500000000000	0.914000000000000	0.944500000000000	0.914000000000000
789	0.675500000000000	0.914000000000000	0.944500000000000	0.914000000000000
790	0.675500000000000	0.914500000000000	0.944500000000000	0.914000000000000
791	0.675500000000000	0.915000000000000	0.944500000000000	0.914500000000000
792	0.675500000000000	0.915000000000000	0.944000000000000	0.914500000000000
793	0.675500000000000	0.915000000000000	0.944000000000000	0.915000000000000
794	0.676000000000000	0.915000000000000	0.944000000000000	0.914500000000000
795	0.676000000000000	0.915500000000000	0.944000000000000	0.914500000000000
796	0.676000000000000	0.916000000000000	0.944000000000000	0.914500000000000
797	0.676000000000000	0.916000000000000	0.944000000000000	0.914500000000000
798	0.676000000000000	0.916000000000000	0.944500000000000	0.915000000000000
799	0.676000000000000	0.916000000000000	0.944500000000000	0.914500000000000
800	0.676000000000000	0.916000000000000	0.945000000000000	0.914500000000000
801	0.676000000000000	0.916000000000000	0.945500000000000	0.914500000000000
802	0.676000000000000	0.916500000000000	0.945500000000000	0.914500000000000
803	0.676000000000000	0.916500000000000	0.946000000000000	0.915500000000000
804	0.676000000000000	0.916500000000000	0.945500000000000	0.915500000000000
805	0.676000000000000	0.917000000000000	0.945500000000000	0.915500000000000
806	0.676000000000000	0.917000000000000	0.945500000000000	0.915500000000000
807	0.676000000000000	0.918000000000000	0.945500000000000	0.915500000000000
808	0.676000000000000	0.918000000000000	0.945500000000000	0.916000000000000
809	0.676000000000000	0.918000000000000	0.946000000000000	0.916000000000000
810	0.676000000000000	0.918000000000000	0.946000000000000	0.916000000000000
811	0.676000000000000	0.918000000000000	0.946000000000000	0.916500000000000
812	0.676000000000000	0.918000000000000	0.946000000000000	0.916500000000000
813	0.676000000000000	0.918000000000000	0.946000000000000	0.916500000000000
814	0.676000000000000	0.918500000000000	0.946500000000000	0.916500000000000
815	0.676000000000000	0.919000000000000	0.946500000000000	0.916500000000000
816	0.676500000000000	0.919000000000000	0.946500000000000	0.916500000000000
817	0.676500000000000	0.919500000000000	0.946500000000000	0.916000000000000
818	0.676500000000000	0.919500000000000	0.946500000000000	0.916000000000000
819	0.677000000000000	0.919500000000000	0.946500000000000	0.916000000000000
820	0.677000000000000	0.919500000000000	0.946500000000000	0.916000000000000
821	0.677000000000000	0.919500000000000	0.947000000000000	0.916000000000000
822	0.677000000000000	0.919500000000000	0.948000000000000	0.915500000000000
823	0.677000000000000	0.919500000000000	0.948500000000000	0.915500000000000
824	0.677000000000000	0.920000000000000	0.948500000000000	0.915000000000000
825	0.677000000000000	0.920000000000000	0.949000000000000	0.915000000000000
826	0.677000000000000	0.920000000000000	0.949000000000000	0.915000000000000
827	0.677000000000000	0.920000000000000	0.949000000000000	0.915000000000000
828	0.677000000000000	0.920000000000000	0.949000000000000	0.915000000000000
829	0.677000000000000	0.920000000000000	0.949000000000000	0.915000000000000
830	0.677000000000000	0.920500000000000	0.949000000000000	0.915500000000000
831	0.677000000000000	0.920500000000000	0.949000000000000	0.916000000000000
832	0.677000000000000	0.920500000000000	0.949000000000000	0.916000000000000
833	0.677000000000000	0.920500000000000	0.949000000000000	0.916000000000000
834	0.677000000000000	0.920500000000000	0.949000000000000	0.917000000000000
835	0.677000000000000	0.920500000000000	0.949000000000000	0.917500000000000
836	0.677000000000000	0.921000000000000	0.949000000000000	0.917500000000000
837	0.677000000000000	0.921500000000000	0.949000000000000	0.917500000000000
838	0.677000000000000	0.921500000000000	0.949000000000000	0.917500000000000
839	0.677000000000000	0.921500000000000	0.949000000000000	0.918000000000000
840	0.677000000000000	0.922000000000000	0.949000000000000	0.918000000000000
841	0.677000000000000	0.922000000000000	0.949500000000000	0.918000000000000
842	0.677000000000000	0.922000000000000	0.950500000000000	0.918000000000000
843	0.677000000000000	0.922500000000000	0.950500000000000	0.917500000000000
844	0.677000000000000	0.922500000000000	0.950500000000000	0.917500000000000
845	0.677000000000000	0.923000000000000	0.950500000000000	0.917000000000000
846	0.677000000000000	0.923000000000000	0.950500000000000	0.917000000000000
847	0.677000000000000	0.923000000000000	0.950500000000000	0.917000000000000
848	0.677000000000000	0.923000000000000	0.950500000000000	0.916500000000000
849	0.677000000000000	0.923000000000000	0.950500000000000	0.916500000000000
850	0.677000000000000	0.923000000000000	0.950500000000000	0.917000000000000
851	0.677000000000000	0.923000000000000	0.950500000000000	0.917000000000000
852	0.677500000000000	0.923000000000000	0.950500000000000	0.917000000000000
853	0.677500000000000	0.923000000000000	0.950500000000000	0.917500000000000
854	0.677500000000000	0.923000000000000	0.950500000000000	0.917500000000000
855	0.677500000000000	0.923000000000000	0.950500000000000	0.917500000000000
856	0.677500000000000	0.923500000000000	0.950500000000000	0.917500000000000
857	0.677500000000000	0.923500000000000	0.950500000000000	0.918000000000000
858	0.677500000000000	0.923500000000000	0.950500000000000	0.918000000000000
859	0.677500000000000	0.924000000000000	0.950500000000000	0.918500000000000
860	0.677500000000000	0.924000000000000	0.950500000000000	0.919000000000000
861	0.677500000000000	0.924000000000000	0.950500000000000	0.919000000000000
862	0.677500000000000	0.924000000000000	0.950500000000000	0.919000000000000
863	0.677500000000000	0.924000000000000	0.950500000000000	0.919500000000000
864	0.677500000000000	0.924000000000000	0.950500000000000	0.919500000000000
865	0.677500000000000	0.924000000000000	0.950500000000000	0.919500000000000
866	0.677500000000000	0.924000000000000	0.950500000000000	0.919500000000000
867	0.677500000000000	0.924000000000000	0.950500000000000	0.919500000000000
868	0.677500000000000	0.924000000000000	0.950500000000000	0.919500000000000
869	0.677500000000000	0.924000000000000	0.950500000000000	0.919500000000000
870	0.677500000000000	0.924000000000000	0.950500000000000	0.919500000000000
871	0.677500000000000	0.924000000000000	0.950500000000000	0.919500000000000
872	0.677500000000000	0.924500000000000	0.950500000000000	0.919500000000000
873	0.677500000000000	0.924500000000000	0.950500000000000	0.920000000000000
874	0.677500000000000	0.924500000000000	0.950500000000000	0.920000000000000
875	0.677500000000000	0.924500000000000	0.950500000000000	0.920000000000000
876	0.677500000000000	0.925000000000000	0.950500000000000	0.920000000000000
877	0.677500000000000	0.925000000000000	0.950000000000000	0.920000000000000
878	0.677500000000000	0.925000000000000	0.950000000000000	0.920000000000000
879	0.677500000000000	0.925000000000000	0.950000000000000	0.920000000000000
880	0.677500000000000	0.925500000000000	0.950000000000000	0.920000000000000
881	0.677500000000000	0.926500000000000	0.949500000000000	0.920000000000000
882	0.677500000000000	0.926500000000000	0.949500000000000	0.920000000000000
883	0.677500000000000	0.926500000000000	0.949500000000000	0.920000000000000
884	0.677500000000000	0.926500000000000	0.949500000000000	0.920000000000000
885	0.677500000000000	0.926500000000000	0.949500000000000	0.920000000000000
886	0.677500000000000	0.926500000000000	0.949500000000000	0.920000000000000
887	0.677500000000000	0.926500000000000	0.950000000000000	0.920000000000000
888	0.677500000000000	0.927000000000000	0.949500000000000	0.920000000000000
889	0.677500000000000	0.927000000000000	0.949500000000000	0.920000000000000
890	0.677500000000000	0.927000000000000	0.949500000000000	0.920000000000000
891	0.677500000000000	0.927000000000000	0.950500000000000	0.920000000000000
892	0.677500000000000	0.927000000000000	0.950500000000000	0.920500000000000
893	0.677500000000000	0.927000000000000	0.950500000000000	0.920500000000000
894	0.677500000000000	0.927500000000000	0.950500000000000	0.920500000000000
895	0.677500000000000	0.928000000000000	0.950500000000000	0.920500000000000
896	0.677500000000000	0.928000000000000	0.951000000000000	0.921500000000000
897	0.677500000000000	0.928500000000000	0.951000000000000	0.921500000000000
898	0.677500000000000	0.928500000000000	0.951500000000000	0.921500000000000
899	0.677500000000000	0.928500000000000	0.951500000000000	0.921500000000000
900	0.677500000000000	0.928500000000000	0.951500000000000	0.921500000000000
901	0.677500000000000	0.928500000000000	0.951500000000000	0.921500000000000
902	0.677500000000000	0.928500000000000	0.952000000000000	0.921000000000000
903	0.677500000000000	0.928500000000000	0.952500000000000	0.921000000000000
904	0.677500000000000	0.928500000000000	0.952500000000000	0.920500000000000
905	0.677500000000000	0.928500000000000	0.952500000000000	0.920500000000000
906	0.677500000000000	0.928500000000000	0.952500000000000	0.920500000000000
907	0.677500000000000	0.928500000000000	0.952000000000000	0.920000000000000
908	0.677500000000000	0.928500000000000	0.952000000000000	0.920000000000000
909	0.677500000000000	0.928500000000000	0.952000000000000	0.920000000000000
910	0.677500000000000	0.928500000000000	0.952000000000000	0.920000000000000
911	0.677500000000000	0.929000000000000	0.951500000000000	0.920500000000000
912	0.677500000000000	0.929000000000000	0.951500000000000	0.921500000000000
913	0.677500000000000	0.929000000000000	0.951500000000000	0.921500000000000
914	0.677500000000000	0.929000000000000	0.951500000000000	0.921500000000000
915	0.677500000000000	0.929000000000000	0.951500000000000	0.921500000000000
916	0.678000000000000	0.929000000000000	0.952000000000000	0.921500000000000
917	0.678000000000000	0.929000000000000	0.952000000000000	0.922000000000000
918	0.678000000000000	0.929000000000000	0.952000000000000	0.922000000000000
919	0.678000000000000	0.929000000000000	0.952000000000000	0.922000000000000
920	0.678000000000000	0.929000000000000	0.952000000000000	0.922000000000000
921	0.678000000000000	0.929000000000000	0.952000000000000	0.921500000000000
922	0.678000000000000	0.929000000000000	0.952000000000000	0.921500000000000
923	0.678000000000000	0.929000000000000	0.953000000000000	0.921500000000000
924	0.678000000000000	0.929000000000000	0.953000000000000	0.921500000000000
925	0.678000000000000	0.929000000000000	0.953000000000000	0.921500000000000
926	0.678000000000000	0.929000000000000	0.953000000000000	0.921500000000000
927	0.678000000000000	0.929000000000000	0.953500000000000	0.921500000000000
928	0.678000000000000	0.929000000000000	0.953500000000000	0.921500000000000
929	0.678000000000000	0.929000000000000	0.953500000000000	0.922000000000000
930	0.678000000000000	0.929000000000000	0.953500000000000	0.922000000000000
931	0.678000000000000	0.929000000000000	0.953500000000000	0.922000000000000
932	0.678000000000000	0.929000000000000	0.953000000000000	0.922000000000000
933	0.678000000000000	0.929000000000000	0.953000000000000	0.922500000000000
934	0.678000000000000	0.929000000000000	0.953000000000000	0.922500000000000
935	0.678000000000000	0.929000000000000	0.953500000000000	0.922500000000000
936	0.678000000000000	0.929000000000000	0.953500000000000	0.922500000000000
937	0.678000000000000	0.929000000000000	0.953500000000000	0.922500000000000
938	0.678000000000000	0.929000000000000	0.954000000000000	0.922500000000000
939	0.678000000000000	0.929000000000000	0.954000000000000	0.922500000000000
940	0.678000000000000	0.929000000000000	0.954000000000000	0.922500000000000
941	0.678000000000000	0.929000000000000	0.954000000000000	0.922500000000000
942	0.678000000000000	0.929000000000000	0.954000000000000	0.922500000000000
943	0.678000000000000	0.929000000000000	0.954500000000000	0.922500000000000
944	0.678000000000000	0.929500000000000	0.954500000000000	0.922500000000000
945	0.678000000000000	0.929500000000000	0.954500000000000	0.922500000000000
946	0.678000000000000	0.929500000000000	0.954500000000000	0.922500000000000
947	0.678000000000000	0.929500000000000	0.954500000000000	0.922500000000000
948	0.678000000000000	0.929500000000000	0.955000000000000	0.922500000000000
949	0.678000000000000	0.929500000000000	0.955000000000000	0.922500000000000
950	0.678000000000000	0.929500000000000	0.954500000000000	0.922500000000000
951	0.678000000000000	0.929500000000000	0.954500000000000	0.923000000000000
952	0.678000000000000	0.929500000000000	0.954500000000000	0.923000000000000
953	0.678000000000000	0.929500000000000	0.954500000000000	0.923000000000000
954	0.678000000000000	0.929500000000000	0.954500000000000	0.923000000000000
955	0.678000000000000	0.929500000000000	0.954500000000000	0.923000000000000
956	0.678000000000000	0.929500000000000	0.954500000000000	0.923500000000000
957	0.678000000000000	0.930000000000000	0.954500000000000	0.923500000000000
958	0.678000000000000	0.930000000000000	0.954500000000000	0.924000000000000
959	0.678000000000000	0.930000000000000	0.954500000000000	0.924000000000000
960	0.678000000000000	0.930000000000000	0.955000000000000	0.924000000000000
961	0.678000000000000	0.930000000000000	0.955000000000000	0.924500000000000
962	0.678000000000000	0.930000000000000	0.954500000000000	0.924000000000000
963	0.678000000000000	0.930000000000000	0.954500000000000	0.924000000000000
964	0.678000000000000	0.930500000000000	0.955000000000000	0.923500000000000
965	0.678000000000000	0.930500000000000	0.955000000000000	0.924000000000000
966	0.678000000000000	0.930500000000000	0.955000000000000	0.923500000000000
967	0.678000000000000	0.931000000000000	0.955000000000000	0.923500000000000
968	0.678000000000000	0.931000000000000	0.954500000000000	0.924500000000000
969	0.678000000000000	0.931000000000000	0.954500000000000	0.924500000000000
970	0.678000000000000	0.931000000000000	0.955000000000000	0.924500000000000
971	0.678000000000000	0.931000000000000	0.956000000000000	0.925000000000000
972	0.678000000000000	0.931500000000000	0.956000000000000	0.925000000000000
973	0.678000000000000	0.931500000000000	0.956000000000000	0.925000000000000
974	0.678000000000000	0.932000000000000	0.956000000000000	0.925000000000000
975	0.678000000000000	0.932500000000000	0.956000000000000	0.925500000000000
976	0.678000000000000	0.932500000000000	0.956000000000000	0.925500000000000
977	0.678000000000000	0.932500000000000	0.956500000000000	0.926000000000000
978	0.678000000000000	0.932500000000000	0.956500000000000	0.926000000000000
979	0.678000000000000	0.932500000000000	0.956500000000000	0.926000000000000
980	0.678000000000000	0.932500000000000	0.956500000000000	0.925500000000000
981	0.678000000000000	0.932500000000000	0.956500000000000	0.925500000000000
982	0.678000000000000	0.932500000000000	0.956500000000000	0.925500000000000
983	0.678000000000000	0.933000000000000	0.957000000000000	0.925500000000000
984	0.678000000000000	0.933000000000000	0.957500000000000	0.925500000000000
985	0.678000000000000	0.933000000000000	0.957500000000000	0.925500000000000
986	0.678000000000000	0.933000000000000	0.957500000000000	0.925500000000000
987	0.678000000000000	0.933000000000000	0.957500000000000	0.925500000000000
988	0.678000000000000	0.933000000000000	0.957500000000000	0.925500000000000
989	0.678000000000000	0.933000000000000	0.958000000000000	0.926000000000000
990	0.678000000000000	0.933000000000000	0.958000000000000	0.926000000000000
991	0.678000000000000	0.933000000000000	0.958000000000000	0.926000000000000
992	0.678000000000000	0.933000000000000	0.958000000000000	0.926000000000000
993	0.678000000000000	0.933500000000000	0.958000000000000	0.926000000000000
994	0.678000000000000	0.933500000000000	0.958000000000000	0.926000000000000
995	0.678000000000000	0.933500000000000	0.958000000000000	0.926000000000000
996	0.678000000000000	0.933500000000000	0.958000000000000	0.926000000000000
997	0.678000000000000	0.933500000000000	0.958000000000000	0.926000000000000
998	0.678000000000000	0.933500000000000	0.958000000000000	0.926000000000000
999	0.678000000000000	0.933500000000000	0.958000000000000	0.926000000000000
1000	0.678000000000000	0.933500000000000	0.958000000000000	0.925500000000000

==> SynthDataComparison.txt <==
t	SimCO	ISimCO	SAOL	ISAOL
1	0	0	0	0
2	0	0	0	0
3	0	0	0	0
4	0	0	0	0
5	0	0	0	0
6	0	0	0	0
7	0	0	0	0
8	0	0	0	0
9	0	0	0	0
10	0	0	0	0
11	0	0	0	0
12	0	0	0	0
13	0	0	0	0.000500000000000000
14	0	0	0	0.000500000000000000
15	0	0	0	0.00100000000000000
16	0	0	0	0.00150000000000000
17	0	0	0	0.00150000000000000
18	0	0	0	0.00200000000000000
19	0	0	0	0.00250000000000000
20	0	0	0	0.00300000000000000
21	0	0	0	0.00400000000000000
22	0	0	0	0.00600000000000000
23	0	0	0	0.0100000000000000
24	0	0	0	0.0130000000000000
25	0	0	0.000500000000000000	0.0180000000000000
26	0	0	0.000500000000000000	0.0230000000000000
27	0	0	0.000500000000000000	0.0315000000000000
28	0	0	0.00100000000000000	0.0430000000000000
29	0	0	0.00100000000000000	0.0500000000000000
30	0.000500000000000000	0	0.00150000000000000	0.0650000000000000
31	0.000500000000000000	0.000500000000000000	0.00150000000000000	0.0765000000000000
32	0.000500000000000000	0.000500000000000000	0.00200000000000000	0.0880000000000000
33	0.000500000000000000	0.000500000000000000	0.00200000000000000	0.106000000000000
34	0.00100000000000000	0.000500000000000000	0.00250000000000000	0.122500000000000
35	0.00100000000000000	0.000500000000000000	0.00300000000000000	0.136000000000000
36	0.00100000000000000	0.00100000000000000	0.00350000000000000	0.149000000000000
37	0.00150000000000000	0.00150000000000000	0.00400000000000000	0.164500000000000
38	0.00150000000000000	0.00150000000000000	0.00550000000000000	0.179000000000000
39	0.00200000000000000	0.00150000000000000	0.00700000000000000	0.197000000000000
40	0.00200000000000000	0.00200000000000000	0.00950000000000000	0.206000000000000
41	0.00200000000000000	0.00200000000000000	0.0110000000000000	0.223500000000000
42	0.00200000000000000	0.00200000000000000	0.0130000000000000	0.238500000000000
43	0.00250000000000000	0.00250000000000000	0.0160000000000000	0.253000000000000
44	0.00300000000000000	0.00250000000000000	0.0195000000000000	0.266000000000000
45	0.00300000000000000	0.00250000000000000	0.0255000000000000	0.281000000000000
46	0.00400000000000000	0.00300000000000000	0.0345000000000000	0.293500000000000
47	0.00450000000000000	0.00350000000000000	0.0470000000000000	0.310000000000000
48	0.00600000000000000	0.00450000000000000	0.0510000000000000	0.326000000000000
49	0.00600000000000000	0.00450000000000000	0.0595000000000000	0.339500000000000
50	0.00750000000000000	0.00450000000000000	0.0665000000000000	0.353000000000000
51	0.00900000000000000	0.00550000000000000	0.0745000000000000	0.363500000000000
52	0.0105000000000000	0.00750000000000000	0.0865000000000000	0.373000000000000
53	0.0125000000000000	0.00750000000000000	0.100500000000000	0.388000000000000
54	0.0135000000000000	0.0100000000000000	0.108500000000000	0.398500000000000
55	0.0135000000000000	0.0100000000000000	0.121000000000000	0.410500000000000
56	0.0155000000000000	0.0110000000000000	0.133000000000000	0.421500000000000
57	0.0190000000000000	0.0135000000000000	0.142000000000000	0.430000000000000
58	0.0235000000000000	0.0150000000000000	0.154000000000000	0.439500000000000
59	0.0265000000000000	0.0175000000000000	0.165000000000000	0.446000000000000
60	0.0305000000000000	0.0195000000000000	0.175000000000000	0.451000000000000
61	0.0340000000000000	0.0220000000000000	0.185500000000000	0.459500000000000
62	0.0385000000000000	0.0245000000000000	0.198500000000000	0.467000000000000
63	0.0425000000000000	0.0275000000000000	0.213500000000000	0.477500000000000
64	0.0470000000000000	0.0310000000000000	0.226000000000000	0.489000000000000
65	0.0520000000000000	0.0345000000000000	0.238000000000000	0.502000000000000
66	0.0580000000000000	0.0360000000000000	0.249500000000000	0.507500000000000
67	0.0615000000000000	0.0430000000000000	0.264000000000000	0.511000000000000
68	0.0675000000000000	0.0470000000000000	0.277500000000000	0.517500000000000
69	0.0735000000000000	0.0520000000000000	0.288000000000000	0.521500000000000
70	0.0795000000000000	0.0565000000000000	0.299000000000000	0.529500000000000
71	0.0855000000000000	0.0625000000000000	0.308000000000000	0.536500000000000
72	0.0895000000000000	0.0665000000000000	0.323000000000000	0.546000000000000
73	0.0945000000000000	0.0705000000000000	0.334500000000000	0.551000000000000
74	0.102500000000000	0.0780000000000000	0.344500000000000	0.557500000000000
75	0.107500000000000	0.0810000000000000	0.360000000000000	0.563000000000000
76	0.112500000000000	0.0845000000000000	0.375500000000000	0.568500000000000
77	0.119500000000000	0.0880000000000000	0.387500000000000	0.572000000000000
78	0.126500000000000	0.0930000000000000	0.396500000000000	0.574500000000000
79	0.134000000000000	0.0985000000000000	0.408000000000000	0.577500000000000
80	0.142500000000000	0.105500000000000	0.414000000000000	0.581000000000000
81	0.149500000000000	0.110000000000000	0.427000000000000	0.584000000000000
82	0.151500000000000	0.114000000000000	0.434000000000000	0.592000000000000
83	0.157500000000000	0.118000000000000	0.441000000000000	0.594000000000000
84	0.160000000000000	0.121500000000000	0.453000000000000	0.599000000000000
85	0.164500000000000	0.128500000000000	0.461000000000000	0.601000000000000
86	0.173000000000000	0.136000000000000	0.473000000000000	0.606000000000000
87	0.178500000000000	0.141500000000000	0.478500000000000	0.612000000000000
88	0.184500000000000	0.149500000000000	0.486000000000000	0.614500000000000
89	0.189500000000000	0.157500000000000	0.494000000000000	0.620500000000000
90	0.196500000000000	0.164500000000000	0.499500000000000	0.621500000000000
91	0.201500000000000	0.168500000000000	0.505000000000000	0.624500000000000
92	0.205000000000000	0.173500000000000	0.511500000000000	0.626500000000000
93	0.212000000000000	0.179500000000000	0.519000000000000	0.629000000000000
94	0.220000000000000	0.182000000000000	0.525000000000000	0.633000000000000
95	0.226500000000000	0.190500000000000	0.528000000000000	0.634500000000000
96	0.235000000000000	0.199000000000000	0.537500000000000	0.637500000000000
97	0.241500000000000	0.205500000000000	0.544500000000000	0.640000000000000
98	0.244000000000000	0.210500000000000	0.550000000000000	0.644000000000000
99	0.251500000000000	0.217500000000000	0.557500000000000	0.647500000000000
100	0.257500000000000	0.225000000000000	0.562000000000000	0.647500000000000
101	0.264000000000000	0.232000000000000	0.569000000000000	0.649500000000000
102	0.267500000000000	0.238500000000000	0.576500000000000	0.650000000000000
103	0.275500000000000	0.244000000000000	0.581000000000000	0.652000000000000
104	0.283500000000000	0.248500000000000	0.587500000000000	0.653500000000000
105	0.289500000000000	0.253500000000000	0.589500000000000	0.655000000000000
106	0.296000000000000	0.257500000000000	0.596500000000000	0.658500000000000
107	0.299000000000000	0.268500000000000	0.598000000000000	0.661000000000000
108	0.304000000000000	0.273000000000000	0.602000000000000	0.662000000000000
109	0.309500000000000	0.277500000000000	0.606500000000000	0.665000000000000
110	0.313500000000000	0.282000000000000	0.610500000000000	0.667000000000000
111	0.318000000000000	0.288000000000000	0.614500000000000	0.669500000000000
112	0.324500000000000	0.293000000000000	0.616500000000000	0.672500000000000
113	0.328500000000000	0.295000000000000	0.620000000000000	0.675000000000000
114	0.332500000000000	0.302500000000000	0.626000000000000	0.679000000000000
115	0.336000000000000	0.307000000000000	0.630500000000000	0.681000000000000
116	0.340500000000000	0.313500000000000	0.632000000000000	0.683000000000000
117	0.343500000000000	0.319500000000000	0.635500000000000	0.685500000000000
118	0.348500000000000	0.324500000000000	0.637500000000000	0.687000000000000
119	0.350500000000000	0.333000000000000	0.639500000000000	0.687500000000000
120	0.353500000000000	0.337500000000000	0.644500000000000	0.687000000000000
121	0.358000000000000	0.347000000000000	0.647000000000000	0.690000000000000
122	0.361500000000000	0.351000000000000	0.651500000000000	0.691000000000000
123	0.366500000000000	0.355000000000000	0.655000000000000	0.691500000000000
124	0.372500000000000	0.358000000000000	0.657500000000000	0.692500000000000
125	0.375500000000000	0.362000000000000	0.658500000000000	0.693500000000000
126	0.379000000000000	0.369000000000000	0.659500000000000	0.695000000000000
127	0.382000000000000	0.375500000000000	0.661500000000000	0.693500000000000
128	0.386000000000000	0.379000000000000	0.663000000000000	0.694500000000000
129	0.389000000000000	0.382500000000000	0.662500000000000	0.697000000000000
130	0.391500000000000	0.389000000000000	0.665000000000000	0.698000000000000
131	0.392500000000000	0.393000000000000	0.667000000000000	0.699500000000000
132	0.396500000000000	0.398000000000000	0.668500000000000	0.698500000000000
133	0.399500000000000	0.402500000000000	0.669000000000000	0.700500000000000
134	0.403500000000000	0.403500000000000	0.671000000000000	0.701000000000000
135	0.406500000000000	0.408000000000000	0.676000000000000	0.701000000000000
136	0.410500000000000	0.415000000000000	0.676500000000000	0.702000000000000
137	0.414500000000000	0.421500000000000	0.677500000000000	0.703500000000000
138	0.417500000000000	0.424500000000000	0.680000000000000	0.705500000000000
139	0.418500000000000	0.428000000000000	0.683000000000000	0.706500000000000
140	0.422000000000000	0.433500000000000	0.684000000000000	0.709000000000000
141	0.424000000000000	0.438000000000000	0.686500000000000	0.711000000000000
142	0.427000000000000	0.441000000000000	0.688500000000000	0.713000000000000
143	0.428500000000000	0.447500000000000	0.689500000000000	0.714000000000000
144	0.431000000000000	0.451000000000000	0.690500000000000	0.716000000000000
145	0.432500000000000	0.453000000000000	0.692000000000000	0.718500000000000
146	0.435500000000000	0.455500000000000	0.695000000000000	0.720000000000000
147	0.437500000000000	0.460500000000000	0.697500000000000	0.721500000000000
148	0.439500000000000	0.464000000000000	0.700000000000000	0.723500000000000
149	0.442500000000000	0.467500000000000	0.705000000000000	0.725000000000000
150	0.445500000000000	0.474000000000000	0.707000000000000	0.730000000000000
151	0.448000000000000	0.477500000000000	0.710000000000000	0.731000000000000
152	0.451500000000000	0.482500000000000	0.711500000000000	0.731500000000000
153	0.453500000000000	0.486000000000000	0.714500000000000	0.732500000000000
154	0.456500000000000	0.489000000000000	0.717500000000000	0.733000000000000
155	0.458000000000000	0.493000000000000	0.720500000000000	0.734500000000000
156	0.460500000000000	0.495500000000000	0.721000000000000	0.736000000000000
157	0.462000000000000	0.499500000000000	0.720500000000000	0.736000000000000
158	0.463000000000000	0.502500000000000	0.721000000000000	0.738500000000000
159	0.466000000000000	0.506500000000000	0.720500000000000	0.738500000000000
160	0.467000000000000	0.509500000000000	0.721500000000000	0.739000000000000
161	0.469000000000000	0.512500000000000	0.723500000000000	0.740000000000000
162	0.471000000000000	0.516000000000000	0.725000000000000	0.741000000000000
163	0.472500000000000	0.517500000000000	0.726000000000000	0.741500000000000
164	0.475500000000000	0.520000000000000	0.727000000000000	0.744500000000000
165	0.476500000000000	0.523000000000000	0.728000000000000	0.744000000000000
166	0.480000000000000	0.524500000000000	0.731000000000000	0.746000000000000
167	0.480500000000000	0.526000000000000	0.732500000000000	0.748000000000000
168	0.483500000000000	0.528000000000000	0.733500000000000	0.749000000000000
169	0.485500000000000	0.532000000000000	0.736000000000000	0.752000000000000
170	0.487000000000000	0.535500000000000	0.737500000000000	0.752500000000000
171	0.489000000000000	0.538500000000000	0.738000000000000	0.752000000000000
172	0.491000000000000	0.540500000000000	0.740500000000000	0.755500000000000
173	0.492500000000000	0.541500000000000	0.742500000000000	0.755000000000000
174	0.493500000000000	0.542000000000000	0.745000000000000	0.756500000000000
175	0.494500000000000	0.546500000000000	0.745500000000000	0.757000000000000
176	0.496500000000000	0.550500000000000	0.748000000000000	0.757000000000000
177	0.498000000000000	0.552000000000000	0.750000000000000	0.759000000000000
178	0.500000000000000	0.554500000000000	0.752000000000000	0.760500000000000
179	0.501000000000000	0.558500000000000	0.753000000000000	0.761000000000000
180	0.502000000000000	0.561500000000000	0.754500000000000	0.762000000000000
181	0.503000000000000	0.563500000000000	0.758000000000000	0.763000000000000
182	0.504000000000000	0.566500000000000	0.759000000000000	0.764500000000000
183	0.504500000000000	0.568000000000000	0.758500000000000	0.764000000000000
184	0.505000000000000	0.570000000000000	0.758500000000000	0.766000000000000
185	0.505000000000000	0.574500000000000	0.759500000000000	0.767500000000000
186	0.507000000000000	0.577000000000000	0.759500000000000	0.769000000000000
187	0.507500000000000	0.581000000000000	0.761000000000000	0.769500000000000
188	0.510000000000000	0.583000000000000	0.762000000000000	0.771500000000000
189	0.511000000000000	0.585500000000000	0.764500000000000	0.772000000000000
190	0.511500000000000	0.588000000000000	0.765500000000000	0.773500000000000
191	0.512500000000000	0.591000000000000	0.767500000000000	0.774000000000000
192	0.515000000000000	0.592500000000000	0.768500000000000	0.774500000000000
193	0.518500000000000	0.596000000000000	0.770000000000000	0.776000000000000
194	0.518500000000000	0.597500000000000	0.772000000000000	0.776500000000000
195	0.519000000000000	0.599000000000000	0.773000000000000	0.777000000000000
196	0.521000000000000	0.602000000000000	0.774000000000000	0.777500000000000
197	0.523000000000000	0.603500000000000	0.774000000000000	0.780000000000000
198	0.524000000000000	0.606500000000000	0.775500000000000	0.782000000000000
199	0.524500000000000	0.608500000000000	0.778000000000000	0.784500000000000
200	0.525000000000000	0.609000000000000	0.780500000000000	0.784500000000000
201	0.526500000000000	0.611000000000000	0.782500000000000	0.784500000000000
202	0.530000000000000	0.612500000000000	0.784500000000000	0.786000000000000
203	0.530500000000000	0.614500000000000	0.785500000000000	0.786500000000000
204	0.531000000000000	0.616500000000000	0.787000000000000	0.787000000000000
205	0.531500000000000	0.619000000000000	0.787000000000000	0.787500000000000
206	0.533000000000000	0.621500000000000	0.787000000000000	0.788500000000000
207	0.534500000000000	0.623500000000000	0.787500000000000	0.789500000000000
208	0.536500000000000	0.626500000000000	0.788500000000000	0.790000000000000
209	0.538000000000000	0.629000000000000	0.789000000000000	0.790000000000000
210	0.539000000000000	0.631000000000000	0.790000000000000	0.791000000000000
211	0.539000000000000	0.633000000000000	0.791000000000000	0.794500000000000
212	0.540500000000000	0.633500000000000	0.792500000000000	0.795500000000000
213	0.541500000000000	0.635000000000000	0.791500000000000	0.795500000000000
214	0.541500000000000	0.637000000000000	0.793000000000000	0.795500000000000
215	0.541500000000000	0.640000000000000	0.793500000000000	0.796500000000000
216	0.542000000000000	0.642000000000000	0.795000000000000	0.797500000000000
217	0.543500000000000	0.644500000000000	0.796000000000000	0.798000000000000
218	0.544000000000000	0.646000000000000	0.797000000000000	0.798000000000000
219	0.544500000000000	0.647000000000000	0.797000000000000	0.797500000000000
220	0.544500000000000	0.648000000000000	0.797500000000000	0.798500000000000
221	0.546500000000000	0.648500000000000	0.799000000000000	0.800000000000000
222	0.547500000000000	0.650000000000000	0.801500000000000	0.799500000000000
223	0.549000000000000	0.651500000000000	0.803000000000000	0.800000000000000
224	0.550000000000000	0.652000000000000	0.803000000000000	0.800500000000000
225	0.551500000000000	0.654000000000000	0.803500000000000	0.802000000000000
226	0.552000000000000	0.654500000000000	0.804000000000000	0.802500000000000
227	0.553000000000000	0.655000000000000	0.805000000000000	0.803000000000000
228	0.554500000000000	0.655500000000000	0.807000000000000	0.803000000000000
229	0.555500000000000	0.657000000000000	0.807000000000000	0.802500000000000
230	0.556500000000000	0.657000000000000	0.809000000000000	0.802500000000000
231	0.556500000000000	0.658500000000000	0.811000000000000	0.802500000000000
232	0.557500000000000	0.660000000000000	0.811000000000000	0.803500000000000
233	0.557500000000000	0.661500000000000	0.813000000000000	0.805000000000000
234	0.558500000000000	0.663000000000000	0.816000000000000	0.806500000000000
235	0.559000000000000	0.663500000000000	0.816500000000000	0.807000000000000
236	0.560500000000000	0.664500000000000	0.817000000000000	0.807500000000000
237	0.561000000000000	0.666000000000000	0.817500000000000	0.808000000000000
238	0.561500000000000	0.667500000000000	0.818000000000000	0.808500000000000
239	0.562000000000000	0.671500000000000	0.818000000000000	0.809000000000000
240	0.562500000000000	0.673000000000000	0.819000000000000	0.809000000000000
241	0.563000000000000	0.674500000000000	0.822000000000000	0.809500000000000
242	0.563000000000000	0.676000000000000	0.822500000000000	0.809500000000000
243	0.564500000000000	0.678500000000000	0.823000000000000	0.811500000000000
244	0.565000000000000	0.681000000000000	0.822000000000000	0.811500000000000
245	0.566000000000000	0.683000000000000	0.823000000000000	0.811000000000000
246	0.566500000000000	0.684500000000000	0.823000000000000	0.811500000000000
247	0.567500000000000	0.685500000000000	0.823500000000000	0.812500000000000
248	0.567500000000000	0.688500000000000	0.824000000000000	0.813500000000000
249	0.568500000000000	0.691500000000000	0.825500000000000	0.813500000000000
250	0.569500000000000	0.695500000000000	0.826500000000000	0.814000000000000
251	0.569500000000000	0.697000000000000	0.826500000000000	0.814000000000000
252	0.570000000000000	0.697500000000000	0.827500000000000	0.814000000000000
253	0.571000000000000	0.697500000000000	0.830500000000000	0.815500000000000
254	0.572000000000000	0.698000000000000	0.831000000000000	0.816000000000000
255	0.572500000000000	0.700000000000000	0.831000000000000	0.816000000000000
256	0.572500000000000	0.700000000000000	0.830000000000000	0.818000000000000
257	0.573500000000000	0.700500000000000	0.830500000000000	0.818500000000000
258	0.576000000000000	0.702000000000000	0.832000000000000	0.819000000000000
259	0.576500000000000	0.704000000000000	0.832000000000000	0.820500000000000
260	0.576500000000000	0.704500000000000	0.832000000000000	0.820000000000000
261	0.577000000000000	0.704500000000000	0.834000000000000	0.820500000000000
262	0.577500000000000	0.705000000000000	0.833500000000000	0.820500000000000
263	0.577500000000000	0.706000000000000	0.832500000000000	0.820000000000000
264	0.578000000000000	0.707000000000000	0.833500000000000	0.822000000000000
265	0.579000000000000	0.707000000000000	0.835000000000000	0.821500000000000
266	0.579500000000000	0.708000000000000	0.837000000000000	0.822000000000000
267	0.580000000000000	0.710000000000000	0.836500000000000	0.823000000000000
268	0.581000000000000	0.712500000000000	0.838500000000000	0.823500000000000
269	0.581500000000000	0.713000000000000	0.839000000000000	0.824000000000000
270	0.581500000000000	0.714000000000000	0.839500000000000	0.825500000000000
271	0.582500000000000	0.715000000000000	0.838500000000000	0.826000000000000
272	0.583000000000000	0.717000000000000	0.838500000000000	0.827500000000000
273	0.583500000000000	0.717000000000000	0.839000000000000	0.827500000000000
274	0.583500000000000	0.717500000000000	0.840000000000000	0.826500000000000
275	0.584000000000000	0.718500000000000	0.842000000000000	0.826500000000000
276	0.584000000000000	0.718500000000000	0.843500000000000	0.827000000000000
277	0.584500000000000	0.721000000000000	0.844000000000000	0.826000000000000
278	0.584500000000000	0.722000000000000	0.845000000000000	0.826000000000000
279	0.585000000000000	0.723500000000000	0.845000000000000	0.827000000000000
280	0.585500000000000	0.724500000000000	0.845500000000000	0.827500000000000
281	0.585500000000000	0.725000000000000	0.846500000000000	0.829000000000000
282	0.587000000000000	0.725500000000000	0.847500000000000	0.829500000000000
283	0.587000000000000	0.725500000000000	0.847500000000000	0.829500000000000
284	0.588500000000000	0.726000000000000	0.847000000000000	0.829500000000000
285	0.591000000000000	0.726500000000000	0.847500000000000	0.830500000000000
286	0.592000000000000	0.727000000000000	0.847500000000000	0.831000000000000
287	0.592000000000000	0.729000000000000	0.849500000000000	0.832500000000000
288	0.592000000000000	0.730000000000000	0.852000000000000	0.832500000000000
289	0.592500000000000	0.730000000000000	0.853000000000000	0.833500000000000
290	0.592500000000000	0.731000000000000	0.853000000000000	0.834500000000000
291	0.593000000000000	0.732500000000000	0.855000000000000	0.834500000000000
292	0.593500000000000	0.733000000000000	0.854000000000000	0.835000000000000
293	0.593500000000000	0.735000000000000	0.856000000000000	0.835500000000000
294	0.594000000000000	0.735500000000000	0.856000000000000	0.835500000000000
295	0.595500000000000	0.737000000000000	0.856000000000000	0.836000000000000
296	0.596500000000000	0.738500000000000	0.856000000000000	0.836500000000000
297	0.597000000000000	0.739500000000000	0.856500000000000	0.836500000000000
298	0.597000000000000	0.741000000000000	0.855500000000000	0.838000000000000
299	0.598000000000000	0.741000000000000	0.855500000000000	0.839000000000000
300	0.598500000000000	0.741500000000000	0.856000000000000	0.839500000000000
301	0.599500000000000	0.743000000000000	0.857000000000000	0.839000000000000
302	0.600000000000000	0.743500000000000	0.858000000000000	0.839000000000000
303	0.600000000000000	0.743500000000000	0.858500000000000	0.839500000000000
304	0.600500000000000	0.744000000000000	0.858500000000000	0.840000000000000
305	0.600500000000000	0.745000000000000	0.860000000000000	0.840500000000000
306	0.600500000000000	0.745500000000000	0.860000000000000	0.841000000000000
307	0.600500000000000	0.745500000000000	0.861000000000000	0.841500000000000
308	0.600500000000000	0.746000000000000	0.862500000000000	0.841500000000000
309	0.601000000000000	0.747500000000000	0.863000000000000	0.842000000000000
310	0.601000000000000	0.748500000000000	0.864000000000000	0.842500000000000
311	0.601500000000000	0.749000000000000	0.863500000000000	0.843000000000000
312	0.602000000000000	0.750500000000000	0.866000000000000	0.842000000000000
313	0.603000000000000	0.751500000000000	0.865500000000000	0.842500000000000
314	0.603500000000000	0.752500000000000	0.865500000000000	0.843000000000000
315	0.603500000000000	0.753500000000000	0.867000000000000	0.843000000000000
316	0.603500000000000	0.754500000000000	0.866500000000000	0.844000000000000
317	0.605500000000000	0.755000000000000	0.867000000000000	0.844000000000000
318	0.607000000000000	0.756000000000000	0.867500000000000	0.844000000000000
319	0.607500000000000	0.756500000000000	0.866000000000000	0.844500000000000
320	0.608000000000000	0.758500000000000	0.868000000000000	0.845000000000000
321	0.608000000000000	0.759500000000000	0.869000000000000	0.845000000000000
322	0.608500000000000	0.759500000000000	0.870000000000000	0.844500000000000
323	0.608500000000000	0.761000000000000	0.870000000000000	0.845500000000000
324	0.609000000000000	0.762500000000000	0.869500000000000	0.846000000000000
325	0.609000000000000	0.763500000000000	0.871000000000000	0.846500000000000
326	0.609500000000000	0.764500000000000	0.871500000000000	0.846500000000000
327	0.609500000000000	0.765000000000000	0.871000000000000	0.847000000000000
328	0.610000000000000	0.765500000000000	0.871000000000000	0.847500000000000
329	0.610500000000000	0.766000000000000	0.872500000000000	0.847000000000000
330	0.610500000000000	0.766000000000000	0.873500000000000	0.848000000000000
331	0.611000000000000	0.767000000000000	0.873500000000000	0.848000000000000
332	0.611500000000000	0.767500000000000	0.874000000000000	0.848000000000000
333	0.611500000000000	0.767500000000000	0.874500000000000	0.848000000000000
334	0.612000000000000	0.769000000000000	0.875500000000000	0.849500000000000
335	0.612000000000000	0.769500000000000	0.875500000000000	0.850000000000000
336	0.612000000000000	0.769500000000000	0.875500000000000	0.850000000000000
337	0.613000000000000	0.770000000000000	0.877000000000000	0.850500000000000
338	0.613000000000000	0.770500000000000	0.877000000000000	0.850500000000000
339	0.614000000000000	0.771000000000000	0.877500000000000	0.851000000000000
340	0.614500000000000	0.771500000000000	0.876500000000000	0.851000000000000
341	0.614500000000000	0.771500000000000	0.876500000000000	0.851000000000000
342	0.614500000000000	0.772500000000000	0.876000000000000	0.851500000000000
343	0.614500000000000	0.773500000000000	0.876500000000000	0.851500000000000
344	0.615000000000000	0.774500000000000	0.877000000000000	0.851500000000000
345	0.615500000000000	0.774500000000000	0.879000000000000	0.852000000000000
346	0.617000000000000	0.777500000000000	0.879000000000000	0.852000000000000
347	0.617000000000000	0.779000000000000	0.879000000000000	0.852500000000000
348	0.618500000000000	0.780000000000000	0.879000000000000	0.853000000000000
349	0.619000000000000	0.780500000000000	0.879500000000000	0.853000000000000
350	0.619000000000000	0.781500000000000	0.879500000000000	0.853000000000000
351	0.619000000000000	0.782000000000000	0.881500000000000	0.853000000000000
352	0.619500000000000	0.783000000000000	0.881000000000000	0.853000000000000
353	0.619500000000000	0.783500000000000	0.881500000000000	0.854000000000000
354	0.619500000000000	0.784000000000000	0.882000000000000	0.854000000000000
355	0.620000000000000	0.784500000000000	0.882000000000000	0.854500000000000
356	0.620500000000000	0.785500000000000	0.882500000000000	0.855000000000000
357	0.620500000000000	0.786500000000000	0.884000000000000	0.856000000000000
358	0.621000000000000	0.787000000000000	0.885000000000000	0.856500000000000
359	0.621000000000000	0.787000000000000	0.885000000000000	0.856000000000000
360	0.621500000000000	0.787000000000000	0.885500000000000	0.856500000000000
361	0.621500000000000	0.788000000000000	0.886500000000000	0.856500000000000
362	0.622000000000000	0.788000000000000	0.887500000000000	0.857000000000000
363	0.623000000000000	0.788500000000000	0.887500000000000	0.856500000000000
364	0.623500000000000	0.790000000000000	0.887000000000000	0.856500000000000
365	0.623500000000000	0.790500000000000	0.887000000000000	0.856000000000000
366	0.623500000000000	0.791000000000000	0.886500000000000	0.856500000000000
367	0.624000000000000	0.792000000000000	0.888000000000000	0.857500000000000
368	0.624500000000000	0.793500000000000	0.888000000000000	0.857500000000000
369	0.624500000000000	0.793500000000000	0.887500000000000	0.857000000000000
370	0.624500000000000	0.794500000000000	0.887500000000000	0.857000000000000
371	0.625000000000000	0.794500000000000	0.888000000000000	0.857000000000000
372	0.626000000000000	0.795000000000000	0.888000000000000	0.857000000000000
373	0.626000000000000	0.796500000000000	0.887000000000000	0.858000000000000
374	0.626500000000000	0.796500000000000	0.887500000000000	0.857500000000000
375	0.627000000000000	0.796500000000000	0.888000000000000	0.857500000000000
376	0.627500000000000	0.796500000000000	0.888500000000000	0.857500000000000
377	0.628500000000000	0.796500000000000	0.888000000000000	0.858500000000000
378	0.628500000000000	0.798500000000000	0.888500000000000	0.859000000000000
379	0.629000000000000	0.798500000000000	0.889500000000000	0.860000000000000
380	0.630000000000000	0.799500000000000	0.889500000000000	0.860000000000000
381	0.630000000000000	0.799500000000000	0.889500000000000	0.860000000000000
382	0.630500000000000	0.800500000000000	0.890500000000000	0.860500000000000
383	0.631000000000000	0.800500000000000	0.891000000000000	0.861000000000000
384	0.631500000000000	0.800500000000000	0.891000000000000	0.859500000000000
385	0.631500000000000	0.800500000000000	0.891500000000000	0.859000000000000
386	0.631500000000000	0.800500000000000	0.891500000000000	0.860000000000000
387	0.632000000000000	0.800500000000000	0.891500000000000	0.860500000000000
388	0.632500000000000	0.802000000000000	0.891000000000000	0.860000000000000
389	0.633000000000000	0.802500000000000	0.891000000000000	0.859500000000000
390	0.633000000000000	0.804500000000000	0.890500000000000	0.859500000000000
391	0.633000000000000	0.804500000000000	0.890500000000000	0.860000000000000
392	0.633000000000000	0.805500000000000	0.891000000000000	0.862000000000000
393	0.633000000000000	0.806000000000000	0.891000000000000	0.863000000000000
394	0.633500000000000	0.806000000000000	0.891500000000000	0.862500000000000
395	0.634500000000000	0.807000000000000	0.892000000000000	0.863000000000000
396	0.635000000000000	0.808000000000000	0.893000000000000	0.863500000000000
397	0.635000000000000	0.808500000000000	0.893500000000000	0.864500000000000
398	0.635000000000000	0.809500000000000	0.894000000000000	0.864000000000000
399	0.635000000000000	0.810000000000000	0.895000000000000	0.864000000000000
400	0.635500000000000	0.811000000000000	0.895000000000000	0.864000000000000
401	0.635500000000000	0.812000000000000	0.895000000000000	0.865000000000000
402	0.635500000000000	0.812500000000000	0.896000000000000	0.865500000000000
403	0.635500000000000	0.813500000000000	0.897000000000000	0.865500000000000
404	0.635500000000000	0.815000000000000	0.897500000000000	0.866000000000000
405	0.636000000000000	0.815500000000000	0.897500000000000	0.866000000000000
406	0.636000000000000	0.816000000000000	0.898500000000000	0.866500000000000
407	0.636000000000000	0.816000000000000	0.899000000000000	0.866500000000000
408	0.636000000000000	0.816500000000000	0.900500000000000	0.866500000000000
409	0.636000000000000	0.817000000000000	0.900500000000000	0.867000000000000
410	0.636000000000000	0.818000000000000	0.900500000000000	0.866500000000000
411	0.636000000000000	0.818500000000000	0.900500000000000	0.867000000000000
412	0.636500000000000	0.819500000000000	0.900500000000000	0.867000000000000
413	0.636500000000000	0.819500000000000	0.900500000000000	0.867000000000000
414	0.637500000000000	0.820500000000000	0.900000000000000	0.867000000000000
415	0.637500000000000	0.820500000000000	0.900500000000000	0.867500000000000
416	0.638000000000000	0.820500000000000	0.900500000000000	0.867500000000000
417	0.638000000000000	0.821000000000000	0.900500000000000	0.867000000000000
418	0.638000000000000	0.821000000000000	0.900500000000000	0.867000000000000
419	0.638000000000000	0.822000000000000	0.901500000000000	0.866500000000000
420	0.638000000000000	0.822000000000000	0.902000000000000	0.866500000000000
421	0.638500000000000	0.822000000000000	0.902000000000000	0.866000000000000
422	0.638500000000000	0.822500000000000	0.902000000000000	0.867000000000000
423	0.639000000000000	0.822500000000000	0.902500000000000	0.867000000000000
424	0.639000000000000	0.823000000000000	0.902000000000000	0.867000000000000
425	0.639500000000000	0.823500000000000	0.903500000000000	0.868000000000000
426	0.639500000000000	0.824500000000000	0.904500000000000	0.868500000000000
427	0.640000000000000	0.825500000000000	0.904500000000000	0.869000000000000
428	0.640000000000000	0.826000000000000	0.904000000000000	0.868500000000000
429	0.640500000000000	0.826000000000000	0.904000000000000	0.869000000000000
430	0.641000000000000	0.826500000000000	0.904500000000000	0.868000000000000
431	0.641000000000000	0.827000000000000	0.904500000000000	0.868500000000000
432	0.641500000000000	0.827000000000000	0.904500000000000	0.868500000000000
433	0.641500000000000	0.827000000000000	0.905000000000000	0.868000000000000
434	0.641500000000000	0.827000000000000	0.906000000000000	0.870000000000000
435	0.641500000000000	0.828000000000000	0.906500000000000	0.871500000000000
436	0.642500000000000	0.829500000000000	0.906000000000000	0.872500000000000
437	0.642500000000000	0.830000000000000	0.907000000000000	0.872500000000000
438	0.642500000000000	0.830000000000000	0.907500000000000	0.873500000000000
439	0.642500000000000	0.830500000000000	0.907000000000000	0.874000000000000
440	0.643000000000000	0.831000000000000	0.907500000000000	0.873500000000000
441	0.643500000000000	0.832500000000000	0.906500000000000	0.874000000000000
442	0.643500000000000	0.832500000000000	0.907000000000000	0.874000000000000
443	0.643500000000000	0.833500000000000	0.907000000000000	0.874000000000000
444	0.643500000000000	0.834500000000000	0.907000000000000	0.874500000000000
445	0.643500000000000	0.834500000000000	0.907500000000000	0.874500000000000
446	0.643500000000000	0.834500000000000	0.907500000000000	0.875000000000000
447	0.644000000000000	0.834500000000000	0.908000000000000	0.876500000000000
448	0.644000000000000	0.834500000000000	0.908500000000000	0.877000000000000
449	0.644000000000000	0.835000000000000	0.909000000000000	0.877500000000000
450	0.644000000000000	0.835500000000000	0.910000000000000	0.877500000000000
451	0.644000000000000	0.836000000000000	0.910000000000000	0.877500000000000
452	0.644000000000000	0.836500000000000	0.910000000000000	0.877500000000000
453	0.644500000000000	0.837000000000000	0.910000000000000	0.877500000000000
454	0.645000000000000	0.837500000000000	0.910000000000000	0.878000000000000
455	0.645000000000000	0.838000000000000	0.910000000000000	0.878000000000000
456	0.645000000000000	0.838000000000000	0.909500000000000	0.878000000000000
457	0.645000000000000	0.838500000000000	0.910000000000000	0.878000000000000
458	0.645000000000000	0.839500000000000	0.910000000000000	0.878500000000000
459	0.645000000000000	0.839500000000000	0.910000000000000	0.879000000000000
460	0.645500000000000	0.840000000000000	0.910000000000000	0.879500000000000
461	0.646000000000000	0.840500000000000	0.910000000000000	0.879000000000000
462	0.646000000000000	0.841000000000000	0.909500000000000	0.879000000000000
463	0.646500000000000	0.841000000000000	0.909500000000000	0.879000000000000
464	0.646500000000000	0.841500000000000	0.909500000000000	0.879500000000000
465	0.646500000000000	0.842000000000000	0.910000000000000	0.879000000000000
466	0.646500000000000	0.842500000000000	0.910000000000000	0.879000000000000
467	0.646500000000000	0.842500000000000	0.911500000000000	0.879000000000000
468	0.647000000000000	0.843000000000000	0.912000000000000	0.879500000000000
469	0.647000000000000	0.843000000000000	0.912500000000000	0.881000000000000
470	0.647000000000000	0.843500000000000	0.912500000000000	0.881500000000000
471	0.647500000000000	0.843500000000000	0.913000000000000	0.881000000000000
472	0.647500000000000	0.843500000000000	0.913500000000000	0.881000000000000
473	0.647500000000000	0.844000000000000	0.913500000000000	0.881500000000000
474	0.647500000000000	0.844000000000000	0.913500000000000	0.881500000000000
475	0.647500000000000	0.845000000000000	0.913500000000000	0.881500000000000
476	0.648000000000000	0.845500000000000	0.913500000000000	0.881500000000000
477	0.648500000000000	0.846000000000000	0.913500000000000	0.881500000000000
478	0.648500000000000	0.846000000000000	0.914000000000000	0.882000000000000
479	0.648500000000000	0.846000000000000	0.914500000000000	0.882000000000000
480	0.649000000000000	0.846500000000000	0.914500000000000	0.883000000000000
481	0.649500000000000	0.846500000000000	0.914500000000000	0.883500000000000
482	0.649500000000000	0.847000000000000	0.913500000000000	0.883500000000000
483	0.649500000000000	0.847000000000000	0.913500000000000	0.884000000000000
484	0.650000000000000	0.847000000000000	0.914000000000000	0.885000000000000
485	0.650000000000000	0.847500000000000	0.914000000000000	0.885500000000000
486	0.650500000000000	0.848000000000000	0.913500000000000	0.885500000000000
487	0.650500000000000	0.848000000000000	0.913500000000000	0.885500000000000
488	0.651000000000000	0.848500000000000	0.913000000000000	0.885500000000000
489	0.651000000000000	0.848500000000000	0.913000000000000	0.885000000000000
490	0.651000000000000	0.848500000000000	0.913500000000000	0.885000000000000
491	0.651000000000000	0.848500000000000	0.914000000000000	0.884500000000000
492	0.651000000000000	0.849000000000000	0.915500000000000	0.884500000000000
493	0.651000000000000	0.850000000000000	0.916000000000000	0.884500000000000
494	0.651500000000000	0.850500000000000	0.916000000000000	0.884500000000000
495	0.651500000000000	0.850500000000000	0.916500000000000	0.885500000000000
496	0.651500000000000	0.851000000000000	0.916500000000000	0.885500000000000
497	0.652500000000000	0.851000000000000	0.916500000000000	0.886000000000000
498	0.653000000000000	0.852000000000000	0.916000000000000	0.886000000000000
499	0.653000000000000	0.852500000000000	0.916000000000000	0.886000000000000
500	0.653000000000000	0.853500000000000	0.916500000000000	0.886500000000000
501	0.653000000000000	0.854000000000000	0.916500000000000	0.886500000000000
502	0.654000000000000	0.854500000000000	0.917000000000000	0.887000000000000
503	0.654000000000000	0.854500000000000	0.916500000000000	0.886500000000000
504	0.654000000000000	0.855000000000000	0.917000000000000	0.886000000000000
505	0.654500000000000	0.855500000000000	0.917000000000000	0.885500000000000
506	0.655000000000000	0.855500000000000	0.917500000000000	0.886000000000000
507	0.655500000000000	0.855500000000000	0.918000000000000	0.886000000000000
508	0.655500000000000	0.855500000000000	0.918000000000000	0.885500000000000
509	0.655500000000000	0.856000000000000	0.918000000000000	0.885500000000000
510	0.655500000000000	0.856500000000000	0.918000000000000	0.885500000000000
511	0.655500000000000	0.856500000000000	0.918000000000000	0.886500000000000
512	0.655500000000000	0.856500000000000	0.917500000000000	0.887000000000000
513	0.655500000000000	0.857000000000000	0.918000000000000	0.888000000000000
514	0.655500000000000	0.857500000000000	0.918000000000000	0.887500000000000
515	0.655500000000000	0.857500000000000	0.917500000000000	0.887500000000000
516	0.655500000000000	0.857500000000000	0.917500000000000	0.888000000000000
517	0.656000000000000	0.857500000000000	0.918000000000000	0.888000000000000
518	0.656500000000000	0.858500000000000	0.918000000000000	0.887500000000000
519	0.656500000000000	0.859000000000000	0.918000000000000	0.887500000000000
520	0.656500000000000	0.859000000000000	0.918000000000000	0.888000000000000
521	0.656500000000000	0.860000000000000	0.918500000000000	0.888500000000000
522	0.657000000000000	0.860000000000000	0.918500000000000	0.889000000000000
523	0.657000000000000	0.860500000000000	0.918500000000000	0.889500000000000
524	0.658000000000000	0.860500000000000	0.918500000000000	0.890000000000000
525	0.658000000000000	0.860500000000000	0.919000000000000	0.889500000000000
526	0.658500000000000	0.860500000000000	0.919000000000000	0.889500000000000
527	0.658500000000000	0.861000000000000	0.919500000000000	0.890500000000000
528	0.659000000000000	0.862500000000000	0.919000000000000	0.891000000000000
529	0.659000000000000	0.863000000000000	0.919000000000000	0.891000000000000
530	0.659000000000000	0.864000000000000	0.919000000000000	0.891000000000000
531	0.659000000000000	0.864000000000000	0.919000000000000	0.891000000000000
532	0.659000000000000	0.864000000000000	0.919000000000000	0.891000000000000
533	0.659000000000000	0.864000000000000	0.918500000000000	0.891500000000000
534	0.659000000000000	0.865000000000000	0.918500000000000	0.891500000000000
535	0.659000000000000	0.865000000000000	0.918500000000000	0.891500000000000
536	0.659000000000000	0.865500000000000	0.919000000000000	0.891500000000000
537	0.659000000000000	0.866000000000000	0.919500000000000	0.891500000000000
538	0.659000000000000	0.866000000000000	0.920000000000000	0.891500000000000
539	0.659000000000000	0.866500000000000	0.920000000000000	0.891500000000000
540	0.659000000000000	0.867000000000000	0.919000000000000	0.891500000000000
541	0.659500000000000	0.867500000000000	0.919000000000000	0.891000000000000
542	0.659500000000000	0.868000000000000	0.920500000000000	0.891000000000000
543	0.659500000000000	0.868500000000000	0.920500000000000	0.891000000000000
544	0.659500000000000	0.869000000000000	0.920500000000000	0.891000000000000
545	0.659500000000000	0.869000000000000	0.920500000000000	0.891000000000000
546	0.659500000000000	0.869000000000000	0.920000000000000	0.890500000000000
547	0.659500000000000	0.869000000000000	0.920000000000000	0.890500000000000
548	0.660500000000000	0.869500000000000	0.920000000000000	0.890500000000000
549	0.660500000000000	0.869500000000000	0.920500000000000	0.890500000000000
550	0.660500000000000	0.870000000000000	0.921500000000000	0.890500000000000
551	0.660500000000000	0.870000000000000	0.921500000000000	0.890500000000000
552	0.660500000000000	0.870000000000000	0.921500000000000	0.890500000000000
553	0.660500000000000	0.870500000000000	0.922500000000000	0.891000000000000
554	0.660500000000000	0.870500000000000	0.922000000000000	0.891000000000000
555	0.660500000000000	0.871000000000000	0.923000000000000	0.891500000000000
556	0.660500000000000	0.871000000000000	0.923000000000000	0.892500000000000
557	0.660500000000000	0.871000000000000	0.923000000000000	0.892000000000000
558	0.660500000000000	0.871000000000000	0.923500000000000	0.892000000000000
559	0.660500000000000	0.871000000000000	0.923500000000000	0.891500000000000
560	0.660500000000000	0.871500000000000	0.923500000000000	0.891500000000000
561	0.660500000000000	0.871500000000000	0.923500000000000	0.891500000000000
562	0.661000000000000	0.871500000000000	0.923500000000000	0.891500000000000
563	0.661000000000000	0.871500000000000	0.924000000000000	0.891500000000000
564	0.661000000000000	0.871500000000000	0.924000000000000	0.891500000000000
565	0.661000000000000	0.871500000000000	0.924500000000000	0.892500000000000
566	0.661000000000000	0.871500000000000	0.924500000000000	0.892500000000000
567	0.661000000000000	0.872000000000000	0.924500000000000	0.893500000000000
568	0.661000000000000	0.872000000000000	0.924500000000000	0.893500000000000
569	0.661000000000000	0.872500000000000	0.924500000000000	0.893500000000000
570	0.661500000000000	0.872500000000000	0.924500000000000	0.894500000000000
571	0.661500000000000	0.873000000000000	0.924500000000000	0.895000000000000
572	0.661500000000000	0.873500000000000	0.925000000000000	0.895000000000000
573	0.662000000000000	0.874500000000000	0.925000000000000	0.895000000000000
574	0.662000000000000	0.874500000000000	0.925000000000000	0.895000000000000
575	0.662000000000000	0.874500000000000	0.925000000000000	0.895000000000000
576	0.662000000000000	0.874500000000000	0.925000000000000	0.895000000000000
577	0.662500000000000	0.874500000000000	0.925500000000000	0.894500000000000
578	0.662500000000000	0.874500000000000	0.926000000000000	0.895000000000000
579	0.662500000000000	0.874500000000000	0.926000000000000	0.895000000000000
580	0.662500000000000	0.875500000000000	0.926000000000000	0.895000000000000
581	0.662500000000000	0.875500000000000	0.926000000000000	0.895000000000000
582	0.662500000000000	0.875500000000000	0.926000000000000	0.895000000000000
583	0.662500000000000	0.876500000000000	0.925500000000000	0.895000000000000
584	0.662500000000000	0.877000000000000	0.926000000000000	0.895000000000000
585	0.662500000000000	0.877000000000000	0.926000000000000	0.895500000000000
586	0.663000000000000	0.877000000000000	0.926000000000000	0.896000000000000
587	0.663500000000000	0.877000000000000	0.926000000000000	0.896000000000000
588	0.664000000000000	0.877000000000000	0.926000000000000	0.896000000000000
589	0.664000000000000	0.877000000000000	0.926000000000000	0.896000000000000
590	0.664000000000000	0.877500000000000	0.926500000000000	0.896000000000000
591	0.664000000000000	0.878000000000000	0.926500000000000	0.896500000000000
592	0.664500000000000	0.878500000000000	0.927000000000000	0.897000000000000
593	0.664500000000000	0.879500000000000	0.927000000000000	0.897000000000000
594	0.664500000000000	0.880000000000000	0.927000000000000	0.897000000000000
595	0.664500000000000	0.880500000000000	0.927000000000000	0.897000000000000
596	0.664500000000000	0.881000000000000	0.927500000000000	0.898000000000000
597	0.664500000000000	0.881500000000000	0.927500000000000	0.898000000000000
598	0.664500000000000	0.882500000000000	0.928000000000000	0.898000000000000
599	0.664500000000000	0.882500000000000	0.928000000000000	0.899000000000000
600	0.664500000000000	0.882500000000000	0.928500000000000	0.899000000000000
601	0.664500000000000	0.882500000000000	0.928500000000000	0.899000000000000
602	0.664500000000000	0.883000000000000	0.928500000000000	0.899000000000000
603	0.664500000000000	0.883000000000000	0.928500000000000	0.899000000000000
604	0.664500000000000	0.883000000000000	0.929000000000000	0.899500000000000
605	0.664500000000000	0.883000000000000	0.928500000000000	0.899500000000000
606	0.665000000000000	0.883000000000000	0.928500000000000	0.899500000000000
607	0.665000000000000	0.883500000000000	0.928500000000000	0.899500000000000
608	0.665000000000000	0.883500000000000	0.928000000000000	0.900000000000000
609	0.665000000000000	0.883500000000000	0.928000000000000	0.900000000000000
610	0.665000000000000	0.884000000000000	0.928500000000000	0.900500000000000
611	0.665000000000000	0.884500000000000	0.929000000000000	0.900500000000000
612	0.665000000000000	0.885000000000000	0.929000000000000	0.901000000000000
613	0.665000000000000	0.885000000000000	0.929000000000000	0.901000000000000
614	0.665000000000000	0.885000000000000	0.929000000000000	0.901000000000000
615	0.665000000000000	0.885000000000000	0.929000000000000	0.900500000000000
616	0.665000000000000	0.885000000000000	0.929500000000000	0.901000000000000
617	0.665000000000000	0.885000000000000	0.930000000000000	0.901000000000000
618	0.665000000000000	0.885000000000000	0.930000000000000	0.901000000000000
619	0.665000000000000	0.885000000000000	0.930000000000000	0.901000000000000
620	0.665000000000000	0.885000000000000	0.929000000000000	0.901000000000000
621	0.665000000000000	0.885500000000000	0.929000000000000	0.901000000000000
622	0.665000000000000	0.885500000000000	0.929000000000000	0.901000000000000
623	0.665000000000000	0.887000000000000	0.929500000000000	0.901500000000000
624	0.665000000000000	0.887000000000000	0.929000000000000	0.901000000000000
625	0.665000000000000	0.887000000000000	0.929000000000000	0.900000000000000
626	0.665000000000000	0.887000000000000	0.929500000000000	0.900000000000000
627	0.665500000000000	0.888000000000000	0.929000000000000	0.900000000000000
628	0.665500000000000	0.888000000000000	0.929000000000000	0.900000000000000
629	0.665500000000000	0.888000000000000	0.930000000000000	0.900000000000000
630	0.665500000000000	0.888000000000000	0.930500000000000	0.900000000000000
631	0.665500000000000	0.888000000000000	0.930500000000000	0.900000000000000
632	0.665500000000000	0.888500000000000	0.931000000000000	0.900000000000000
633	0.665500000000000	0.889000000000000	0.931000000000000	0.901000000000000
634	0.665500000000000	0.889000000000000	0.931000000000000	0.901000000000000
635	0.666000000000000	0.889000000000000	0.931500000000000	0.901000000000000
636	0.666000000000000	0.889500000000000	0.931500000000000	0.901000000000000
637	0.666000000000000	0.889500000000000	0.931500000000000	0.900500000000000
638	0.666000000000000	0.889500000000000	0.932000000000000	0.900500000000000
639	0.666000000000000	0.889500000000000	0.932500000000000	0.900500000000000
640	0.666500000000000	0.889500000000000	0.932500000000000	0.901000000000000
641	0.667000000000000	0.889500000000000	0.932500000000000	0.901000000000000
642	0.667500000000000	0.889500000000000	0.932500000000000	0.901500000000000
643	0.667500000000000	0.889500000000000	0.932500000000000	0.901500000000000
644	0.667500000000000	0.889500000000000	0.932500000000000	0.901500000000000
645	0.667500000000000	0.890000000000000	0.932500000000000	0.901500000000000
646	0.667500000000000	0.890000000000000	0.932500000000000	0.902000000000000
647	0.667500000000000	0.890000000000000	0.932500000000000	0.902500000000000
648	0.667500000000000	0.890500000000000	0.932500000000000	0.903000000000000
649	0.667500000000000	0.890500000000000	0.932500000000000	0.903000000000000
650	0.668000000000000	0.891500000000000	0.933000000000000	0.903500000000000
651	0.668500000000000	0.892000000000000	0.933000000000000	0.903500000000000
652	0.668500000000000	0.892500000000000	0.933000000000000	0.904000000000000
653	0.668500000000000	0.892500000000000	0.933000000000000	0.904000000000000
654	0.668500000000000	0.893000000000000	0.933000000000000	0.904500000000000
655	0.668500000000000	0.893000000000000	0.933000000000000	0.904500000000000
656	0.668500000000000	0.893000000000000	0.933000000000000	0.904500000000000
657	0.668500000000000	0.893000000000000	0.933000000000000	0.904500000000000
658	0.668500000000000	0.893000000000000	0.933000000000000	0.904500000000000
659	0.668500000000000	0.893000000000000	0.932500000000000	0.904500000000000
660	0.668500000000000	0.893000000000000	0.932500000000000	0.904500000000000
661	0.668500000000000	0.894000000000000	0.932000000000000	0.904500000000000
662	0.668500000000000	0.894000000000000	0.932000000000000	0.904500000000000
663	0.668500000000000	0.895000000000000	0.932000000000000	0.904000000000000
664	0.668500000000000	0.896000000000000	0.932000000000000	0.904000000000000
665	0.668500000000000	0.896000000000000	0.933000000000000	0.904000000000000
666	0.668500000000000	0.896000000000000	0.933000000000000	0.904000000000000
667	0.668500000000000	0.896000000000000	0.933000000000000	0.904000000000000
668	0.668500000000000	0.896000000000000	0.934000000000000	0.904000000000000
669	0.669000000000000	0.896000000000000	0.934000000000000	0.904500000000000
670	0.669000000000000	0.896000000000000	0.934000000000000	0.904500000000000
671	0.669000000000000	0.896500000000000	0.934500000000000	0.905000000000000
672	0.669500000000000	0.897000000000000	0.934500000000000	0.905000000000000
673	0.669500000000000	0.897000000000000	0.934500000000000	0.905000000000000
674	0.669500000000000	0.897500000000000	0.934500000000000	0.905000000000000
675	0.669500000000000	0.898000000000000	0.935000000000000	0.905000000000000
676	0.669500000000000	0.898000000000000	0.935000000000000	0.905000000000000
677	0.669500000000000	0.898000000000000	0.935000000000000	0.905000000000000
678	0.669500000000000	0.898500000000000	0.935500000000000	0.905000000000000
679	0.669500000000000	0.898500000000000	0.936000000000000	0.905000000000000
680	0.669500000000000	0.898500000000000	0.936000000000000	0.905000000000000
681	0.669500000000000	0.898500000000000	0.936000000000000	0.905000000000000
682	0.670000000000000	0.898500000000000	0.936000000000000	0.905000000000000
683	0.670000000000000	0.898500000000000	0.936000000000000	0.905000000000000
684	0.670500000000000	0.899000000000000	0.936500000000000	0.905000000000000
685	0.670500000000000	0.899000000000000	0.936500000000000	0.905000000000000
686	0.671000000000000	0.899500000000000	0.936500000000000	0.905000000000000
687	0.671000000000000	0.899500000000000	0.936000000000000	0.905000000000000
688	0.671000000000000	0.900000000000000	0.936000000000000	0.905000000000000
689	0.671000000000000	0.900500000000000	0.937000000000000	0.905500000000000
690	0.671000000000000	0.901500000000000	0.937000000000000	0.905500000000000
691	0.671000000000000	0.901500000000000	0.937000000000000	0.905500000000000
692	0.671000000000000	0.901500000000000	0.936500000000000	0.905500000000000
693	0.671500000000000	0.901500000000000	0.936500000000000	0.905500000000000
694	0.671500000000000	0.901500000000000	0.936500000000000	0.905500000000000
695	0.671500000000000	0.901500000000000	0.937000000000000	0.906000000000000
696	0.671500000000000	0.902000000000000	0.937500000000000	0.906000000000000
697	0.671500000000000	0.902000000000000	0.937500000000000	0.906000000000000
698	0.671500000000000	0.902000000000000	0.937000000000000	0.906000000000000
699	0.671500000000000	0.902500000000000	0.937000000000000	0.906000000000000
700	0.671500000000000	0.902500000000000	0.937000000000000	0.905500000000000
701	0.671500000000000	0.903500000000000	0.937500000000000	0.905500000000000
702	0.671500000000000	0.903500000000000	0.937500000000000	0.905500000000000
703	0.671500000000000	0.903500000000000	0.937500000000000	0.905500000000000
704	0.671500000000000	0.904000000000000	0.937500000000000	0.906000000000000
705	0.671500000000000	0.904000000000000	0.937500000000000	0.906000000000000
706	0.671500000000000	0.905000000000000	0.937500000000000	0.906000000000000
707	0.671500000000000	0.905000000000000	0.938000000000000	0.906000000000000
708	0.671500000000000	0.905500000000000	0.938500000000000	0.906000000000000
709	0.671500000000000	0.905500000000000	0.938500000000000	0.906000000000000
710	0.671500000000000	0.905500000000000	0.938500000000000	0.906500000000000
711	0.671500000000000	0.907000000000000	0.938500000000000	0.906000000000000
712	0.671500000000000	0.907000000000000	0.938500000000000	0.906000000000000
713	0.671500000000000	0.907000000000000	0.938500000000000	0.906000000000000
714	0.671500000000000	0.907000000000000	0.938500000000000	0.906000000000000
715	0.671500000000000	0.907000000000000	0.938500000000000	0.906000000000000
716	0.672000000000000	0.907000000000000	0.939000000000000	0.906000000000000
717	0.672000000000000	0.907000000000000	0.939000000000000	0.906500000000000
718	0.672000000000000	0.907000000000000	0.939000000000000	0.907000000000000
719	0.672000000000000	0.907500000000000	0.939000000000000	0.907000000000000
720	0.672000000000000	0.907500000000000	0.939000000000000	0.908000000000000
721	0.672000000000000	0.907500000000000	0.939000000000000	0.908000000000000
722	0.672000000000000	0.907500000000000	0.939000000000000	0.908500000000000
723	0.672000000000000	0.907500000000000	0.939500000000000	0.909000000000000
724	0.672500000000000	0.907500000000000	0.939500000000000	0.909000000000000
725	0.672500000000000	0.907500000000000	0.939000000000000	0.908500000000000
726	0.672500000000000	0.907500000000000	0.939000000000000	0.908500000000000
727	0.672500000000000	0.908000000000000	0.939000000000000	0.907500000000000
728	0.672500000000000	0.908000000000000	0.939000000000000	0.907500000000000
729	0.672500000000000	0.908000000000000	0.939000000000000	0.907500000000000
730	0.673000000000000	0.909000000000000	0.939000000000000	0.907500000000000
731	0.673000000000000	0.909000000000000	0.938000000000000	0.908000000000000
732	0.673000000000000	0.909000000000000	0.938000000000000	0.908500000000000
733	0.673000000000000	0.909000000000000	0.938000000000000	0.908500000000000
734	0.673000000000000	0.909500000000000	0.938000000000000	0.909000000000000
735	0.673000000000000	0.909500000000000	0.938000000000000	0.909000000000000
736	0.673000000000000	0.909500000000000	0.938000000000000	0.910000000000000
737	0.673000000000000	0.909500000000000	0.938000000000000	0.909500000000000
738	0.673000000000000	0.909500000000000	0.937500000000000	0.909500000000000
739	0.673000000000000	0.909500000000000	0.938000000000000	0.909500000000000
740	0.673000000000000	0.910000000000000	0.937500000000000	0.909500000000000
741	0.673000000000000	0.910000000000000	0.938000000000000	0.909500000000000
742	0.673000000000000	0.910000000000000	0.938000000000000	0.909500000000000
743	0.673000000000000	0.910500000000000	0.938500000000000	0.909000000000000
744	0.673000000000000	0.910500000000000	0.938500000000000	0.909000000000000
745	0.673000000000000	0.910500000000000	0.938500000000000	0.908500000000000
746	0.673000000000000	0.910500000000000	0.938500000000000	0.909000000000000
747	0.673500000000000	0.910500000000000	0.939000000000000	0.909000000000000
748	0.673500000000000	0.910500000000000	0.939000000000000	0.909000000000000
749	0.673500000000000	0.911500000000000	0.939500000000000	0.909500000000000
750	0.673500000000000	0.911500000000000	0.940000000000000	0.909000000000000
751	0.673500000000000	0.911500000000000	0.940000000000000	0.908500000000000
752	0.674000000000000	0.911500000000000	0.940500000000000	0.909000000000000
753	0.674000000000000	0.911500000000000	0.940500000000000	0.909500000000000
754	0.674000000000000	0.911500000000000	0.940500000000000	0.910000000000000
755	0.674000000000000	0.911500000000000	0.940500000000000	0.910500000000000
756	0.674000000000000	0.911500000000000	0.940500000000000	0.910500000000000
757	0.674000000000000	0.911500000000000	0.941000000000000	0.910500000000000
758	0.674000000000000	0.911500000000000	0.941500000000000	0.910500000000000
759	0.674000000000000	0.911500000000000	0.941500000000000	0.911500000000000
760	0.674500000000000	0.911500000000000	0.941500000000000	0.912000000000000
761	0.674500000000000	0.912000000000000	0.942000000000000	0.912000000000000
762	0.674500000000000	0.912000000000000	0.942000000000000	0.912000000000000
763	0.674500000000000	0.912000000000000	0.942000000000000	0.912000000000000
764	0.674500000000000	0.912000000000000	0.941500000000000	0.911500000000000
765	0.674500000000000	0.912000000000000	0.941500000000000	0.911500000000000
766	0.674500000000000	0.912000000000000	0.941500000000000	0.911500000000000
767	0.674500000000000	0.912000000000000	0.941500000000000	0.911500000000000
768	0.674500000000000	0.912000000000000	0.941500000000000	0.911500000000000
769	0.674500000000000	0.912000000000000	0.941500000000000	0.911500000000000
770	0.675000000000000	0.912000000000000	0.941500000000000	0.912000000000000
771	0.675000000000000	0.912000000000000	0.941500000000000	0.912000000000000
772	0.675000000000000	0.912000000000000	0.941500000000000	0.912500000000000
773	0.675500000000000	0.912000000000000	0.941500000000000	0.912500000000000
774	0.675500000000000	0.912000000000000	0.942000000000000	0.912500000000000
775	0.675500000000000	0.912000000000000	0.942000000000000	0.912500000000000
776	0.675500000000000	0.912500000000000	0.942000000000000	0.912500000000000
777	0.675500000000000	0.913000000000000	0.942500000000000	0.913000000000000
778	0.675500000000000	0.913000000000000	0.943000000000000	0.913000000000000
779	0.675500000000000	0.913000000000000	0.943500000000000	0.913000000000000
780	0.675500000000000	0.913000000000000	0.943500000000000	0.913000000000000
781	0.675500000000000	0.913500000000000	0.943500000000000	0.913000000000000
782	0.675500000000000	0.913500000000000	0.944000000000000	0.913000000000000
783	0.675500000000000	0.913500000000000	0.944000000000000	0.913500000000000
784	0.675500000000000	0.914000000000000	0.944500000000000	0.913500000000000
785	0.675500000000000	0.914000000000000	0.944500000000000	0.914000000000000
786	0.675500000000000	0.914000000000000	0.944500000000000	0.914000000000000
787	0.675500000000000	0.914000000000000	0.944500000000000	0.914000000000000
788	0.675500000000000	0.914000000000000	0.944500000000000	0.914000000000000
789	0.675500000000000	0.914000000000000	0.944500000000000	0.914000000000000
790	0.675500000000000	0.914500000000000	0.944500000000000	0.914000000000000
791	0.675500000000000	0.915000000000000	0.944500000000000	0.914500000000000
792	0.675500000000000	0.915000000000000	0.944000000000000	0.914500000000000
793	0.675500000000000	0.915000000000000	0.944000000000000	0.915000000000000
794	0.676000000000000	0.915000000000000	0.944000000000000	0.914500000000000
795	0.676000000000000	0.915500000000000	0.944000000000000	0.914500000000000
796	0.676000000000000	0.916000000000000	0.944000000000000	0.914500000000000
797	0.676000000000000	0.916000000000000	0.944000000000000	0.914500000000000
798	0.676000000000000	0.916000000000000	0.944500000000000	0.915000000000000
799	0.676000000000000	0.916000000000000	0.944500000000000	0.914500000000000
800	0.676000000000000	0.916000000000000	0.945000000000000	0.914500000000000
801	0.676000000000000	0.916000000000000	0.945500000000000	0.914500000000000
802	0.676000000000000	0.916500000000000	0.945500000000000	0.914500000000000
803	0.676000000000000	0.916500000000000	0.946000000000000	0.915500000000000
804	0.676000000000000	0.916500000000000	0.945500000000000	0.915500000000000
805	0.676000000000000	0.917000000000000	0.945500000000000	0.915500000000000
806	0.676000000000000	0.917000000000000	0.945500000000000	0.915500000000000
807	0.676000000000000	0.918000000000000	0.945500000000000	0.915500000000000
808	0.676000000000000	0.918000000000000	0.945500000000000	0.916000000000000
809	0.676000000000000	0.918000000000000	0.946000000000000	0.916000000000000
810	0.676000000000000	0.918000000000000	0.946000000000000	0.916000000000000
811	0.676000000000000	0.918000000000000	0.946000000000000	0.916500000000000
812	0.676000000000000	0.918000000000000	0.946000000000000	0.916500000000000
813	0.676000000000000	0.918000000000000	0.946000000000000	0.916500000000000
814	0.676000000000000	0.918500000000000	0.946500000000000	0.916500000000000
815	0.676000000000000	0.919000000000000	0.946500000000000	0.916500000000000
816	0.676500000000000	0.919000000000000	0.946500000000000	0.916500000000000
817	0.676500000000000	0.919500000000000	0.946500000000000	0.916000000000000
818	0.676500000000000	0.919500000000000	0.946500000000000	0.916000000000000
819	0.677000000000000	0.919500000000000	0.946500000000000	0.916000000000000
820	0.677000000000000	0.919500000000000	0.946500000000000	0.916000000000000
821	0.677000000000000	0.919500000000000	0.947000000000000	0.916000000000000
822	0.677000000000000	0.919500000000000	0.948000000000000	0.915500000000000
823	0.677000000000000	0.919500000000000	0.948500000000000	0.915500000000000
824	0.677000000000000	0.920000000000000	0.948500000000000	0.915000000000000
825	0.677000000000000	0.920000000000000	0.949000000000000	0.915000000000000
826	0.677000000000000	0.920000000000000	0.949000000000000	0.915000000000000
827	0.677000000000000	0.920000000000000	0.949000000000000	0.915000000000000
828	0.677000000000000	0.920000000000000	0.949000000000000	0.915000000000000
829	0.677000000000000	0.920000000000000	0.949000000000000	0.915000000000000
830	0.677000000000000	0.920500000000000	0.949000000000000	0.915500000000000
831	0.677000000000000	0.920500000000000	0.949000000000000	0.916000000000000
832	0.677000000000000	0.920500000000000	0.949000000000000	0.916000000000000
833	0.677000000000000	0.920500000000000	0.949000000000000	0.916000000000000
834	0.677000000000000	0.920500000000000	0.949000000000000	0.917000000000000
835	0.677000000000000	0.920500000000000	0.949000000000000	0.917500000000000
836	0.677000000000000	0.921000000000000	0.949000000000000	0.917500000000000
837	0.677000000000000	0.921500000000000	0.949000000000000	0.917500000000000
838	0.677000000000000	0.921500000000000	0.949000000000000	0.917500000000000
839	0.677000000000000	0.921500000000000	0.949000000000000	0.918000000000000
840	0.677000000000000	0.922000000000000	0.949000000000000	0.918000000000000
841	0.677000000000000	0.922000000000000	0.949500000000000	0.918000000000000
842	0.677000000000000	0.922000000000000	0.950500000000000	0.918000000000000
843	0.677000000000000	0.922500000000000	0.950500000000000	0.917500000000000
844	0.677000000000000	0.922500000000000	0.950500000000000	0.917500000000000
845	0.677000000000000	0.923000000000000	0.950500000000000	0.917000000000000
846	0.677000000000000	0.923000000000000	0.950500000000000	0.917000000000000
847	0.677000000000000	0.923000000000000	0.950500000000000	0.917000000000000
848	0.677000000000000	0.923000000000000	0.950500000000000	0.916500000000000
849	0.677000000000000	0.923000000000000	0.950500000000000	0.916500000000000
850	0.677000000000000	0.923000000000000	0.950500000000000	0.917000000000000
851	0.677000000000000	0.923000000000000	0.950500000000000	0.917000000000000
852	0.677500000000000	0.923000000000000	0.950500000000000	0.917000000000000
853	0.677500000000000	0.923000000000000	0.950500000000000	0.917500000000000
854	0.677500000000000	0.923000000000000	0.950500000000000	0.917500000000000
855	0.677500000000000	0.923000000000000	0.950500000000000	0.917500000000000
856	0.677500000000000	0.923500000000000	0.950500000000000	0.917500000000000
857	0.677500000000000	0.923500000000000	0.950500000000000	0.918000000000000
858	0.677500000000000	0.923500000000000	0.950500000000000	0.918000000000000
859	0.677500000000000	0.924000000000000	0.950500000000000	0.918500000000000
860	0.677500000000000	0.924000000000000	0.950500000000000	0.919000000000000
861	0.677500000000000	0.924000000000000	0.950500000000000	0.919000000000000
862	0.677500000000000	0.924000000000000	0.950500000000000	0.919000000000000
863	0.677500000000000	0.924000000000000	0.950500000000000	0.919500000000000
864	0.677500000000000	0.924000000000000	0.950500000000000	0.919500000000000
865	0.677500000000000	0.924000000000000	0.950500000000000	0.919500000000000
866	0.677500000000000	0.924000000000000	0.950500000000000	0.919500000000000
867	0.677500000000000	0.924000000000000	0.950500000000000	0.919500000000000
868	0.677500000000000	0.924000000000000	0.950500000000000	0.919500000000000
869	0.677500000000000	0.924000000000000	0.950500000000000	0.919500000000000
870	0.677500000000000	0.924000000000000	0.950500000000000	0.919500000000000
871	0.677500000000000	0.924000000000000	0.950500000000000	0.919500000000000
872	0.677500000000000	0.924500000000000	0.950500000000000	0.919500000000000
873	0.677500000000000	0.924500000000000	0.950500000000000	0.920000000000000
874	0.677500000000000	0.924500000000000	0.950500000000000	0.920000000000000
875	0.677500000000000	0.924500000000000	0.950500000000000	0.920000000000000
876	0.677500000000000	0.925000000000000	0.950500000000000	0.920000000000000
877	0.677500000000000	0.925000000000000	0.950000000000000	0.920000000000000
878	0.677500000000000	0.925000000000000	0.950000000000000	0.920000000000000
879	0.677500000000000	0.925000000000000	0.950000000000000	0.920000000000000
880	0.677500000000000	0.925500000000000	0.950000000000000	0.920000000000000
881	0.677500000000000	0.926500000000000	0.949500000000000	0.920000000000000
882	0.677500000000000	0.926500000000000	0.949500000000000	0.920000000000000
883	0.677500000000000	0.926500000000000	0.949500000000000	0.920000000000000
884	0.677500000000000	0.926500000000000	0.949500000000000	0.920000000000000
885	0.677500000000000	0.926500000000000	0.949500000000000	0.920000000000000
886	0.677500000000000	0.926500000000000	0.949500000000000	0.920000000000000
887	0.677500000000000	0.926500000000000	0.950000000000000	0.920000000000000
888	0.677500000000000	0.927000000000000	0.949500000000000	0.920000000000000
889	0.677500000000000	0.927000000000000	0.949500000000000	0.920000000000000
890	0.677500000000000	0.927000000000000	0.949500000000000	0.920000000000000
891	0.677500000000000	0.927000000000000	0.950500000000000	0.920000000000000
892	0.677500000000000	0.927000000000000	0.950500000000000	0.920500000000000
893	0.677500000000000	0.927000000000000	0.950500000000000	0.920500000000000
894	0.677500000000000	0.927500000000000	0.950500000000000	0.920500000000000
895	0.677500000000000	0.928000000000000	0.950500000000000	0.920500000000000
896	0.677500000000000	0.928000000000000	0.951000000000000	0.921500000000000
897	0.677500000000000	0.928500000000000	0.951000000000000	0.921500000000000
898	0.677500000000000	0.928500000000000	0.951500000000000	0.921500000000000
899	0.677500000000000	0.928500000000000	0.951500000000000	0.921500000000000
900	0.677500000000000	0.928500000000000	0.951500000000000	0.921500000000000
901	0.677500000000000	0.928500000000000	0.951500000000000	0.921500000000000
902	0.677500000000000	0.928500000000000	0.952000000000000	0.921000000000000
903	0.677500000000000	0.928500000000000	0.952500000000000	0.921000000000000
904	0.677500000000000	0.928500000000000	0.952500000000000	0.920500000000000
905	0.677500000000000	0.928500000000000	0.952500000000000	0.920500000000000
906	0.677500000000000	0.928500000000000	0.952500000000000	0.920500000000000
907	0.677500000000000	0.928500000000000	0.952000000000000	0.920000000000000
908	0.677500000000000	0.928500000000000	0.952000000000000	0.920000000000000
909	0.677500000000000	0.928500000000000	0.952000000000000	0.920000000000000
910	0.677500000000000	0.928500000000000	0.952000000000000	0.920000000000000
911	0.677500000000000	0.929000000000000	0.951500000000000	0.920500000000000
912	0.677500000000000	0.929000000000000	0.951500000000000	0.921500000000000
913	0.677500000000000	0.929000000000000	0.951500000000000	0.921500000000000
914	0.677500000000000	0.929000000000000	0.951500000000000	0.921500000000000
915	0.677500000000000	0.929000000000000	0.951500000000000	0.921500000000000
916	0.678000000000000	0.929000000000000	0.952000000000000	0.921500000000000
917	0.678000000000000	0.929000000000000	0.952000000000000	0.922000000000000
918	0.678000000000000	0.929000000000000	0.952000000000000	0.922000000000000
919	0.678000000000000	0.929000000000000	0.952000000000000	0.922000000000000
920	0.678000000000000	0.929000000000000	0.952000000000000	0.922000000000000
921	0.678000000000000	0.929000000000000	0.952000000000000	0.921500000000000
922	0.678000000000000	0.929000000000000	0.952000000000000	0.921500000000000
923	0.678000000000000	0.929000000000000	0.953000000000000	0.921500000000000
924	0.678000000000000	0.929000000000000	0.953000000000000	0.921500000000000
925	0.678000000000000	0.929000000000000	0.953000000000000	0.921500000000000
926	0.678000000000000	0.929000000000000	0.953000000000000	0.921500000000000
927	0.678000000000000	0.929000000000000	0.953500000000000	0.921500000000000
928	0.678000000000000	0.929000000000000	0.953500000000000	0.921500000000000
929	0.678000000000000	0.929000000000000	0.953500000000000	0.922000000000000
930	0.678000000000000	0.929000000000000	0.953500000000000	0.922000000000000
931	0.678000000000000	0.929000000000000	0.953500000000000	0.922000000000000
932	0.678000000000000	0.929000000000000	0.953000000000000	0.922000000000000
933	0.678000000000000	0.929000000000000	0.953000000000000	0.922500000000000
934	0.678000000000000	0.929000000000000	0.953000000000000	0.922500000000000
935	0.678000000000000	0.929000000000000	0.953500000000000	0.922500000000000
936	0.678000000000000	0.929000000000000	0.953500000000000	0.922500000000000
937	0.678000000000000	0.929000000000000	0.953500000000000	0.922500000000000
938	0.678000000000000	0.929000000000000	0.954000000000000	0.922500000000000
939	0.678000000000000	0.929000000000000	0.954000000000000	0.922500000000000
940	0.678000000000000	0.929000000000000	0.954000000000000	0.922500000000000
941	0.678000000000000	0.929000000000000	0.954000000000000	0.922500000000000
942	0.678000000000000	0.929000000000000	0.954000000000000	0.922500000000000
943	0.678000000000000	0.929000000000000	0.954500000000000	0.922500000000000
944	0.678000000000000	0.929500000000000	0.954500000000000	0.922500000000000
945	0.678000000000000	0.929500000000000	0.954500000000000	0.922500000000000
946	0.678000000000000	0.929500000000000	0.954500000000000	0.922500000000000
947	0.678000000000000	0.929500000000000	0.954500000000000	0.922500000000000
948	0.678000000000000	0.929500000000000	0.955000000000000	0.922500000000000
949	0.678000000000000	0.929500000000000	0.955000000000000	0.922500000000000
950	0.678000000000000	0.929500000000000	0.954500000000000	0.922500000000000
951	0.678000000000000	0.929500000000000	0.954500000000000	0.923000000000000
952	0.678000000000000	0.929500000000000	0.954500000000000	0.923000000000000
953	0.678000000000000	0.929500000000000	0.954500000000000	0.923000000000000
954	0.678000000000000	0.929500000000000	0.954500000000000	0.923000000000000
955	0.678000000000000	0.929500000000000	0.954500000000000	0.923000000000000
956	0.678000000000000	0.929500000000000	0.954500000000000	0.923500000000000
957	0.678000000000000	0.930000000000000	0.954500000000000	0.923500000000000
958	0.678000000000000	0.930000000000000	0.954500000000000	0.924000000000000
959	0.678000000000000	0.930000000000000	0.954500000000000	0.924000000000000
960	0.678000000000000	0.930000000000000	0.955000000000000	0.924000000000000
961	0.678000000000000	0.930000000000000	0.955000000000000	0.924500000000000
962	0.678000000000000	0.930000000000000	0.954500000000000	0.924000000000000
963	0.678000000000000	0.930000000000000	0.954500000000000	0.924000000000000
964	0.678000000000000	0.930500000000000	0.955000000000000	0.923500000000000
965	0.678000000000000	0.930500000000000	0.955000000000000	0.924000000000000
966	0.678000000000000	0.930500000000000	0.955000000000000	0.923500000000000
967	0.678000000000000	0.931000000000000	0.955000000000000	0.923500000000000
968	0.678000000000000	0.931000000000000	0.954500000000000	0.924500000000000
969	0.678000000000000	0.931000000000000	0.954500000000000	0.924500000000000
970	0.678000000000000	0.931000000000000	0.955000000000000	0.924500000000000
971	0.678000000000000	0.931000000000000	0.956000000000000	0.925000000000000
972	0.678000000000000	0.931500000000000	0.956000000000000	0.925000000000000
973	0.678000000000000	0.931500000000000	0.956000000000000	0.925000000000000
974	0.678000000000000	0.932000000000000	0.956000000000000	0.925000000000000
975	0.678000000000000	0.932500000000000	0.956000000000000	0.925500000000000
976	0.678000000000000	0.932500000000000	0.956000000000000	0.925500000000000
977	0.678000000000000	0.932500000000000	0.956500000000000	0.926000000000000
978	0.678000000000000	0.932500000000000	0.956500000000000	0.926000000000000
979	0.678000000000000	0.932500000000000	0.956500000000000	0.926000000000000
980	0.678000000000000	0.932500000000000	0.956500000000000	0.925500000000000
981	0.678000000000000	0.932500000000000	0.956500000000000	0.925500000000000
982	0.678000000000000	0.932500000000000	0.956500000000000	0.925500000000000
983	0.678000000000000	0.933000000000000	0.957000000000000	0.925500000000000
984	0.678000000000000	0.933000000000000	0.957500000000000	0.925500000000000
985	0.678000000000000	0.933000000000000	0.957500000000000	0.925500000000000
986	0.678000000000000	0.933000000000000	0.957500000000000	0.925500000000000
987	0.678000000000000	0.933000000000000	0.957500000000000	0.925500000000000
988	0.678000000000000	0.933000000000000	0.957500000000000	0.925500000000000
989	0.678000000000000	0.933000000000000	0.958000000000000	0.926000000000000
990	0.678000000000000	0.933000000000000	0.958000000000000	0.926000000000000
991	0.678000000000000	0.933000000000000	0.958000000000000	0.926000000000000
992	0.678000000000000	0.933000000000000	0.958000000000000	0.926000000000000
993	0.678000000000000	0.933500000000000	0.958000000000000	0.926000000000000
994	0.678000000000000	0.933500000000000	0.958000000000000	0.926000000000000
995	0.678000000000000	0.933500000000000	0.958000000000000	0.926000000000000
996	0.678000000000000	0.933500000000000	0.958000000000000	0.926000000000000
997	0.678000000000000	0.933500000000000	0.958000000000000	0.926000000000000
998	0.678000000000000	0.933500000000000	0.958000000000000	0.926000000000000
999	0.678000000000000	0.933500000000000	0.958000000000000	0.926000000000000
1000	0.678000000000000	0.933500000000000	0.958000000000000	0.925500000000000
